POD-Attention: Unlocking Full Prefill-Decode Overlap for Faster LLM Inference

Each request in LLM inference goes through two phases: compute-bound prefill and memory-bandwidth-bound decode. To improve GPU utilization, recent systems use hybrid batching that combines the prefill and decode phases of different requests into the same batch. This approach optimizes linear operations but remains inefficient for attention computation because existing attention kernels specialize execution independently for the prefill and decode phases. In this paper, we present POD-Attention - the first GPU kernel that efficiently computes attention for hybrid batches. POD-Attention aims to maximize the utilization of both compute and memory bandwidth by carefully allocating the GPU's resources such that prefill and decode operations happen concurrently on the same multiprocessor. POD-Attention speeds up attention computation by up to $59\%$ (mean $28\%$), enabling higher throughput and lower latency LLM inference compared to the use of independently optimized prefill and decode attention kernels.

==> Figures/banner/a100_llama3_8b_tp2.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_stream;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fa_stream;speedup_fi_serial;speedup_fi_fused;linear;attn_ratio;baseline_latency;opt_latency;expected_speedup;avg_speedup_chunks
llama-3-8b-tp2;1024;1024;1024;0;932;0.061;1.171;1.232;1.265;0.091;1.189;1.28;1.256;1.184;9;1.04;1.07;1.08;1.06;1.93;0.39;3.16;3.11;1.02;1.02
llama-3-8b-tp2;1024;1024;1024;0;984;0.074;1.238;1.312;1.333;0.108;1.255;1.363;1.32;1.251;11;1.05;1.07;1.09;1.06;1.99;0.4;3.3;3.24;1.02;1.02
llama-3-8b-tp2;1024;1024;1024;0;1036;0.075;1.305;1.38;1.388;0.1;1.319;1.419;1.387;1.313;9;1.05;1.06;1.08;1.06;2.22;0.38;3.6;3.53;1.02;1.02
llama-3-8b-tp2;2048;1024;1024;0;466;0.076;1.182;1.258;1.272;0.097;1.171;1.268;1.24;1.197;11;1.05;1.06;1.06;1.04;2.42;0.34;3.68;3.62;1.02;1.02
llama-3-8b-tp2;2048;1024;2048;1;466;0.152;1.189;1.341;1.321;0.184;1.172;1.356;1.321;1.203;9;1.11;1.1;1.13;1.1;2.42;0.36;3.76;3.62;1.04;1.03
llama-3-8b-tp2;2048;1024;1024;0;492;0.078;1.285;1.363;1.345;0.098;1.243;1.341;1.296;1.246;9;1.09;1.08;1.08;1.04;2.44;0.36;3.8;3.69;1.03;1.03
llama-3-8b-tp2;2048;1024;2048;1;492;0.158;1.257;1.415;1.377;0.188;1.243;1.431;1.375;1.258;9;1.12;1.09;1.14;1.09;2.44;0.37;3.85;3.7;1.04;1.04
llama-3-8b-tp2;2048;1024;1024;0;518;0.077;1.323;1.4;1.41;0.1;1.301;1.401;1.356;1.31;9;1.07;1.08;1.07;1.04;2.72;0.34;4.12;4.03;1.02;1.02
llama-3-8b-tp2;2048;1024;2048;1;518;0.148;1.32;1.468;1.454;0.184;1.301;1.485;1.433;1.319;9;1.11;1.1;1.13;1.09;2.7;0.35;4.17;4.02;1.04;1.03
llama-3-8b-tp2;3072;1024;1024;0;310;0.075;1.2;1.275;1.291;0.099;1.163;1.262;1.28;1.198;11;1.06;1.08;1.05;1.07;3.4;0.27;4.67;4.6;1.02;1.02
llama-3-8b-tp2;3072;1024;2048;1;310;0.162;1.194;1.356;1.331;0.187;1.164;1.351;1.323;1.22;9;1.11;1.09;1.11;1.08;3.45;0.28;4.81;4.67;1.03;1.02
llama-3-8b-tp2;3072;1024;3072;2;310;0.234;1.194;1.428;1.375;0.272;1.164;1.436;1.352;1.243;13;1.15;1.11;1.16;1.09;3.45;0.29;4.88;4.69;1.04;1.03
llama-3-8b-tp2;3072;1024;1024;0;327;0.083;1.269;1.352;1.355;0.1;1.242;1.342;1.284;1.259;9;1.07;1.08;1.07;1.02;3.46;0.28;4.81;4.72;1.02;1.02
llama-3-8b-tp2;3072;1024;2048;1;327;0.162;1.275;1.437;1.407;0.186;1.242;1.428;1.334;1.285;9;1.12;1.09;1.11;1.04;3.44;0.29;4.88;4.72;1.03;1.03
llama-3-8b-tp2;3072;1024;3072;2;327;0.237;1.275;1.512;1.448;0.265;1.242;1.507;1.437;1.31;9;1.15;1.11;1.15;1.1;3.43;0.31;4.94;4.74;1.04;1.03
llama-3-8b-tp2;3072;1024;1024;0;345;0.088;1.359;1.447;1.45;0.095;1.297;1.392;1.35;1.325;9;1.09;1.09;1.05;1.02;3.47;0.29;4.92;4.79;1.03;1.03
llama-3-8b-tp2;3072;1024;2048;1;345;0.164;1.35;1.514;1.486;0.184;1.297;1.481;1.405;1.344;9;1.13;1.11;1.1;1.05;3.48;0.3;4.99;4.82;1.04;1.03
llama-3-8b-tp2;3072;1024;3072;2;345;0.238;1.346;1.584;1.529;0.271;1.298;1.569;1.506;1.364;9;1.16;1.12;1.15;1.1;3.52;0.31;5.1;4.88;1.05;1.04
llama-3-8b-tp2;4096;1024;1024;0;233;0.083;1.233;1.316;1.299;0.098;1.176;1.274;1.315;1.233;11;1.07;1.05;1.03;1.07;4.48;0.23;5.8;5.71;1.02;1.02
llama-3-8b-tp2;4096;1024;2048;1;233;0.163;1.227;1.39;1.356;0.189;1.176;1.365;1.345;1.236;11;1.12;1.1;1.1;1.09;4.49;0.24;5.88;5.73;1.03;1.02
llama-3-8b-tp2;4096;1024;3072;2;233;0.236;1.226;1.462;1.392;0.263;1.176;1.439;1.377;1.239;11;1.18;1.12;1.16;1.11;4.47;0.25;5.93;5.71;1.04;1.03
llama-3-8b-tp2;4096;1024;4096;3;233;0.303;1.235;1.538;1.448;0.336;1.176;1.512;1.41;1.245;11;1.24;1.16;1.21;1.13;4.49;0.26;6.03;5.74;1.05;1.03
llama-3-8b-tp2;4096;1024;1024;0;246;0.084;1.299;1.383;1.376;0.095;1.232;1.327;1.39;1.275;11;1.08;1.08;1.04;1.09;4.5;0.24;5.88;5.78;1.02;1.02
llama-3-8b-tp2;4096;1024;2048;1;246;0.162;1.3;1.462;1.427;0.189;1.232;1.421;1.419;1.286;11;1.14;1.11;1.1;1.1;4.53;0.24;5.99;5.82;1.03;1.02
llama-3-8b-tp2;4096;1024;3072;2;246;0.235;1.298;1.533;1.468;0.267;1.233;1.5;1.458;1.298;11;1.18;1.13;1.16;1.12;4.54;0.25;6.07;5.84;1.04;1.03
llama-3-8b-tp2;4096;1024;4096;3;246;0.31;1.306;1.616;1.506;0.345;1.232;1.577;1.503;1.307;11;1.24;1.15;1.21;1.15;4.51;0.26;6.13;5.82;1.05;1.03
llama-3-8b-tp2;4096;1024;1024;0;259;0.084;1.36;1.444;1.452;0.101;1.291;1.392;1.465;1.342;11;1.08;1.08;1.04;1.09;4.58;0.24;6.02;5.92;1.02;1.02
llama-3-8b-tp2;4096;1024;2048;1;259;0.164;1.366;1.53;1.501;0.189;1.292;1.481;1.476;1.352;11;1.13;1.11;1.1;1.09;4.57;0.25;6.1;5.92;1.03;1.02
llama-3-8b-tp2;4096;1024;3072;2;259;0.237;1.375;1.612;1.547;0.274;1.292;1.566;1.523;1.361;11;1.18;1.14;1.15;1.12;4.57;0.26;6.18;5.93;1.04;1.03
llama-3-8b-tp2;4096;1024;4096;3;259;0.31;1.375;1.685;1.591;0.343;1.292;1.635;1.568;1.367;11;1.23;1.16;1.2;1.15;4.58;0.27;6.27;5.95;1.05;1.04
llama-3-8b-tp2;5120;1024;1024;0;186;0.085;1.238;1.323;1.335;0.096;1.176;1.272;1.315;1.212;11;1.09;1.1;1.05;1.08;5.47;0.19;6.79;6.68;1.02;1.02
llama-3-8b-tp2;5120;1024;2048;1;186;0.163;1.241;1.404;1.381;0.184;1.175;1.359;1.342;1.238;9;1.13;1.12;1.1;1.08;5.49;0.2;6.89;6.73;1.02;1.02
llama-3-8b-tp2;5120;1024;3072;2;186;0.239;1.235;1.474;1.424;0.27;1.175;1.445;1.385;1.246;9;1.18;1.14;1.16;1.11;5.47;0.21;6.94;6.72;1.03;1.02
llama-3-8b-tp2;5120;1024;4096;3;186;0.305;1.248;1.553;1.476;0.343;1.176;1.519;1.428;1.261;9;1.23;1.17;1.2;1.13;5.47;0.22;7.02;6.73;1.04;1.03
llama-3-8b-tp2;5120;1024;5120;4;186;0.372;1.243;1.615;1.53;0.408;1.176;1.584;1.495;1.28;9;1.26;1.2;1.24;1.17;5.51;0.23;7.12;6.79;1.05;1.03
llama-3-8b-tp2;5120;1024;1024;0;196;0.089;1.375;1.464;1.413;0.1;1.232;1.332;1.369;1.278;9;1.15;1.11;1.04;1.07;5.52;0.21;6.98;6.8;1.03;1.03
llama-3-8b-tp2;5120;1024;2048;1;196;0.171;1.33;1.501;1.462;0.182;1.233;1.415;1.407;1.31;9;1.15;1.12;1.08;1.07;5.55;0.21;7.05;6.86;1.03;1.03
llama-3-8b-tp2;5120;1024;3072;2;196;0.239;1.333;1.572;1.501;0.272;1.232;1.504;1.464;1.32;9;1.19;1.14;1.14;1.11;5.56;0.22;7.13;6.88;1.04;1.03
llama-3-8b-tp2;5120;1024;4096;3;196;0.315;1.335;1.65;1.531;0.338;1.232;1.57;1.52;1.342;9;1.23;1.14;1.17;1.13;5.57;0.23;7.22;6.91;1.04;1.03
llama-3-8b-tp2;5120;1024;5120;4;196;0.381;1.339;1.72;1.576;0.415;1.233;1.648;1.573;1.358;9;1.27;1.16;1.21;1.16;5.53;0.24;7.25;6.89;1.05;1.04
llama-3-8b-tp2;5120;1024;1024;0;207;0.085;1.394;1.479;1.498;0.095;1.294;1.389;1.466;1.353;9;1.09;1.11;1.03;1.08;5.6;0.21;7.08;6.95;1.02;1.02
llama-3-8b-tp2;5120;1024;2048;1;207;0.174;1.384;1.558;1.546;0.186;1.294;1.48;1.509;1.386;9;1.12;1.12;1.07;1.09;5.58;0.22;7.14;6.97;1.02;1.02
llama-3-8b-tp2;5120;1024;3072;2;207;0.241;1.39;1.631;1.573;0.273;1.294;1.567;1.553;1.419;9;1.15;1.11;1.1;1.09;5.58;0.23;7.21;7.0;1.03;1.02
llama-3-8b-tp2;5120;1024;4096;3;207;0.314;1.386;1.7;1.61;0.34;1.295;1.635;1.616;1.43;11;1.19;1.13;1.14;1.13;5.59;0.23;7.29;7.02;1.04;1.03
llama-3-8b-tp2;5120;1024;5120;4;207;0.388;1.377;1.765;1.656;0.411;1.294;1.705;1.658;1.426;11;1.24;1.16;1.2;1.16;5.59;0.24;7.35;7.02;1.05;1.03
llama-3-8b-tp2;6144;1024;1024;0;154;0.087;1.281;1.368;1.351;0.1;1.154;1.254;1.328;1.21;11;1.13;1.12;1.04;1.1;6.52;0.17;7.89;7.73;1.02;1.02
llama-3-8b-tp2;6144;1024;2048;1;154;0.171;1.267;1.438;1.392;0.19;1.153;1.343;1.358;1.225;9;1.17;1.14;1.1;1.11;6.51;0.18;7.95;7.73;1.03;1.02
llama-3-8b-tp2;6144;1024;3072;2;154;0.251;1.269;1.52;1.424;0.267;1.154;1.421;1.417;1.238;9;1.23;1.15;1.15;1.14;6.54;0.19;8.06;7.78;1.04;1.03
llama-3-8b-tp2;6144;1024;4096;3;154;0.322;1.263;1.585;1.471;0.34;1.154;1.494;1.46;1.257;9;1.26;1.17;1.19;1.16;6.53;0.2;8.12;7.79;1.04;1.03
llama-3-8b-tp2;6144;1024;5120;4;154;0.389;1.264;1.653;1.517;0.415;1.153;1.568;1.524;1.268;9;1.3;1.2;1.24;1.2;6.5;0.2;8.15;7.77;1.05;1.04
llama-3-8b-tp2;6144;1024;6144;5;154;0.454;1.265;1.719;1.554;0.482;1.153;1.635;1.556;1.288;9;1.33;1.21;1.27;1.21;6.5;0.21;8.22;7.79;1.06;1.04
llama-3-8b-tp2;6144;1024;1024;0;163;0.09;1.334;1.424;1.406;0.104;1.256;1.36;1.407;1.269;11;1.12;1.11;1.07;1.11;6.57;0.18;7.99;7.84;1.02;1.02
llama-3-8b-tp2;6144;1024;2048;1;163;0.181;1.318;1.499;1.451;0.186;1.257;1.443;1.438;1.287;9;1.16;1.13;1.12;1.12;6.58;0.19;8.08;7.87;1.03;1.02
llama-3-8b-tp2;6144;1024;3072;2;163;0.253;1.314;1.567;1.499;0.274;1.255;1.529;1.519;1.301;9;1.2;1.15;1.18;1.17;6.56;0.19;8.13;7.86;1.03;1.03
llama-3-8b-tp2;6144;1024;4096;3;163;0.325;1.317;1.642;1.537;0.341;1.256;1.597;1.566;1.309;9;1.25;1.17;1.22;1.2;6.56;0.2;8.2;7.87;1.04;1.03
llama-3-8b-tp2;6144;1024;5120;4;163;0.396;1.319;1.715;1.586;0.414;1.256;1.67;1.594;1.326;9;1.29;1.2;1.26;1.2;6.56;0.21;8.28;7.89;1.05;1.03
llama-3-8b-tp2;6144;1024;6144;5;163;0.459;1.317;1.776;1.634;0.484;1.257;1.741;1.658;1.337;9;1.33;1.22;1.3;1.24;6.58;0.21;8.36;7.92;1.06;1.04
llama-3-8b-tp2;6144;1024;1024;0;172;0.09;1.419;1.509;1.503;0.098;1.347;1.445;1.471;1.327;11;1.14;1.13;1.09;1.11;6.62;0.19;8.13;7.95;1.02;1.02
llama-3-8b-tp2;6144;1024;2048;1;172;0.174;1.411;1.585;1.547;0.192;1.349;1.541;1.516;1.35;11;1.17;1.15;1.14;1.12;6.63;0.19;8.21;7.98;1.03;1.03
llama-3-8b-tp2;6144;1024;3072;2;172;0.252;1.416;1.668;1.588;0.268;1.348;1.616;1.568;1.36;9;1.23;1.17;1.19;1.15;6.65;0.2;8.32;8.01;1.04;1.03
llama-3-8b-tp2;6144;1024;4096;3;172;0.318;1.419;1.737;1.611;0.344;1.348;1.692;1.633;1.369;9;1.27;1.18;1.24;1.19;6.59;0.21;8.33;7.96;1.05;1.03
llama-3-8b-tp2;6144;1024;5120;4;172;0.389;1.407;1.796;1.662;0.413;1.347;1.76;1.675;1.385;9;1.3;1.2;1.27;1.21;6.62;0.21;8.42;8.01;1.05;1.04
llama-3-8b-tp2;6144;1024;6144;5;172;0.457;1.406;1.863;1.692;0.48;1.347;1.827;1.716;1.397;9;1.33;1.21;1.31;1.23;6.59;0.22;8.45;7.99;1.06;1.04
llama-3-8b-tp2;7168;1024;1024;0;133;0.091;1.271;1.362;1.348;0.1;1.18;1.28;1.372;1.238;9;1.1;1.09;1.03;1.11;7.64;0.15;9.0;8.88;1.01;1.01
llama-3-8b-tp2;7168;1024;2048;1;133;0.166;1.267;1.433;1.404;0.186;1.179;1.365;1.392;1.259;9;1.14;1.12;1.08;1.11;7.66;0.16;9.09;8.92;1.02;1.02
llama-3-8b-tp2;7168;1024;3072;2;133;0.244;1.264;1.508;1.446;0.269;1.18;1.449;1.435;1.282;9;1.18;1.13;1.13;1.12;7.68;0.16;9.19;8.96;1.03;1.02
llama-3-8b-tp2;7168;1024;4096;3;133;0.317;1.26;1.577;1.502;0.346;1.18;1.526;1.485;1.302;9;1.21;1.15;1.17;1.14;7.65;0.17;9.23;8.95;1.03;1.02
llama-3-8b-tp2;7168;1024;5120;4;133;0.385;1.261;1.646;1.547;0.417;1.179;1.596;1.567;1.327;9;1.24;1.17;1.2;1.18;7.7;0.18;9.35;9.03;1.04;1.03
llama-3-8b-tp2;7168;1024;6144;5;133;0.451;1.267;1.718;1.587;0.479;1.18;1.659;1.592;1.351;9;1.27;1.17;1.23;1.18;7.65;0.18;9.37;9.0;1.04;1.03
llama-3-8b-tp2;7168;1024;7168;6;133;0.519;1.258;1.777;1.645;0.553;1.179;1.732;1.656;1.379;9;1.29;1.19;1.26;1.2;7.7;0.19;9.48;9.08;1.04;1.03
llama-3-8b-tp2;7168;1024;1024;0;140;0.087;1.348;1.435;1.44;0.096;1.234;1.33;1.404;1.293;9;1.11;1.11;1.03;1.09;7.71;0.16;9.14;9.0;1.02;1.02
llama-3-8b-tp2;7168;1024;2048;1;140;0.169;1.343;1.512;1.483;0.189;1.234;1.423;1.471;1.314;9;1.15;1.13;1.08;1.12;7.71;0.16;9.22;9.02;1.02;1.02
llama-3-8b-tp2;7168;1024;3072;2;140;0.244;1.343;1.587;1.518;0.277;1.234;1.511;1.509;1.331;9;1.19;1.14;1.14;1.13;7.7;0.17;9.29;9.03;1.03;1.02
llama-3-8b-tp2;7168;1024;4096;3;140;0.315;1.343;1.658;1.56;0.347;1.233;1.58;1.555;1.35;9;1.23;1.16;1.17;1.15;7.71;0.18;9.37;9.06;1.03;1.03
llama-3-8b-tp2;7168;1024;5120;4;140;0.382;1.344;1.726;1.607;0.42;1.233;1.653;1.616;1.37;9;1.26;1.17;1.21;1.18;7.71;0.18;9.44;9.08;1.04;1.03
llama-3-8b-tp2;7168;1024;6144;5;140;0.452;1.342;1.794;1.661;0.482;1.234;1.716;1.666;1.394;9;1.29;1.19;1.23;1.2;7.72;0.19;9.51;9.11;1.04;1.03
llama-3-8b-tp2;7168;1024;7168;6;140;0.519;1.343;1.862;1.689;0.55;1.233;1.783;1.714;1.41;9;1.32;1.2;1.26;1.22;7.7;0.19;9.56;9.11;1.05;1.03
llama-3-8b-tp2;7168;1024;1024;0;148;0.088;1.453;1.541;1.533;0.097;1.297;1.394;1.471;1.355;11;1.14;1.13;1.03;1.09;7.69;0.17;9.23;9.04;1.02;1.02
llama-3-8b-tp2;7168;1024;2048;1;148;0.172;1.445;1.617;1.566;0.189;1.296;1.485;1.525;1.373;9;1.18;1.14;1.08;1.11;7.71;0.17;9.33;9.08;1.03;1.02
llama-3-8b-tp2;7168;1024;3072;2;148;0.245;1.452;1.697;1.607;0.269;1.297;1.566;1.58;1.388;9;1.22;1.16;1.13;1.14;7.74;0.18;9.44;9.13;1.03;1.03
llama-3-8b-tp2;7168;1024;4096;3;148;0.315;1.442;1.757;1.647;0.335;1.297;1.632;1.644;1.404;9;1.25;1.17;1.16;1.17;7.72;0.19;9.48;9.12;1.04;1.03
llama-3-8b-tp2;7168;1024;5120;4;148;0.382;1.443;1.825;1.684;0.41;1.297;1.707;1.687;1.422;9;1.28;1.18;1.2;1.19;7.72;0.19;9.54;9.14;1.04;1.03
llama-3-8b-tp2;7168;1024;6144;5;148;0.449;1.445;1.894;1.718;0.487;1.296;1.783;1.74;1.442;9;1.31;1.19;1.24;1.21;7.68;0.2;9.57;9.12;1.05;1.04
llama-3-8b-tp2;7168;1024;7168;6;148;0.517;1.441;1.958;1.755;0.565;1.297;1.862;1.788;1.459;9;1.34;1.2;1.28;1.23;7.66;0.2;9.62;9.12;1.05;1.04
llama-3-8b-tp2;8192;1024;1024;0;116;0.093;1.278;1.371;1.354;0.099;1.265;1.364;1.387;1.24;11;1.11;1.09;1.1;1.12;8.75;0.14;10.12;9.99;1.01;1.01
llama-3-8b-tp2;8192;1024;2048;1;116;0.167;1.278;1.445;1.399;0.19;1.266;1.456;1.407;1.277;9;1.13;1.1;1.14;1.1;8.73;0.14;10.18;10.01;1.02;1.01
llama-3-8b-tp2;8192;1024;3072;2;116;0.244;1.271;1.515;1.447;0.27;1.264;1.534;1.442;1.305;9;1.16;1.11;1.18;1.1;8.7;0.15;10.21;10.0;1.02;1.02
llama-3-8b-tp2;8192;1024;4096;3;116;0.315;1.278;1.593;1.489;0.343;1.266;1.609;1.478;1.336;9;1.19;1.11;1.2;1.11;8.76;0.15;10.35;10.1;1.02;1.02
llama-3-8b-tp2;8192;1024;5120;4;116;0.387;1.269;1.656;1.53;0.415;1.264;1.679;1.534;1.364;9;1.21;1.12;1.23;1.12;8.71;0.16;10.37;10.07;1.03;1.02
llama-3-8b-tp2;8192;1024;6144;5;116;0.453;1.274;1.727;1.57;0.489;1.265;1.754;1.607;1.398;9;1.24;1.12;1.25;1.15;8.75;0.16;10.48;10.15;1.03;1.02
llama-3-8b-tp2;8192;1024;7168;6;116;0.516;1.275;1.791;1.614;0.562;1.267;1.829;1.64;1.433;9;1.25;1.13;1.28;1.14;8.74;0.17;10.53;10.17;1.04;1.02
llama-3-8b-tp2;8192;1024;8192;7;116;0.59;1.269;1.859;1.653;0.625;1.267;1.892;1.7;1.464;9;1.27;1.13;1.29;1.16;8.77;0.17;10.63;10.23;1.04;1.03
llama-3-8b-tp2;8192;1024;1024;0;122;0.093;1.322;1.415;1.417;0.096;1.283;1.379;1.432;1.302;9;1.09;1.09;1.06;1.1;8.67;0.14;10.09;9.97;1.01;1.01
llama-3-8b-tp2;8192;1024;2048;1;122;0.17;1.324;1.494;1.457;0.187;1.283;1.47;1.46;1.331;9;1.12;1.09;1.1;1.1;8.72;0.15;10.21;10.05;1.02;1.01
llama-3-8b-tp2;8192;1024;3072;2;122;0.244;1.323;1.567;1.498;0.269;1.283;1.552;1.5;1.358;9;1.15;1.1;1.14;1.1;8.75;0.15;10.32;10.11;1.02;1.02
llama-3-8b-tp2;8192;1024;4096;3;122;0.316;1.323;1.639;1.547;0.343;1.283;1.626;1.569;1.383;9;1.19;1.12;1.18;1.13;8.76;0.16;10.4;10.14;1.03;1.02
llama-3-8b-tp2;8192;1024;5120;4;122;0.387;1.33;1.717;1.593;0.41;1.284;1.694;1.639;1.412;9;1.22;1.13;1.2;1.16;8.75;0.16;10.47;10.16;1.03;1.02
llama-3-8b-tp2;8192;1024;6144;5;122;0.454;1.325;1.779;1.649;0.481;1.283;1.764;1.67;1.445;9;1.23;1.14;1.22;1.16;8.8;0.17;10.58;10.25;1.03;1.02
llama-3-8b-tp2;8192;1024;7168;6;122;0.519;1.325;1.844;1.705;0.553;1.282;1.835;1.735;1.472;9;1.25;1.16;1.25;1.18;8.77;0.17;10.61;10.24;1.04;1.02
llama-3-8b-tp2;8192;1024;8192;7;122;0.59;1.328;1.918;1.741;0.631;1.285;1.916;1.773;1.503;9;1.28;1.16;1.27;1.18;8.74;0.18;10.66;10.24;1.04;1.03
llama-3-8b-tp2;8192;1024;1024;0;129;0.091;1.415;1.506;1.492;0.103;1.314;1.417;1.511;1.367;9;1.1;1.09;1.04;1.11;8.8;0.15;10.31;10.17;1.01;1.01
llama-3-8b-tp2;8192;1024;2048;1;129;0.171;1.403;1.574;1.545;0.186;1.314;1.5;1.562;1.392;9;1.13;1.11;1.08;1.12;8.8;0.15;10.37;10.19;1.02;1.02
llama-3-8b-tp2;8192;1024;3072;2;129;0.24;1.407;1.647;1.575;0.274;1.314;1.588;1.589;1.414;9;1.16;1.11;1.12;1.12;8.93;0.16;10.58;10.34;1.02;1.02
llama-3-8b-tp2;8192;1024;4096;3;129;0.316;1.41;1.726;1.623;0.347;1.314;1.661;1.652;1.44;9;1.2;1.13;1.15;1.15;8.83;0.16;10.56;10.27;1.03;1.02
llama-3-8b-tp2;8192;1024;5120;4;129;0.383;1.412;1.795;1.681;0.415;1.313;1.728;1.686;1.469;9;1.22;1.14;1.18;1.15;8.83;0.17;10.62;10.3;1.03;1.02
llama-3-8b-tp2;8192;1024;6144;5;129;0.45;1.411;1.861;1.714;0.482;1.313;1.795;1.747;1.495;9;1.24;1.15;1.2;1.17;8.77;0.18;10.63;10.27;1.04;1.02
llama-3-8b-tp2;8192;1024;7168;6;129;0.517;1.399;1.916;1.769;0.554;1.312;1.866;1.786;1.526;9;1.26;1.16;1.22;1.17;8.81;0.18;10.73;10.34;1.04;1.03
llama-3-8b-tp2;8192;1024;8192;7;129;0.584;1.407;1.991;1.814;0.629;1.315;1.944;1.832;1.547;9;1.29;1.17;1.26;1.18;8.77;0.19;10.76;10.32;1.04;1.03
llama-3-8b-tp2;9216;1024;1024;0;103;0.087;1.305;1.392;1.375;0.095;1.156;1.251;1.335;1.23;11;1.13;1.12;1.02;1.09;9.7;0.13;11.09;10.93;1.01;1.01
llama-3-8b-tp2;9216;1024;2048;1;103;0.166;1.299;1.465;1.421;0.185;1.155;1.34;1.396;1.238;11;1.18;1.15;1.08;1.13;9.69;0.13;11.15;10.93;1.02;1.02
llama-3-8b-tp2;9216;1024;3072;2;103;0.244;1.303;1.547;1.465;0.265;1.156;1.421;1.425;1.246;11;1.24;1.18;1.14;1.14;9.73;0.14;11.28;10.98;1.03;1.02
llama-3-8b-tp2;9216;1024;4096;3;103;0.316;1.297;1.613;1.511;0.337;1.156;1.493;1.488;1.252;9;1.29;1.21;1.19;1.19;9.71;0.14;11.32;10.96;1.03;1.02
llama-3-8b-tp2;9216;1024;5120;4;103;0.376;1.296;1.672;1.557;0.415;1.156;1.571;1.543;1.256;9;1.33;1.24;1.25;1.23;9.66;0.15;11.33;10.92;1.04;1.03
llama-3-8b-tp2;9216;1024;6144;5;103;0.45;1.293;1.743;1.613;0.481;1.156;1.637;1.602;1.261;9;1.38;1.28;1.3;1.27;9.71;0.15;11.45;10.97;1.04;1.03
llama-3-8b-tp2;9216;1024;7168;6;103;0.513;1.3;1.813;1.648;0.551;1.156;1.707;1.663;1.283;9;1.41;1.28;1.33;1.3;9.73;0.16;11.54;11.01;1.05;1.03
llama-3-8b-tp2;9216;1024;8192;7;103;0.586;1.293;1.879;1.696;0.627;1.156;1.783;1.692;1.293;9;1.45;1.31;1.38;1.31;9.76;0.16;11.64;11.05;1.05;1.03
llama-3-8b-tp2;9216;1024;9216;8;103;0.657;1.304;1.961;1.726;0.701;1.155;1.856;1.742;1.383;9;1.42;1.25;1.34;1.26;9.74;0.17;11.7;11.12;1.05;1.04
llama-3-8b-tp2;9216;1024;1024;0;109;0.089;1.352;1.441;1.449;0.099;1.293;1.392;1.488;1.298;11;1.11;1.12;1.07;1.15;9.76;0.13;11.2;11.06;1.01;1.01
llama-3-8b-tp2;9216;1024;2048;1;109;0.17;1.359;1.529;1.499;0.184;1.296;1.48;1.504;1.343;11;1.14;1.12;1.1;1.12;9.75;0.14;11.28;11.09;1.02;1.01
llama-3-8b-tp2;9216;1024;3072;2;109;0.245;1.358;1.603;1.53;0.267;1.294;1.561;1.499;1.383;9;1.16;1.11;1.13;1.08;9.72;0.14;11.32;11.1;1.02;1.02
llama-3-8b-tp2;9216;1024;4096;3;109;0.314;1.355;1.669;1.581;0.34;1.295;1.635;1.547;1.416;9;1.18;1.12;1.15;1.09;9.77;0.15;11.44;11.19;1.02;1.02
llama-3-8b-tp2;9216;1024;5120;4;109;0.383;1.361;1.744;1.629;0.411;1.293;1.704;1.625;1.449;9;1.2;1.12;1.18;1.12;9.73;0.15;11.47;11.18;1.03;1.02
llama-3-8b-tp2;9216;1024;6144;5;109;0.45;1.364;1.814;1.664;0.483;1.295;1.778;1.669;1.481;9;1.22;1.12;1.2;1.13;9.71;0.16;11.52;11.19;1.03;1.02
llama-3-8b-tp2;9216;1024;7168;6;109;0.521;1.363;1.884;1.704;0.552;1.293;1.845;1.73;1.512;9;1.25;1.13;1.22;1.14;9.69;0.16;11.57;11.2;1.03;1.02
llama-3-8b-tp2;9216;1024;8192;7;109;0.582;1.36;1.942;1.74;0.622;1.293;1.915;1.756;1.557;9;1.25;1.12;1.23;1.13;9.74;0.17;11.68;11.3;1.03;1.02
llama-3-8b-tp2;9216;1024;9216;8;109;0.647;1.358;2.005;1.776;0.692;1.295;1.987;1.806;1.58;9;1.27;1.12;1.26;1.14;9.7;0.17;11.7;11.28;1.04;1.03
llama-3-8b-tp2;9216;1024;1024;0;115;0.089;1.415;1.504;1.498;0.099;1.416;1.515;1.535;1.381;11;1.09;1.08;1.1;1.11;9.68;0.13;11.18;11.06;1.01;1.01
llama-3-8b-tp2;9216;1024;2048;1;115;0.164;1.424;1.588;1.542;0.192;1.416;1.608;1.568;1.422;9;1.12;1.08;1.13;1.1;9.68;0.14;11.27;11.1;1.02;1.01
llama-3-8b-tp2;9216;1024;3072;2;115;0.242;1.422;1.664;1.588;0.269;1.417;1.686;1.581;1.449;9;1.15;1.1;1.16;1.09;9.69;0.15;11.35;11.14;1.02;1.02
llama-3-8b-tp2;9216;1024;4096;3;115;0.31;1.423;1.733;1.64;0.344;1.415;1.759;1.623;1.477;9;1.17;1.11;1.19;1.1;9.69;0.15;11.42;11.17;1.02;1.02
llama-3-8b-tp2;9216;1024;5120;4;115;0.38;1.421;1.801;1.69;0.418;1.416;1.834;1.658;1.508;9;1.19;1.12;1.22;1.1;9.65;0.16;11.45;11.16;1.03;1.02
llama-3-8b-tp2;9216;1024;6144;5;115;0.448;1.421;1.869;1.721;0.482;1.414;1.896;1.741;1.538;9;1.22;1.12;1.23;1.13;9.66;0.16;11.53;11.2;1.03;1.02
llama-3-8b-tp2;9216;1024;7168;6;115;0.517;1.42;1.937;1.757;0.558;1.414;1.972;1.773;1.567;9;1.24;1.12;1.26;1.13;9.68;0.17;11.62;11.25;1.03;1.02
llama-3-8b-tp2;9216;1024;8192;7;115;0.583;1.42;2.003;1.794;0.623;1.415;2.038;1.82;1.599;9;1.25;1.12;1.27;1.14;9.65;0.17;11.65;11.25;1.04;1.02
llama-3-8b-tp2;9216;1024;9216;8;115;0.65;1.419;2.069;1.835;0.697;1.416;2.113;1.857;1.627;9;1.27;1.13;1.3;1.14;9.66;0.18;11.73;11.29;1.04;1.03
llama-3-8b-tp2;10240;1024;1024;0;92;0.086;1.267;1.353;1.351;0.099;1.17;1.269;1.323;1.245;11;1.09;1.09;1.02;1.06;10.78;0.11;12.13;12.02;1.01;1.01
llama-3-8b-tp2;10240;1024;2048;1;92;0.173;1.263;1.436;1.386;0.187;1.17;1.357;1.379;1.246;11;1.15;1.11;1.09;1.11;10.77;0.12;12.21;12.02;1.02;1.01
llama-3-8b-tp2;10240;1024;3072;2;92;0.243;1.259;1.502;1.455;0.272;1.17;1.442;1.429;1.258;11;1.19;1.16;1.15;1.14;10.76;0.12;12.26;12.02;1.02;1.01
llama-3-8b-tp2;10240;1024;4096;3;92;0.315;1.26;1.575;1.49;0.339;1.17;1.509;1.462;1.258;11;1.25;1.18;1.2;1.16;10.71;0.13;12.29;11.97;1.03;1.02
llama-3-8b-tp2;10240;1024;5120;4;92;0.378;1.268;1.646;1.519;0.408;1.169;1.577;1.531;1.27;11;1.3;1.2;1.24;1.21;10.72;0.13;12.37;11.99;1.03;1.02
llama-3-8b-tp2;10240;1024;6144;5;92;0.451;1.25;1.701;1.581;0.484;1.17;1.654;1.596;1.285;11;1.32;1.23;1.29;1.24;10.72;0.14;12.42;12.01;1.03;1.02
llama-3-8b-tp2;10240;1024;7168;6;92;0.513;1.268;1.781;1.633;0.549;1.17;1.719;1.655;1.278;11;1.39;1.28;1.35;1.29;10.68;0.14;12.46;11.96;1.04;1.03
llama-3-8b-tp2;10240;1024;8192;7;92;0.579;1.263;1.842;1.695;0.616;1.17;1.786;1.669;1.305;9;1.41;1.3;1.37;1.28;10.7;0.15;12.54;12.0;1.04;1.03
llama-3-8b-tp2;10240;1024;9216;8;92;0.645;1.267;1.912;1.756;0.701;1.17;1.871;1.7;1.373;9;1.39;1.28;1.36;1.24;10.72;0.15;12.63;12.09;1.04;1.03
llama-3-8b-tp2;10240;1024;10240;9;92;0.711;1.253;1.964;1.822;0.756;1.171;1.927;1.75;1.474;9;1.33;1.24;1.31;1.19;10.73;0.15;12.69;12.2;1.04;1.03
llama-3-8b-tp2;10240;1024;1024;0;97;0.09;1.34;1.43;1.456;0.097;1.223;1.32;1.376;1.307;11;1.09;1.11;1.01;1.05;10.75;0.12;12.18;12.06;1.01;1.01
llama-3-8b-tp2;10240;1024;2048;1;97;0.165;1.327;1.492;1.489;0.184;1.223;1.407;1.428;1.315;11;1.13;1.13;1.07;1.09;10.75;0.12;12.24;12.06;1.01;1.01
llama-3-8b-tp2;10240;1024;3072;2;97;0.241;1.342;1.583;1.514;0.264;1.223;1.487;1.481;1.335;11;1.19;1.13;1.11;1.11;10.71;0.13;12.29;12.05;1.02;1.01
llama-3-8b-tp2;10240;1024;4096;3;97;0.307;1.338;1.645;1.557;0.342;1.223;1.565;1.532;1.343;11;1.22;1.16;1.17;1.14;10.8;0.13;12.45;12.14;1.03;1.02
llama-3-8b-tp2;10240;1024;5120;4;97;0.384;1.34;1.724;1.589;0.408;1.224;1.632;1.576;1.347;11;1.28;1.18;1.21;1.17;10.74;0.14;12.46;12.09;1.03;1.02
llama-3-8b-tp2;10240;1024;6144;5;97;0.444;1.335;1.779;1.638;0.483;1.223;1.706;1.636;1.353;11;1.31;1.21;1.26;1.21;10.73;0.14;12.51;12.08;1.04;1.02
llama-3-8b-tp2;10240;1024;7168;6;97;0.515;1.34;1.855;1.677;0.555;1.224;1.779;1.732;1.368;9;1.36;1.23;1.3;1.27;10.71;0.15;12.57;12.08;1.04;1.03
llama-3-8b-tp2;10240;1024;8192;7;97;0.574;1.335;1.909;1.729;0.619;1.224;1.843;1.717;1.387;9;1.38;1.25;1.33;1.24;10.75;0.15;12.66;12.14;1.04;1.03
llama-3-8b-tp2;10240;1024;9216;8;97;0.65;1.342;1.992;1.789;0.701;1.224;1.925;1.766;1.428;9;1.39;1.25;1.35;1.24;10.72;0.16;12.71;12.15;1.05;1.03
llama-3-8b-tp2;10240;1024;10240;9;97;0.713;1.346;2.059;1.855;0.764;1.224;1.988;1.831;1.518;9;1.36;1.22;1.31;1.21;10.79;0.16;12.85;12.31;1.04;1.03
llama-3-8b-tp2;10240;1024;1024;0;103;0.086;1.429;1.515;1.522;0.096;1.288;1.384;1.441;1.379;11;1.1;1.1;1.0;1.04;10.77;0.12;12.29;12.15;1.01;1.01
llama-3-8b-tp2;10240;1024;2048;1;103;0.166;1.427;1.593;1.563;0.183;1.288;1.471;1.524;1.389;11;1.15;1.13;1.06;1.1;10.83;0.13;12.42;12.22;1.02;1.01
llama-3-8b-tp2;10240;1024;3072;2;103;0.244;1.422;1.666;1.614;0.272;1.288;1.56;1.563;1.415;11;1.18;1.14;1.1;1.1;10.79;0.13;12.46;12.2;1.02;1.02
llama-3-8b-tp2;10240;1024;4096;3;103;0.314;1.423;1.737;1.664;0.335;1.289;1.624;1.649;1.401;11;1.24;1.19;1.16;1.18;10.89;0.14;12.63;12.29;1.03;1.02
llama-3-8b-tp2;10240;1024;5120;4;103;0.383;1.429;1.812;1.693;0.411;1.289;1.7;1.683;1.412;11;1.28;1.2;1.2;1.19;10.84;0.14;12.65;12.25;1.03;1.02
llama-3-8b-tp2;10240;1024;6144;5;103;0.45;1.429;1.879;1.752;0.485;1.29;1.775;1.724;1.443;9;1.3;1.21;1.23;1.19;10.86;0.15;12.74;12.3;1.04;1.02
llama-3-8b-tp2;10240;1024;7168;6;103;0.521;1.428;1.949;1.79;0.552;1.289;1.841;1.799;1.422;9;1.37;1.26;1.29;1.27;10.87;0.15;12.82;12.29;1.04;1.03
llama-3-8b-tp2;10240;1024;8192;7;103;0.582;1.436;2.018;1.834;0.627;1.29;1.917;1.864;1.442;9;1.4;1.27;1.33;1.29;10.9;0.16;12.92;12.34;1.05;1.03
llama-3-8b-tp2;10240;1024;9216;8;103;0.656;1.436;2.092;1.871;0.701;1.289;1.99;1.886;1.487;9;1.41;1.26;1.34;1.27;10.92;0.16;13.01;12.41;1.05;1.03
llama-3-8b-tp2;10240;1024;10240;9;103;0.718;1.443;2.161;1.907;0.769;1.289;2.058;1.958;1.563;9;1.38;1.22;1.32;1.25;10.91;0.17;13.07;12.47;1.05;1.03
llama-3-8b-tp2;11264;1024;1024;0;84;0.094;1.248;1.342;1.351;0.101;1.178;1.279;1.383;1.233;11;1.09;1.1;1.04;1.12;11.99;0.1;13.33;13.22;1.01;1.01
llama-3-8b-tp2;11264;1024;2048;1;84;0.173;1.245;1.418;1.398;0.19;1.178;1.368;1.431;1.244;11;1.14;1.12;1.1;1.15;11.95;0.11;13.37;13.19;1.01;1.01
llama-3-8b-tp2;11264;1024;3072;2;84;0.244;1.239;1.483;1.441;0.277;1.179;1.456;1.487;1.245;9;1.19;1.16;1.17;1.19;12.0;0.11;13.48;13.25;1.02;1.01
llama-3-8b-tp2;11264;1024;4096;3;84;0.316;1.241;1.557;1.49;0.339;1.178;1.517;1.486;1.255;9;1.24;1.19;1.21;1.18;11.94;0.12;13.5;13.2;1.02;1.02
llama-3-8b-tp2;11264;1024;5120;4;84;0.387;1.24;1.627;1.537;0.417;1.178;1.595;1.515;1.255;11;1.3;1.22;1.27;1.21;11.95;0.12;13.58;13.2;1.03;1.02
llama-3-8b-tp2;11264;1024;6144;5;84;0.45;1.241;1.691;1.594;0.479;1.178;1.657;1.59;1.263;11;1.34;1.26;1.31;1.26;11.96;0.12;13.65;13.22;1.03;1.02
llama-3-8b-tp2;11264;1024;7168;6;84;0.52;1.25;1.77;1.63;0.555;1.178;1.733;1.643;1.273;9;1.39;1.28;1.36;1.29;11.97;0.13;13.74;13.24;1.04;1.02
llama-3-8b-tp2;11264;1024;8192;7;84;0.588;1.244;1.832;1.679;0.625;1.179;1.804;1.675;1.297;9;1.41;1.29;1.39;1.29;11.91;0.13;13.74;13.21;1.04;1.03
llama-3-8b-tp2;11264;1024;9216;8;84;0.649;1.247;1.896;1.717;0.698;1.178;1.876;1.725;1.318;9;1.44;1.3;1.42;1.31;11.94;0.14;13.84;13.26;1.04;1.03
llama-3-8b-tp2;11264;1024;10240;9;84;0.716;1.242;1.958;1.762;0.772;1.179;1.951;1.783;1.336;9;1.47;1.32;1.46;1.33;11.94;0.14;13.9;13.28;1.05;1.03
llama-3-8b-tp2;11264;1024;11264;10;84;0.782;1.244;2.026;1.819;0.847;1.178;2.025;1.827;1.389;9;1.46;1.31;1.46;1.32;11.99;0.14;14.02;13.38;1.05;1.03
llama-3-8b-tp2;11264;1024;1024;0;89;0.088;1.4;1.488;1.456;0.094;1.241;1.335;1.416;1.307;11;1.14;1.11;1.02;1.08;12.0;0.11;13.49;13.31;1.01;1.01
llama-3-8b-tp2;11264;1024;2048;1;89;0.169;1.395;1.564;1.507;0.185;1.242;1.427;1.478;1.311;9;1.19;1.15;1.09;1.13;12.01;0.12;13.57;13.32;1.02;1.02
llama-3-8b-tp2;11264;1024;3072;2;89;0.246;1.388;1.634;1.542;0.274;1.242;1.516;1.534;1.318;11;1.24;1.17;1.15;1.16;12.03;0.12;13.66;13.35;1.02;1.02
llama-3-8b-tp2;11264;1024;4096;3;89;0.318;1.392;1.71;1.583;0.342;1.241;1.583;1.567;1.322;9;1.29;1.2;1.2;1.19;12.02;0.12;13.73;13.34;1.03;1.02
llama-3-8b-tp2;11264;1024;5120;4;89;0.386;1.391;1.777;1.622;0.417;1.242;1.659;1.619;1.325;9;1.34;1.22;1.25;1.22;12.04;0.13;13.82;13.36;1.03;1.02
llama-3-8b-tp2;11264;1024;6144;5;89;0.453;1.395;1.848;1.66;0.477;1.242;1.719;1.685;1.333;11;1.39;1.25;1.29;1.26;11.98;0.13;13.83;13.31;1.04;1.03
llama-3-8b-tp2;11264;1024;7168;6;89;0.518;1.385;1.903;1.708;0.56;1.243;1.803;1.715;1.338;11;1.42;1.28;1.35;1.28;11.97;0.14;13.87;13.31;1.04;1.03
llama-3-8b-tp2;11264;1024;8192;7;89;0.587;1.38;1.967;1.751;0.631;1.241;1.872;1.793;1.372;9;1.43;1.28;1.36;1.31;11.95;0.14;13.92;13.32;1.05;1.03
llama-3-8b-tp2;11264;1024;9216;8;89;0.654;1.391;2.045;1.801;0.695;1.242;1.937;1.825;1.437;9;1.42;1.25;1.35;1.27;11.95;0.15;13.99;13.39;1.04;1.03
llama-3-8b-tp2;11264;1024;10240;9;89;0.719;1.393;2.112;1.855;0.771;1.242;2.013;1.86;1.529;9;1.38;1.21;1.32;1.22;11.97;0.15;14.08;13.5;1.04;1.03
llama-3-8b-tp2;11264;1024;11264;10;89;0.783;1.386;2.169;1.92;0.838;1.241;2.079;1.919;1.605;9;1.35;1.2;1.3;1.2;11.95;0.15;14.12;13.55;1.04;1.03
llama-3-8b-tp2;11264;1024;1024;0;94;0.09;1.464;1.554;1.53;0.097;1.302;1.399;1.486;1.377;11;1.13;1.11;1.02;1.08;12.03;0.11;13.58;13.41;1.01;1.01
llama-3-8b-tp2;11264;1024;2048;1;94;0.17;1.461;1.631;1.587;0.182;1.302;1.484;1.543;1.381;11;1.18;1.15;1.07;1.12;11.99;0.12;13.62;13.37;1.02;1.02
llama-3-8b-tp2;11264;1024;3072;2;94;0.244;1.457;1.701;1.615;0.266;1.302;1.568;1.582;1.388;11;1.23;1.16;1.13;1.14;12.02;0.12;13.72;13.41;1.02;1.02
llama-3-8b-tp2;11264;1024;4096;3;94;0.316;1.451;1.767;1.651;0.341;1.302;1.643;1.633;1.397;9;1.26;1.18;1.18;1.17;11.96;0.13;13.73;13.36;1.03;1.02
llama-3-8b-tp2;11264;1024;5120;4;94;0.386;1.451;1.837;1.686;0.411;1.302;1.713;1.687;1.395;11;1.32;1.21;1.23;1.21;11.94;0.13;13.78;13.33;1.03;1.02
llama-3-8b-tp2;11264;1024;6144;5;94;0.454;1.45;1.904;1.731;0.486;1.302;1.788;1.742;1.403;9;1.36;1.23;1.27;1.24;11.95;0.14;13.85;13.35;1.04;1.03
llama-3-8b-tp2;11264;1024;7168;6;94;0.519;1.457;1.976;1.779;0.552;1.302;1.854;1.806;1.411;9;1.4;1.26;1.31;1.28;11.96;0.14;13.94;13.37;1.04;1.03
llama-3-8b-tp2;11264;1024;8192;7;94;0.58;1.452;2.032;1.83;0.623;1.302;1.925;1.836;1.412;9;1.44;1.3;1.36;1.3;11.91;0.15;13.94;13.32;1.05;1.03
llama-3-8b-tp2;11264;1024;9216;8;94;0.648;1.449;2.097;1.895;0.699;1.302;2.001;1.895;1.482;9;1.41;1.28;1.35;1.28;12.0;0.15;14.1;13.48;1.05;1.03
llama-3-8b-tp2;11264;1024;10240;9;94;0.72;1.446;2.166;1.96;0.761;1.301;2.062;1.911;1.534;9;1.41;1.28;1.34;1.25;11.91;0.15;14.08;13.44;1.05;1.03
llama-3-8b-tp2;11264;1024;11264;10;94;0.778;1.444;2.222;2.016;0.834;1.302;2.136;1.975;1.642;9;1.35;1.23;1.3;1.2;11.9;0.16;14.12;13.54;1.04;1.03
llama-3-8b-tp2;12288;1024;1024;0;77;0.091;1.273;1.364;1.359;0.093;1.195;1.288;1.452;1.239;9;1.1;1.1;1.04;1.17;12.95;0.1;14.31;14.19;1.01;1.01
llama-3-8b-tp2;12288;1024;2048;1;77;0.17;1.265;1.435;1.404;0.181;1.195;1.376;1.461;1.25;9;1.15;1.12;1.1;1.17;12.92;0.1;14.36;14.17;1.01;1.01
llama-3-8b-tp2;12288;1024;3072;2;77;0.239;1.265;1.504;1.465;0.264;1.196;1.46;1.484;1.255;11;1.2;1.17;1.16;1.18;12.91;0.1;14.41;14.16;1.02;1.01
llama-3-8b-tp2;12288;1024;4096;3;77;0.315;1.264;1.579;1.512;0.339;1.197;1.536;1.497;1.258;9;1.26;1.2;1.22;1.19;12.89;0.11;14.47;14.15;1.02;1.02
llama-3-8b-tp2;12288;1024;5120;4;77;0.383;1.264;1.647;1.54;0.408;1.194;1.602;1.538;1.264;9;1.3;1.22;1.27;1.22;12.91;0.11;14.56;14.17;1.03;1.02
llama-3-8b-tp2;12288;1024;6144;5;77;0.446;1.262;1.708;1.582;0.484;1.193;1.677;1.612;1.273;9;1.34;1.24;1.32;1.27;12.88;0.12;14.59;14.15;1.03;1.02
llama-3-8b-tp2;12288;1024;7168;6;77;0.514;1.264;1.778;1.609;0.552;1.197;1.749;1.659;1.284;11;1.38;1.25;1.36;1.29;12.88;0.12;14.66;14.16;1.04;1.02
llama-3-8b-tp2;12288;1024;8192;7;77;0.578;1.264;1.842;1.65;0.631;1.196;1.827;1.67;1.3;11;1.42;1.27;1.41;1.28;12.92;0.12;14.76;14.22;1.04;1.02
llama-3-8b-tp2;12288;1024;9216;8;77;0.647;1.268;1.915;1.686;0.701;1.196;1.897;1.74;1.318;11;1.45;1.28;1.44;1.32;12.9;0.13;14.82;14.22;1.04;1.03
llama-3-8b-tp2;12288;1024;10240;9;77;0.713;1.263;1.976;1.727;0.774;1.196;1.97;1.795;1.362;11;1.45;1.27;1.45;1.32;12.85;0.13;14.83;14.21;1.04;1.03
llama-3-8b-tp2;12288;1024;11264;10;77;0.778;1.262;2.04;1.773;0.845;1.195;2.04;1.841;1.408;9;1.45;1.26;1.45;1.31;12.84;0.14;14.88;14.25;1.04;1.03
llama-3-8b-tp2;12288;1024;12288;11;77;0.846;1.264;2.11;1.808;0.907;1.196;2.103;1.908;1.441;11;1.46;1.25;1.46;1.32;12.8;0.14;14.91;14.24;1.05;1.03
llama-3-8b-tp2;12288;1024;1024;0;81;0.09;1.314;1.404;1.394;0.096;1.243;1.339;1.477;1.305;11;1.08;1.07;1.03;1.13;12.88;0.1;14.28;14.19;1.01;1.01
llama-3-8b-tp2;12288;1024;2048;1;81;0.165;1.305;1.47;1.451;0.187;1.244;1.431;1.52;1.303;11;1.13;1.11;1.1;1.17;12.9;0.1;14.37;14.2;1.01;1.01
llama-3-8b-tp2;12288;1024;3072;2;81;0.239;1.304;1.543;1.501;0.265;1.243;1.508;1.543;1.314;11;1.17;1.14;1.15;1.17;12.86;0.11;14.4;14.17;1.02;1.01
llama-3-8b-tp2;12288;1024;4096;3;81;0.312;1.303;1.615;1.555;0.342;1.243;1.585;1.579;1.32;11;1.22;1.18;1.2;1.2;12.84;0.11;14.46;14.16;1.02;1.01
llama-3-8b-tp2;12288;1024;5120;4;81;0.381;1.3;1.681;1.605;0.412;1.243;1.655;1.607;1.323;11;1.27;1.21;1.25;1.21;12.84;0.12;14.52;14.16;1.03;1.02
llama-3-8b-tp2;12288;1024;6144;5;81;0.445;1.304;1.749;1.644;0.475;1.242;1.717;1.654;1.328;11;1.32;1.24;1.29;1.25;12.81;0.12;14.56;14.14;1.03;1.02
llama-3-8b-tp2;12288;1024;7168;6;81;0.516;1.305;1.821;1.69;0.553;1.243;1.796;1.705;1.34;11;1.36;1.26;1.34;1.27;12.83;0.12;14.65;14.17;1.03;1.02
llama-3-8b-tp2;12288;1024;8192;7;81;0.581;1.303;1.884;1.715;0.622;1.243;1.865;1.748;1.344;11;1.4;1.28;1.39;1.3;12.84;0.13;14.72;14.18;1.04;1.02
llama-3-8b-tp2;12288;1024;9216;8;81;0.652;1.304;1.956;1.763;0.696;1.242;1.938;1.767;1.357;11;1.44;1.3;1.43;1.3;12.81;0.13;14.77;14.17;1.04;1.03
llama-3-8b-tp2;12288;1024;10240;9;81;0.714;1.302;2.016;1.804;0.778;1.242;2.02;1.833;1.388;11;1.45;1.3;1.46;1.32;12.79;0.14;14.81;14.18;1.04;1.03
llama-3-8b-tp2;12288;1024;11264;10;81;0.781;1.303;2.084;1.831;0.838;1.243;2.081;1.897;1.427;11;1.46;1.28;1.46;1.33;12.76;0.14;14.84;14.19;1.05;1.03
llama-3-8b-tp2;12288;1024;12288;11;81;0.837;1.305;2.142;1.88;0.917;1.244;2.161;2.004;1.472;11;1.46;1.28;1.47;1.36;12.78;0.14;14.92;14.25;1.05;1.03
llama-3-8b-tp2;12288;1024;1024;0;86;0.092;1.452;1.544;1.512;0.094;1.31;1.404;1.51;1.376;11;1.12;1.1;1.02;1.1;12.87;0.11;14.41;14.25;1.01;1.01
llama-3-8b-tp2;12288;1024;2048;1;86;0.171;1.429;1.6;1.548;0.182;1.31;1.492;1.565;1.384;11;1.16;1.12;1.08;1.13;12.86;0.11;14.46;14.24;1.02;1.01
llama-3-8b-tp2;12288;1024;3072;2;86;0.243;1.423;1.666;1.582;0.266;1.31;1.576;1.613;1.392;11;1.2;1.14;1.13;1.16;12.93;0.11;14.6;14.32;1.02;1.02
llama-3-8b-tp2;12288;1024;4096;3;86;0.313;1.425;1.738;1.635;0.342;1.311;1.653;1.616;1.39;11;1.25;1.18;1.19;1.16;12.93;0.12;14.67;14.32;1.02;1.02
llama-3-8b-tp2;12288;1024;5120;4;86;0.379;1.434;1.813;1.673;0.411;1.311;1.722;1.662;1.398;11;1.3;1.2;1.23;1.19;12.95;0.12;14.76;14.35;1.03;1.02
llama-3-8b-tp2;12288;1024;6144;5;86;0.445;1.431;1.876;1.713;0.478;1.311;1.789;1.7;1.406;11;1.33;1.22;1.27;1.21;12.93;0.13;14.81;14.34;1.03;1.02
llama-3-8b-tp2;12288;1024;7168;6;86;0.516;1.441;1.957;1.769;0.558;1.311;1.869;1.774;1.406;11;1.39;1.26;1.33;1.26;12.94;0.13;14.9;14.35;1.04;1.02
llama-3-8b-tp2;12288;1024;8192;7;86;0.581;1.438;2.019;1.809;0.627;1.312;1.939;1.815;1.416;11;1.43;1.28;1.37;1.28;12.96;0.13;14.98;14.38;1.04;1.03
llama-3-8b-tp2;12288;1024;9216;8;86;0.648;1.448;2.096;1.857;0.699;1.311;2.01;1.869;1.425;11;1.47;1.3;1.41;1.31;12.97;0.14;15.07;14.4;1.05;1.03
llama-3-8b-tp2;12288;1024;10240;9;86;0.714;1.439;2.153;1.904;0.765;1.312;2.077;1.925;1.453;11;1.48;1.31;1.43;1.32;13.0;0.14;15.15;14.45;1.05;1.03
llama-3-8b-tp2;12288;1024;11264;10;86;0.782;1.444;2.226;1.948;0.841;1.311;2.152;1.979;1.488;11;1.5;1.31;1.45;1.33;13.03;0.15;15.26;14.52;1.05;1.03
llama-3-8b-tp2;12288;1024;12288;11;86;0.846;1.451;2.297;1.978;0.912;1.311;2.223;2.071;1.53;11;1.5;1.29;1.45;1.35;12.99;0.15;15.29;14.52;1.05;1.03
llama-3-8b-tp2;13312;1024;1024;0;71;0.088;1.333;1.421;1.427;0.097;1.235;1.332;1.527;1.244;9;1.14;1.15;1.07;1.23;13.4;0.1;14.82;14.64;1.01;1.01
llama-3-8b-tp2;13312;1024;2048;1;71;0.158;1.344;1.502;1.478;0.181;1.235;1.416;1.532;1.25;9;1.2;1.18;1.13;1.23;13.39;0.1;14.89;14.64;1.02;1.01
llama-3-8b-tp2;13312;1024;3072;2;71;0.23;1.335;1.565;1.504;0.265;1.235;1.5;1.544;1.261;9;1.24;1.19;1.19;1.22;13.41;0.1;14.97;14.67;1.02;1.02
llama-3-8b-tp2;13312;1024;4096;3;71;0.302;1.333;1.635;1.538;0.338;1.233;1.571;1.563;1.269;9;1.29;1.21;1.24;1.23;13.4;0.11;15.04;14.67;1.03;1.02
llama-3-8b-tp2;13312;1024;5120;4;71;0.376;1.33;1.706;1.585;0.406;1.235;1.641;1.557;1.282;9;1.33;1.24;1.28;1.21;13.4;0.11;15.11;14.68;1.03;1.02
llama-3-8b-tp2;13312;1024;6144;5;71;0.438;1.334;1.772;1.616;0.48;1.233;1.713;1.641;1.295;11;1.37;1.25;1.32;1.27;13.41;0.12;15.18;14.71;1.03;1.02
llama-3-8b-tp2;13312;1024;7168;6;71;0.503;1.333;1.836;1.653;0.556;1.234;1.79;1.657;1.304;11;1.41;1.27;1.37;1.27;13.45;0.12;15.29;14.75;1.04;1.02
llama-3-8b-tp2;13312;1024;8192;7;71;0.57;1.342;1.912;1.697;0.622;1.236;1.858;1.708;1.319;11;1.45;1.29;1.41;1.29;13.4;0.12;15.31;14.72;1.04;1.03
llama-3-8b-tp2;13312;1024;9216;8;71;0.636;1.333;1.969;1.728;0.697;1.231;1.928;1.786;1.339;11;1.47;1.29;1.44;1.33;13.42;0.13;15.39;14.76;1.04;1.03
llama-3-8b-tp2;13312;1024;10240;9;71;0.697;1.345;2.042;1.748;0.775;1.234;2.009;1.846;1.362;11;1.5;1.28;1.48;1.36;13.37;0.13;15.41;14.73;1.05;1.03
llama-3-8b-tp2;13312;1024;11264;10;71;0.771;1.333;2.104;1.786;0.845;1.233;2.078;1.908;1.417;11;1.48;1.26;1.47;1.35;13.43;0.14;15.53;14.85;1.05;1.03
llama-3-8b-tp2;13312;1024;12288;11;71;0.831;1.333;2.164;1.823;0.914;1.233;2.147;1.936;1.454;11;1.49;1.25;1.48;1.33;13.41;0.14;15.57;14.86;1.05;1.03
llama-3-8b-tp2;13312;1024;13312;12;71;0.909;1.332;2.241;1.874;0.991;1.233;2.224;1.925;1.502;11;1.49;1.25;1.48;1.28;13.41;0.14;15.65;14.91;1.05;1.03
llama-3-8b-tp2;13312;1024;1024;0;75;0.081;1.362;1.443;1.448;0.101;1.267;1.368;1.561;1.305;9;1.11;1.11;1.05;1.2;13.48;0.1;14.92;14.79;1.01;1.01
llama-3-8b-tp2;13312;1024;2048;1;75;0.158;1.358;1.516;1.492;0.184;1.267;1.451;1.576;1.316;9;1.15;1.13;1.1;1.2;13.43;0.1;14.95;14.75;1.01;1.01
llama-3-8b-tp2;13312;1024;3072;2;75;0.229;1.353;1.582;1.553;0.271;1.268;1.539;1.578;1.319;9;1.2;1.18;1.17;1.2;13.45;0.11;15.03;14.77;1.02;1.01
llama-3-8b-tp2;13312;1024;4096;3;75;0.3;1.353;1.653;1.587;0.344;1.266;1.61;1.6;1.327;9;1.25;1.2;1.21;1.21;13.41;0.11;15.06;14.74;1.02;1.02
llama-3-8b-tp2;13312;1024;5120;4;75;0.375;1.353;1.728;1.616;0.41;1.266;1.676;1.612;1.341;11;1.29;1.21;1.25;1.2;13.38;0.11;15.11;14.72;1.03;1.02
llama-3-8b-tp2;13312;1024;6144;5;75;0.435;1.358;1.793;1.662;0.482;1.267;1.749;1.675;1.339;9;1.34;1.24;1.31;1.25;13.37;0.12;15.16;14.71;1.03;1.02
llama-3-8b-tp2;13312;1024;7168;6;75;0.506;1.356;1.862;1.709;0.557;1.267;1.824;1.731;1.354;9;1.38;1.26;1.35;1.28;13.36;0.12;15.22;14.71;1.03;1.02
llama-3-8b-tp2;13312;1024;8192;7;75;0.568;1.356;1.924;1.74;0.625;1.266;1.891;1.751;1.366;9;1.41;1.27;1.38;1.28;13.33;0.13;15.25;14.7;1.04;1.02
llama-3-8b-tp2;13312;1024;9216;8;75;0.631;1.358;1.989;1.774;0.697;1.267;1.964;1.814;1.368;9;1.45;1.3;1.44;1.33;13.36;0.13;15.35;14.73;1.04;1.03
llama-3-8b-tp2;13312;1024;10240;9;75;0.699;1.358;2.057;1.814;0.767;1.267;2.034;1.886;1.389;9;1.48;1.31;1.46;1.36;13.34;0.13;15.4;14.73;1.05;1.03
llama-3-8b-tp2;13312;1024;11264;10;75;0.765;1.355;2.12;1.862;0.84;1.266;2.106;1.931;1.439;9;1.47;1.29;1.46;1.34;13.3;0.14;15.42;14.74;1.05;1.03
llama-3-8b-tp2;13312;1024;12288;11;75;0.847;1.357;2.204;1.893;0.911;1.266;2.177;1.965;1.464;9;1.51;1.29;1.49;1.34;13.32;0.14;15.52;14.78;1.05;1.03
llama-3-8b-tp2;13312;1024;13312;12;75;0.896;1.354;2.25;1.933;0.981;1.267;2.248;2.037;1.512;9;1.49;1.28;1.49;1.35;13.31;0.14;15.56;14.82;1.05;1.03
llama-3-8b-tp2;13312;1024;1024;0;79;0.08;1.405;1.485;1.488;0.098;1.319;1.417;1.581;1.37;9;1.08;1.09;1.03;1.15;13.38;0.1;14.87;14.75;1.01;1.01
llama-3-8b-tp2;13312;1024;2048;1;79;0.158;1.392;1.55;1.538;0.19;1.321;1.511;1.603;1.374;11;1.13;1.12;1.1;1.17;13.35;0.1;14.9;14.72;1.01;1.01
llama-3-8b-tp2;13312;1024;3072;2;79;0.228;1.4;1.628;1.6;0.268;1.32;1.588;1.614;1.381;9;1.18;1.16;1.15;1.17;13.32;0.11;14.95;14.7;1.02;1.01
llama-3-8b-tp2;13312;1024;4096;3;79;0.298;1.391;1.689;1.656;0.34;1.319;1.659;1.622;1.388;9;1.22;1.19;1.2;1.17;13.28;0.11;14.97;14.67;1.02;1.01
llama-3-8b-tp2;13312;1024;5120;4;79;0.367;1.393;1.76;1.702;0.417;1.32;1.737;1.646;1.392;11;1.26;1.22;1.25;1.18;13.31;0.12;15.07;14.7;1.03;1.02
llama-3-8b-tp2;13312;1024;6144;5;79;0.437;1.39;1.827;1.739;0.483;1.319;1.802;1.741;1.403;9;1.3;1.24;1.28;1.24;13.3;0.12;15.13;14.7;1.03;1.02
llama-3-8b-tp2;13312;1024;7168;6;79;0.502;1.391;1.893;1.776;0.554;1.318;1.872;1.79;1.409;9;1.34;1.26;1.33;1.27;13.29;0.12;15.18;14.7;1.03;1.02
llama-3-8b-tp2;13312;1024;8192;7;79;0.566;1.391;1.957;1.791;0.629;1.318;1.947;1.83;1.419;11;1.38;1.26;1.37;1.29;13.28;0.13;15.24;14.7;1.04;1.02
llama-3-8b-tp2;13312;1024;9216;8;79;0.628;1.388;2.016;1.848;0.691;1.32;2.011;1.842;1.437;9;1.4;1.29;1.4;1.28;13.29;0.13;15.31;14.73;1.04;1.02
llama-3-8b-tp2;13312;1024;10240;9;79;0.695;1.391;2.086;1.869;0.771;1.319;2.09;1.898;1.474;9;1.42;1.27;1.42;1.29;13.27;0.14;15.36;14.74;1.04;1.03
llama-3-8b-tp2;13312;1024;11264;10;79;0.763;1.391;2.154;1.908;0.833;1.32;2.153;1.961;1.477;9;1.46;1.29;1.46;1.33;13.25;0.14;15.4;14.73;1.05;1.03
llama-3-8b-tp2;13312;1024;12288;11;79;0.826;1.39;2.216;1.951;0.911;1.319;2.23;2.031;1.499;9;1.48;1.3;1.49;1.35;13.26;0.14;15.48;14.76;1.05;1.03
llama-3-8b-tp2;13312;1024;13312;12;79;0.891;1.393;2.284;1.993;0.98;1.317;2.297;2.087;1.521;9;1.5;1.31;1.51;1.37;13.26;0.15;15.54;14.78;1.05;1.03
llama-3-8b-tp2;14336;1024;1024;0;66;0.082;1.405;1.487;1.506;0.09;1.302;1.392;2.073;1.247;9;1.19;1.21;1.12;1.66;14.48;0.09;15.97;15.73;1.02;1.02
llama-3-8b-tp2;14336;1024;2048;1;66;0.156;1.399;1.555;1.537;0.176;1.304;1.48;2.081;1.263;9;1.23;1.22;1.17;1.65;14.44;0.1;15.99;15.7;1.02;1.02
llama-3-8b-tp2;14336;1024;3072;2;66;0.226;1.398;1.624;1.57;0.258;1.303;1.561;2.12;1.268;9;1.28;1.24;1.23;1.67;14.46;0.1;16.08;15.73;1.02;1.02
llama-3-8b-tp2;14336;1024;4096;3;66;0.298;1.395;1.693;1.603;0.337;1.302;1.639;2.189;1.277;9;1.33;1.26;1.28;1.71;14.46;0.1;16.15;15.74;1.03;1.02
llama-3-8b-tp2;14336;1024;5120;4;66;0.361;1.407;1.768;1.644;0.402;1.302;1.704;2.267;1.281;9;1.38;1.28;1.33;1.77;14.44;0.11;16.21;15.72;1.03;1.02
llama-3-8b-tp2;14336;1024;6144;5;66;0.434;1.394;1.828;1.667;0.472;1.303;1.775;2.323;1.291;9;1.42;1.29;1.37;1.8;14.45;0.11;16.28;15.74;1.03;1.02
llama-3-8b-tp2;14336;1024;7168;6;66;0.5;1.398;1.898;1.693;0.547;1.301;1.848;2.345;1.312;9;1.45;1.29;1.41;1.79;14.45;0.12;16.35;15.76;1.04;1.03
llama-3-8b-tp2;14336;1024;8192;7;66;0.566;1.398;1.964;1.727;0.622;1.303;1.925;2.391;1.325;9;1.48;1.3;1.45;1.8;14.46;0.12;16.42;15.79;1.04;1.03
llama-3-8b-tp2;14336;1024;9216;8;66;0.633;1.395;2.028;1.744;0.691;1.302;1.993;2.473;1.333;9;1.52;1.31;1.5;1.86;14.48;0.12;16.51;15.81;1.04;1.03
llama-3-8b-tp2;14336;1024;10240;9;66;0.695;1.398;2.093;1.764;0.769;1.304;2.073;2.471;1.367;9;1.53;1.29;1.52;1.81;14.49;0.13;16.58;15.86;1.05;1.03
llama-3-8b-tp2;14336;1024;11264;10;66;0.761;1.395;2.156;1.788;0.845;1.303;2.148;2.508;1.392;9;1.55;1.28;1.54;1.8;14.49;0.13;16.65;15.88;1.05;1.03
llama-3-8b-tp2;14336;1024;12288;11;66;0.833;1.4;2.233;1.813;0.91;1.303;2.213;2.618;1.425;9;1.57;1.27;1.55;1.84;14.51;0.13;16.74;15.94;1.05;1.03
llama-3-8b-tp2;14336;1024;13312;12;66;0.898;1.399;2.297;1.865;0.98;1.302;2.282;2.627;1.484;9;1.55;1.26;1.54;1.77;14.57;0.14;16.87;16.05;1.05;1.04
llama-3-8b-tp2;14336;1024;14336;13;66;0.965;1.403;2.368;1.922;1.056;1.303;2.359;2.671;1.537;11;1.54;1.25;1.53;1.74;14.57;0.14;16.94;16.11;1.05;1.04
llama-3-8b-tp2;14336;1024;1024;0;70;0.08;1.429;1.509;1.525;0.095;1.324;1.419;1.514;1.314;9;1.15;1.16;1.08;1.15;14.61;0.09;16.12;15.92;1.01;1.01
llama-3-8b-tp2;14336;1024;2048;1;70;0.159;1.43;1.589;1.557;0.18;1.324;1.504;1.641;1.325;9;1.2;1.18;1.14;1.24;14.59;0.1;16.18;15.91;1.02;1.01
llama-3-8b-tp2;14336;1024;3072;2;70;0.229;1.423;1.652;1.599;0.269;1.323;1.592;1.643;1.331;9;1.24;1.2;1.2;1.23;14.61;0.1;16.26;15.94;1.02;1.02
llama-3-8b-tp2;14336;1024;4096;3;70;0.3;1.428;1.728;1.626;0.339;1.325;1.664;1.666;1.344;9;1.29;1.21;1.24;1.24;14.61;0.11;16.34;15.95;1.02;1.02
llama-3-8b-tp2;14336;1024;5120;4;70;0.368;1.424;1.792;1.675;0.408;1.324;1.732;1.671;1.354;11;1.32;1.24;1.28;1.23;14.64;0.11;16.43;15.99;1.03;1.02
llama-3-8b-tp2;14336;1024;6144;5;70;0.436;1.429;1.865;1.714;0.476;1.324;1.8;1.683;1.362;11;1.37;1.26;1.32;1.24;14.6;0.11;16.46;15.96;1.03;1.02
llama-3-8b-tp2;14336;1024;7168;6;70;0.501;1.425;1.926;1.746;0.553;1.326;1.879;1.734;1.377;11;1.4;1.27;1.36;1.26;14.59;0.12;16.52;15.97;1.03;1.02
llama-3-8b-tp2;14336;1024;8192;7;70;0.567;1.43;1.997;1.778;0.623;1.324;1.947;1.789;1.386;11;1.44;1.28;1.4;1.29;14.6;0.12;16.6;15.99;1.04;1.03
llama-3-8b-tp2;14336;1024;9216;8;70;0.635;1.426;2.061;1.813;0.696;1.327;2.023;1.859;1.405;11;1.47;1.29;1.44;1.32;14.58;0.12;16.64;15.98;1.04;1.03
llama-3-8b-tp2;14336;1024;10240;9;70;0.702;1.426;2.128;1.844;0.767;1.324;2.091;1.923;1.427;11;1.49;1.29;1.47;1.35;14.59;0.13;16.72;16.02;1.04;1.03
llama-3-8b-tp2;14336;1024;11264;10;70;0.765;1.428;2.193;1.88;0.846;1.323;2.169;1.985;1.471;11;1.49;1.28;1.47;1.35;14.58;0.13;16.77;16.05;1.04;1.03
llama-3-8b-tp2;14336;1024;12288;11;70;0.83;1.427;2.257;1.904;0.919;1.323;2.242;2.046;1.505;9;1.5;1.27;1.49;1.36;14.55;0.13;16.81;16.05;1.05;1.03
llama-3-8b-tp2;14336;1024;13312;12;70;0.898;1.428;2.326;1.931;0.984;1.323;2.307;2.091;1.556;9;1.49;1.24;1.48;1.34;14.54;0.14;16.87;16.1;1.05;1.03
llama-3-8b-tp2;14336;1024;14336;13;70;0.963;1.427;2.39;1.974;1.066;1.323;2.389;2.072;1.599;11;1.49;1.23;1.49;1.3;14.59;0.14;16.98;16.19;1.05;1.03
llama-3-8b-tp2;14336;1024;1024;0;74;0.082;1.452;1.534;1.545;0.096;1.35;1.446;1.661;1.382;9;1.11;1.12;1.05;1.2;14.6;0.1;16.13;15.98;1.01;1.01
llama-3-8b-tp2;14336;1024;2048;1;74;0.161;1.448;1.609;1.586;0.191;1.353;1.544;1.68;1.391;9;1.16;1.14;1.11;1.21;14.58;0.1;16.19;15.97;1.01;1.01
llama-3-8b-tp2;14336;1024;3072;2;74;0.23;1.443;1.673;1.632;0.266;1.353;1.619;1.684;1.402;11;1.19;1.16;1.15;1.2;14.6;0.1;16.27;16.0;1.02;1.01
llama-3-8b-tp2;14336;1024;4096;3;74;0.298;1.45;1.748;1.672;0.337;1.351;1.688;1.708;1.407;11;1.24;1.19;1.2;1.21;14.61;0.11;16.36;16.02;1.02;1.02
llama-3-8b-tp2;14336;1024;5120;4;74;0.366;1.447;1.813;1.711;0.418;1.351;1.769;1.71;1.413;11;1.28;1.21;1.25;1.21;14.63;0.11;16.44;16.04;1.02;1.02
llama-3-8b-tp2;14336;1024;6144;5;74;0.432;1.452;1.884;1.746;0.479;1.353;1.832;1.76;1.427;11;1.32;1.22;1.28;1.23;14.64;0.11;16.52;16.07;1.03;1.02
llama-3-8b-tp2;14336;1024;7168;6;74;0.503;1.447;1.95;1.784;0.557;1.35;1.907;1.778;1.432;11;1.36;1.25;1.33;1.24;14.59;0.12;16.54;16.02;1.03;1.02
llama-3-8b-tp2;14336;1024;8192;7;74;0.569;1.444;2.013;1.823;0.624;1.351;1.975;1.835;1.449;9;1.39;1.26;1.36;1.27;14.6;0.12;16.61;16.05;1.03;1.02
llama-3-8b-tp2;14336;1024;9216;8;74;0.637;1.449;2.086;1.862;0.696;1.351;2.047;1.897;1.461;9;1.43;1.27;1.4;1.3;14.59;0.13;16.68;16.05;1.04;1.02
llama-3-8b-tp2;14336;1024;10240;9;74;0.699;1.447;2.146;1.91;0.774;1.351;2.125;1.959;1.468;9;1.46;1.3;1.45;1.33;14.57;0.13;16.72;16.04;1.04;1.03
llama-3-8b-tp2;14336;1024;11264;10;74;0.768;1.443;2.211;1.95;0.848;1.352;2.2;2.02;1.51;9;1.46;1.29;1.46;1.34;14.56;0.13;16.77;16.07;1.04;1.03
llama-3-8b-tp2;14336;1024;12288;11;74;0.83;1.45;2.28;1.99;0.915;1.352;2.267;2.081;1.541;9;1.48;1.29;1.47;1.35;14.54;0.14;16.82;16.08;1.05;1.03
llama-3-8b-tp2;14336;1024;13312;12;74;0.898;1.445;2.343;2.034;0.99;1.35;2.34;2.146;1.61;11;1.46;1.26;1.45;1.33;14.56;0.14;16.9;16.17;1.05;1.03
llama-3-8b-tp2;14336;1024;14336;13;74;0.961;1.447;2.408;2.076;1.07;1.352;2.422;2.205;1.641;9;1.47;1.27;1.48;1.34;14.54;0.14;16.95;16.18;1.05;1.03
llama-3-8b-tp2;15360;1024;1024;0;62;0.08;1.493;1.573;1.581;0.092;1.391;1.483;2.158;1.328;13;1.18;1.19;1.12;1.62;15.63;0.09;17.2;16.96;1.01;1.01
llama-3-8b-tp2;15360;1024;2048;1;62;0.157;1.472;1.629;1.609;0.176;1.393;1.569;2.185;1.379;11;1.18;1.17;1.14;1.58;15.62;0.09;17.25;17.0;1.01;1.01
llama-3-8b-tp2;15360;1024;3072;2;62;0.229;1.49;1.719;1.649;0.255;1.391;1.646;2.186;1.387;11;1.24;1.19;1.19;1.58;15.59;0.1;17.31;16.98;1.02;1.02
llama-3-8b-tp2;15360;1024;4096;3;62;0.295;1.483;1.778;1.678;0.335;1.392;1.727;2.204;1.396;11;1.27;1.2;1.24;1.58;15.57;0.1;17.35;16.97;1.02;1.02
llama-3-8b-tp2;15360;1024;5120;4;62;0.367;1.488;1.855;1.708;0.399;1.389;1.788;2.255;1.409;11;1.32;1.21;1.27;1.6;15.53;0.11;17.38;16.94;1.03;1.02
llama-3-8b-tp2;15360;1024;6144;5;62;0.431;1.487;1.918;1.728;0.475;1.39;1.865;2.337;1.422;11;1.35;1.22;1.31;1.64;15.52;0.11;17.44;16.94;1.03;1.02
llama-3-8b-tp2;15360;1024;7168;6;62;0.502;1.487;1.989;1.712;0.55;1.39;1.94;2.43;1.447;11;1.37;1.18;1.34;1.68;15.51;0.11;17.5;16.96;1.03;1.02
llama-3-8b-tp2;15360;1024;8192;7;62;0.566;1.495;2.061;1.656;0.622;1.389;2.011;2.482;1.442;11;1.43;1.15;1.39;1.72;15.48;0.12;17.54;16.92;1.04;1.02
llama-3-8b-tp2;15360;1024;9216;8;62;0.632;1.488;2.12;1.684;0.7;1.386;2.086;2.506;1.48;11;1.43;1.14;1.41;1.69;15.49;0.12;17.61;16.97;1.04;1.03
llama-3-8b-tp2;15360;1024;10240;9;62;0.699;1.487;2.186;1.723;0.764;1.39;2.154;2.538;1.496;11;1.46;1.15;1.44;1.7;15.49;0.12;17.68;16.99;1.04;1.03
llama-3-8b-tp2;15360;1024;11264;10;62;0.755;1.483;2.238;1.764;0.841;1.39;2.231;2.576;1.526;11;1.47;1.16;1.46;1.69;15.46;0.13;17.7;16.99;1.04;1.03
llama-3-8b-tp2;15360;1024;12288;11;62;0.831;1.487;2.318;1.812;0.914;1.388;2.302;2.621;1.538;11;1.51;1.18;1.5;1.7;15.47;0.13;17.79;17.01;1.05;1.03
llama-3-8b-tp2;15360;1024;13312;12;62;0.889;1.488;2.377;1.861;0.984;1.389;2.373;2.65;1.547;11;1.54;1.2;1.53;1.71;15.43;0.13;17.81;16.98;1.05;1.03
llama-3-8b-tp2;15360;1024;14336;13;62;0.955;1.487;2.442;1.913;1.051;1.388;2.439;2.707;1.591;11;1.53;1.2;1.53;1.7;15.46;0.14;17.9;17.05;1.05;1.03
llama-3-8b-tp2;15360;1024;15360;14;62;1.022;1.486;2.508;1.957;1.13;1.389;2.519;2.757;1.659;11;1.51;1.18;1.52;1.66;15.5;0.14;18.01;17.16;1.05;1.03
llama-3-8b-tp2;15360;1024;1024;0;65;0.079;1.498;1.577;1.589;0.088;1.403;1.491;2.21;1.342;11;1.18;1.18;1.11;1.65;15.56;0.09;17.14;16.9;1.01;1.01
llama-3-8b-tp2;15360;1024;2048;1;65;0.156;1.499;1.655;1.626;0.178;1.405;1.583;2.233;1.354;11;1.22;1.2;1.17;1.65;15.58;0.1;17.23;16.93;1.02;1.02
llama-3-8b-tp2;15360;1024;3072;2;65;0.227;1.498;1.725;1.664;0.257;1.409;1.666;2.28;1.358;11;1.27;1.23;1.23;1.68;15.59;0.1;17.32;16.95;1.02;1.02
llama-3-8b-tp2;15360;1024;4096;3;65;0.297;1.497;1.794;1.695;0.329;1.409;1.738;2.324;1.369;11;1.31;1.24;1.27;1.7;15.61;0.1;17.4;16.98;1.02;1.02
llama-3-8b-tp2;15360;1024;5120;4;65;0.363;1.501;1.864;1.729;0.407;1.407;1.814;2.377;1.372;11;1.36;1.26;1.32;1.73;15.61;0.11;17.47;16.98;1.03;1.02
llama-3-8b-tp2;15360;1024;6144;5;65;0.433;1.503;1.936;1.76;0.482;1.408;1.89;2.439;1.384;11;1.4;1.27;1.37;1.76;15.63;0.11;17.57;17.01;1.03;1.02
llama-3-8b-tp2;15360;1024;7168;6;65;0.502;1.501;2.003;1.797;0.545;1.408;1.953;2.509;1.394;11;1.44;1.29;1.4;1.8;15.64;0.11;17.64;17.03;1.04;1.03
llama-3-8b-tp2;15360;1024;8192;7;65;0.569;1.505;2.074;1.825;0.624;1.409;2.033;2.547;1.408;11;1.47;1.3;1.44;1.81;15.65;0.12;17.72;17.06;1.04;1.03
llama-3-8b-tp2;15360;1024;9216;8;65;0.633;1.501;2.134;1.852;0.697;1.408;2.105;2.603;1.42;11;1.5;1.3;1.48;1.83;15.62;0.12;17.75;17.04;1.04;1.03
llama-3-8b-tp2;15360;1024;10240;9;65;0.697;1.5;2.197;1.861;0.772;1.41;2.182;2.696;1.446;11;1.52;1.29;1.51;1.86;15.63;0.12;17.83;17.08;1.04;1.03
llama-3-8b-tp2;15360;1024;11264;10;65;0.759;1.5;2.259;1.889;0.842;1.407;2.249;2.67;1.465;11;1.54;1.29;1.54;1.82;15.64;0.13;17.9;17.11;1.05;1.03
llama-3-8b-tp2;15360;1024;12288;11;65;0.833;1.501;2.334;1.9;0.907;1.409;2.316;2.784;1.494;11;1.56;1.27;1.55;1.86;15.62;0.13;17.95;17.11;1.05;1.03
llama-3-8b-tp2;15360;1024;13312;12;65;0.897;1.501;2.398;1.957;0.981;1.408;2.389;2.823;1.537;9;1.56;1.27;1.55;1.84;15.63;0.13;18.03;17.17;1.05;1.03
llama-3-8b-tp2;15360;1024;14336;13;65;0.961;1.505;2.466;1.991;1.06;1.408;2.468;2.835;1.572;9;1.57;1.27;1.57;1.8;15.62;0.14;18.09;17.19;1.05;1.04
llama-3-8b-tp2;15360;1024;15360;14;65;1.028;1.5;2.528;2.031;1.134;1.41;2.544;2.853;1.608;9;1.57;1.26;1.58;1.77;15.66;0.14;18.19;17.27;1.05;1.04
llama-3-8b-tp2;15360;1024;1024;0;69;0.081;1.534;1.615;1.617;0.096;1.425;1.521;1.592;1.412;11;1.14;1.15;1.08;1.13;15.7;0.09;17.31;17.11;1.01;1.01
llama-3-8b-tp2;15360;1024;2048;1;69;0.158;1.526;1.684;1.643;0.182;1.423;1.605;1.693;1.416;11;1.19;1.16;1.13;1.2;15.63;0.1;17.31;17.05;1.02;1.01
llama-3-8b-tp2;15360;1024;3072;2;69;0.227;1.53;1.757;1.693;0.265;1.426;1.691;1.726;1.433;11;1.23;1.18;1.18;1.2;15.7;0.1;17.46;17.13;1.02;1.02
llama-3-8b-tp2;15360;1024;4096;3;69;0.295;1.529;1.824;1.73;0.338;1.422;1.76;1.755;1.428;11;1.28;1.21;1.23;1.23;15.67;0.1;17.49;17.1;1.02;1.02
llama-3-8b-tp2;15360;1024;5120;4;69;0.364;1.522;1.886;1.769;0.408;1.427;1.835;1.785;1.441;11;1.31;1.23;1.27;1.24;15.66;0.11;17.55;17.1;1.03;1.02
llama-3-8b-tp2;15360;1024;6144;5;69;0.435;1.53;1.965;1.801;0.475;1.424;1.899;1.786;1.456;11;1.35;1.24;1.3;1.23;15.7;0.11;17.66;17.16;1.03;1.02
llama-3-8b-tp2;15360;1024;7168;6;69;0.499;1.528;2.027;1.842;0.555;1.425;1.98;1.837;1.463;11;1.39;1.26;1.35;1.26;15.67;0.11;17.7;17.13;1.03;1.02
llama-3-8b-tp2;15360;1024;8192;7;69;0.563;1.525;2.088;1.879;0.619;1.423;2.042;1.863;1.465;11;1.43;1.28;1.39;1.27;15.66;0.12;17.75;17.12;1.04;1.02
llama-3-8b-tp2;15360;1024;9216;8;69;0.631;1.531;2.162;1.916;0.707;1.426;2.133;1.929;1.492;11;1.45;1.28;1.43;1.29;15.64;0.12;17.8;17.13;1.04;1.03
llama-3-8b-tp2;15360;1024;10240;9;69;0.697;1.527;2.224;1.932;0.778;1.425;2.203;1.992;1.495;11;1.49;1.29;1.47;1.33;15.62;0.12;17.84;17.11;1.04;1.03
llama-3-8b-tp2;15360;1024;11264;10;69;0.759;1.526;2.285;1.963;0.842;1.424;2.266;2.055;1.53;9;1.49;1.28;1.48;1.34;15.61;0.13;17.89;17.14;1.04;1.03
llama-3-8b-tp2;15360;1024;12288;11;69;0.824;1.529;2.353;1.994;0.916;1.422;2.338;2.113;1.569;9;1.5;1.27;1.49;1.35;15.6;0.13;17.95;17.17;1.05;1.03
llama-3-8b-tp2;15360;1024;13312;12;69;0.902;1.528;2.43;2.016;0.989;1.424;2.413;2.174;1.575;9;1.54;1.28;1.53;1.38;15.6;0.13;18.03;17.18;1.05;1.03
llama-3-8b-tp2;15360;1024;14336;13;69;0.965;1.529;2.494;2.063;1.063;1.424;2.487;2.19;1.647;11;1.51;1.25;1.51;1.33;15.57;0.14;18.06;17.22;1.05;1.03
llama-3-8b-tp2;15360;1024;15360;14;69;1.025;1.53;2.555;2.096;1.144;1.424;2.568;2.245;1.664;9;1.54;1.26;1.54;1.35;15.56;0.14;18.12;17.22;1.05;1.03
llama-3-8b-tp2;16384;1024;1024;0;57;0.079;1.536;1.615;1.613;0.088;1.411;1.499;2.246;1.302;11;1.24;1.24;1.15;1.73;16.57;0.09;18.18;17.87;1.02;1.02
llama-3-8b-tp2;16384;1024;2048;1;57;0.159;1.531;1.69;1.659;0.171;1.415;1.586;2.273;1.313;11;1.29;1.26;1.21;1.73;16.54;0.09;18.23;17.85;1.02;1.02
llama-3-8b-tp2;16384;1024;3072;2;57;0.23;1.527;1.757;1.698;0.255;1.413;1.668;2.24;1.325;11;1.33;1.28;1.26;1.69;16.56;0.1;18.32;17.88;1.02;1.02
llama-3-8b-tp2;16384;1024;4096;3;57;0.297;1.527;1.824;1.706;0.327;1.41;1.737;2.264;1.33;11;1.37;1.28;1.31;1.7;16.52;0.1;18.34;17.85;1.03;1.02
llama-3-8b-tp2;16384;1024;5120;4;57;0.365;1.526;1.891;1.711;0.394;1.412;1.806;2.274;1.349;11;1.4;1.27;1.34;1.69;16.52;0.1;18.41;17.87;1.03;1.02
llama-3-8b-tp2;16384;1024;6144;5;57;0.435;1.527;1.962;1.662;0.476;1.412;1.888;2.318;1.366;11;1.44;1.22;1.38;1.7;16.5;0.11;18.46;17.87;1.03;1.03
llama-3-8b-tp2;16384;1024;7168;6;57;0.502;1.53;2.032;1.65;0.552;1.41;1.962;2.468;1.391;11;1.46;1.19;1.41;1.77;16.51;0.11;18.54;17.9;1.04;1.03
llama-3-8b-tp2;16384;1024;8192;7;57;0.562;1.515;2.077;1.68;0.619;1.412;2.031;2.514;1.404;11;1.48;1.2;1.45;1.79;16.49;0.11;18.57;17.89;1.04;1.03
llama-3-8b-tp2;16384;1024;9216;8;57;0.63;1.537;2.167;1.698;0.693;1.411;2.104;2.543;1.422;11;1.52;1.19;1.48;1.79;16.5;0.12;18.67;17.92;1.04;1.03
llama-3-8b-tp2;16384;1024;10240;9;57;0.698;1.53;2.228;1.741;0.768;1.41;2.178;2.581;1.46;11;1.53;1.19;1.49;1.77;16.5;0.12;18.73;17.96;1.04;1.03
llama-3-8b-tp2;16384;1024;11264;10;57;0.762;1.516;2.278;1.784;0.836;1.411;2.247;2.621;1.492;11;1.53;1.2;1.51;1.76;16.49;0.12;18.77;17.98;1.04;1.03
llama-3-8b-tp2;16384;1024;12288;11;57;0.826;1.529;2.355;1.852;0.907;1.412;2.319;2.654;1.516;11;1.55;1.22;1.53;1.75;16.5;0.12;18.86;18.02;1.05;1.03
llama-3-8b-tp2;16384;1024;13312;12;57;0.89;1.52;2.41;1.892;0.982;1.407;2.389;2.702;1.558;11;1.55;1.21;1.53;1.73;16.49;0.13;18.9;18.05;1.05;1.03
llama-3-8b-tp2;16384;1024;14336;13;57;0.959;1.524;2.483;1.926;1.059;1.412;2.471;2.748;1.557;11;1.59;1.24;1.59;1.76;16.47;0.13;18.95;18.03;1.05;1.04
llama-3-8b-tp2;16384;1024;15360;14;57;1.023;1.523;2.546;1.985;1.128;1.41;2.538;2.8;1.618;11;1.57;1.23;1.57;1.73;16.48;0.13;19.03;18.1;1.05;1.04
llama-3-8b-tp2;16384;1024;16384;15;57;1.09;1.527;2.617;2.039;1.199;1.412;2.611;2.832;1.691;11;1.55;1.21;1.54;1.67;16.5;0.14;19.12;18.19;1.05;1.04
llama-3-8b-tp2;16384;1024;1024;0;60;0.08;1.589;1.669;1.667;0.088;1.449;1.537;2.231;1.371;13;1.22;1.22;1.12;1.63;16.49;0.09;18.16;17.86;1.02;1.02
llama-3-8b-tp2;16384;1024;2048;1;60;0.155;1.581;1.736;1.697;0.177;1.451;1.628;2.259;1.4;11;1.24;1.21;1.16;1.61;16.47;0.1;18.21;17.87;1.02;1.02
llama-3-8b-tp2;16384;1024;3072;2;60;0.229;1.582;1.811;1.731;0.254;1.451;1.705;2.28;1.41;11;1.28;1.23;1.21;1.62;16.48;0.1;18.29;17.89;1.02;1.02
llama-3-8b-tp2;16384;1024;4096;3;60;0.296;1.583;1.879;1.758;0.326;1.451;1.777;2.311;1.417;11;1.33;1.24;1.25;1.63;16.48;0.1;18.36;17.9;1.03;1.02
llama-3-8b-tp2;16384;1024;5120;4;60;0.366;1.581;1.947;1.781;0.4;1.454;1.854;2.331;1.428;11;1.36;1.25;1.3;1.63;16.48;0.11;18.43;17.91;1.03;1.02
llama-3-8b-tp2;16384;1024;6144;5;60;0.434;1.583;2.017;1.781;0.476;1.453;1.929;2.386;1.439;11;1.4;1.24;1.34;1.66;16.51;0.11;18.53;17.95;1.03;1.02
llama-3-8b-tp2;16384;1024;7168;6;60;0.5;1.586;2.086;1.727;0.545;1.453;1.998;2.52;1.468;11;1.42;1.18;1.36;1.72;16.53;0.11;18.62;18.0;1.03;1.03
llama-3-8b-tp2;16384;1024;8192;7;60;0.565;1.584;2.149;1.727;0.626;1.451;2.077;2.583;1.484;11;1.45;1.16;1.4;1.74;16.56;0.11;18.71;18.04;1.04;1.03
llama-3-8b-tp2;16384;1024;9216;8;60;0.629;1.586;2.215;1.756;0.703;1.452;2.155;2.635;1.504;11;1.47;1.17;1.43;1.75;16.58;0.12;18.79;18.08;1.04;1.03
llama-3-8b-tp2;16384;1024;10240;9;60;0.696;1.59;2.286;1.788;0.776;1.456;2.232;2.654;1.526;11;1.5;1.17;1.46;1.74;16.59;0.12;18.88;18.12;1.04;1.03
llama-3-8b-tp2;16384;1024;11264;10;60;0.763;1.584;2.347;1.833;0.838;1.453;2.291;2.713;1.561;11;1.5;1.17;1.47;1.74;16.6;0.12;18.95;18.16;1.04;1.03
llama-3-8b-tp2;16384;1024;12288;11;60;0.831;1.581;2.412;1.885;0.908;1.454;2.362;2.773;1.583;11;1.52;1.19;1.49;1.75;16.63;0.13;19.04;18.21;1.05;1.03
llama-3-8b-tp2;16384;1024;13312;12;60;0.896;1.588;2.484;1.931;0.989;1.454;2.443;2.797;1.606;11;1.55;1.2;1.52;1.74;16.65;0.13;19.13;18.26;1.05;1.03
llama-3-8b-tp2;16384;1024;14336;13;60;0.963;1.585;2.548;1.992;1.064;1.454;2.518;2.852;1.635;11;1.56;1.22;1.54;1.74;16.62;0.13;19.17;18.26;1.05;1.03
llama-3-8b-tp2;16384;1024;15360;14;60;1.027;1.588;2.615;2.043;1.135;1.455;2.59;2.898;1.684;11;1.55;1.21;1.54;1.72;16.6;0.14;19.22;18.28;1.05;1.04
llama-3-8b-tp2;16384;1024;16384;15;60;1.098;1.582;2.68;2.102;1.207;1.455;2.662;2.937;1.715;11;1.56;1.23;1.55;1.71;16.61;0.14;19.29;18.32;1.05;1.04
llama-3-8b-tp2;16384;1024;1024;0;64;0.081;1.579;1.66;1.694;0.089;1.486;1.575;2.33;1.448;13;1.15;1.17;1.09;1.61;16.63;0.09;18.29;18.08;1.01;1.01
llama-3-8b-tp2;16384;1024;2048;1;64;0.158;1.582;1.74;1.729;0.18;1.484;1.664;2.359;1.506;11;1.16;1.15;1.1;1.57;16.61;0.09;18.35;18.12;1.01;1.01
llama-3-8b-tp2;16384;1024;3072;2;64;0.229;1.578;1.807;1.765;0.262;1.483;1.745;2.368;1.513;11;1.19;1.17;1.15;1.57;16.64;0.1;18.45;18.15;1.02;1.01
llama-3-8b-tp2;16384;1024;4096;3;64;0.298;1.579;1.877;1.79;0.34;1.485;1.825;2.395;1.519;11;1.24;1.18;1.2;1.58;16.62;0.1;18.5;18.14;1.02;1.02
llama-3-8b-tp2;16384;1024;5120;4;64;0.367;1.583;1.95;1.824;0.406;1.485;1.891;2.505;1.538;11;1.27;1.19;1.23;1.63;16.61;0.11;18.56;18.15;1.02;1.02
llama-3-8b-tp2;16384;1024;6144;5;64;0.431;1.582;2.013;1.851;0.474;1.483;1.957;2.555;1.544;11;1.3;1.2;1.27;1.65;16.62;0.11;18.63;18.16;1.03;1.02
llama-3-8b-tp2;16384;1024;7168;6;64;0.501;1.58;2.081;1.883;0.552;1.484;2.036;2.621;1.562;11;1.33;1.21;1.3;1.68;16.62;0.11;18.7;18.18;1.03;1.02
llama-3-8b-tp2;16384;1024;8192;7;64;0.565;1.581;2.146;1.838;0.632;1.484;2.116;2.681;1.572;11;1.37;1.17;1.35;1.71;16.63;0.11;18.78;18.2;1.03;1.02
llama-3-8b-tp2;16384;1024;9216;8;64;0.631;1.583;2.214;1.852;0.694;1.486;2.18;2.728;1.579;11;1.4;1.17;1.38;1.73;16.6;0.12;18.81;18.18;1.03;1.02
llama-3-8b-tp2;16384;1024;10240;9;64;0.697;1.585;2.282;1.874;0.775;1.484;2.259;2.777;1.617;11;1.41;1.16;1.4;1.72;16.67;0.12;18.95;18.29;1.04;1.02
llama-3-8b-tp2;16384;1024;11264;10;64;0.766;1.584;2.35;1.917;0.849;1.485;2.334;2.8;1.63;11;1.44;1.18;1.43;1.72;16.63;0.12;18.98;18.26;1.04;1.03
llama-3-8b-tp2;16384;1024;12288;11;64;0.831;1.579;2.41;1.976;0.918;1.486;2.404;2.832;1.652;11;1.46;1.2;1.46;1.71;16.62;0.13;19.03;18.27;1.04;1.03
llama-3-8b-tp2;16384;1024;13312;12;64;0.894;1.576;2.47;2.041;0.986;1.484;2.47;2.976;1.682;11;1.47;1.21;1.47;1.77;16.67;0.13;19.14;18.35;1.04;1.03
llama-3-8b-tp2;16384;1024;14336;13;64;0.962;1.577;2.539;2.052;1.063;1.482;2.545;2.97;1.708;11;1.49;1.2;1.49;1.74;16.62;0.13;19.16;18.33;1.05;1.03
llama-3-8b-tp2;16384;1024;15360;14;64;1.031;1.585;2.616;2.104;1.138;1.484;2.622;2.978;1.737;11;1.51;1.21;1.51;1.71;16.57;0.14;19.19;18.31;1.05;1.03
llama-3-8b-tp2;16384;1024;16384;15;64;1.097;1.578;2.675;2.162;1.205;1.483;2.688;3.002;1.788;11;1.5;1.21;1.5;1.68;16.6;0.14;19.28;18.39;1.05;1.03
llama-3-8b-tp2;17408;1024;1024;0;54;0.079;1.272;1.351;1.366;0.096;1.132;1.228;1.859;1.239;11;1.09;1.1;0.99;1.5;17.63;0.07;18.98;18.87;1.01;1.01
llama-3-8b-tp2;17408;1024;2048;1;54;0.157;1.264;1.421;1.415;0.191;1.133;1.324;1.992;1.244;11;1.14;1.14;1.06;1.6;17.6;0.07;19.02;18.84;1.01;1.01
llama-3-8b-tp2;17408;1024;3072;2;54;0.229;1.262;1.491;1.452;0.27;1.132;1.402;2.077;1.251;11;1.19;1.16;1.12;1.66;17.57;0.08;19.06;18.82;1.01;1.01
llama-3-8b-tp2;17408;1024;4096;3;54;0.298;1.256;1.554;1.502;0.346;1.132;1.478;2.178;1.264;11;1.23;1.19;1.17;1.72;17.55;0.08;19.1;18.81;1.02;1.01
llama-3-8b-tp2;17408;1024;5120;4;54;0.364;1.249;1.613;1.543;0.411;1.132;1.543;2.289;1.275;11;1.27;1.21;1.21;1.8;17.53;0.08;19.14;18.8;1.02;1.01
llama-3-8b-tp2;17408;1024;6144;5;54;0.437;1.259;1.696;1.591;0.477;1.133;1.61;2.378;1.296;11;1.31;1.23;1.24;1.83;17.51;0.09;19.21;18.81;1.02;1.01
llama-3-8b-tp2;17408;1024;7168;6;54;0.501;1.259;1.76;1.644;0.548;1.132;1.68;2.537;1.317;11;1.34;1.25;1.28;1.93;17.5;0.09;19.26;18.82;1.02;1.02
llama-3-8b-tp2;17408;1024;8192;7;54;0.569;1.261;1.83;1.694;0.627;1.133;1.76;2.585;1.335;11;1.37;1.27;1.32;1.94;17.47;0.09;19.3;18.8;1.03;1.02
llama-3-8b-tp2;17408;1024;9216;8;54;0.63;1.25;1.88;1.745;0.69;1.132;1.822;2.553;1.359;11;1.38;1.28;1.34;1.88;17.46;0.1;19.34;18.82;1.03;1.02
llama-3-8b-tp2;17408;1024;10240;9;54;0.698;1.253;1.951;1.789;0.763;1.133;1.896;2.497;1.377;11;1.42;1.3;1.38;1.81;17.44;0.1;19.39;18.82;1.03;1.02
llama-3-8b-tp2;17408;1024;11264;10;54;0.762;1.258;2.02;1.841;0.837;1.133;1.97;2.539;1.425;11;1.42;1.29;1.38;1.78;17.43;0.1;19.45;18.86;1.03;1.02
llama-3-8b-tp2;17408;1024;12288;11;54;0.829;1.252;2.081;1.896;0.905;1.132;2.037;2.608;1.459;11;1.43;1.3;1.4;1.79;17.41;0.11;19.49;18.87;1.03;1.02
llama-3-8b-tp2;17408;1024;13312;12;54;0.892;1.259;2.151;1.949;0.977;1.133;2.11;2.671;1.495;11;1.44;1.3;1.41;1.79;17.39;0.11;19.54;18.89;1.03;1.02
llama-3-8b-tp2;17408;1024;14336;13;54;0.958;1.252;2.21;1.988;1.046;1.133;2.179;2.833;1.547;11;1.43;1.29;1.41;1.83;17.39;0.11;19.6;18.94;1.03;1.02
llama-3-8b-tp2;17408;1024;15360;14;54;1.021;1.252;2.273;2.041;1.119;1.132;2.251;2.804;1.621;11;1.4;1.26;1.39;1.73;17.44;0.12;19.71;19.06;1.03;1.02
llama-3-8b-tp2;17408;1024;16384;15;54;1.089;1.264;2.353;2.094;1.188;1.133;2.321;2.879;1.692;11;1.39;1.24;1.37;1.7;17.47;0.12;19.82;19.16;1.03;1.02
llama-3-8b-tp2;17408;1024;17408;16;54;1.154;1.261;2.415;2.149;1.27;1.132;2.402;2.962;1.766;11;1.37;1.22;1.36;1.68;17.53;0.12;19.95;19.3;1.03;1.03
llama-3-8b-tp2;17408;1024;1024;0;57;0.082;1.624;1.706;1.706;0.089;1.505;1.594;2.372;1.393;13;1.22;1.22;1.14;1.7;17.54;0.09;19.25;18.93;1.02;1.02
llama-3-8b-tp2;17408;1024;2048;1;57;0.156;1.619;1.775;1.764;0.176;1.505;1.681;2.441;1.402;11;1.27;1.26;1.2;1.74;17.55;0.09;19.32;18.95;1.02;1.02
llama-3-8b-tp2;17408;1024;3072;2;57;0.229;1.627;1.856;1.78;0.252;1.508;1.76;2.382;1.408;11;1.32;1.26;1.25;1.69;17.57;0.1;19.43;18.98;1.02;1.02
llama-3-8b-tp2;17408;1024;4096;3;57;0.299;1.611;1.91;1.814;0.326;1.507;1.833;2.406;1.413;11;1.35;1.28;1.3;1.7;17.58;0.1;19.49;18.99;1.03;1.02
llama-3-8b-tp2;17408;1024;5120;4;57;0.367;1.624;1.991;1.824;0.404;1.507;1.911;2.42;1.424;11;1.4;1.28;1.34;1.7;17.59;0.1;19.58;19.01;1.03;1.02
llama-3-8b-tp2;17408;1024;6144;5;57;0.43;1.622;2.052;1.756;0.475;1.505;1.98;2.465;1.442;11;1.42;1.22;1.37;1.71;17.63;0.1;19.68;19.07;1.03;1.02
llama-3-8b-tp2;17408;1024;7168;6;57;0.502;1.616;2.118;1.754;0.552;1.504;2.056;2.605;1.45;11;1.46;1.21;1.42;1.8;17.61;0.11;19.73;19.06;1.04;1.03
llama-3-8b-tp2;17408;1024;8192;7;57;0.568;1.609;2.177;1.759;0.63;1.506;2.136;2.668;1.465;11;1.49;1.2;1.46;1.82;17.62;0.11;19.8;19.09;1.04;1.03
llama-3-8b-tp2;17408;1024;9216;8;57;0.631;1.625;2.256;1.801;0.694;1.508;2.202;2.7;1.516;11;1.49;1.19;1.45;1.78;17.64;0.11;19.9;19.16;1.04;1.03
llama-3-8b-tp2;17408;1024;10240;9;57;0.699;1.615;2.314;1.835;0.766;1.505;2.271;2.733;1.542;11;1.5;1.19;1.47;1.77;17.63;0.12;19.94;19.17;1.04;1.03
llama-3-8b-tp2;17408;1024;11264;10;57;0.771;1.618;2.389;1.886;0.841;1.505;2.346;2.761;1.575;11;1.52;1.2;1.49;1.75;17.65;0.12;20.04;19.22;1.04;1.03
llama-3-8b-tp2;17408;1024;12288;11;57;0.831;1.628;2.459;1.948;0.907;1.504;2.411;2.808;1.597;11;1.54;1.22;1.51;1.76;17.64;0.12;20.1;19.24;1.04;1.03
llama-3-8b-tp2;17408;1024;13312;12;57;0.903;1.617;2.52;1.983;0.992;1.505;2.497;2.745;1.609;11;1.57;1.23;1.55;1.71;17.65;0.12;20.17;19.26;1.05;1.03
llama-3-8b-tp2;17408;1024;14336;13;57;0.969;1.618;2.587;2.036;1.064;1.506;2.57;2.898;1.684;11;1.54;1.21;1.53;1.72;17.63;0.13;20.22;19.31;1.05;1.03
llama-3-8b-tp2;17408;1024;15360;14;57;1.033;1.63;2.663;2.082;1.132;1.502;2.634;2.938;1.712;11;1.56;1.22;1.54;1.72;17.64;0.13;20.3;19.35;1.05;1.04
llama-3-8b-tp2;17408;1024;16384;15;57;1.105;1.628;2.733;2.133;1.197;1.505;2.702;2.996;1.77;11;1.54;1.21;1.53;1.69;17.63;0.13;20.36;19.4;1.05;1.04
llama-3-8b-tp2;17408;1024;17408;16;57;1.166;1.616;2.782;2.2;1.278;1.505;2.783;3.03;1.825;11;1.52;1.21;1.52;1.66;17.61;0.14;20.39;19.43;1.05;1.04
llama-3-8b-tp2;17408;1024;1024;0;60;0.082;1.691;1.773;1.77;0.088;1.542;1.63;2.39;1.456;13;1.22;1.22;1.12;1.64;17.58;0.09;19.35;19.04;1.02;1.02
llama-3-8b-tp2;17408;1024;2048;1;60;0.158;1.686;1.844;1.802;0.177;1.543;1.72;2.399;1.499;11;1.23;1.2;1.15;1.6;17.57;0.09;19.41;19.07;1.02;1.02
llama-3-8b-tp2;17408;1024;3072;2;60;0.227;1.685;1.912;1.833;0.262;1.542;1.804;2.42;1.502;11;1.27;1.22;1.2;1.61;17.57;0.1;19.48;19.07;1.02;1.02
llama-3-8b-tp2;17408;1024;4096;3;60;0.301;1.682;1.983;1.861;0.328;1.543;1.871;2.434;1.513;11;1.31;1.23;1.24;1.61;17.59;0.1;19.57;19.1;1.02;1.02
llama-3-8b-tp2;17408;1024;5120;4;60;0.368;1.68;2.048;1.877;0.396;1.541;1.937;2.467;1.521;11;1.35;1.23;1.27;1.62;17.61;0.1;19.66;19.13;1.03;1.02
llama-3-8b-tp2;17408;1024;6144;5;60;0.431;1.673;2.104;1.89;0.471;1.544;2.015;2.482;1.538;11;1.37;1.23;1.31;1.61;17.62;0.11;19.72;19.16;1.03;1.02
llama-3-8b-tp2;17408;1024;7168;6;60;0.501;1.683;2.184;1.842;0.551;1.54;2.091;2.642;1.554;11;1.41;1.19;1.35;1.7;17.59;0.11;19.77;19.14;1.03;1.02
llama-3-8b-tp2;17408;1024;8192;7;60;0.566;1.678;2.244;1.821;0.626;1.543;2.169;2.693;1.568;11;1.43;1.16;1.38;1.72;17.6;0.11;19.84;19.17;1.03;1.03
llama-3-8b-tp2;17408;1024;9216;8;60;0.631;1.681;2.312;1.848;0.697;1.542;2.239;2.736;1.605;11;1.44;1.15;1.4;1.7;17.55;0.12;19.86;19.16;1.04;1.03
llama-3-8b-tp2;17408;1024;10240;9;60;0.698;1.69;2.388;1.875;0.763;1.541;2.304;2.781;1.613;11;1.48;1.16;1.43;1.72;17.53;0.12;19.92;19.14;1.04;1.03
llama-3-8b-tp2;17408;1024;11264;10;60;0.764;1.686;2.45;1.907;0.838;1.541;2.379;2.824;1.629;11;1.5;1.17;1.46;1.73;17.5;0.12;19.95;19.13;1.04;1.03
llama-3-8b-tp2;17408;1024;12288;11;60;0.826;1.688;2.514;1.968;0.92;1.541;2.461;2.848;1.658;11;1.52;1.19;1.48;1.72;17.46;0.13;19.97;19.12;1.04;1.03
llama-3-8b-tp2;17408;1024;13312;12;60;0.888;1.686;2.574;2.018;0.989;1.54;2.529;2.89;1.693;11;1.52;1.19;1.49;1.71;17.44;0.13;20.01;19.13;1.05;1.03
llama-3-8b-tp2;17408;1024;14336;13;60;0.959;1.678;2.637;2.063;1.055;1.542;2.597;2.927;1.717;11;1.54;1.2;1.51;1.7;17.43;0.13;20.07;19.15;1.05;1.03
llama-3-8b-tp2;17408;1024;15360;14;60;1.022;1.685;2.707;2.106;1.125;1.54;2.665;2.959;1.754;11;1.54;1.2;1.52;1.69;17.4;0.13;20.11;19.15;1.05;1.03
llama-3-8b-tp2;17408;1024;16384;15;60;1.087;1.677;2.764;2.164;1.195;1.538;2.733;3.005;1.784;11;1.55;1.21;1.53;1.68;17.38;0.14;20.14;19.16;1.05;1.04
llama-3-8b-tp2;17408;1024;17408;16;60;1.155;1.681;2.836;2.211;1.266;1.539;2.805;3.05;1.817;11;1.56;1.22;1.54;1.68;17.4;0.14;20.24;19.22;1.05;1.04
llama-3-8b-tp2;18432;1024;1024;0;51;0.079;1.25;1.329;1.313;0.1;1.145;1.245;1.867;1.239;11;1.07;1.06;1.0;1.51;18.5;0.07;19.83;19.74;1.0;1.0
llama-3-8b-tp2;18432;1024;2048;1;51;0.155;1.242;1.397;1.41;0.182;1.146;1.328;1.992;1.25;11;1.12;1.13;1.06;1.59;18.54;0.07;19.94;19.79;1.01;1.01
llama-3-8b-tp2;18432;1024;3072;2;51;0.226;1.25;1.476;1.442;0.263;1.146;1.409;2.107;1.266;11;1.17;1.14;1.11;1.66;18.56;0.07;20.04;19.83;1.01;1.01
llama-3-8b-tp2;18432;1024;4096;3;51;0.298;1.259;1.557;1.5;0.34;1.146;1.486;2.201;1.284;11;1.21;1.17;1.16;1.71;18.57;0.08;20.13;19.85;1.01;1.01
llama-3-8b-tp2;18432;1024;5120;4;51;0.364;1.256;1.62;1.554;0.406;1.146;1.552;2.294;1.3;11;1.25;1.2;1.19;1.76;18.59;0.08;20.21;19.89;1.02;1.01
llama-3-8b-tp2;18432;1024;6144;5;51;0.432;1.26;1.692;1.608;0.476;1.147;1.623;2.391;1.329;11;1.27;1.21;1.22;1.8;18.62;0.08;20.31;19.95;1.02;1.01
llama-3-8b-tp2;18432;1024;7168;6;51;0.501;1.254;1.755;1.667;0.552;1.146;1.698;2.514;1.34;11;1.31;1.24;1.27;1.88;18.62;0.09;20.38;19.96;1.02;1.01
llama-3-8b-tp2;18432;1024;8192;7;51;0.565;1.265;1.83;1.716;0.628;1.146;1.774;2.668;1.374;11;1.33;1.25;1.29;1.94;18.64;0.09;20.47;20.01;1.02;1.01
llama-3-8b-tp2;18432;1024;9216;8;51;0.63;1.264;1.894;1.769;0.698;1.146;1.844;2.698;1.398;11;1.35;1.27;1.32;1.93;18.65;0.09;20.54;20.05;1.02;1.02
llama-3-8b-tp2;18432;1024;10240;9;51;0.699;1.266;1.965;1.82;0.763;1.146;1.909;2.721;1.446;11;1.36;1.26;1.32;1.88;18.67;0.1;20.64;20.12;1.03;1.02
llama-3-8b-tp2;18432;1024;11264;10;51;0.769;1.263;2.032;1.868;0.845;1.146;1.991;2.639;1.461;11;1.39;1.28;1.36;1.81;18.66;0.1;20.69;20.12;1.03;1.02
llama-3-8b-tp2;18432;1024;12288;11;51;0.832;1.271;2.103;1.926;0.91;1.146;2.056;2.708;1.501;11;1.4;1.28;1.37;1.8;18.67;0.1;20.77;20.17;1.03;1.02
llama-3-8b-tp2;18432;1024;13312;12;51;0.897;1.262;2.159;1.976;0.976;1.147;2.123;2.794;1.584;11;1.36;1.25;1.34;1.76;18.65;0.1;20.81;20.23;1.03;1.02
llama-3-8b-tp2;18432;1024;14336;13;51;0.965;1.281;2.246;2.028;1.055;1.146;2.201;2.908;1.624;11;1.38;1.25;1.36;1.79;18.69;0.11;20.94;20.31;1.03;1.02
llama-3-8b-tp2;18432;1024;15360;14;51;1.028;1.316;2.344;2.088;1.124;1.146;2.27;2.924;1.676;11;1.4;1.25;1.35;1.74;18.68;0.11;21.02;20.36;1.03;1.02
llama-3-8b-tp2;18432;1024;16384;15;51;1.099;1.257;2.356;2.137;1.203;1.146;2.349;2.902;1.728;11;1.36;1.24;1.36;1.68;18.7;0.11;21.06;20.43;1.03;1.02
llama-3-8b-tp2;18432;1024;17408;16;51;1.162;1.269;2.431;2.192;1.272;1.146;2.418;2.972;1.775;11;1.37;1.23;1.36;1.67;18.72;0.11;21.15;20.49;1.03;1.02
llama-3-8b-tp2;18432;1024;18432;17;51;1.231;1.266;2.497;2.248;1.355;1.146;2.501;3.047;1.837;11;1.36;1.22;1.36;1.66;18.71;0.12;21.21;20.55;1.03;1.02
llama-3-8b-tp2;18432;1024;1024;0;54;0.08;1.352;1.432;1.449;0.094;1.198;1.292;1.964;1.305;11;1.1;1.11;0.99;1.5;18.71;0.07;20.14;20.02;1.01;1.01
llama-3-8b-tp2;18432;1024;2048;1;54;0.158;1.353;1.511;1.499;0.184;1.199;1.383;2.097;1.312;11;1.15;1.14;1.05;1.6;18.7;0.07;20.21;20.01;1.01;1.01
llama-3-8b-tp2;18432;1024;3072;2;54;0.228;1.346;1.574;1.535;0.276;1.199;1.475;2.189;1.32;11;1.19;1.16;1.12;1.66;18.66;0.08;20.23;19.98;1.01;1.01
llama-3-8b-tp2;18432;1024;4096;3;54;0.299;1.345;1.644;1.584;0.338;1.198;1.536;2.291;1.332;11;1.23;1.19;1.15;1.72;18.62;0.08;20.26;19.95;1.02;1.01
llama-3-8b-tp2;18432;1024;5120;4;54;0.364;1.341;1.705;1.642;0.408;1.199;1.607;2.384;1.343;11;1.27;1.22;1.2;1.78;18.57;0.08;20.27;19.91;1.02;1.01
llama-3-8b-tp2;18432;1024;6144;5;54;0.431;1.337;1.768;1.668;0.489;1.197;1.686;2.483;1.361;11;1.3;1.23;1.24;1.82;18.58;0.09;20.35;19.94;1.02;1.01
llama-3-8b-tp2;18432;1024;7168;6;54;0.498;1.341;1.839;1.724;0.547;1.198;1.745;2.583;1.389;11;1.32;1.24;1.26;1.86;18.58;0.09;20.42;19.97;1.02;1.02
llama-3-8b-tp2;18432;1024;8192;7;54;0.565;1.34;1.905;1.78;0.619;1.198;1.817;2.732;1.4;11;1.36;1.27;1.3;1.95;18.59;0.09;20.5;19.99;1.03;1.02
llama-3-8b-tp2;18432;1024;9216;8;54;0.633;1.347;1.98;1.821;0.695;1.198;1.893;2.752;1.431;11;1.38;1.27;1.32;1.92;18.61;0.1;20.59;20.04;1.03;1.02
llama-3-8b-tp2;18432;1024;10240;9;54;0.697;1.341;2.038;1.874;0.764;1.197;1.961;2.676;1.471;11;1.39;1.27;1.33;1.82;18.61;0.1;20.65;20.08;1.03;1.02
llama-3-8b-tp2;18432;1024;11264;10;54;0.765;1.353;2.118;1.929;0.844;1.198;2.042;2.669;1.498;11;1.41;1.29;1.36;1.78;18.63;0.1;20.75;20.13;1.03;1.02
llama-3-8b-tp2;18432;1024;12288;11;54;0.831;1.343;2.174;1.971;0.908;1.199;2.107;2.744;1.517;11;1.43;1.3;1.39;1.81;18.61;0.1;20.78;20.13;1.03;1.02
llama-3-8b-tp2;18432;1024;13312;12;54;0.898;1.342;2.24;2.028;0.979;1.198;2.177;2.768;1.583;11;1.42;1.28;1.38;1.75;18.63;0.11;20.87;20.21;1.03;1.02
llama-3-8b-tp2;18432;1024;14336;13;54;0.963;1.338;2.301;2.077;1.054;1.198;2.252;2.91;1.65;11;1.39;1.26;1.36;1.76;18.62;0.11;20.92;20.27;1.03;1.02
llama-3-8b-tp2;18432;1024;15360;14;54;1.028;1.346;2.374;2.124;1.131;1.198;2.329;3.002;1.699;11;1.4;1.25;1.37;1.77;18.6;0.11;20.97;20.3;1.03;1.02
llama-3-8b-tp2;18432;1024;16384;15;54;1.098;1.349;2.447;2.171;1.202;1.197;2.399;3.006;1.745;11;1.4;1.24;1.37;1.72;18.57;0.12;21.02;20.32;1.03;1.02
llama-3-8b-tp2;18432;1024;17408;16;54;1.161;1.348;2.509;2.228;1.271;1.198;2.469;3.068;1.799;11;1.39;1.24;1.37;1.71;18.59;0.12;21.1;20.39;1.03;1.02
llama-3-8b-tp2;18432;1024;18432;17;54;1.226;1.338;2.564;2.284;1.34;1.197;2.537;3.101;1.868;11;1.37;1.22;1.36;1.66;18.56;0.12;21.12;20.43;1.03;1.03
llama-3-8b-tp2;18432;1024;1024;0;57;0.08;1.711;1.791;1.827;0.086;1.594;1.68;2.502;1.468;11;1.22;1.24;1.14;1.7;18.53;0.09;20.32;20.0;1.02;1.02
llama-3-8b-tp2;18432;1024;2048;1;57;0.155;1.7;1.855;1.852;0.175;1.594;1.769;2.564;1.477;11;1.26;1.25;1.2;1.74;18.51;0.09;20.37;19.99;1.02;1.02
llama-3-8b-tp2;18432;1024;3072;2;57;0.228;1.709;1.937;1.887;0.258;1.593;1.851;2.504;1.477;11;1.31;1.28;1.25;1.7;18.5;0.09;20.44;19.98;1.02;1.02
llama-3-8b-tp2;18432;1024;4096;3;57;0.3;1.708;2.008;1.893;0.328;1.588;1.916;2.523;1.489;11;1.35;1.27;1.29;1.69;18.51;0.1;20.52;20.0;1.03;1.02
llama-3-8b-tp2;18432;1024;5120;4;57;0.363;1.71;2.073;1.9;0.4;1.593;1.993;2.531;1.508;11;1.37;1.26;1.32;1.68;18.5;0.1;20.57;20.01;1.03;1.02
llama-3-8b-tp2;18432;1024;6144;5;57;0.43;1.708;2.138;1.872;0.475;1.588;2.063;2.566;1.512;11;1.41;1.24;1.36;1.7;18.5;0.1;20.64;20.01;1.03;1.02
llama-3-8b-tp2;18432;1024;7168;6;57;0.499;1.71;2.209;1.835;0.549;1.587;2.136;2.643;1.538;11;1.44;1.19;1.39;1.72;18.49;0.11;20.7;20.03;1.03;1.03
llama-3-8b-tp2;18432;1024;8192;7;57;0.565;1.706;2.271;1.846;0.622;1.594;2.216;2.763;1.572;11;1.44;1.17;1.41;1.76;18.47;0.11;20.74;20.04;1.03;1.03
llama-3-8b-tp2;18432;1024;9216;8;57;0.628;1.695;2.323;1.868;0.689;1.589;2.278;2.823;1.568;11;1.48;1.19;1.45;1.8;18.5;0.11;20.82;20.07;1.04;1.03
llama-3-8b-tp2;18432;1024;10240;9;57;0.693;1.687;2.38;1.915;0.759;1.591;2.35;2.867;1.599;11;1.49;1.2;1.47;1.79;18.47;0.11;20.85;20.07;1.04;1.03
llama-3-8b-tp2;18432;1024;11264;10;57;0.761;1.701;2.462;1.947;0.841;1.589;2.43;2.889;1.63;11;1.51;1.19;1.49;1.77;18.49;0.12;20.95;20.12;1.04;1.03
llama-3-8b-tp2;18432;1024;12288;11;57;0.823;1.711;2.534;1.988;0.917;1.589;2.506;2.927;1.655;11;1.53;1.2;1.51;1.77;18.5;0.12;21.03;20.16;1.04;1.03
llama-3-8b-tp2;18432;1024;13312;12;57;0.887;1.709;2.596;2.057;0.994;1.589;2.583;2.855;1.663;11;1.56;1.24;1.55;1.72;18.49;0.12;21.09;20.15;1.05;1.03
llama-3-8b-tp2;18432;1024;14336;13;57;0.954;1.712;2.666;2.125;1.055;1.593;2.648;2.921;1.708;11;1.56;1.24;1.55;1.71;18.47;0.13;21.14;20.18;1.05;1.03
llama-3-8b-tp2;18432;1024;15360;14;57;1.021;1.709;2.73;2.177;1.124;1.589;2.713;3.041;1.753;11;1.56;1.24;1.55;1.73;18.48;0.13;21.21;20.23;1.05;1.03
llama-3-8b-tp2;18432;1024;16384;15;57;1.093;1.714;2.807;2.199;1.196;1.592;2.788;3.078;1.789;11;1.57;1.23;1.56;1.72;18.48;0.13;21.29;20.27;1.05;1.04
llama-3-8b-tp2;18432;1024;17408;16;57;1.149;1.702;2.851;2.285;1.27;1.593;2.863;3.145;1.848;11;1.54;1.24;1.55;1.7;18.49;0.13;21.34;20.34;1.05;1.04
llama-3-8b-tp2;18432;1024;18432;17;57;1.224;1.713;2.937;2.31;1.333;1.59;2.923;3.187;1.871;11;1.57;1.23;1.56;1.7;18.47;0.14;21.41;20.34;1.05;1.04
llama-3-8b-tp2;19456;1024;1024;0;48;0.079;1.197;1.276;1.303;0.097;1.147;1.244;1.904;1.257;11;1.02;1.04;0.99;1.51;19.5;0.06;20.78;20.76;1.0;1.0
llama-3-8b-tp2;19456;1024;2048;1;48;0.154;1.201;1.355;1.359;0.193;1.146;1.339;1.983;1.27;11;1.07;1.07;1.05;1.56;19.5;0.06;20.86;20.77;1.0;1.0
llama-3-8b-tp2;19456;1024;3072;2;48;0.227;1.2;1.427;1.408;0.273;1.147;1.42;2.09;1.289;11;1.11;1.09;1.1;1.62;19.45;0.07;20.88;20.74;1.01;1.0
llama-3-8b-tp2;19456;1024;4096;3;48;0.298;1.204;1.502;1.471;0.341;1.146;1.487;2.2;1.304;11;1.15;1.13;1.14;1.69;19.53;0.07;21.03;20.83;1.01;1.01
llama-3-8b-tp2;19456;1024;5120;4;48;0.367;1.21;1.577;1.519;0.409;1.147;1.556;2.335;1.322;11;1.19;1.15;1.18;1.77;19.54;0.07;21.12;20.86;1.01;1.01
llama-3-8b-tp2;19456;1024;6144;5;48;0.437;1.205;1.642;1.584;0.482;1.147;1.629;2.418;1.341;11;1.22;1.18;1.21;1.8;19.55;0.08;21.19;20.89;1.01;1.01
llama-3-8b-tp2;19456;1024;7168;6;48;0.504;1.203;1.707;1.64;0.549;1.147;1.696;2.528;1.373;11;1.24;1.19;1.24;1.84;19.58;0.08;21.29;20.95;1.02;1.01
llama-3-8b-tp2;19456;1024;8192;7;48;0.568;1.208;1.776;1.694;0.627;1.147;1.774;2.625;1.4;11;1.27;1.21;1.27;1.88;19.6;0.08;21.38;21.0;1.02;1.01
llama-3-8b-tp2;19456;1024;9216;8;48;0.633;1.206;1.839;1.753;0.7;1.148;1.848;2.729;1.424;11;1.29;1.23;1.3;1.92;19.65;0.09;21.49;21.07;1.02;1.01
llama-3-8b-tp2;19456;1024;10240;9;48;0.698;1.208;1.906;1.809;0.763;1.148;1.911;2.808;1.456;11;1.31;1.24;1.31;1.93;19.63;0.09;21.54;21.09;1.02;1.01
llama-3-8b-tp2;19456;1024;11264;10;48;0.764;1.219;1.983;1.876;0.841;1.148;1.989;2.84;1.464;11;1.35;1.28;1.36;1.94;19.64;0.09;21.62;21.1;1.02;1.01
llama-3-8b-tp2;19456;1024;12288;11;48;0.829;1.212;2.041;1.926;0.903;1.148;2.051;2.835;1.517;11;1.35;1.27;1.35;1.87;19.65;0.09;21.69;21.17;1.02;1.01
llama-3-8b-tp2;19456;1024;13312;12;48;0.901;1.212;2.113;1.986;0.98;1.148;2.128;2.769;1.577;11;1.34;1.26;1.35;1.76;19.68;0.1;21.79;21.26;1.02;1.02
llama-3-8b-tp2;19456;1024;14336;13;48;0.965;1.215;2.18;2.046;1.05;1.148;2.198;2.978;1.611;11;1.35;1.27;1.36;1.85;19.7;0.1;21.88;21.31;1.03;1.02
llama-3-8b-tp2;19456;1024;15360;14;48;1.036;1.217;2.253;2.091;1.126;1.148;2.274;3.0;1.67;11;1.35;1.25;1.36;1.8;19.69;0.1;21.94;21.36;1.03;1.02
llama-3-8b-tp2;19456;1024;16384;15;48;1.094;1.228;2.322;2.15;1.197;1.147;2.344;2.959;1.701;11;1.37;1.26;1.38;1.74;19.66;0.11;21.98;21.36;1.03;1.02
llama-3-8b-tp2;19456;1024;17408;16;48;1.164;1.212;2.376;2.207;1.268;1.148;2.416;2.999;1.78;11;1.33;1.24;1.36;1.68;19.65;0.11;22.03;21.43;1.03;1.02
llama-3-8b-tp2;19456;1024;18432;17;48;1.227;1.218;2.445;2.274;1.345;1.148;2.493;2.767;1.828;11;1.34;1.24;1.36;1.51;19.66;0.11;22.11;21.49;1.03;1.02
llama-3-8b-tp2;19456;1024;19456;18;48;1.297;1.215;2.512;2.337;1.407;1.148;2.555;2.788;1.865;11;1.35;1.25;1.37;1.49;19.66;0.11;22.17;21.52;1.03;1.02
llama-3-8b-tp2;19456;1024;1024;0;51;0.08;1.337;1.417;1.439;0.094;1.209;1.303;1.977;1.311;11;1.08;1.1;0.99;1.51;19.68;0.07;21.1;20.99;1.01;1.01
llama-3-8b-tp2;19456;1024;2048;1;51;0.157;1.333;1.49;1.516;0.183;1.208;1.391;2.106;1.322;11;1.13;1.15;1.05;1.59;19.64;0.07;21.13;20.96;1.01;1.01
llama-3-8b-tp2;19456;1024;3072;2;51;0.229;1.333;1.562;1.544;0.27;1.209;1.479;2.225;1.336;11;1.17;1.16;1.11;1.67;19.66;0.07;21.22;21.0;1.01;1.01
llama-3-8b-tp2;19456;1024;4096;3;51;0.3;1.338;1.638;1.581;0.346;1.209;1.555;2.311;1.351;11;1.21;1.17;1.15;1.71;19.64;0.08;21.28;20.99;1.01;1.01
llama-3-8b-tp2;19456;1024;5120;4;51;0.37;1.327;1.697;1.631;0.41;1.209;1.619;2.381;1.37;11;1.24;1.19;1.18;1.74;19.64;0.08;21.34;21.01;1.02;1.01
llama-3-8b-tp2;19456;1024;6144;5;51;0.435;1.333;1.768;1.684;0.477;1.209;1.686;2.501;1.382;11;1.28;1.22;1.22;1.81;19.64;0.08;21.41;21.02;1.02;1.01
llama-3-8b-tp2;19456;1024;7168;6;51;0.5;1.338;1.838;1.748;0.552;1.209;1.761;2.617;1.412;11;1.3;1.24;1.25;1.85;19.6;0.09;21.44;21.01;1.02;1.01
llama-3-8b-tp2;19456;1024;8192;7;51;0.566;1.337;1.903;1.784;0.626;1.21;1.836;2.693;1.432;11;1.33;1.25;1.28;1.88;19.58;0.09;21.48;21.01;1.02;1.01
llama-3-8b-tp2;19456;1024;9216;8;51;0.635;1.336;1.971;1.83;0.696;1.209;1.905;2.845;1.446;11;1.36;1.27;1.32;1.97;19.57;0.09;21.54;21.02;1.02;1.02
llama-3-8b-tp2;19456;1024;10240;9;51;0.702;1.329;2.031;1.883;0.765;1.209;1.974;2.866;1.479;11;1.37;1.27;1.33;1.94;19.55;0.09;21.58;21.03;1.03;1.02
llama-3-8b-tp2;19456;1024;11264;10;51;0.769;1.327;2.096;1.939;0.838;1.209;2.047;2.848;1.516;11;1.38;1.28;1.35;1.88;19.56;0.1;21.66;21.08;1.03;1.02
llama-3-8b-tp2;19456;1024;12288;11;51;0.821;1.33;2.151;1.988;0.908;1.209;2.117;2.863;1.548;11;1.39;1.28;1.37;1.85;19.56;0.1;21.71;21.11;1.03;1.02
llama-3-8b-tp2;19456;1024;13312;12;51;0.897;1.328;2.225;2.03;0.978;1.209;2.187;2.937;1.606;11;1.39;1.26;1.36;1.83;19.53;0.1;21.76;21.14;1.03;1.02
llama-3-8b-tp2;19456;1024;14336;13;51;0.967;1.323;2.29;2.091;1.049;1.209;2.258;2.996;1.658;11;1.38;1.26;1.36;1.81;19.55;0.1;21.84;21.21;1.03;1.02
llama-3-8b-tp2;19456;1024;15360;14;51;1.028;1.327;2.355;2.139;1.122;1.209;2.331;3.069;1.712;11;1.38;1.25;1.36;1.79;19.52;0.11;21.88;21.23;1.03;1.02
llama-3-8b-tp2;19456;1024;16384;15;51;1.096;1.323;2.419;2.192;1.196;1.209;2.405;3.019;1.737;11;1.39;1.26;1.38;1.74;19.51;0.11;21.93;21.25;1.03;1.02
llama-3-8b-tp2;19456;1024;17408;16;51;1.162;1.331;2.493;2.239;1.27;1.209;2.479;3.046;1.799;11;1.39;1.24;1.38;1.69;19.52;0.11;22.01;21.32;1.03;1.02
llama-3-8b-tp2;19456;1024;18432;17;51;1.227;1.322;2.549;2.302;1.339;1.209;2.548;3.113;1.852;11;1.38;1.24;1.38;1.68;19.5;0.12;22.05;21.35;1.03;1.02
llama-3-8b-tp2;19456;1024;19456;18;51;1.288;1.33;2.618;2.36;1.411;1.209;2.62;3.19;1.917;11;1.37;1.23;1.37;1.66;19.49;0.12;22.11;21.41;1.03;1.02
llama-3-8b-tp2;19456;1024;1024;0;54;0.081;1.419;1.5;1.502;0.097;1.265;1.362;2.039;1.378;11;1.09;1.09;0.99;1.48;19.49;0.07;20.99;20.87;1.01;1.01
llama-3-8b-tp2;19456;1024;2048;1;54;0.157;1.401;1.558;1.556;0.185;1.264;1.449;2.159;1.383;11;1.13;1.13;1.05;1.56;19.45;0.07;21.01;20.83;1.01;1.01
llama-3-8b-tp2;19456;1024;3072;2;54;0.228;1.405;1.633;1.602;0.264;1.263;1.527;2.266;1.39;11;1.17;1.15;1.1;1.63;19.45;0.08;21.08;20.84;1.01;1.01
llama-3-8b-tp2;19456;1024;4096;3;54;0.294;1.407;1.701;1.65;0.337;1.263;1.6;2.361;1.403;11;1.21;1.18;1.14;1.68;19.44;0.08;21.14;20.84;1.01;1.01
llama-3-8b-tp2;19456;1024;5120;4;54;0.367;1.403;1.77;1.7;0.411;1.263;1.674;2.451;1.412;11;1.25;1.2;1.19;1.74;19.45;0.08;21.22;20.86;1.02;1.01
llama-3-8b-tp2;19456;1024;6144;5;54;0.429;1.408;1.837;1.742;0.474;1.264;1.738;2.56;1.428;11;1.29;1.22;1.22;1.79;19.47;0.09;21.31;20.9;1.02;1.01
llama-3-8b-tp2;19456;1024;7168;6;54;0.499;1.403;1.902;1.789;0.557;1.263;1.82;2.67;1.447;11;1.31;1.24;1.26;1.85;19.43;0.09;21.33;20.88;1.02;1.01
llama-3-8b-tp2;19456;1024;8192;7;54;0.567;1.409;1.976;1.838;0.63;1.264;1.894;2.81;1.472;11;1.34;1.25;1.29;1.91;19.45;0.09;21.43;20.92;1.02;1.02
llama-3-8b-tp2;19456;1024;9216;8;54;0.631;1.414;2.045;1.893;0.695;1.263;1.958;2.896;1.482;11;1.38;1.28;1.32;1.95;19.43;0.1;21.48;20.91;1.03;1.02
llama-3-8b-tp2;19456;1024;10240;9;54;0.695;1.41;2.105;1.943;0.765;1.264;2.029;2.891;1.511;11;1.39;1.29;1.34;1.91;19.46;0.1;21.57;20.97;1.03;1.02
llama-3-8b-tp2;19456;1024;11264;10;54;0.757;1.411;2.168;1.995;0.834;1.263;2.097;2.834;1.532;11;1.42;1.3;1.37;1.85;19.45;0.1;21.62;20.98;1.03;1.02
llama-3-8b-tp2;19456;1024;12288;11;54;0.821;1.416;2.237;2.049;0.902;1.263;2.165;2.792;1.577;11;1.42;1.3;1.37;1.77;19.45;0.1;21.69;21.03;1.03;1.02
llama-3-8b-tp2;19456;1024;13312;12;54;0.889;1.407;2.296;2.093;0.979;1.263;2.242;2.865;1.647;11;1.39;1.27;1.36;1.74;19.47;0.11;21.77;21.12;1.03;1.02
llama-3-8b-tp2;19456;1024;14336;13;54;0.953;1.406;2.359;2.145;1.052;1.263;2.315;2.936;1.647;11;1.43;1.3;1.41;1.78;19.45;0.11;21.81;21.1;1.03;1.02
llama-3-8b-tp2;19456;1024;15360;14;54;1.023;1.408;2.431;2.187;1.127;1.263;2.39;3.101;1.738;11;1.4;1.26;1.38;1.78;19.45;0.11;21.88;21.19;1.03;1.02
llama-3-8b-tp2;19456;1024;16384;15;54;1.084;1.415;2.499;2.25;1.198;1.264;2.462;3.123;1.796;11;1.39;1.25;1.37;1.74;19.45;0.11;21.95;21.25;1.03;1.02
llama-3-8b-tp2;19456;1024;17408;16;54;1.155;1.409;2.564;2.3;1.27;1.264;2.534;3.127;1.85;11;1.39;1.24;1.37;1.69;19.45;0.12;22.01;21.3;1.03;1.02
llama-3-8b-tp2;19456;1024;18432;17;54;1.217;1.407;2.624;2.366;1.333;1.264;2.597;3.187;1.914;11;1.37;1.24;1.36;1.67;19.44;0.12;22.06;21.35;1.03;1.02
llama-3-8b-tp2;19456;1024;19456;18;54;1.286;1.408;2.694;2.411;1.408;1.263;2.671;3.258;1.953;11;1.38;1.23;1.37;1.67;19.45;0.12;22.14;21.4;1.03;1.02

llama-3-8b-tp2;2048;2048;2048;0;466;0.186;1.224;1.41;1.396;0.221;1.174;1.395;1.389;1.25;11;1.13;1.12;1.12;1.11;2.49;0.36;3.9;3.74;1.04;1.04
llama-3-8b-tp2;2048;2048;2048;0;492;0.185;1.289;1.474;1.462;0.214;1.246;1.46;1.457;1.308;9;1.13;1.12;1.12;1.11;2.49;0.37;3.96;3.8;1.04;1.04
llama-3-8b-tp2;2048;2048;2048;0;518;0.185;1.359;1.544;1.531;0.209;1.303;1.512;1.593;1.377;9;1.12;1.11;1.1;1.16;2.79;0.36;4.33;4.17;1.04;1.04
llama-3-8b-tp2;4096;2048;2048;0;233;0.179;1.253;1.432;1.414;0.218;1.18;1.398;1.396;1.288;11;1.11;1.1;1.09;1.08;4.57;0.24;6.0;5.86;1.02;1.02
llama-3-8b-tp2;4096;2048;4096;1;233;0.467;1.261;1.728;1.581;0.493;1.179;1.672;1.597;1.301;9;1.33;1.22;1.29;1.23;4.55;0.28;6.28;5.85;1.07;1.05
llama-3-8b-tp2;4096;2048;2048;0;246;0.193;1.313;1.506;1.483;0.211;1.234;1.445;1.47;1.355;11;1.11;1.09;1.07;1.08;4.59;0.25;6.1;5.95;1.03;1.03
llama-3-8b-tp2;4096;2048;4096;1;246;0.467;1.323;1.79;1.655;0.491;1.234;1.725;1.675;1.362;9;1.31;1.22;1.27;1.23;4.56;0.28;6.35;5.92;1.07;1.05
llama-3-8b-tp2;4096;2048;2048;0;259;0.199;1.379;1.578;1.578;0.214;1.293;1.507;1.543;1.403;9;1.12;1.12;1.07;1.1;4.69;0.25;6.27;6.09;1.03;1.03
llama-3-8b-tp2;4096;2048;4096;1;259;0.471;1.389;1.86;1.723;0.496;1.293;1.789;1.75;1.422;9;1.31;1.21;1.26;1.23;4.65;0.29;6.51;6.07;1.07;1.05
llama-3-8b-tp2;6144;2048;2048;0;154;0.202;1.27;1.472;1.423;0.217;1.153;1.37;1.397;1.272;9;1.16;1.12;1.08;1.1;6.57;0.18;8.04;7.84;1.03;1.03
llama-3-8b-tp2;6144;2048;4096;1;154;0.476;1.269;1.745;1.593;0.501;1.153;1.654;1.598;1.34;9;1.3;1.19;1.23;1.19;6.56;0.21;8.3;7.9;1.05;1.04
llama-3-8b-tp2;6144;2048;6144;2;154;0.667;1.266;1.933;1.77;0.748;1.154;1.902;1.811;1.426;9;1.36;1.24;1.33;1.27;6.54;0.23;8.47;7.97;1.06;1.05
llama-3-8b-tp2;6144;2048;2048;0;163;0.209;1.318;1.527;1.478;0.216;1.255;1.471;1.47;1.333;9;1.15;1.11;1.1;1.1;6.61;0.19;8.14;7.94;1.03;1.03
llama-3-8b-tp2;6144;2048;4096;1;163;0.484;1.317;1.801;1.667;0.5;1.257;1.757;1.681;1.391;9;1.29;1.2;1.26;1.21;6.56;0.22;8.36;7.95;1.05;1.04
llama-3-8b-tp2;6144;2048;6144;2;163;0.672;1.318;1.99;1.87;0.749;1.255;2.004;1.891;1.48;9;1.34;1.26;1.35;1.28;6.55;0.23;8.54;8.03;1.06;1.05
llama-3-8b-tp2;6144;2048;2048;0;172;0.203;1.413;1.616;1.593;0.215;1.348;1.563;1.544;1.396;9;1.16;1.14;1.12;1.11;6.63;0.2;8.25;8.03;1.03;1.03
llama-3-8b-tp2;6144;2048;4096;1;172;0.482;1.418;1.9;1.733;0.493;1.348;1.841;1.759;1.448;9;1.31;1.2;1.27;1.21;6.58;0.22;8.48;8.03;1.06;1.04
llama-3-8b-tp2;6144;2048;6144;2;172;0.675;1.41;2.085;1.935;0.753;1.348;2.101;1.978;1.49;9;1.4;1.3;1.41;1.33;6.55;0.24;8.63;8.04;1.07;1.05
llama-3-8b-tp2;8192;2048;2048;0;116;0.202;1.282;1.484;1.436;0.216;1.264;1.48;2.195;1.287;9;1.15;1.12;1.15;1.71;8.66;0.15;10.14;9.95;1.02;1.02
llama-3-8b-tp2;8192;2048;4096;1;116;0.468;1.272;1.74;1.608;0.495;1.264;1.759;2.382;1.422;11;1.22;1.13;1.24;1.68;8.67;0.17;10.41;10.09;1.03;1.03
llama-3-8b-tp2;8192;2048;6144;2;116;0.664;1.271;1.935;1.81;0.745;1.265;2.01;2.596;1.454;11;1.33;1.24;1.38;1.79;8.65;0.18;10.59;10.1;1.05;1.03
llama-3-8b-tp2;8192;2048;8192;3;116;0.889;1.278;2.167;2.001;0.984;1.264;2.248;2.785;1.607;11;1.35;1.25;1.4;1.73;8.63;0.2;10.8;10.24;1.05;1.04
llama-3-8b-tp2;8192;2048;2048;0;122;0.199;1.325;1.524;1.505;0.218;1.283;1.501;2.262;1.345;9;1.13;1.12;1.12;1.68;8.72;0.15;10.24;10.07;1.02;1.02
llama-3-8b-tp2;8192;2048;4096;1;122;0.474;1.326;1.8;1.665;0.499;1.282;1.781;2.467;1.469;11;1.23;1.13;1.21;1.68;8.69;0.17;10.49;10.16;1.03;1.02
llama-3-8b-tp2;8192;2048;6144;2;122;0.659;1.328;1.987;1.87;0.742;1.282;2.024;2.664;1.509;11;1.32;1.24;1.34;1.77;8.63;0.19;10.62;10.14;1.05;1.03
llama-3-8b-tp2;8192;2048;8192;3;122;0.881;1.327;2.208;2.066;0.978;1.282;2.26;2.906;1.666;11;1.33;1.24;1.36;1.74;8.63;0.2;10.84;10.3;1.05;1.04
llama-3-8b-tp2;8192;2048;2048;0;129;0.2;1.408;1.608;1.583;0.215;1.312;1.527;2.346;1.424;11;1.13;1.11;1.07;1.65;8.83;0.15;10.44;10.25;1.02;1.02
llama-3-8b-tp2;8192;2048;4096;1;129;0.468;1.407;1.875;1.744;0.502;1.313;1.815;2.566;1.534;9;1.22;1.14;1.18;1.67;8.81;0.18;10.69;10.34;1.03;1.03
llama-3-8b-tp2;8192;2048;6144;2;129;0.66;1.418;2.078;1.942;0.745;1.314;2.059;2.823;1.647;9;1.26;1.18;1.25;1.71;8.81;0.19;10.89;10.46;1.04;1.03
llama-3-8b-tp2;8192;2048;8192;3;129;0.888;1.416;2.304;2.147;0.981;1.313;2.294;3.003;1.831;9;1.26;1.17;1.25;1.64;8.79;0.21;11.09;10.62;1.04;1.03
llama-3-8b-tp2;10240;2048;2048;0;92;0.197;1.274;1.471;1.469;0.216;1.171;1.387;2.163;1.301;11;1.13;1.13;1.07;1.66;10.89;0.12;12.36;12.19;1.01;1.01
llama-3-8b-tp2;10240;2048;4096;1;92;0.479;1.294;1.773;1.61;0.502;1.171;1.673;2.378;1.415;11;1.25;1.14;1.18;1.68;10.86;0.14;12.63;12.27;1.03;1.02
llama-3-8b-tp2;10240;2048;6144;2;92;0.663;1.274;1.937;1.815;0.744;1.171;1.915;2.643;1.527;11;1.27;1.19;1.25;1.73;10.86;0.15;12.8;12.39;1.03;1.03
llama-3-8b-tp2;10240;2048;8192;3;92;0.881;1.291;2.172;2.01;0.983;1.17;2.153;2.873;1.662;11;1.31;1.21;1.3;1.73;10.9;0.17;13.07;12.56;1.04;1.03
llama-3-8b-tp2;10240;2048;10240;4;92;1.101;1.268;2.369;2.201;1.218;1.17;2.388;2.97;1.827;11;1.3;1.2;1.31;1.63;10.88;0.18;13.25;12.71;1.04;1.03
llama-3-8b-tp2;10240;2048;2048;0;97;0.198;1.357;1.555;1.539;0.212;1.224;1.436;2.25;1.369;11;1.14;1.12;1.05;1.64;10.9;0.12;12.46;12.27;1.02;1.02
llama-3-8b-tp2;10240;2048;4096;1;97;0.474;1.36;1.834;1.698;0.499;1.224;1.723;2.495;1.504;11;1.22;1.13;1.15;1.66;10.91;0.14;12.74;12.41;1.03;1.02
llama-3-8b-tp2;10240;2048;6144;2;97;0.665;1.359;2.024;1.884;0.746;1.224;1.97;2.741;1.654;9;1.22;1.14;1.19;1.66;10.89;0.16;12.91;12.54;1.03;1.02
llama-3-8b-tp2;10240;2048;8192;3;97;0.879;1.359;2.238;2.065;0.984;1.224;2.208;2.938;1.695;11;1.32;1.22;1.3;1.73;10.92;0.17;13.16;12.62;1.04;1.03
llama-3-8b-tp2;10240;2048;10240;4;97;1.099;1.365;2.464;2.251;1.223;1.224;2.447;3.023;1.856;11;1.33;1.21;1.32;1.63;10.94;0.18;13.4;12.8;1.05;1.03
llama-3-8b-tp2;10240;2048;2048;0;103;0.199;1.437;1.636;1.616;0.212;1.289;1.501;2.322;1.451;9;1.13;1.11;1.03;1.6;10.88;0.13;12.52;12.33;1.02;1.02
llama-3-8b-tp2;10240;2048;4096;1;103;0.471;1.438;1.909;1.769;0.493;1.289;1.782;2.597;1.596;11;1.2;1.11;1.12;1.63;10.92;0.15;12.83;12.52;1.02;1.02
llama-3-8b-tp2;10240;2048;6144;2;103;0.671;1.44;2.111;1.96;0.75;1.289;2.039;2.865;1.741;9;1.21;1.13;1.17;1.65;10.86;0.16;12.97;12.6;1.03;1.02
llama-3-8b-tp2;10240;2048;8192;3;103;0.885;1.445;2.33;2.143;0.979;1.289;2.268;3.014;1.75;11;1.33;1.22;1.3;1.72;10.89;0.18;13.22;12.64;1.05;1.03
llama-3-8b-tp2;10240;2048;10240;4;103;1.105;1.446;2.551;2.337;1.213;1.288;2.501;3.232;1.915;11;1.33;1.22;1.31;1.69;10.87;0.19;13.42;12.79;1.05;1.03
llama-3-8b-tp2;12288;2048;2048;0;77;0.204;1.268;1.472;1.438;0.217;1.195;1.412;2.297;1.315;9;1.12;1.09;1.07;1.75;13.0;0.1;14.47;14.31;1.01;1.01
llama-3-8b-tp2;12288;2048;4096;1;77;0.474;1.268;1.742;1.633;0.494;1.194;1.688;2.48;1.437;11;1.21;1.14;1.17;1.73;12.97;0.12;14.71;14.41;1.02;1.02
llama-3-8b-tp2;12288;2048;6144;2;77;0.662;1.272;1.934;1.851;0.748;1.196;1.944;2.698;1.547;11;1.25;1.2;1.26;1.74;13.01;0.13;14.94;14.56;1.03;1.02
llama-3-8b-tp2;12288;2048;8192;3;77;0.878;1.271;2.149;2.068;0.978;1.196;2.174;2.888;1.695;11;1.27;1.22;1.28;1.7;12.98;0.14;15.13;14.68;1.03;1.02
llama-3-8b-tp2;12288;2048;10240;4;77;1.107;1.271;2.378;2.295;1.213;1.195;2.408;3.08;1.821;11;1.31;1.26;1.32;1.69;12.96;0.16;15.34;14.78;1.04;1.03
llama-3-8b-tp2;12288;2048;12288;5;77;1.315;1.272;2.587;2.521;1.433;1.197;2.63;3.21;2.085;11;1.24;1.21;1.26;1.54;12.98;0.17;15.57;15.07;1.03;1.03
llama-3-8b-tp2;12288;2048;2048;0;81;0.197;1.309;1.506;1.471;0.212;1.242;1.454;2.366;1.375;9;1.1;1.07;1.06;1.72;12.97;0.1;14.48;14.35;1.01;1.01
llama-3-8b-tp2;12288;2048;4096;1;81;0.468;1.304;1.772;1.681;0.492;1.245;1.737;2.618;1.476;11;1.2;1.14;1.18;1.77;12.94;0.12;14.71;14.42;1.02;1.01
llama-3-8b-tp2;12288;2048;6144;2;81;0.664;1.307;1.971;1.885;0.74;1.243;1.983;2.755;1.574;11;1.25;1.2;1.26;1.75;12.93;0.13;14.9;14.5;1.03;1.02
llama-3-8b-tp2;12288;2048;8192;3;81;0.878;1.309;2.187;2.112;0.972;1.245;2.217;2.98;1.697;11;1.29;1.24;1.31;1.76;12.94;0.14;15.13;14.64;1.03;1.02
llama-3-8b-tp2;12288;2048;10240;4;81;1.096;1.306;2.402;2.335;1.215;1.243;2.458;3.153;1.84;11;1.31;1.27;1.34;1.71;12.93;0.16;15.33;14.77;1.04;1.03
llama-3-8b-tp2;12288;2048;12288;5;81;1.313;1.305;2.618;2.566;1.431;1.244;2.675;3.344;2.11;11;1.24;1.22;1.27;1.58;12.97;0.17;15.59;15.08;1.03;1.03
llama-3-8b-tp2;12288;2048;2048;0;86;0.196;1.442;1.638;1.617;0.206;1.311;1.517;2.457;1.436;9;1.14;1.13;1.06;1.71;12.93;0.11;14.57;14.37;1.01;1.01
llama-3-8b-tp2;12288;2048;4096;1;86;0.473;1.44;1.913;1.767;0.496;1.31;1.806;2.704;1.521;11;1.26;1.16;1.19;1.78;12.87;0.13;14.78;14.39;1.03;1.02
llama-3-8b-tp2;12288;2048;6144;2;86;0.659;1.447;2.106;1.935;0.741;1.31;2.051;2.899;1.608;11;1.31;1.2;1.28;1.8;12.87;0.14;14.98;14.48;1.03;1.03
llama-3-8b-tp2;12288;2048;8192;3;86;0.877;1.441;2.318;2.148;0.983;1.31;2.293;3.135;1.793;11;1.29;1.2;1.28;1.75;12.93;0.15;15.25;14.72;1.04;1.03
llama-3-8b-tp2;12288;2048;10240;4;86;1.094;1.451;2.545;2.382;1.206;1.31;2.516;3.212;1.962;11;1.3;1.21;1.28;1.64;12.89;0.16;15.44;14.85;1.04;1.03
llama-3-8b-tp2;12288;2048;12288;5;86;1.31;1.431;2.741;2.601;1.432;1.311;2.743;3.462;2.152;11;1.27;1.21;1.27;1.61;12.9;0.18;15.64;15.05;1.04;1.03
llama-3-8b-tp2;14336;2048;2048;0;66;0.199;1.405;1.604;1.565;0.203;1.305;1.508;2.186;1.337;9;1.2;1.17;1.13;1.64;14.46;0.1;16.06;15.8;1.02;1.02
llama-3-8b-tp2;14336;2048;4096;1;66;0.451;1.396;1.847;1.713;0.487;1.304;1.791;2.45;1.449;11;1.27;1.18;1.24;1.69;14.46;0.11;16.31;15.91;1.03;1.02
llama-3-8b-tp2;14336;2048;6144;2;66;0.649;1.402;2.051;1.868;0.734;1.302;2.036;2.762;1.592;11;1.29;1.17;1.28;1.73;14.45;0.12;16.5;16.04;1.03;1.02
llama-3-8b-tp2;14336;2048;8192;3;66;0.86;1.403;2.263;2.027;0.973;1.302;2.275;2.95;1.744;11;1.3;1.16;1.3;1.69;14.43;0.14;16.69;16.17;1.03;1.03
llama-3-8b-tp2;14336;2048;10240;4;66;1.079;1.401;2.48;2.188;1.214;1.303;2.517;3.177;1.921;11;1.29;1.14;1.31;1.65;14.44;0.15;16.92;16.36;1.03;1.03
llama-3-8b-tp2;14336;2048;12288;5;66;1.304;1.414;2.718;2.372;1.434;1.306;2.74;3.387;2.092;11;1.3;1.13;1.31;1.62;14.48;0.16;17.2;16.57;1.04;1.03
llama-3-8b-tp2;14336;2048;14336;6;66;1.516;1.413;2.929;2.546;1.665;1.302;2.967;3.38;2.284;9;1.28;1.11;1.3;1.48;14.45;0.17;17.38;16.73;1.04;1.03
llama-3-8b-tp2;14336;2048;2048;0;70;0.186;1.42;1.606;1.591;0.213;1.32;1.533;2.408;1.401;9;1.15;1.14;1.09;1.72;14.47;0.1;16.08;15.87;1.01;1.01
llama-3-8b-tp2;14336;2048;4096;1;70;0.455;1.421;1.876;1.758;0.485;1.321;1.806;2.727;1.515;11;1.24;1.16;1.19;1.8;14.44;0.11;16.32;15.96;1.02;1.02
llama-3-8b-tp2;14336;2048;6144;2;70;0.643;1.424;2.067;1.956;0.733;1.319;2.052;2.851;1.647;11;1.26;1.19;1.25;1.73;14.45;0.13;16.52;16.1;1.03;1.02
llama-3-8b-tp2;14336;2048;8192;3;70;0.858;1.423;2.281;2.136;0.987;1.321;2.308;3.084;1.797;11;1.27;1.19;1.28;1.72;14.44;0.14;16.72;16.24;1.03;1.02
llama-3-8b-tp2;14336;2048;10240;4;70;1.075;1.428;2.503;2.31;1.201;1.32;2.521;3.282;1.954;11;1.28;1.18;1.29;1.68;14.43;0.15;16.93;16.38;1.03;1.03
llama-3-8b-tp2;14336;2048;12288;5;70;1.297;1.428;2.725;2.482;1.431;1.321;2.752;3.467;2.138;11;1.27;1.16;1.29;1.62;14.45;0.16;17.18;16.59;1.04;1.03
llama-3-8b-tp2;14336;2048;14336;6;70;1.514;1.428;2.942;2.641;1.662;1.321;2.983;3.616;2.343;9;1.26;1.13;1.27;1.54;14.47;0.17;17.41;16.81;1.04;1.03
llama-3-8b-tp2;14336;2048;2048;0;74;0.186;1.453;1.639;1.62;0.214;1.348;1.562;2.421;1.466;9;1.12;1.11;1.07;1.65;14.46;0.1;16.1;15.93;1.01;1.01
llama-3-8b-tp2;14336;2048;4096;1;74;0.456;1.441;1.897;1.808;0.49;1.349;1.839;2.798;1.586;11;1.2;1.14;1.16;1.76;14.4;0.12;16.3;15.99;1.02;1.02
llama-3-8b-tp2;14336;2048;6144;2;74;0.643;1.452;2.095;2.016;0.738;1.347;2.085;2.946;1.691;11;1.24;1.19;1.23;1.74;14.43;0.13;16.52;16.12;1.02;1.02
llama-3-8b-tp2;14336;2048;8192;3;74;0.867;1.452;2.319;2.229;0.983;1.35;2.333;3.217;1.83;11;1.27;1.22;1.27;1.76;14.51;0.14;16.83;16.34;1.03;1.02
llama-3-8b-tp2;14336;2048;10240;4;74;1.081;1.45;2.531;2.464;1.206;1.349;2.555;3.386;1.978;11;1.28;1.25;1.29;1.71;14.52;0.15;17.05;16.5;1.03;1.02
llama-3-8b-tp2;14336;2048;12288;5;74;1.296;1.453;2.749;2.686;1.43;1.352;2.782;3.567;2.184;11;1.26;1.23;1.27;1.63;14.56;0.16;17.31;16.74;1.03;1.03
llama-3-8b-tp2;14336;2048;14336;6;74;1.526;1.456;2.982;2.896;1.673;1.348;3.021;3.716;2.427;9;1.23;1.19;1.24;1.53;14.56;0.17;17.54;16.99;1.03;1.03
llama-3-8b-tp2;16384;2048;2048;0;57;0.191;1.531;1.722;1.693;0.197;1.407;1.604;2.324;1.37;11;1.26;1.24;1.17;1.7;16.61;0.09;18.33;17.98;1.02;1.02
llama-3-8b-tp2;16384;2048;4096;1;57;0.453;1.53;1.983;1.683;0.493;1.409;1.902;2.506;1.539;11;1.29;1.09;1.24;1.63;16.59;0.11;18.57;18.13;1.02;1.02
llama-3-8b-tp2;16384;2048;6144;2;57;0.648;1.53;2.178;1.836;0.744;1.412;2.156;2.706;1.726;11;1.26;1.06;1.25;1.57;16.62;0.12;18.8;18.35;1.02;1.02
llama-3-8b-tp2;16384;2048;8192;3;57;0.867;1.528;2.395;2.004;0.986;1.411;2.397;2.92;1.894;11;1.26;1.06;1.27;1.54;16.64;0.13;19.04;18.53;1.03;1.02
llama-3-8b-tp2;16384;2048;10240;4;57;1.085;1.527;2.612;2.18;1.221;1.41;2.631;3.012;2.026;9;1.29;1.08;1.3;1.49;16.65;0.14;19.26;18.68;1.03;1.03
llama-3-8b-tp2;16384;2048;12288;5;57;1.308;1.545;2.853;2.383;1.443;1.41;2.853;3.382;2.172;9;1.31;1.1;1.31;1.56;16.66;0.15;19.51;18.83;1.04;1.03
llama-3-8b-tp2;16384;2048;14336;6;57;1.53;1.524;3.054;2.541;1.679;1.411;3.09;3.531;2.344;9;1.3;1.08;1.32;1.51;16.67;0.15;19.72;19.01;1.04;1.03
llama-3-8b-tp2;16384;2048;16384;7;57;1.745;1.537;3.282;2.744;1.909;1.408;3.317;3.604;2.503;9;1.31;1.1;1.33;1.44;16.66;0.16;19.94;19.16;1.04;1.03
llama-3-8b-tp2;16384;2048;2048;0;60;0.188;1.583;1.771;1.742;0.201;1.453;1.654;2.365;1.413;11;1.25;1.23;1.17;1.67;16.68;0.1;18.45;18.09;1.02;1.02
llama-3-8b-tp2;16384;2048;4096;1;60;0.457;1.579;2.036;1.851;0.487;1.452;1.939;2.501;1.589;11;1.28;1.16;1.22;1.57;16.61;0.11;18.65;18.2;1.02;1.02
llama-3-8b-tp2;16384;2048;6144;2;60;0.646;1.579;2.225;1.972;0.738;1.453;2.191;2.784;1.763;9;1.26;1.12;1.24;1.58;16.66;0.12;18.89;18.42;1.03;1.02
llama-3-8b-tp2;16384;2048;8192;3;60;0.858;1.583;2.441;2.129;0.984;1.456;2.44;2.993;1.926;9;1.27;1.11;1.27;1.55;16.67;0.13;19.11;18.6;1.03;1.02
llama-3-8b-tp2;16384;2048;10240;4;60;1.084;1.589;2.673;2.266;1.211;1.454;2.665;3.085;2.073;9;1.29;1.09;1.29;1.49;16.66;0.14;19.33;18.73;1.03;1.03
llama-3-8b-tp2;16384;2048;12288;5;60;1.307;1.583;2.89;2.417;1.439;1.457;2.896;3.554;2.197;9;1.32;1.1;1.32;1.62;16.67;0.15;19.56;18.87;1.04;1.03
llama-3-8b-tp2;16384;2048;14336;6;60;1.521;1.575;3.096;2.613;1.676;1.458;3.134;3.774;2.356;9;1.31;1.11;1.33;1.6;16.61;0.16;19.71;18.97;1.04;1.03
llama-3-8b-tp2;16384;2048;16384;7;60;1.74;1.589;3.329;2.789;1.909;1.455;3.364;3.693;2.517;9;1.32;1.11;1.34;1.47;16.56;0.17;19.89;19.08;1.04;1.03
llama-3-8b-tp2;16384;2048;2048;0;64;0.187;1.582;1.769;1.766;0.202;1.481;1.683;2.447;1.484;9;1.19;1.19;1.13;1.65;16.57;0.1;18.34;18.05;1.02;1.02
llama-3-8b-tp2;16384;2048;4096;1;64;0.456;1.587;2.043;1.893;0.487;1.482;1.969;2.663;1.635;9;1.25;1.16;1.2;1.63;16.52;0.11;18.56;18.16;1.02;1.02
llama-3-8b-tp2;16384;2048;6144;2;64;0.643;1.585;2.228;2.039;0.743;1.48;2.223;2.925;1.797;9;1.24;1.13;1.24;1.63;16.53;0.12;18.76;18.33;1.02;1.02
llama-3-8b-tp2;16384;2048;8192;3;64;0.862;1.59;2.452;2.194;0.983;1.482;2.465;3.242;1.95;9;1.26;1.13;1.26;1.66;16.54;0.13;18.99;18.49;1.03;1.02
llama-3-8b-tp2;16384;2048;10240;4;64;1.074;1.582;2.656;2.386;1.216;1.481;2.697;3.363;2.117;9;1.25;1.13;1.27;1.59;16.51;0.14;19.17;18.63;1.03;1.02
llama-3-8b-tp2;16384;2048;12288;5;64;1.302;1.585;2.887;2.537;1.44;1.48;2.92;3.644;2.243;9;1.29;1.13;1.3;1.62;16.51;0.15;19.4;18.75;1.03;1.03
llama-3-8b-tp2;16384;2048;14336;6;64;1.516;1.589;3.105;2.693;1.678;1.48;3.158;3.818;2.403;9;1.29;1.12;1.31;1.59;16.54;0.16;19.64;18.94;1.04;1.03
llama-3-8b-tp2;16384;2048;16384;7;64;1.737;1.583;3.32;2.861;1.891;1.482;3.373;3.774;2.561;9;1.3;1.12;1.32;1.47;16.48;0.17;19.8;19.04;1.04;1.03
llama-3-8b-tp2;18432;2048;2048;0;51;0.187;1.247;1.434;1.406;0.212;1.146;1.358;2.109;1.45;11;0.99;0.97;0.94;1.45;18.5;0.07;19.93;19.95;1.0;1.0
llama-3-8b-tp2;18432;2048;4096;1;51;0.453;1.253;1.706;1.586;0.496;1.146;1.642;2.474;1.621;11;1.05;0.98;1.01;1.53;18.5;0.08;20.21;20.12;1.0;1.0
llama-3-8b-tp2;18432;2048;6144;2;51;0.647;1.253;1.9;1.78;0.746;1.146;1.892;2.675;1.792;11;1.06;0.99;1.06;1.49;18.52;0.09;20.42;20.31;1.01;1.0
llama-3-8b-tp2;18432;2048;8192;3;51;0.862;1.248;2.11;1.967;0.979;1.146;2.125;3.05;1.967;9;1.07;1.0;1.08;1.55;18.51;0.1;20.62;20.48;1.01;1.0
llama-3-8b-tp2;18432;2048;10240;4;51;1.075;1.252;2.327;2.147;1.21;1.146;2.356;3.201;2.067;9;1.13;1.04;1.14;1.55;18.53;0.11;20.86;20.6;1.01;1.01
llama-3-8b-tp2;18432;2048;12288;5;51;1.296;1.256;2.552;2.373;1.435;1.146;2.581;3.276;2.227;9;1.15;1.07;1.16;1.47;18.51;0.12;21.06;20.74;1.02;1.01
llama-3-8b-tp2;18432;2048;14336;6;51;1.523;1.25;2.773;2.55;1.662;1.146;2.808;3.439;2.396;9;1.16;1.06;1.17;1.44;18.48;0.13;21.25;20.88;1.02;1.01
llama-3-8b-tp2;18432;2048;16384;7;51;1.733;1.252;2.985;2.751;1.886;1.146;3.032;3.621;2.562;9;1.17;1.07;1.18;1.41;18.49;0.14;21.47;21.05;1.02;1.01
llama-3-8b-tp2;18432;2048;18432;8;51;1.949;1.253;3.202;2.941;2.127;1.146;3.273;3.835;2.714;9;1.18;1.08;1.21;1.41;18.47;0.15;21.67;21.18;1.02;1.01
llama-3-8b-tp2;18432;2048;2048;0;54;0.185;1.332;1.517;1.513;0.214;1.199;1.413;2.171;1.485;11;1.02;1.02;0.95;1.46;18.5;0.08;20.02;19.98;1.0;1.0
llama-3-8b-tp2;18432;2048;4096;1;54;0.456;1.335;1.791;1.688;0.495;1.198;1.693;2.689;1.655;11;1.08;1.02;1.02;1.62;18.46;0.09;20.25;20.12;1.01;1.0
llama-3-8b-tp2;18432;2048;6144;2;54;0.645;1.34;1.985;1.885;0.733;1.198;1.931;2.75;1.826;11;1.09;1.03;1.06;1.51;18.48;0.1;20.46;20.31;1.01;1.01
llama-3-8b-tp2;18432;2048;8192;3;54;0.858;1.341;2.199;2.071;0.971;1.198;2.169;3.033;1.996;11;1.1;1.04;1.09;1.52;18.47;0.11;20.67;20.47;1.01;1.01
llama-3-8b-tp2;18432;2048;10240;4;54;1.073;1.342;2.415;2.245;1.209;1.198;2.407;3.09;2.113;9;1.14;1.06;1.14;1.46;18.48;0.12;20.89;20.59;1.01;1.01
llama-3-8b-tp2;18432;2048;12288;5;54;1.298;1.336;2.634;2.453;1.436;1.198;2.634;3.348;2.254;9;1.17;1.09;1.17;1.49;18.49;0.12;21.12;20.74;1.02;1.01
llama-3-8b-tp2;18432;2048;14336;6;54;1.516;1.339;2.855;2.625;1.663;1.198;2.861;3.551;2.437;9;1.17;1.08;1.17;1.46;18.49;0.13;21.34;20.93;1.02;1.01
llama-3-8b-tp2;18432;2048;16384;7;54;1.736;1.338;3.074;2.803;1.889;1.198;3.087;3.686;2.59;9;1.19;1.08;1.19;1.42;18.46;0.14;21.53;21.05;1.02;1.01
llama-3-8b-tp2;18432;2048;18432;8;54;1.949;1.341;3.29;2.988;2.119;1.198;3.317;3.954;2.762;9;1.19;1.08;1.2;1.43;18.47;0.15;21.76;21.23;1.02;1.01
llama-3-8b-tp2;18432;2048;2048;0;57;0.188;1.713;1.901;1.876;0.194;1.588;1.782;2.569;1.53;11;1.24;1.23;1.16;1.68;18.44;0.09;20.34;19.97;1.02;1.02
llama-3-8b-tp2;18432;2048;4096;1;57;0.452;1.71;2.162;1.84;0.49;1.588;2.078;2.687;1.716;11;1.26;1.07;1.21;1.57;18.45;0.1;20.61;20.17;1.02;1.02
llama-3-8b-tp2;18432;2048;6144;2;57;0.643;1.708;2.351;1.976;0.741;1.594;2.335;2.859;1.871;11;1.26;1.06;1.25;1.53;18.46;0.11;20.81;20.33;1.02;1.02
llama-3-8b-tp2;18432;2048;8192;3;57;0.86;1.718;2.578;2.15;0.983;1.589;2.572;3.27;2.043;9;1.26;1.05;1.26;1.6;18.46;0.12;21.04;20.5;1.03;1.02
llama-3-8b-tp2;18432;2048;10240;4;57;1.076;1.718;2.794;2.34;1.205;1.589;2.794;3.267;2.157;9;1.3;1.08;1.3;1.51;18.48;0.13;21.27;20.64;1.03;1.02
llama-3-8b-tp2;18432;2048;12288;5;57;1.297;1.71;3.007;2.504;1.433;1.591;3.024;3.385;2.307;9;1.3;1.09;1.31;1.47;18.47;0.14;21.48;20.78;1.03;1.03
llama-3-8b-tp2;18432;2048;14336;6;57;1.519;1.721;3.24;2.692;1.66;1.591;3.251;3.707;2.483;9;1.3;1.08;1.31;1.49;18.51;0.15;21.75;20.99;1.04;1.03
llama-3-8b-tp2;18432;2048;16384;7;57;1.732;1.718;3.45;2.865;1.902;1.592;3.494;3.917;2.644;9;1.3;1.08;1.32;1.48;18.56;0.16;22.01;21.2;1.04;1.03
llama-3-8b-tp2;18432;2048;18432;8;57;1.96;1.706;3.666;3.069;2.13;1.592;3.722;4.021;2.817;9;1.3;1.09;1.32;1.43;18.61;0.16;22.28;21.43;1.04;1.03
llama-3-8b-tp2;20480;2048;2048;0;45;0.185;1.177;1.362;1.333;0.23;1.146;1.376;2.123;1.542;11;0.88;0.86;0.89;1.38;20.61;0.06;21.97;22.15;0.99;0.99
llama-3-8b-tp2;20480;2048;4096;1;45;0.455;1.189;1.644;1.548;0.495;1.147;1.642;2.474;1.68;11;0.98;0.92;0.98;1.47;20.61;0.07;22.25;22.29;1.0;1.0
llama-3-8b-tp2;20480;2048;6144;2;45;0.649;1.182;1.831;1.764;0.749;1.147;1.896;2.801;1.859;11;0.98;0.95;1.02;1.51;20.65;0.08;22.48;22.51;1.0;1.0
llama-3-8b-tp2;20480;2048;8192;3;45;0.864;1.178;2.042;1.971;0.973;1.147;2.12;3.124;2.045;9;1.0;0.96;1.04;1.53;20.68;0.09;22.72;22.73;1.0;1.0
llama-3-8b-tp2;20480;2048;10240;4;45;1.078;1.188;2.266;2.175;1.21;1.146;2.356;2.965;2.169;9;1.04;1.0;1.09;1.37;20.67;0.1;22.94;22.84;1.0;1.0
llama-3-8b-tp2;20480;2048;12288;5;45;1.309;1.189;2.498;2.387;1.441;1.148;2.589;3.358;2.304;9;1.08;1.04;1.12;1.46;20.68;0.11;23.18;22.98;1.01;1.0
llama-3-8b-tp2;20480;2048;14336;6;45;1.522;1.188;2.71;2.596;1.678;1.148;2.826;3.528;2.481;9;1.09;1.05;1.14;1.42;20.68;0.12;23.39;23.16;1.01;1.0
llama-3-8b-tp2;20480;2048;16384;7;45;1.738;1.188;2.926;2.799;1.909;1.147;3.056;3.659;2.651;9;1.1;1.06;1.15;1.38;20.67;0.12;23.6;23.32;1.01;1.0
llama-3-8b-tp2;20480;2048;18432;8;45;1.96;1.178;3.138;3.006;2.142;1.147;3.289;3.869;2.815;9;1.11;1.07;1.17;1.37;20.68;0.13;23.82;23.5;1.01;1.0
llama-3-8b-tp2;20480;2048;20480;9;45;2.179;1.189;3.368;3.196;2.38;1.148;3.528;4.093;2.987;9;1.13;1.07;1.18;1.37;20.69;0.14;24.06;23.68;1.02;1.01
llama-3-8b-tp2;20480;2048;2048;0;48;0.189;1.289;1.478;1.453;0.224;1.213;1.437;2.208;1.581;11;0.93;0.92;0.91;1.4;20.66;0.07;22.14;22.24;1.0;1.0
llama-3-8b-tp2;20480;2048;4096;1;48;0.461;1.271;1.732;1.641;0.5;1.213;1.713;2.566;1.73;11;1.0;0.95;0.99;1.48;20.63;0.08;22.36;22.36;1.0;1.0
llama-3-8b-tp2;20480;2048;6144;2;48;0.651;1.265;1.916;1.841;0.748;1.214;1.962;2.961;1.906;11;1.01;0.97;1.03;1.55;20.61;0.09;22.53;22.52;1.0;1.0
llama-3-8b-tp2;20480;2048;8192;3;48;0.863;1.271;2.134;2.041;0.987;1.213;2.2;3.164;2.095;9;1.02;0.97;1.05;1.51;20.65;0.09;22.78;22.74;1.0;1.0
llama-3-8b-tp2;20480;2048;10240;4;48;1.085;1.269;2.354;2.232;1.223;1.213;2.436;3.38;2.208;9;1.07;1.01;1.1;1.53;20.66;0.1;23.01;22.87;1.01;1.0
llama-3-8b-tp2;20480;2048;12288;5;48;1.311;1.268;2.579;2.44;1.439;1.213;2.652;3.403;2.359;9;1.09;1.03;1.12;1.44;20.63;0.11;23.21;22.99;1.01;1.0
llama-3-8b-tp2;20480;2048;14336;6;48;1.52;1.277;2.797;2.647;1.673;1.213;2.886;3.578;2.526;9;1.11;1.05;1.14;1.42;20.6;0.12;23.4;23.13;1.01;1.0
llama-3-8b-tp2;20480;2048;16384;7;48;1.735;1.27;3.005;2.845;1.902;1.213;3.115;3.728;2.69;9;1.12;1.06;1.16;1.39;20.58;0.13;23.58;23.27;1.01;1.0
llama-3-8b-tp2;20480;2048;18432;8;48;1.957;1.268;3.225;3.03;2.137;1.213;3.35;3.976;2.842;9;1.13;1.07;1.18;1.4;20.53;0.14;23.76;23.37;1.02;1.01
llama-3-8b-tp2;20480;2048;20480;9;48;2.182;1.26;3.442;3.222;2.374;1.213;3.587;4.173;3.01;9;1.14;1.07;1.19;1.39;20.52;0.14;23.96;23.53;1.02;1.01
llama-3-8b-tp2;20480;2048;2048;0;51;0.187;1.383;1.57;1.554;0.213;1.277;1.49;2.306;1.613;11;0.97;0.96;0.92;1.43;20.52;0.07;22.09;22.13;1.0;1.0
llama-3-8b-tp2;20480;2048;4096;1;51;0.457;1.393;1.85;1.719;0.495;1.276;1.771;2.677;1.762;11;1.05;0.98;1.01;1.52;20.53;0.08;22.38;22.29;1.0;1.0
llama-3-8b-tp2;20480;2048;6144;2;51;0.644;1.388;2.032;1.927;0.743;1.277;2.02;2.948;1.933;11;1.05;1.0;1.05;1.53;20.53;0.09;22.56;22.46;1.0;1.0
llama-3-8b-tp2;20480;2048;8192;3;51;0.864;1.392;2.256;2.106;0.979;1.277;2.256;3.048;2.135;9;1.06;0.99;1.06;1.43;20.51;0.1;22.77;22.65;1.01;1.0
llama-3-8b-tp2;20480;2048;10240;4;51;1.077;1.39;2.467;2.3;1.211;1.277;2.488;3.522;2.219;9;1.11;1.04;1.12;1.59;20.52;0.11;22.99;22.74;1.01;1.0
llama-3-8b-tp2;20480;2048;12288;5;51;1.303;1.393;2.696;2.496;1.446;1.278;2.724;3.479;2.381;9;1.13;1.05;1.14;1.46;20.5;0.12;23.2;22.88;1.01;1.01
llama-3-8b-tp2;20480;2048;14336;6;51;1.517;1.383;2.9;2.696;1.671;1.277;2.948;3.653;2.554;9;1.14;1.06;1.15;1.43;20.48;0.12;23.38;23.03;1.02;1.01
llama-3-8b-tp2;20480;2048;16384;7;51;1.733;1.396;3.129;2.893;1.901;1.277;3.178;3.874;2.716;9;1.15;1.07;1.17;1.43;20.46;0.13;23.59;23.18;1.02;1.01
llama-3-8b-tp2;20480;2048;18432;8;51;1.955;1.393;3.348;3.073;2.131;1.277;3.408;4.027;2.88;9;1.16;1.07;1.18;1.4;20.47;0.14;23.82;23.35;1.02;1.01
llama-3-8b-tp2;20480;2048;20480;9;51;2.177;1.379;3.556;3.272;2.362;1.276;3.638;4.279;3.032;9;1.17;1.08;1.2;1.41;20.45;0.15;24.01;23.48;1.02;1.01
llama-3-8b-tp2;22528;2048;2048;0;42;0.185;1.189;1.374;1.367;0.21;1.178;1.388;2.193;1.275;11;1.08;1.07;1.09;1.72;22.43;0.06;23.8;23.7;1.0;1.0
llama-3-8b-tp2;22528;2048;4096;1;42;0.455;1.189;1.644;1.538;0.492;1.178;1.67;2.516;1.443;11;1.14;1.07;1.16;1.74;22.44;0.07;24.08;23.88;1.01;1.01
llama-3-8b-tp2;22528;2048;6144;2;42;0.644;1.198;1.842;1.73;0.738;1.178;1.916;2.847;1.637;9;1.13;1.06;1.17;1.74;22.42;0.08;24.26;24.06;1.01;1.01
llama-3-8b-tp2;22528;2048;8192;3;42;0.854;1.193;2.047;1.927;0.97;1.179;2.149;3.158;1.857;11;1.1;1.04;1.16;1.7;22.44;0.08;24.49;24.3;1.01;1.01
llama-3-8b-tp2;22528;2048;10240;4;42;1.075;1.189;2.264;2.123;1.204;1.178;2.382;3.4;2.111;9;1.07;1.01;1.13;1.61;22.45;0.09;24.71;24.56;1.01;1.01
llama-3-8b-tp2;22528;2048;12288;5;42;1.295;1.192;2.487;2.321;1.445;1.178;2.623;3.399;2.346;9;1.06;0.99;1.12;1.45;22.48;0.1;24.97;24.83;1.01;1.01
llama-3-8b-tp2;22528;2048;14336;6;42;1.522;1.19;2.712;2.507;1.661;1.178;2.839;3.642;2.603;9;1.04;0.96;1.09;1.4;22.48;0.11;25.19;25.08;1.0;1.01
llama-3-8b-tp2;22528;2048;16384;7;42;1.733;1.189;2.922;2.71;1.892;1.178;3.07;3.802;2.862;9;1.02;0.95;1.07;1.33;22.44;0.12;25.36;25.3;1.0;1.01
llama-3-8b-tp2;22528;2048;18432;8;42;1.957;1.191;3.148;2.889;2.126;1.178;3.304;3.845;3.102;9;1.01;0.93;1.07;1.24;22.46;0.12;25.61;25.56;1.0;1.01
llama-3-8b-tp2;22528;2048;20480;9;42;2.172;1.191;3.363;3.081;2.359;1.178;3.537;4.024;3.347;9;1.0;0.92;1.06;1.2;22.44;0.13;25.8;25.79;1.0;1.0
llama-3-8b-tp2;22528;2048;22528;10;42;2.389;1.19;3.579;3.281;2.593;1.178;3.771;4.064;3.59;9;1.0;0.91;1.05;1.13;22.45;0.14;26.03;26.04;1.0;1.0
llama-3-8b-tp2;22528;2048;2048;0;44;0.186;1.239;1.425;1.408;0.21;1.23;1.44;2.257;1.667;11;0.85;0.84;0.86;1.35;22.49;0.06;23.91;24.16;0.99;0.99
llama-3-8b-tp2;22528;2048;4096;1;44;0.455;1.244;1.699;1.636;0.499;1.23;1.729;2.603;1.799;11;0.94;0.91;0.96;1.45;22.52;0.07;24.22;24.32;1.0;0.99
llama-3-8b-tp2;22528;2048;6144;2;44;0.646;1.249;1.895;1.843;0.745;1.23;1.975;2.908;1.974;11;0.96;0.93;1.0;1.47;22.59;0.08;24.48;24.56;1.0;0.99
llama-3-8b-tp2;22528;2048;8192;3;44;0.862;1.263;2.125;2.078;0.976;1.231;2.207;3.278;2.161;9;0.98;0.96;1.02;1.52;22.63;0.09;24.75;24.79;1.0;1.0
llama-3-8b-tp2;22528;2048;10240;4;44;1.085;1.27;2.355;2.278;1.217;1.23;2.447;3.476;2.258;9;1.04;1.01;1.08;1.54;22.69;0.09;25.05;24.95;1.0;1.0
llama-3-8b-tp2;22528;2048;12288;5;44;1.302;1.263;2.565;2.491;1.438;1.231;2.669;3.51;2.424;9;1.06;1.03;1.1;1.45;22.73;0.1;25.3;25.15;1.01;1.0
llama-3-8b-tp2;22528;2048;14336;6;44;1.529;1.254;2.783;2.721;1.675;1.231;2.906;3.735;2.588;9;1.08;1.05;1.12;1.44;22.74;0.11;25.52;25.33;1.01;1.0
llama-3-8b-tp2;22528;2048;16384;7;44;1.747;1.256;3.003;2.91;1.905;1.23;3.135;3.879;2.765;9;1.09;1.05;1.13;1.4;22.73;0.12;25.73;25.5;1.01;1.0
llama-3-8b-tp2;22528;2048;18432;8;44;1.962;1.268;3.23;3.108;2.145;1.231;3.376;3.966;2.928;9;1.1;1.06;1.15;1.35;22.73;0.12;25.96;25.66;1.01;1.0
llama-3-8b-tp2;22528;2048;20480;9;44;2.184;1.272;3.456;3.311;2.383;1.23;3.613;4.061;3.097;9;1.12;1.07;1.17;1.31;22.73;0.13;26.19;25.83;1.01;1.0
llama-3-8b-tp2;22528;2048;22528;10;44;2.393;1.281;3.674;3.509;2.615;1.231;3.846;4.139;3.248;9;1.13;1.08;1.18;1.27;22.64;0.14;26.31;25.89;1.02;1.0
llama-3-8b-tp2;22528;2048;2048;0;47;0.184;1.351;1.535;1.512;0.223;1.301;1.524;2.352;1.692;11;0.91;0.89;0.9;1.39;22.61;0.06;24.14;24.3;0.99;0.99
llama-3-8b-tp2;22528;2048;4096;1;47;0.455;1.358;1.813;1.729;0.498;1.302;1.8;2.719;1.843;11;0.98;0.94;0.98;1.48;22.62;0.07;24.43;24.46;1.0;1.0
llama-3-8b-tp2;22528;2048;6144;2;47;0.645;1.354;1.999;1.951;0.746;1.302;2.048;3.031;2.024;11;0.99;0.96;1.01;1.5;22.66;0.08;24.66;24.68;1.0;1.0
llama-3-8b-tp2;22528;2048;8192;3;47;0.863;1.375;2.238;2.147;0.978;1.302;2.28;3.344;2.216;11;1.01;0.97;1.03;1.51;22.72;0.09;24.96;24.94;1.0;1.0
llama-3-8b-tp2;22528;2048;10240;4;47;1.083;1.369;2.452;2.359;1.217;1.302;2.519;3.273;2.315;9;1.06;1.02;1.09;1.41;22.72;0.1;25.17;25.04;1.01;1.0
llama-3-8b-tp2;22528;2048;12288;5;47;1.313;1.365;2.678;2.564;1.439;1.302;2.741;3.546;2.484;9;1.08;1.03;1.1;1.43;22.72;0.11;25.4;25.2;1.01;1.0
llama-3-8b-tp2;22528;2048;14336;6;47;1.523;1.356;2.879;2.768;1.677;1.301;2.978;3.782;2.641;9;1.09;1.05;1.13;1.43;22.7;0.11;25.58;25.34;1.01;1.0
llama-3-8b-tp2;22528;2048;16384;7;47;1.745;1.355;3.1;2.958;1.905;1.302;3.207;3.913;2.806;9;1.1;1.05;1.14;1.39;22.64;0.12;25.74;25.45;1.01;1.0
llama-3-8b-tp2;22528;2048;18432;8;47;1.957;1.356;3.313;3.154;2.138;1.301;3.439;4.091;2.966;9;1.12;1.06;1.16;1.38;22.65;0.13;25.96;25.62;1.01;1.0
llama-3-8b-tp2;22528;2048;20480;9;47;2.178;1.362;3.54;3.335;2.366;1.301;3.667;4.329;3.13;9;1.13;1.07;1.17;1.38;22.63;0.14;26.17;25.76;1.02;1.01
llama-3-8b-tp2;22528;2048;22528;10;47;2.387;1.362;3.749;3.527;2.609;1.301;3.91;4.547;3.28;9;1.14;1.08;1.19;1.39;22.58;0.14;26.33;25.86;1.02;1.01
llama-3-8b-tp2;24576;2048;2048;0;38;0.187;1.184;1.371;1.377;0.209;1.179;1.388;2.277;1.309;9;1.05;1.05;1.06;1.74;24.5;0.05;25.87;25.81;1.0;1.0
llama-3-8b-tp2;24576;2048;4096;1;38;0.457;1.168;1.625;1.539;0.489;1.179;1.668;2.557;1.455;9;1.12;1.06;1.15;1.76;24.5;0.06;26.12;25.95;1.01;1.0
llama-3-8b-tp2;24576;2048;6144;2;38;0.645;1.175;1.82;1.739;0.737;1.179;1.916;2.876;1.635;11;1.11;1.06;1.17;1.76;24.49;0.07;26.31;26.12;1.01;1.01
llama-3-8b-tp2;24576;2048;8192;3;38;0.862;1.178;2.04;1.924;0.976;1.179;2.155;3.147;1.851;9;1.1;1.04;1.16;1.7;24.46;0.08;26.5;26.31;1.01;1.01
llama-3-8b-tp2;24576;2048;10240;4;38;1.079;1.176;2.255;2.116;1.203;1.177;2.38;3.381;2.108;11;1.07;1.0;1.13;1.6;24.44;0.08;26.7;26.55;1.01;1.01
llama-3-8b-tp2;24576;2048;12288;5;38;1.294;1.174;2.468;2.333;1.434;1.178;2.612;3.332;2.355;9;1.05;0.99;1.11;1.41;24.44;0.09;26.91;26.8;1.0;1.01
llama-3-8b-tp2;24576;2048;14336;6;38;1.508;1.176;2.684;2.535;1.668;1.178;2.846;3.645;2.61;9;1.03;0.97;1.09;1.4;24.43;0.1;27.11;27.04;1.0;1.01
llama-3-8b-tp2;24576;2048;16384;7;38;1.726;1.179;2.905;2.712;1.886;1.179;3.065;3.826;2.84;9;1.02;0.95;1.08;1.35;24.42;0.11;27.33;27.26;1.0;1.0
llama-3-8b-tp2;24576;2048;18432;8;38;1.956;1.17;3.126;2.885;2.118;1.179;3.297;3.96;3.094;9;1.01;0.93;1.07;1.28;24.38;0.11;27.51;27.47;1.0;1.0
llama-3-8b-tp2;24576;2048;20480;9;38;2.167;1.177;3.344;3.054;2.348;1.179;3.527;4.039;3.31;9;1.01;0.92;1.07;1.22;24.39;0.12;27.73;27.7;1.0;1.0
llama-3-8b-tp2;24576;2048;22528;10;38;2.39;1.174;3.564;3.257;2.591;1.179;3.77;4.226;3.561;9;1.0;0.91;1.06;1.19;24.48;0.13;28.04;28.04;1.0;1.0
llama-3-8b-tp2;24576;2048;24576;11;38;2.6;1.177;3.777;3.469;2.83;1.178;4.008;4.33;3.817;9;0.99;0.91;1.05;1.13;24.63;0.13;28.41;28.45;1.0;1.0
llama-3-8b-tp2;24576;2048;2048;0;40;0.187;1.232;1.419;1.423;0.212;1.229;1.441;2.342;1.353;11;1.05;1.05;1.07;1.73;24.58;0.05;26.0;25.93;1.0;1.0
llama-3-8b-tp2;24576;2048;4096;1;40;0.46;1.238;1.698;1.61;0.487;1.23;1.717;2.662;1.519;11;1.12;1.06;1.13;1.75;24.66;0.06;26.36;26.18;1.01;1.0
llama-3-8b-tp2;24576;2048;6144;2;40;0.647;1.242;1.889;1.81;0.747;1.229;1.976;2.995;1.668;9;1.13;1.09;1.18;1.8;24.69;0.07;26.58;26.36;1.01;1.01
llama-3-8b-tp2;24576;2048;8192;3;40;0.862;1.244;2.106;1.999;0.978;1.23;2.208;3.28;1.908;9;1.1;1.05;1.16;1.72;24.7;0.08;26.81;26.61;1.01;1.01
llama-3-8b-tp2;24576;2048;10240;4;40;1.085;1.242;2.327;2.192;1.214;1.231;2.445;3.533;2.153;9;1.08;1.02;1.14;1.64;24.77;0.09;27.1;26.92;1.01;1.01
llama-3-8b-tp2;24576;2048;12288;5;40;1.303;1.248;2.551;2.397;1.441;1.23;2.671;3.39;2.38;9;1.07;1.01;1.12;1.42;24.78;0.09;27.33;27.16;1.01;1.01
llama-3-8b-tp2;24576;2048;14336;6;40;1.52;1.245;2.765;2.614;1.674;1.231;2.905;3.764;2.643;9;1.05;0.99;1.1;1.42;24.75;0.1;27.52;27.39;1.0;1.01
llama-3-8b-tp2;24576;2048;16384;7;40;1.748;1.243;2.991;2.793;1.911;1.231;3.142;3.979;2.888;9;1.04;0.97;1.09;1.38;24.69;0.11;27.68;27.58;1.0;1.01
llama-3-8b-tp2;24576;2048;18432;8;40;1.957;1.24;3.197;2.988;2.139;1.229;3.368;4.129;3.139;9;1.02;0.95;1.07;1.32;24.6;0.12;27.8;27.74;1.0;1.01
llama-3-8b-tp2;24576;2048;20480;9;40;2.177;1.231;3.408;3.168;2.376;1.229;3.605;4.154;3.369;9;1.01;0.94;1.07;1.23;24.64;0.12;28.05;28.01;1.0;1.01
llama-3-8b-tp2;24576;2048;22528;10;40;2.392;1.24;3.632;3.36;2.607;1.229;3.836;4.338;3.621;9;1.0;0.93;1.06;1.2;24.71;0.13;28.34;28.33;1.0;1.0
llama-3-8b-tp2;24576;2048;24576;11;40;2.608;1.249;3.857;3.532;2.849;1.23;4.079;4.422;3.856;9;1.0;0.92;1.06;1.15;24.71;0.14;28.57;28.57;1.0;1.0
llama-3-8b-tp2;24576;2048;2048;0;43;0.187;1.327;1.514;1.508;0.212;1.312;1.524;2.433;1.411;11;1.07;1.07;1.08;1.72;24.74;0.06;26.25;26.15;1.0;1.0
llama-3-8b-tp2;24576;2048;4096;1;43;0.458;1.332;1.79;1.682;0.486;1.313;1.799;2.767;1.584;11;1.13;1.06;1.14;1.75;24.67;0.07;26.46;26.25;1.01;1.01
llama-3-8b-tp2;24576;2048;6144;2;43;0.646;1.335;1.981;1.88;0.738;1.312;2.05;3.09;1.752;9;1.13;1.07;1.17;1.76;24.62;0.07;26.6;26.37;1.01;1.01
llama-3-8b-tp2;24576;2048;8192;3;43;0.864;1.333;2.197;2.068;0.976;1.312;2.288;3.362;1.971;11;1.11;1.05;1.16;1.71;24.66;0.08;26.86;26.63;1.01;1.01
llama-3-8b-tp2;24576;2048;10240;4;43;1.081;1.334;2.415;2.275;1.214;1.314;2.528;3.695;2.234;9;1.08;1.02;1.13;1.65;24.67;0.09;27.09;26.9;1.01;1.01
llama-3-8b-tp2;24576;2048;12288;5;43;1.304;1.332;2.636;2.473;1.439;1.313;2.752;3.458;2.468;9;1.07;1.0;1.12;1.4;24.68;0.1;27.32;27.15;1.01;1.01
llama-3-8b-tp2;24576;2048;14336;6;43;1.519;1.33;2.849;2.676;1.67;1.312;2.982;3.862;2.718;9;1.05;0.98;1.1;1.42;24.57;0.1;27.42;27.29;1.0;1.01
llama-3-8b-tp2;24576;2048;16384;7;43;1.734;1.319;3.053;2.87;1.898;1.312;3.21;4.076;2.978;9;1.03;0.96;1.08;1.37;24.55;0.11;27.6;27.53;1.0;1.01
llama-3-8b-tp2;24576;2048;18432;8;43;1.955;1.319;3.274;3.05;2.127;1.313;3.44;4.179;3.209;9;1.02;0.95;1.07;1.3;24.54;0.12;27.81;27.75;1.0;1.01
llama-3-8b-tp2;24576;2048;20480;9;43;2.165;1.328;3.493;3.224;2.362;1.312;3.674;4.274;3.437;9;1.02;0.94;1.07;1.24;24.47;0.12;27.96;27.91;1.0;1.01
llama-3-8b-tp2;24576;2048;22528;10;43;2.386;1.318;3.704;3.417;2.59;1.311;3.901;4.407;3.676;9;1.01;0.93;1.06;1.2;24.43;0.13;28.13;28.11;1.0;1.0
llama-3-8b-tp2;24576;2048;24576;11;43;2.603;1.32;3.923;3.6;2.821;1.312;4.133;4.473;3.92;9;1.0;0.92;1.05;1.14;24.45;0.14;28.37;28.37;1.0;1.0

llama-3-8b-tp2;3072;3072;3072;0;310;0.346;1.224;1.57;1.516;0.391;1.166;1.557;1.539;1.318;11;1.19;1.15;1.18;1.17;3.57;0.31;5.14;4.89;1.05;1.05
llama-3-8b-tp2;3072;3072;3072;0;327;0.356;1.309;1.665;1.571;0.377;1.245;1.622;1.639;1.399;11;1.19;1.12;1.16;1.17;3.56;0.32;5.22;4.96;1.05;1.05
llama-3-8b-tp2;3072;3072;3072;0;345;0.363;1.363;1.726;1.661;0.385;1.3;1.685;1.687;1.474;9;1.17;1.13;1.14;1.14;3.59;0.32;5.32;5.06;1.05;1.05
llama-3-8b-tp2;6144;3072;3072;0;154;0.364;1.266;1.63;1.532;0.381;1.153;1.534;2.229;1.321;11;1.23;1.16;1.16;1.69;6.58;0.2;8.21;7.9;1.04;1.04
llama-3-8b-tp2;6144;3072;6144;1;154;0.811;1.271;2.082;1.949;0.922;1.154;2.076;2.679;1.58;11;1.32;1.23;1.31;1.7;6.51;0.24;8.59;8.09;1.06;1.05
llama-3-8b-tp2;6144;3072;3072;0;163;0.367;1.317;1.684;1.594;0.388;1.254;1.642;2.321;1.405;9;1.2;1.13;1.17;1.65;6.62;0.2;8.3;8.03;1.03;1.03
llama-3-8b-tp2;6144;3072;6144;1;163;0.805;1.319;2.124;2.018;0.92;1.256;2.176;2.835;1.638;11;1.3;1.23;1.33;1.73;6.51;0.25;8.63;8.15;1.06;1.05
llama-3-8b-tp2;6144;3072;3072;0;172;0.367;1.409;1.776;1.685;0.382;1.348;1.73;2.428;1.465;9;1.21;1.15;1.18;1.66;6.64;0.21;8.42;8.11;1.04;1.04
llama-3-8b-tp2;6144;3072;6144;1;172;0.802;1.409;2.211;2.08;0.934;1.349;2.283;2.912;1.665;11;1.33;1.25;1.37;1.75;6.52;0.25;8.73;8.18;1.07;1.05
llama-3-8b-tp2;9216;3072;3072;0;103;0.364;1.3;1.664;1.57;0.386;1.156;1.542;2.281;1.388;9;1.2;1.13;1.11;1.64;9.77;0.15;11.43;11.16;1.02;1.02
llama-3-8b-tp2;9216;3072;6144;1;103;0.796;1.319;2.115;1.966;0.924;1.156;2.08;2.849;1.594;11;1.33;1.23;1.3;1.79;9.73;0.18;11.85;11.32;1.05;1.04
llama-3-8b-tp2;9216;3072;9216;2;103;1.248;1.312;2.56;2.418;1.439;1.156;2.595;3.302;1.998;9;1.28;1.21;1.3;1.65;9.82;0.21;12.38;11.82;1.05;1.04
llama-3-8b-tp2;9216;3072;3072;0;109;0.367;1.365;1.732;1.652;0.384;1.297;1.681;2.404;1.457;9;1.19;1.13;1.15;1.65;9.81;0.15;11.54;11.27;1.02;1.02
llama-3-8b-tp2;9216;3072;6144;1;109;0.798;1.371;2.169;2.056;0.921;1.295;2.216;2.961;1.671;11;1.3;1.23;1.33;1.77;9.79;0.18;11.96;11.46;1.04;1.03
llama-3-8b-tp2;9216;3072;9216;2;109;1.257;1.365;2.622;2.509;1.445;1.295;2.74;3.412;2.19;9;1.2;1.15;1.25;1.56;9.82;0.21;12.44;12.01;1.04;1.03
llama-3-8b-tp2;9216;3072;3072;0;115;0.364;1.422;1.786;1.698;0.378;1.418;1.796;2.507;1.518;9;1.18;1.12;1.18;1.65;9.76;0.15;11.55;11.28;1.02;1.02
llama-3-8b-tp2;9216;3072;6144;1;115;0.796;1.43;2.226;2.124;0.933;1.417;2.35;3.12;1.701;11;1.31;1.25;1.38;1.83;9.78;0.19;12.01;11.48;1.05;1.04
llama-3-8b-tp2;9216;3072;9216;2;115;1.256;1.424;2.68;2.583;1.45;1.418;2.868;3.503;2.236;11;1.2;1.16;1.28;1.57;9.84;0.21;12.52;12.08;1.04;1.04
llama-3-8b-tp2;12288;3072;3072;0;77;0.362;1.271;1.633;1.562;0.386;1.196;1.582;2.458;1.42;9;1.15;1.1;1.11;1.73;13.05;0.11;14.68;14.47;1.01;1.01
llama-3-8b-tp2;12288;3072;6144;1;77;0.802;1.276;2.078;2.001;0.928;1.197;2.125;2.943;1.772;9;1.17;1.13;1.2;1.66;13.03;0.14;15.11;14.8;1.02;1.02
llama-3-8b-tp2;12288;3072;9216;2;77;1.257;1.274;2.531;2.432;1.454;1.197;2.651;3.417;2.159;9;1.17;1.13;1.23;1.58;13.09;0.16;15.62;15.25;1.02;1.02
llama-3-8b-tp2;12288;3072;12288;3;77;1.678;1.276;2.954;2.887;1.886;1.197;3.083;3.793;2.571;9;1.15;1.12;1.2;1.48;13.04;0.18;15.99;15.61;1.02;1.02
llama-3-8b-tp2;12288;3072;3072;0;81;0.363;1.313;1.676;1.606;0.381;1.243;1.624;2.52;1.474;9;1.14;1.09;1.1;1.71;13.02;0.11;14.7;14.49;1.01;1.01
llama-3-8b-tp2;12288;3072;6144;1;81;0.801;1.311;2.112;2.032;0.923;1.243;2.166;3.024;1.844;9;1.15;1.1;1.17;1.64;13.0;0.14;15.11;14.84;1.02;1.02
llama-3-8b-tp2;12288;3072;9216;2;81;1.254;1.314;2.568;2.471;1.447;1.243;2.69;3.459;2.22;9;1.16;1.11;1.21;1.56;13.01;0.16;15.58;15.23;1.02;1.02
llama-3-8b-tp2;12288;3072;12288;3;81;1.673;1.313;2.986;2.923;1.874;1.244;3.118;3.924;2.62;9;1.14;1.12;1.19;1.5;12.99;0.19;15.98;15.61;1.02;1.02
llama-3-8b-tp2;12288;3072;3072;0;86;0.359;1.454;1.813;1.718;0.388;1.31;1.698;2.636;1.54;9;1.18;1.12;1.1;1.71;13.04;0.12;14.85;14.58;1.02;1.02
llama-3-8b-tp2;12288;3072;6144;1;86;0.797;1.469;2.266;2.125;0.927;1.311;2.238;3.168;1.923;9;1.18;1.11;1.16;1.65;12.99;0.15;15.26;14.91;1.02;1.02
llama-3-8b-tp2;12288;3072;9216;2;86;1.259;1.459;2.718;2.559;1.45;1.311;2.761;3.623;2.284;9;1.19;1.12;1.21;1.59;13.07;0.17;15.79;15.35;1.03;1.02
llama-3-8b-tp2;12288;3072;12288;3;86;1.672;1.462;3.134;3.005;1.868;1.311;3.179;3.968;2.668;9;1.17;1.13;1.19;1.49;13.0;0.19;16.13;15.67;1.03;1.03
llama-3-8b-tp2;15360;3072;3072;0;62;0.367;1.489;1.856;1.746;0.371;1.391;1.762;2.453;1.484;11;1.25;1.18;1.19;1.65;15.63;0.11;17.49;17.11;1.02;1.02
llama-3-8b-tp2;15360;3072;6144;1;62;0.774;1.489;2.263;2.141;0.918;1.393;2.311;3.056;1.835;11;1.23;1.17;1.26;1.67;15.6;0.13;17.86;17.43;1.02;1.02
llama-3-8b-tp2;15360;3072;9216;2;62;1.239;1.483;2.722;2.531;1.44;1.393;2.833;3.509;2.262;9;1.2;1.12;1.25;1.55;15.61;0.15;18.33;17.87;1.03;1.02
llama-3-8b-tp2;15360;3072;12288;3;62;1.648;1.489;3.137;2.975;1.871;1.397;3.268;3.943;2.667;9;1.18;1.12;1.23;1.48;15.62;0.17;18.76;18.29;1.03;1.02
llama-3-8b-tp2;15360;3072;15360;4;62;2.098;1.487;3.585;3.422;2.393;1.393;3.786;4.265;3.083;9;1.16;1.11;1.23;1.38;15.59;0.19;19.18;18.67;1.03;1.03
llama-3-8b-tp2;15360;3072;3072;0;65;0.35;1.5;1.85;1.753;0.37;1.409;1.779;2.687;1.52;9;1.22;1.15;1.17;1.77;15.57;0.11;17.42;17.09;1.02;1.02
llama-3-8b-tp2;15360;3072;6144;1;65;0.779;1.497;2.276;2.176;0.922;1.407;2.329;3.112;1.887;11;1.21;1.15;1.23;1.65;15.57;0.13;17.85;17.46;1.02;1.02
llama-3-8b-tp2;15360;3072;9216;2;65;1.235;1.501;2.736;2.581;1.43;1.407;2.837;3.588;2.293;9;1.19;1.13;1.24;1.56;15.56;0.15;18.3;17.85;1.03;1.02
llama-3-8b-tp2;15360;3072;12288;3;65;1.642;1.5;3.142;3.024;1.862;1.41;3.272;4.01;2.695;9;1.17;1.12;1.21;1.49;15.48;0.17;18.62;18.18;1.02;1.02
llama-3-8b-tp2;15360;3072;15360;4;65;2.088;1.495;3.583;3.468;2.388;1.406;3.794;4.294;3.103;9;1.15;1.12;1.22;1.38;15.48;0.19;19.06;18.58;1.03;1.02
llama-3-8b-tp2;15360;3072;3072;0;69;0.347;1.528;1.875;1.787;0.379;1.422;1.801;2.846;1.587;9;1.18;1.13;1.13;1.79;15.47;0.11;17.34;17.06;1.02;1.02
llama-3-8b-tp2;15360;3072;6144;1;69;0.775;1.529;2.304;2.216;0.928;1.421;2.349;3.224;1.932;9;1.19;1.15;1.22;1.67;15.49;0.13;17.79;17.42;1.02;1.02
llama-3-8b-tp2;15360;3072;9216;2;69;1.229;1.523;2.752;2.634;1.437;1.419;2.856;3.606;2.339;9;1.18;1.13;1.22;1.54;15.49;0.15;18.24;17.83;1.02;1.02
llama-3-8b-tp2;15360;3072;12288;3;69;1.639;1.531;3.17;3.083;1.851;1.419;3.27;4.17;2.738;9;1.16;1.13;1.19;1.52;15.42;0.17;18.59;18.16;1.02;1.02
llama-3-8b-tp2;15360;3072;15360;4;69;2.083;1.528;3.611;3.525;2.376;1.421;3.797;4.404;3.144;9;1.15;1.12;1.21;1.4;15.4;0.19;19.01;18.54;1.03;1.02
llama-3-8b-tp2;18432;3072;3072;0;51;0.345;1.248;1.593;1.55;0.382;1.145;1.527;2.405;1.563;11;1.02;0.99;0.98;1.54;18.4;0.08;19.99;19.96;1.0;1.0
llama-3-8b-tp2;18432;3072;6144;1;51;0.776;1.253;2.029;1.929;0.921;1.145;2.066;3.138;1.795;11;1.13;1.07;1.15;1.75;18.45;0.1;20.48;20.24;1.01;1.01
llama-3-8b-tp2;18432;3072;9216;2;51;1.226;1.257;2.483;2.423;1.427;1.145;2.572;3.509;2.166;11;1.15;1.12;1.19;1.62;18.51;0.12;20.99;20.68;1.01;1.01
llama-3-8b-tp2;18432;3072;12288;3;51;1.648;1.258;2.906;2.831;1.866;1.146;3.012;3.835;2.554;11;1.14;1.11;1.18;1.5;18.54;0.14;21.45;21.09;1.02;1.01
llama-3-8b-tp2;18432;3072;15360;4;51;2.093;1.261;3.354;3.272;2.392;1.146;3.538;4.379;3.103;11;1.08;1.05;1.14;1.41;18.59;0.15;21.94;21.69;1.01;1.01
llama-3-8b-tp2;18432;3072;18432;5;51;2.541;1.269;3.81;3.697;2.843;1.146;3.989;4.706;3.611;9;1.06;1.02;1.1;1.3;18.63;0.17;22.44;22.24;1.01;1.01
llama-3-8b-tp2;18432;3072;3072;0;54;0.352;1.348;1.7;1.666;0.38;1.197;1.577;2.536;1.625;11;1.05;1.03;0.97;1.56;18.64;0.08;20.34;20.27;1.0;1.0
llama-3-8b-tp2;18432;3072;6144;1;54;0.777;1.354;2.131;2.06;0.93;1.198;2.128;3.336;1.853;11;1.15;1.11;1.15;1.8;18.65;0.1;20.78;20.5;1.01;1.01
llama-3-8b-tp2;18432;3072;9216;2;54;1.243;1.353;2.596;2.53;1.442;1.199;2.641;3.61;2.239;11;1.16;1.13;1.18;1.61;18.71;0.12;21.31;20.95;1.02;1.01
llama-3-8b-tp2;18432;3072;12288;3;54;1.649;1.362;3.011;2.949;1.881;1.199;3.08;3.942;2.62;11;1.15;1.13;1.18;1.5;18.66;0.14;21.67;21.28;1.02;1.01
llama-3-8b-tp2;18432;3072;15360;4;54;2.098;1.356;3.454;3.37;2.4;1.199;3.599;4.478;3.156;11;1.09;1.07;1.14;1.42;18.61;0.16;22.06;21.77;1.01;1.01
llama-3-8b-tp2;18432;3072;18432;5;54;2.534;1.342;3.876;3.795;2.841;1.197;4.038;4.814;3.642;9;1.06;1.04;1.11;1.32;18.63;0.17;22.51;22.27;1.01;1.01
llama-3-8b-tp2;18432;3072;3072;0;57;0.347;1.715;2.062;1.966;0.366;1.591;1.957;2.701;1.648;11;1.25;1.19;1.19;1.64;18.61;0.1;20.67;20.26;1.02;1.02
llama-3-8b-tp2;18432;3072;6144;1;57;0.779;1.721;2.5;2.366;0.919;1.588;2.507;3.459;2.001;11;1.25;1.18;1.25;1.73;18.64;0.12;21.14;20.64;1.02;1.02
llama-3-8b-tp2;18432;3072;9216;2;57;1.234;1.715;2.949;2.728;1.438;1.596;3.034;3.806;2.442;11;1.21;1.12;1.24;1.56;18.7;0.14;21.65;21.14;1.02;1.02
llama-3-8b-tp2;18432;3072;12288;3;57;1.664;1.711;3.375;3.133;1.881;1.591;3.472;4.015;2.87;9;1.18;1.09;1.21;1.4;18.68;0.15;22.05;21.55;1.02;1.02
llama-3-8b-tp2;18432;3072;15360;4;57;2.101;1.716;3.817;3.5;2.397;1.595;3.992;4.563;3.264;9;1.17;1.07;1.22;1.4;18.69;0.17;22.51;21.95;1.03;1.02
llama-3-8b-tp2;18432;3072;18432;5;57;2.538;1.715;4.253;3.911;2.845;1.597;4.442;4.953;3.699;9;1.15;1.06;1.2;1.34;18.67;0.19;22.92;22.37;1.02;1.02
llama-3-8b-tp2;21504;3072;3072;0;44;0.349;1.214;1.563;1.524;0.38;1.176;1.556;2.457;1.72;11;0.91;0.89;0.9;1.43;21.67;0.07;23.23;23.39;0.99;0.99
llama-3-8b-tp2;21504;3072;6144;1;44;0.777;1.219;1.996;1.964;0.931;1.175;2.106;3.092;2.086;11;0.96;0.94;1.01;1.48;21.65;0.08;23.65;23.74;1.0;0.99
llama-3-8b-tp2;21504;3072;9216;2;44;1.232;1.229;2.461;2.412;1.444;1.175;2.619;3.644;2.325;9;1.06;1.04;1.13;1.57;21.68;0.1;24.14;24.0;1.01;1.0
llama-3-8b-tp2;21504;3072;12288;3;44;1.653;1.213;2.866;2.841;1.879;1.175;3.054;3.944;2.67;9;1.07;1.06;1.14;1.48;21.66;0.12;24.53;24.33;1.01;1.0
llama-3-8b-tp2;21504;3072;15360;4;44;2.103;1.199;3.302;3.275;2.39;1.175;3.565;4.578;3.012;9;1.1;1.09;1.18;1.52;21.61;0.13;24.91;24.62;1.01;1.0
llama-3-8b-tp2;21504;3072;18432;5;44;2.544;1.194;3.738;3.699;2.843;1.175;4.018;4.816;3.348;9;1.12;1.1;1.2;1.44;21.57;0.15;25.31;24.92;1.02;1.01
llama-3-8b-tp2;21504;3072;21504;6;44;2.98;1.194;4.174;4.134;3.268;1.174;4.442;5.186;3.674;9;1.14;1.13;1.21;1.41;21.5;0.16;25.67;25.17;1.02;1.01
llama-3-8b-tp2;21504;3072;3072;0;46;0.345;1.267;1.612;1.58;0.384;1.22;1.604;2.499;1.741;11;0.93;0.91;0.92;1.44;21.51;0.07;23.12;23.25;0.99;0.99
llama-3-8b-tp2;21504;3072;6144;1;46;0.778;1.245;2.023;1.983;0.927;1.222;2.149;3.116;2.089;11;0.97;0.95;1.03;1.49;21.5;0.09;23.52;23.59;1.0;1.0
llama-3-8b-tp2;21504;3072;9216;2;46;1.221;1.282;2.503;2.447;1.435;1.221;2.656;3.72;2.357;9;1.06;1.04;1.13;1.58;21.48;0.1;23.98;23.84;1.01;1.0
llama-3-8b-tp2;21504;3072;12288;3;46;1.651;1.26;2.911;2.882;1.865;1.222;3.087;4.058;2.685;9;1.08;1.07;1.15;1.51;21.43;0.12;24.34;24.11;1.01;1.0
llama-3-8b-tp2;21504;3072;15360;4;46;2.08;1.266;3.346;3.323;2.389;1.221;3.61;4.583;3.026;9;1.11;1.1;1.19;1.51;21.43;0.14;24.78;24.46;1.01;1.0
llama-3-8b-tp2;21504;3072;18432;5;46;2.53;1.241;3.771;3.74;2.815;1.221;4.036;4.844;3.356;9;1.12;1.11;1.2;1.44;21.43;0.15;25.2;24.79;1.02;1.01
llama-3-8b-tp2;21504;3072;21504;6;46;2.967;1.235;4.202;4.167;3.264;1.22;4.484;5.24;3.692;9;1.14;1.13;1.21;1.42;21.4;0.16;25.6;25.09;1.02;1.01
llama-3-8b-tp2;21504;3072;3072;0;49;0.346;1.362;1.708;1.697;0.382;1.288;1.67;2.611;1.744;11;0.98;0.97;0.96;1.5;21.4;0.07;23.11;23.14;1.0;1.0
llama-3-8b-tp2;21504;3072;6144;1;49;0.771;1.371;2.142;2.061;0.914;1.288;2.202;3.356;1.961;11;1.09;1.05;1.12;1.71;21.46;0.09;23.6;23.42;1.01;1.0
llama-3-8b-tp2;21504;3072;9216;2;49;1.233;1.359;2.592;2.582;1.44;1.289;2.729;3.892;2.32;11;1.12;1.11;1.18;1.68;21.55;0.11;24.14;23.87;1.01;1.01
llama-3-8b-tp2;21504;3072;12288;3;49;1.65;1.382;3.032;2.987;1.864;1.289;3.153;4.268;2.715;11;1.12;1.1;1.16;1.57;21.59;0.12;24.62;24.3;1.01;1.01
llama-3-8b-tp2;21504;3072;15360;4;49;2.105;1.375;3.48;3.442;2.395;1.289;3.684;4.727;3.165;11;1.1;1.09;1.16;1.49;21.63;0.14;25.11;24.79;1.01;1.01
llama-3-8b-tp2;21504;3072;18432;5;49;2.537;1.382;3.919;3.852;2.851;1.29;4.141;4.971;3.752;11;1.04;1.03;1.1;1.32;21.7;0.15;25.62;25.45;1.01;1.01
llama-3-8b-tp2;21504;3072;21504;6;49;2.982;1.386;4.368;4.286;3.293;1.291;4.584;5.4;4.221;9;1.03;1.02;1.09;1.28;21.7;0.17;26.07;25.92;1.01;1.01
llama-3-8b-tp2;24576;3072;3072;0;38;0.35;1.191;1.541;1.486;0.383;1.178;1.561;2.528;1.397;11;1.1;1.06;1.12;1.81;24.75;0.06;26.29;26.15;1.01;1.01
llama-3-8b-tp2;24576;3072;6144;1;38;0.778;1.183;1.961;1.913;0.92;1.179;2.099;3.185;1.841;9;1.07;1.04;1.14;1.73;24.72;0.07;26.68;26.56;1.0;1.0
llama-3-8b-tp2;24576;3072;9216;2;38;1.243;1.192;2.435;2.329;1.449;1.179;2.628;3.696;2.305;9;1.06;1.01;1.14;1.6;24.79;0.09;27.22;27.09;1.0;1.0
llama-3-8b-tp2;24576;3072;12288;3;38;1.655;1.194;2.849;2.798;1.878;1.18;3.058;4.029;2.75;9;1.04;1.02;1.11;1.47;24.7;0.1;27.55;27.45;1.0;1.0
llama-3-8b-tp2;24576;3072;15360;4;38;2.101;1.201;3.302;3.222;2.414;1.18;3.594;4.247;3.211;9;1.03;1.0;1.12;1.32;24.76;0.12;28.06;27.97;1.0;1.0
llama-3-8b-tp2;24576;3072;18432;5;38;2.548;1.193;3.741;3.664;2.841;1.179;4.02;5.091;3.686;9;1.01;0.99;1.09;1.38;24.69;0.13;28.43;28.38;1.0;1.0
llama-3-8b-tp2;24576;3072;21504;6;38;2.978;1.196;4.174;4.08;3.279;1.178;4.457;5.279;4.163;9;1.0;0.98;1.07;1.27;24.64;0.14;28.81;28.8;1.0;1.0
llama-3-8b-tp2;24576;3072;24576;7;38;3.421;1.188;4.609;4.518;3.754;1.179;4.933;5.4;4.643;9;0.99;0.97;1.06;1.16;24.61;0.16;29.22;29.25;1.0;1.0
llama-3-8b-tp2;24576;3072;3072;0;40;0.348;1.243;1.591;1.547;0.375;1.23;1.605;2.605;1.454;9;1.09;1.06;1.1;1.79;24.56;0.06;26.15;26.01;1.01;1.01
llama-3-8b-tp2;24576;3072;6144;1;40;0.781;1.238;2.019;1.974;0.913;1.229;2.142;3.252;1.902;9;1.06;1.04;1.13;1.71;24.65;0.08;26.67;26.55;1.0;1.0
llama-3-8b-tp2;24576;3072;9216;2;40;1.228;1.251;2.479;2.4;1.446;1.229;2.675;3.736;2.327;11;1.07;1.03;1.15;1.61;24.66;0.09;27.14;26.99;1.01;1.01
llama-3-8b-tp2;24576;3072;12288;3;40;1.651;1.238;2.889;2.853;1.867;1.23;3.097;4.055;2.77;9;1.04;1.03;1.12;1.46;24.62;0.11;27.51;27.39;1.0;1.0
llama-3-8b-tp2;24576;3072;15360;4;40;2.098;1.245;3.343;3.282;2.394;1.23;3.624;4.529;3.24;9;1.03;1.01;1.12;1.4;24.65;0.12;27.99;27.89;1.0;1.0
llama-3-8b-tp2;24576;3072;18432;5;40;2.542;1.243;3.785;3.714;2.838;1.231;4.069;5.175;3.731;9;1.01;1.0;1.09;1.39;24.63;0.13;28.41;28.36;1.0;1.0
llama-3-8b-tp2;24576;3072;21504;6;40;2.978;1.238;4.216;4.143;3.273;1.23;4.503;5.429;4.191;9;1.01;0.99;1.07;1.3;24.63;0.15;28.85;28.82;1.0;1.0
llama-3-8b-tp2;24576;3072;24576;7;40;3.419;1.237;4.656;4.569;3.747;1.23;4.977;5.813;4.677;9;1.0;0.98;1.06;1.24;24.57;0.16;29.23;29.25;1.0;1.0
llama-3-8b-tp2;24576;3072;3072;0;43;0.347;1.325;1.672;1.617;0.374;1.311;1.685;2.683;1.534;11;1.09;1.05;1.1;1.75;24.47;0.06;26.14;26.0;1.01;1.01
llama-3-8b-tp2;24576;3072;6144;1;43;0.78;1.322;2.102;2.039;0.915;1.311;2.226;3.322;1.915;9;1.1;1.06;1.16;1.73;24.45;0.08;26.55;26.36;1.01;1.01
llama-3-8b-tp2;24576;3072;9216;2;43;1.228;1.319;2.547;2.469;1.44;1.312;2.752;3.75;2.419;9;1.05;1.02;1.14;1.55;24.44;0.09;26.99;26.86;1.0;1.01
llama-3-8b-tp2;24576;3072;12288;3;43;1.637;1.321;2.958;2.915;1.851;1.312;3.163;4.127;2.891;9;1.02;1.01;1.09;1.43;24.41;0.11;27.37;27.3;1.0;1.0
llama-3-8b-tp2;24576;3072;15360;4;43;2.081;1.32;3.401;3.339;2.373;1.312;3.685;4.613;3.35;9;1.02;1.0;1.1;1.38;24.4;0.12;27.8;27.75;1.0;1.0
llama-3-8b-tp2;24576;3072;18432;5;43;2.514;1.326;3.84;3.763;2.837;1.313;4.15;5.256;3.853;9;1.0;0.98;1.08;1.36;24.57;0.14;28.41;28.42;1.0;1.0
llama-3-8b-tp2;24576;3072;21504;6;43;2.97;1.332;4.302;4.198;3.262;1.313;4.575;5.498;4.35;9;0.99;0.97;1.05;1.26;24.64;0.15;28.94;28.99;1.0;1.0
llama-3-8b-tp2;24576;3072;24576;7;43;3.415;1.335;4.75;4.646;3.758;1.312;5.07;5.913;4.837;9;0.98;0.96;1.05;1.22;24.72;0.16;29.47;29.56;1.0;1.0

llama-3-8b-tp2;4096;4096;4096;0;233;0.516;1.273;1.789;1.707;0.61;1.181;1.791;2.412;1.413;11;1.27;1.21;1.27;1.71;4.61;0.28;6.4;6.02;1.06;1.06
llama-3-8b-tp2;4096;4096;4096;0;246;0.528;1.325;1.853;1.774;0.624;1.235;1.859;2.513;1.473;11;1.26;1.2;1.26;1.71;4.63;0.29;6.48;6.1;1.06;1.06
llama-3-8b-tp2;4096;4096;4096;0;259;0.527;1.398;1.925;1.847;0.623;1.293;1.916;2.619;1.614;9;1.19;1.14;1.19;1.62;4.67;0.29;6.59;6.28;1.05;1.05
llama-3-8b-tp2;8192;4096;4096;0;116;0.535;1.275;1.81;1.736;0.618;1.265;1.883;2.532;1.504;9;1.2;1.15;1.25;1.68;8.72;0.17;10.53;10.22;1.03;1.03
llama-3-8b-tp2;8192;4096;8192;1;116;1.37;1.275;2.645;2.466;1.56;1.264;2.824;3.307;2.122;11;1.25;1.16;1.33;1.56;8.74;0.23;11.38;10.86;1.05;1.04
llama-3-8b-tp2;8192;4096;4096;0;122;0.54;1.325;1.865;1.777;0.62;1.282;1.902;2.62;1.567;9;1.19;1.13;1.21;1.67;8.71;0.18;10.58;10.28;1.03;1.03
llama-3-8b-tp2;8192;4096;8192;1;122;1.372;1.33;2.702;2.548;1.552;1.281;2.833;3.404;2.176;11;1.24;1.17;1.3;1.56;8.74;0.24;11.44;10.92;1.05;1.04
llama-3-8b-tp2;8192;4096;4096;0;129;0.532;1.416;1.948;1.852;0.622;1.313;1.935;2.72;1.574;11;1.24;1.18;1.23;1.73;8.79;0.18;10.74;10.36;1.04;1.04
llama-3-8b-tp2;8192;4096;8192;1;129;1.371;1.421;2.792;2.628;1.56;1.313;2.873;3.526;2.268;11;1.23;1.16;1.27;1.55;8.86;0.24;11.65;11.13;1.05;1.04
llama-3-8b-tp2;12288;4096;4096;0;77;0.529;1.272;1.801;1.747;0.615;1.195;1.81;2.665;1.556;9;1.16;1.12;1.16;1.71;13.01;0.12;14.81;14.57;1.02;1.02
llama-3-8b-tp2;12288;4096;8192;1;77;1.37;1.273;2.643;2.51;1.551;1.196;2.747;3.528;2.283;9;1.16;1.1;1.2;1.55;13.07;0.17;15.71;15.35;1.02;1.02
llama-3-8b-tp2;12288;4096;12288;2;77;2.18;1.276;3.456;3.255;2.534;1.195;3.729;4.267;2.975;9;1.16;1.09;1.25;1.43;13.02;0.21;16.48;15.99;1.03;1.02
llama-3-8b-tp2;12288;4096;4096;0;81;0.534;1.313;1.847;1.787;0.627;1.244;1.871;2.728;1.634;9;1.13;1.09;1.15;1.67;13.0;0.12;14.85;14.63;1.02;1.02
llama-3-8b-tp2;12288;4096;8192;1;81;1.374;1.315;2.689;2.581;1.551;1.243;2.794;3.582;2.348;9;1.15;1.1;1.19;1.53;13.06;0.17;15.75;15.41;1.02;1.02
llama-3-8b-tp2;12288;4096;12288;2;81;2.193;1.313;3.506;3.323;2.528;1.243;3.771;4.369;3.029;9;1.16;1.1;1.24;1.44;13.0;0.21;16.51;16.03;1.03;1.02
llama-3-8b-tp2;12288;4096;4096;0;86;0.533;1.45;1.983;1.896;0.611;1.311;1.922;2.831;1.694;9;1.17;1.12;1.13;1.67;13.02;0.13;15.0;14.71;1.02;1.02
llama-3-8b-tp2;12288;4096;8192;1;86;1.375;1.456;2.831;2.64;1.557;1.312;2.869;3.728;2.399;9;1.18;1.1;1.2;1.55;13.05;0.18;15.88;15.45;1.03;1.02
llama-3-8b-tp2;12288;4096;12288;2;86;2.187;1.467;3.654;3.379;2.532;1.311;3.843;4.511;3.116;9;1.17;1.08;1.23;1.45;12.98;0.22;16.63;16.1;1.03;1.03
llama-3-8b-tp2;16384;4096;4096;0;57;0.541;1.534;2.075;1.946;0.608;1.415;2.023;2.81;1.665;9;1.25;1.17;1.22;1.69;16.62;0.11;18.7;18.29;1.02;1.02
llama-3-8b-tp2;16384;4096;8192;1;57;1.356;1.54;2.896;2.586;1.551;1.414;2.965;3.642;2.361;9;1.23;1.1;1.26;1.54;16.62;0.15;19.52;18.98;1.03;1.03
llama-3-8b-tp2;16384;4096;12288;2;57;2.164;1.543;3.707;3.345;2.532;1.413;3.945;4.348;3.065;9;1.21;1.09;1.29;1.42;16.61;0.18;20.32;19.68;1.03;1.03
llama-3-8b-tp2;16384;4096;16384;3;57;2.959;1.537;4.496;4.061;3.149;1.416;4.565;5.124;3.766;9;1.19;1.08;1.21;1.36;16.6;0.21;21.1;20.37;1.04;1.03
llama-3-8b-tp2;16384;4096;4096;0;60;0.514;1.585;2.099;1.985;0.601;1.451;2.052;2.869;1.696;9;1.24;1.17;1.21;1.69;16.56;0.11;18.66;18.26;1.02;1.02
llama-3-8b-tp2;16384;4096;8192;1;60;1.347;1.587;2.934;2.655;1.543;1.453;2.996;3.682;2.394;9;1.23;1.11;1.25;1.54;16.54;0.15;19.47;18.93;1.03;1.03
llama-3-8b-tp2;16384;4096;12288;2;60;2.163;1.589;3.752;3.388;2.525;1.456;3.981;4.497;3.081;9;1.22;1.1;1.29;1.46;16.51;0.19;20.26;19.59;1.03;1.03
llama-3-8b-tp2;16384;4096;16384;3;60;2.958;1.591;4.549;4.144;3.13;1.455;4.585;5.224;3.791;9;1.2;1.09;1.21;1.38;16.5;0.22;21.05;20.29;1.04;1.03
llama-3-8b-tp2;16384;4096;4096;0;64;0.513;1.575;2.088;2.021;0.606;1.481;2.087;3.077;1.72;9;1.21;1.18;1.21;1.79;16.46;0.11;18.55;18.18;1.02;1.02
llama-3-8b-tp2;16384;4096;8192;1;64;1.342;1.585;2.927;2.716;1.548;1.482;3.03;3.816;2.438;9;1.2;1.11;1.24;1.57;16.47;0.15;19.4;18.91;1.03;1.02
llama-3-8b-tp2;16384;4096;12288;2;64;2.161;1.581;3.742;3.443;2.519;1.481;4.0;4.679;3.117;9;1.2;1.1;1.28;1.5;16.43;0.19;20.17;19.55;1.03;1.03
llama-3-8b-tp2;16384;4096;16384;3;64;2.946;1.588;4.534;4.198;3.12;1.484;4.604;5.394;3.832;9;1.18;1.1;1.2;1.41;16.46;0.22;20.99;20.29;1.03;1.03
llama-3-8b-tp2;20480;4096;4096;0;45;0.52;1.156;1.676;1.634;0.614;1.147;1.761;2.726;1.829;9;0.92;0.89;0.96;1.49;20.4;0.08;22.08;22.23;0.99;0.99
llama-3-8b-tp2;20480;4096;8192;1;45;1.341;1.163;2.504;2.448;1.547;1.148;2.695;3.842;2.523;9;0.99;0.97;1.07;1.52;20.41;0.11;22.91;22.93;1.0;1.0
llama-3-8b-tp2;20480;4096;12288;2;45;2.157;1.158;3.315;3.208;2.507;1.147;3.654;4.537;3.215;9;1.03;1.0;1.14;1.41;20.38;0.14;23.7;23.59;1.0;1.0
llama-3-8b-tp2;20480;4096;16384;3;45;2.941;1.171;4.112;3.925;3.118;1.147;4.265;5.11;3.891;9;1.06;1.01;1.1;1.31;20.36;0.17;24.47;24.25;1.01;1.0
llama-3-8b-tp2;20480;4096;20480;4;45;3.581;1.165;4.746;4.665;3.919;1.147;5.066;5.874;4.579;9;1.04;1.02;1.11;1.28;20.38;0.19;25.13;24.96;1.01;1.0
llama-3-8b-tp2;20480;4096;4096;0;48;0.512;1.254;1.766;1.722;0.609;1.212;1.821;2.853;1.86;9;0.95;0.93;0.98;1.53;20.39;0.08;22.16;22.25;1.0;1.0
llama-3-8b-tp2;20480;4096;8192;1;48;1.338;1.252;2.59;2.528;1.545;1.212;2.757;3.92;2.56;9;1.01;0.99;1.08;1.53;20.43;0.11;23.02;22.99;1.0;1.0
llama-3-8b-tp2;20480;4096;12288;2;48;2.157;1.254;3.411;3.316;2.513;1.212;3.725;4.637;3.257;9;1.05;1.02;1.14;1.42;20.5;0.14;23.91;23.76;1.01;1.0
llama-3-8b-tp2;20480;4096;16384;3;48;2.954;1.266;4.22;4.026;3.142;1.212;4.354;5.233;3.95;9;1.07;1.02;1.1;1.32;20.58;0.17;24.8;24.53;1.01;1.0
llama-3-8b-tp2;20480;4096;20480;4;48;3.586;1.328;4.914;4.758;3.942;1.213;5.155;6.038;4.661;9;1.05;1.02;1.11;1.3;20.63;0.19;25.54;25.29;1.01;1.01
llama-3-8b-tp2;20480;4096;4096;0;51;0.513;1.405;1.918;1.857;0.614;1.277;1.891;3.034;1.915;9;1.0;0.97;0.99;1.58;20.65;0.08;22.57;22.56;1.0;1.0
llama-3-8b-tp2;20480;4096;8192;1;51;1.354;1.403;2.757;2.652;1.554;1.277;2.831;4.027;2.629;9;1.05;1.01;1.08;1.53;20.67;0.12;23.43;23.3;1.01;1.0
llama-3-8b-tp2;20480;4096;12288;2;51;2.173;1.413;3.586;3.451;2.531;1.277;3.808;4.777;3.322;9;1.08;1.04;1.15;1.44;20.69;0.15;24.28;24.01;1.01;1.01
llama-3-8b-tp2;20480;4096;16384;3;51;2.98;1.408;4.388;4.157;3.156;1.277;4.433;5.463;4.01;9;1.09;1.04;1.11;1.36;20.71;0.17;25.1;24.72;1.02;1.01
llama-3-8b-tp2;20480;4096;20480;4;51;3.597;1.456;5.053;4.862;3.96;1.277;5.237;6.287;4.73;9;1.07;1.03;1.11;1.33;20.64;0.2;25.69;25.37;1.01;1.01
llama-3-8b-tp2;24576;4096;4096;0;38;0.517;1.182;1.699;1.668;0.609;1.178;1.787;2.844;1.611;9;1.05;1.04;1.11;1.77;24.62;0.06;26.32;26.23;1.0;1.0
llama-3-8b-tp2;24576;4096;8192;1;38;1.347;1.184;2.531;2.411;1.557;1.179;2.736;3.807;2.406;9;1.05;1.0;1.14;1.58;24.71;0.09;27.24;27.12;1.0;1.0
llama-3-8b-tp2;24576;4096;12288;2;38;2.167;1.192;3.359;3.168;2.534;1.179;3.713;4.495;3.244;9;1.04;0.98;1.14;1.39;24.68;0.12;28.04;27.92;1.0;1.0
llama-3-8b-tp2;24576;4096;16384;3;38;2.972;1.182;4.154;3.923;3.156;1.178;4.334;5.307;4.109;9;1.01;0.95;1.05;1.29;24.76;0.14;28.91;28.87;1.0;1.0
llama-3-8b-tp2;24576;4096;20480;4;38;3.586;1.214;4.8;4.661;3.956;1.179;5.135;6.059;4.957;9;0.97;0.94;1.04;1.22;24.69;0.16;29.49;29.65;0.99;1.0
llama-3-8b-tp2;24576;4096;24576;5;38;4.347;1.228;5.575;5.437;4.769;1.179;5.948;6.831;5.789;9;0.96;0.94;1.03;1.18;24.64;0.18;30.21;30.43;0.99;1.0
llama-3-8b-tp2;24576;4096;4096;0;40;0.517;1.243;1.76;1.72;0.615;1.229;1.844;2.904;1.668;11;1.06;1.03;1.11;1.74;24.56;0.07;26.32;26.23;1.0;1.0
llama-3-8b-tp2;24576;4096;8192;1;40;1.342;1.24;2.582;2.471;1.557;1.23;2.787;3.784;2.441;11;1.06;1.01;1.14;1.55;24.61;0.09;27.19;27.05;1.01;1.0
llama-3-8b-tp2;24576;4096;12288;2;40;2.157;1.242;3.399;3.226;2.524;1.23;3.754;4.816;3.301;9;1.03;0.98;1.14;1.46;24.55;0.12;27.95;27.85;1.0;1.0
llama-3-8b-tp2;24576;4096;16384;3;40;2.97;1.235;4.205;3.963;3.13;1.229;4.359;5.356;4.136;9;1.02;0.96;1.05;1.29;24.59;0.15;28.8;28.73;1.0;1.0
llama-3-8b-tp2;24576;4096;20480;4;40;3.59;1.246;4.836;4.701;3.933;1.228;5.161;6.116;4.98;9;0.97;0.94;1.04;1.23;24.54;0.16;29.38;29.52;1.0;1.0
llama-3-8b-tp2;24576;4096;24576;5;40;4.326;1.269;5.595;5.467;4.756;1.229;5.985;6.896;5.795;9;0.97;0.94;1.03;1.19;24.51;0.19;30.11;30.3;0.99;1.0
llama-3-8b-tp2;24576;4096;4096;0;43;0.516;1.326;1.842;1.788;0.607;1.312;1.919;3.036;1.685;11;1.09;1.06;1.14;1.8;24.46;0.07;26.3;26.14;1.01;1.01
llama-3-8b-tp2;24576;4096;8192;1;43;1.35;1.331;2.681;2.541;1.549;1.311;2.86;4.23;2.474;9;1.08;1.03;1.16;1.71;24.52;0.1;27.2;26.99;1.01;1.01
llama-3-8b-tp2;24576;4096;12288;2;43;2.163;1.329;3.492;3.296;2.519;1.312;3.831;4.912;3.305;9;1.06;1.0;1.16;1.49;24.49;0.12;27.98;27.79;1.01;1.01
llama-3-8b-tp2;24576;4096;16384;3;43;2.953;1.328;4.281;4.046;3.123;1.312;4.435;5.443;4.14;9;1.03;0.98;1.07;1.31;24.51;0.15;28.79;28.65;1.0;1.01
llama-3-8b-tp2;24576;4096;20480;4;43;3.582;1.328;4.91;4.776;3.93;1.313;5.243;6.205;4.97;9;0.99;0.96;1.05;1.25;24.51;0.17;29.42;29.48;1.0;1.0
llama-3-8b-tp2;24576;4096;24576;5;43;4.333;1.345;5.678;5.548;4.754;1.312;6.066;7.01;5.79;9;0.98;0.96;1.05;1.21;24.48;0.19;30.16;30.27;1.0;1.0



==> Figures/banner/decode.csv <==
model;bs;sm-util;dram-util
llama-3-70b-tp8;16;4;31
llama-3-70b-tp8;32;7;55
llama-3-70b-tp8;64;11;82
llama-3-70b-tp8;128;11;85
llama-3-70b-tp8;256;10;81

==> Figures/banner/fused.csv <==
model;cl;bs;sm-util;dram-util
llama-3-8b-tp2;1024;80;41.79;81.62
llama-3-8b-tp2;2048;224;56.76;61.38
llama-3-8b-tp2;4096;40;66.56;50.6


==> Figures/banner/fusedattn_a100.csv <==
model;cl;bs;fa_p;fa_d;fa_serial;fi_p;fi_d;fi_serial;fi_fused;fa_fused;speedup_fi_serial;speedup_fi_fused;speedup_fa_fused;best_fused_op
llama-2-7b-tp8;1024;4;0.033;0.018;0.051;0.042;0.017;0.059;0.048;0.062;0.95;0.77;0.82;13
llama-2-7b-tp8;1024;8;0.033;0.022;0.055;0.043;0.02;0.063;0.058;0.061;1.03;0.95;0.9;13
llama-2-7b-tp8;1024;12;0.032;0.022;0.054;0.043;0.021;0.064;0.069;0.062;1.03;1.11;0.87;13
llama-2-7b-tp8;1024;16;0.032;0.028;0.06;0.043;0.027;0.07;0.054;0.064;1.09;0.84;0.94;11
llama-2-7b-tp8;1024;24;0.032;0.046;0.078;0.043;0.047;0.09;0.056;0.064;1.41;0.88;1.22;13
llama-2-7b-tp8;1024;32;0.032;0.058;0.09;0.043;0.056;0.099;0.063;0.074;1.34;0.85;1.22;13
llama-2-7b-tp8;1024;40;0.033;0.07;0.103;0.043;0.064;0.107;0.079;0.074;1.45;1.07;1.39;13
llama-2-7b-tp8;1024;48;0.032;0.07;0.102;0.045;0.073;0.118;0.102;0.08;1.47;1.27;1.27;13
llama-2-7b-tp8;1024;56;0.033;0.096;0.129;0.043;0.097;0.14;0.114;0.09;1.56;1.27;1.43;13
llama-2-7b-tp8;1024;64;0.033;0.104;0.137;0.044;0.103;0.147;0.109;0.101;1.46;1.08;1.36;11
llama-2-7b-tp8;1024;80;0.033;0.113;0.146;0.046;0.117;0.163;0.129;0.122;1.34;1.06;1.2;11
llama-2-7b-tp8;1024;96;0.033;0.13;0.163;0.048;0.135;0.183;0.149;0.143;1.28;1.04;1.14;13
llama-2-7b-tp8;1024;112;0.033;0.165;0.198;0.046;0.161;0.207;0.168;0.163;1.27;1.03;1.21;13
llama-2-7b-tp8;1024;128;0.033;0.176;0.209;0.047;0.177;0.224;0.189;0.182;1.23;1.04;1.15;11
llama-2-7b-tp8;1024;144;0.034;0.191;0.225;0.047;0.196;0.243;0.209;0.202;1.2;1.03;1.11;11
llama-2-7b-tp8;1024;160;0.033;0.21;0.243;0.048;0.214;0.262;0.228;0.22;1.19;1.04;1.1;11
llama-2-7b-tp8;1024;176;0.033;0.238;0.271;0.047;0.237;0.284;0.247;0.239;1.19;1.03;1.13;11
llama-2-7b-tp8;1024;192;0.033;0.251;0.284;0.048;0.256;0.304;0.266;0.266;1.14;1.0;1.07;9
llama-2-7b-tp8;1024;208;0.033;0.273;0.306;0.048;0.274;0.322;0.287;0.286;1.13;1.0;1.07;13
llama-2-7b-tp8;1024;224;0.034;0.299;0.333;0.048;0.297;0.345;0.309;0.303;1.14;1.02;1.1;13
llama-2-7b-tp8;1024;240;0.034;0.316;0.35;0.048;0.315;0.363;0.329;0.323;1.12;1.02;1.08;13
llama-2-7b-tp8;1024;256;0.035;0.335;0.37;0.049;0.334;0.383;0.348;0.342;1.12;1.02;1.08;13
llama-2-7b-tp8;1024;272;0.035;0.354;0.389;0.048;0.356;0.404;0.367;0.36;1.12;1.02;1.08;11
llama-2-7b-tp8;1024;288;0.034;0.375;0.409;0.049;0.376;0.425;0.388;0.38;1.12;1.02;1.08;11
llama-2-7b-tp8;1024;304;0.035;0.392;0.427;0.048;0.395;0.443;0.408;0.399;1.11;1.02;1.07;11
llama-2-7b-tp8;1024;320;0.034;0.411;0.445;0.048;0.413;0.461;0.428;0.418;1.1;1.02;1.06;11
llama-2-7b-tp8;1024;336;0.034;0.433;0.467;0.049;0.436;0.485;0.448;0.436;1.11;1.03;1.07;11
llama-2-7b-tp8;1024;352;0.034;0.454;0.488;0.05;0.455;0.505;0.467;0.455;1.11;1.03;1.07;11
llama-2-7b-tp8;1024;368;0.034;0.474;0.508;0.051;0.474;0.525;0.487;0.473;1.11;1.03;1.07;11
llama-2-7b-tp8;1024;384;0.034;0.494;0.528;0.051;0.496;0.547;0.505;0.491;1.11;1.03;1.08;11
llama-2-7b-tp8;1024;400;0.034;0.515;0.549;0.051;0.515;0.566;0.527;0.509;1.11;1.04;1.08;11
llama-2-7b-tp8;1024;416;0.034;0.537;0.571;0.05;0.534;0.584;0.547;0.538;1.09;1.02;1.06;9
llama-2-7b-tp8;1024;432;0.034;0.558;0.592;0.05;0.553;0.603;0.567;0.558;1.08;1.02;1.06;13
llama-2-7b-tp8;1024;448;0.034;0.575;0.609;0.05;0.574;0.624;0.589;0.577;1.08;1.02;1.06;13
llama-2-7b-tp8;1024;464;0.035;0.601;0.636;0.049;0.594;0.643;0.608;0.597;1.08;1.02;1.07;13
llama-2-7b-tp8;1024;480;0.034;0.617;0.651;0.051;0.614;0.665;0.627;0.613;1.08;1.02;1.06;11
llama-2-7b-tp8;1024;496;0.035;0.635;0.67;0.049;0.635;0.684;0.647;0.631;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;512;0.035;0.656;0.691;0.049;0.654;0.703;0.667;0.65;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;528;0.036;0.675;0.711;0.049;0.674;0.723;0.687;0.67;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;544;0.035;0.695;0.73;0.05;0.693;0.743;0.707;0.688;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;560;0.035;0.717;0.752;0.05;0.714;0.764;0.728;0.707;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;576;0.035;0.736;0.771;0.051;0.734;0.785;0.747;0.726;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;592;0.035;0.755;0.79;0.051;0.753;0.804;0.766;0.743;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;608;0.035;0.778;0.813;0.051;0.773;0.824;0.785;0.761;1.08;1.03;1.07;11
llama-2-7b-tp8;1024;624;0.036;0.797;0.833;0.05;0.793;0.843;0.805;0.785;1.07;1.03;1.06;11
llama-2-7b-tp8;1024;640;0.035;0.818;0.853;0.051;0.812;0.863;0.824;0.813;1.06;1.01;1.05;13
llama-2-7b-tp8;1024;656;0.035;0.84;0.875;0.051;0.832;0.883;0.847;0.832;1.06;1.02;1.05;13
llama-2-7b-tp8;1024;672;0.035;0.867;0.902;0.052;0.852;0.904;0.867;0.851;1.06;1.02;1.06;13
llama-2-7b-tp8;1024;688;0.035;0.886;0.921;0.052;0.873;0.925;0.887;0.865;1.07;1.03;1.06;11
llama-2-7b-tp8;1024;704;0.035;0.903;0.938;0.053;0.893;0.946;0.907;0.882;1.07;1.03;1.06;11
llama-2-7b-tp8;1024;720;0.035;0.928;0.963;0.051;0.914;0.965;0.926;0.9;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;736;0.035;0.949;0.984;0.051;0.933;0.984;0.946;0.919;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;752;0.035;0.969;1.004;0.05;0.952;1.002;0.966;0.938;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;768;0.035;0.99;1.025;0.05;0.973;1.023;0.986;0.957;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;784;0.035;1.011;1.046;0.05;0.992;1.042;1.006;0.976;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;800;0.035;1.029;1.064;0.051;1.013;1.064;1.111;0.994;1.07;1.12;1.07;11
llama-2-7b-tp8;1024;816;0.036;1.053;1.089;0.051;1.032;1.083;1.045;1.013;1.07;1.03;1.08;11
llama-2-7b-tp8;1024;832;0.035;1.072;1.107;0.051;1.052;1.103;1.064;1.032;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;848;0.036;1.09;1.126;0.052;1.072;1.124;1.085;1.062;1.06;1.02;1.06;11
llama-2-7b-tp8;1024;864;0.036;1.113;1.149;0.05;1.091;1.141;1.105;1.085;1.05;1.02;1.06;13
llama-2-7b-tp8;1024;880;0.035;1.13;1.165;0.049;1.111;1.16;1.126;1.104;1.05;1.02;1.06;13
llama-2-7b-tp8;1024;896;0.035;1.149;1.184;0.049;1.131;1.18;1.146;1.117;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;912;0.035;1.169;1.204;0.05;1.151;1.201;1.166;1.135;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;928;0.035;1.188;1.223;0.052;1.171;1.223;1.184;1.152;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;944;0.035;1.208;1.243;0.05;1.191;1.241;1.204;1.169;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;960;0.035;1.225;1.26;0.052;1.211;1.263;1.225;1.189;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;976;0.034;1.246;1.28;0.05;1.23;1.28;1.245;1.208;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;992;0.035;1.261;1.296;0.051;1.25;1.301;1.264;1.226;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;1008;0.035;1.282;1.317;0.051;1.27;1.321;1.284;1.245;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;1024;0.035;1.305;1.34;0.051;1.289;1.34;1.304;1.264;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;1040;0.035;1.321;1.356;0.051;1.309;1.36;1.323;1.281;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;1056;0.035;1.34;1.375;0.051;1.329;1.38;1.343;1.304;1.06;1.03;1.05;11
llama-2-7b-tp8;1024;1072;0.035;1.358;1.393;0.051;1.348;1.399;1.362;1.329;1.05;1.02;1.05;11
llama-2-7b-tp8;1024;1088;0.036;1.377;1.413;0.049;1.368;1.417;1.383;1.354;1.05;1.02;1.04;11
llama-2-7b-tp8;1024;1104;0.035;1.395;1.43;0.05;1.388;1.438;1.403;1.369;1.05;1.02;1.04;11
llama-2-7b-tp8;1024;1120;0.035;1.415;1.45;0.05;1.409;1.459;1.543;1.384;1.05;1.11;1.05;11
llama-2-7b-tp8;2048;4;0.064;0.023;0.087;0.099;0.02;0.119;0.123;0.109;1.09;1.13;0.8;0
llama-2-7b-tp8;2048;8;0.059;0.029;0.088;0.098;0.027;0.125;0.127;0.112;1.12;1.13;0.79;0
llama-2-7b-tp8;2048;12;0.059;0.047;0.106;0.099;0.047;0.146;0.126;0.12;1.22;1.05;0.88;0
llama-2-7b-tp8;2048;16;0.059;0.057;0.116;0.099;0.058;0.157;0.175;0.131;1.2;1.34;0.89;0
llama-2-7b-tp8;2048;24;0.059;0.077;0.136;0.1;0.077;0.177;0.182;0.138;1.28;1.32;0.99;11
llama-2-7b-tp8;2048;32;0.06;0.101;0.161;0.101;0.099;0.2;0.145;0.145;1.38;1.0;1.11;11
llama-2-7b-tp8;2048;40;0.061;0.122;0.183;0.103;0.115;0.218;0.173;0.144;1.51;1.2;1.27;11
llama-2-7b-tp8;2048;48;0.063;0.13;0.193;0.103;0.133;0.236;0.204;0.155;1.52;1.32;1.25;11
llama-2-7b-tp8;2048;56;0.065;0.191;0.256;0.1;0.18;0.28;0.217;0.18;1.56;1.21;1.42;11
llama-2-7b-tp8;2048;64;0.064;0.204;0.268;0.102;0.191;0.293;0.229;0.201;1.46;1.14;1.33;11
llama-2-7b-tp8;2048;80;0.065;0.218;0.283;0.104;0.217;0.321;0.262;0.242;1.33;1.08;1.17;13
llama-2-7b-tp8;2048;96;0.064;0.257;0.321;0.105;0.254;0.359;0.32;0.281;1.28;1.14;1.14;11
llama-2-7b-tp8;2048;112;0.064;0.327;0.391;0.104;0.312;0.416;0.357;0.323;1.29;1.11;1.21;11
llama-2-7b-tp8;2048;128;0.065;0.346;0.411;0.105;0.336;0.441;0.369;0.364;1.21;1.01;1.13;11
llama-2-7b-tp8;2048;144;0.063;0.384;0.447;0.105;0.373;0.478;0.408;0.401;1.19;1.02;1.11;11
llama-2-7b-tp8;2048;160;0.063;0.423;0.486;0.104;0.409;0.513;0.446;0.447;1.15;1.0;1.09;9
llama-2-7b-tp8;2048;176;0.063;0.467;0.53;0.105;0.459;0.564;0.486;0.485;1.16;1.0;1.09;13
llama-2-7b-tp8;2048;192;0.064;0.497;0.561;0.107;0.492;0.599;0.527;0.524;1.14;1.01;1.07;13
llama-2-7b-tp8;2048;208;0.065;0.548;0.613;0.105;0.528;0.633;0.568;0.563;1.12;1.01;1.09;13
llama-2-7b-tp8;2048;224;0.065;0.583;0.648;0.106;0.58;0.686;0.613;0.603;1.14;1.02;1.07;13
llama-2-7b-tp8;2048;240;0.065;0.624;0.689;0.106;0.611;0.717;0.651;0.64;1.12;1.02;1.08;13
llama-2-7b-tp8;2048;256;0.065;0.67;0.735;0.107;0.648;0.755;0.689;0.684;1.1;1.01;1.07;13
llama-2-7b-tp8;2048;272;0.065;0.703;0.768;0.107;0.695;0.802;0.726;0.721;1.11;1.01;1.07;11
llama-2-7b-tp8;2048;288;0.064;0.742;0.806;0.107;0.731;0.838;0.764;0.756;1.11;1.01;1.07;9
llama-2-7b-tp8;2048;304;0.064;0.789;0.853;0.105;0.766;0.871;0.805;0.794;1.1;1.01;1.07;9
llama-2-7b-tp8;2048;320;0.064;0.826;0.89;0.108;0.803;0.911;0.842;0.832;1.09;1.01;1.07;9
llama-2-7b-tp8;2048;336;0.064;0.869;0.933;0.107;0.852;0.959;0.882;0.869;1.1;1.01;1.07;9
llama-2-7b-tp8;2048;352;0.064;0.91;0.974;0.106;0.886;0.992;0.921;0.906;1.09;1.02;1.08;11
llama-2-7b-tp8;2048;368;0.064;0.948;1.012;0.107;0.923;1.03;0.958;0.941;1.09;1.02;1.08;11
llama-2-7b-tp8;2048;384;0.064;0.988;1.052;0.106;0.971;1.077;0.996;0.99;1.09;1.01;1.06;9
llama-2-7b-tp8;2048;400;0.064;1.033;1.097;0.106;1.005;1.111;1.036;1.029;1.08;1.01;1.07;9
llama-2-7b-tp8;2048;416;0.065;1.071;1.136;0.105;1.042;1.147;1.077;1.069;1.07;1.01;1.06;9
llama-2-7b-tp8;2048;432;0.064;1.112;1.176;0.107;1.079;1.186;1.119;1.11;1.07;1.01;1.06;9
llama-2-7b-tp8;2048;448;0.064;1.151;1.215;0.106;1.124;1.23;1.162;1.154;1.07;1.01;1.05;11
llama-2-7b-tp8;2048;464;0.064;1.187;1.251;0.106;1.16;1.266;1.2;1.187;1.07;1.01;1.05;11
llama-2-7b-tp8;2048;480;0.064;1.231;1.295;0.107;1.198;1.305;1.238;1.223;1.07;1.01;1.06;11
llama-2-7b-tp8;2048;496;0.064;1.267;1.331;0.107;1.244;1.351;1.275;1.255;1.08;1.02;1.06;9
llama-2-7b-tp8;2048;512;0.063;1.306;1.369;0.108;1.279;1.387;1.314;1.292;1.07;1.02;1.06;9
llama-2-7b-tp8;2048;528;0.063;1.342;1.405;0.107;1.315;1.422;1.354;1.331;1.07;1.02;1.06;9
llama-2-7b-tp8;2048;544;0.065;1.382;1.447;0.107;1.357;1.464;1.392;1.369;1.07;1.02;1.06;9
llama-2-7b-tp8;2048;560;0.063;1.417;1.48;0.106;1.397;1.503;1.431;1.406;1.07;1.02;1.05;9
llama-2-7b-tp8;4096;4;0.225;0.03;0.255;0.243;0.027;0.27;0.339;0.268;1.01;1.26;0.95;0
llama-2-7b-tp8;4096;8;0.22;0.058;0.278;0.243;0.058;0.301;0.294;0.267;1.13;1.1;1.04;0
llama-2-7b-tp8;4096;12;0.221;0.077;0.298;0.246;0.077;0.323;0.307;0.277;1.17;1.11;1.08;0
llama-2-7b-tp8;4096;16;0.222;0.098;0.32;0.246;0.098;0.344;0.351;0.283;1.22;1.24;1.13;0
llama-2-7b-tp8;4096;24;0.222;0.137;0.359;0.248;0.137;0.385;0.39;0.305;1.26;1.28;1.18;11
llama-2-7b-tp8;4096;32;0.223;0.18;0.403;0.247;0.187;0.434;0.454;0.332;1.31;1.37;1.21;11
llama-2-7b-tp8;4096;40;0.224;0.219;0.443;0.249;0.216;0.465;0.546;0.352;1.32;1.55;1.26;11
llama-2-7b-tp8;4096;48;0.224;0.256;0.48;0.251;0.253;0.504;0.638;0.337;1.5;1.89;1.42;11
llama-2-7b-tp8;4096;56;0.225;0.376;0.601;0.247;0.349;0.596;0.689;0.368;1.62;1.87;1.63;11
llama-2-7b-tp8;4096;64;0.225;0.408;0.633;0.249;0.372;0.621;0.497;0.422;1.47;1.18;1.5;11
llama-2-7b-tp8;4096;80;0.225;0.439;0.664;0.251;0.417;0.668;0.591;0.477;1.4;1.24;1.39;11
llama-2-7b-tp8;4096;96;0.226;0.535;0.761;0.251;0.492;0.743;0.679;0.567;1.31;1.2;1.34;9
llama-2-7b-tp8;4096;112;0.227;0.635;0.862;0.251;0.615;0.866;0.772;0.678;1.28;1.14;1.27;9
llama-2-7b-tp8;4096;128;0.228;0.693;0.921;0.252;0.658;0.91;0.842;0.754;1.21;1.12;1.22;9
llama-2-7b-tp8;4096;144;0.227;0.812;1.039;0.252;0.728;0.98;0.947;0.828;1.18;1.14;1.25;9
llama-2-7b-tp8;4096;160;0.227;0.891;1.118;0.254;0.799;1.053;1.037;0.902;1.17;1.15;1.24;9
llama-2-7b-tp8;4096;176;0.228;0.976;1.204;0.252;0.905;1.157;1.123;0.977;1.18;1.15;1.23;9
llama-2-7b-tp8;4096;192;0.228;1.067;1.295;0.251;0.965;1.216;1.214;1.054;1.15;1.15;1.23;9
llama-2-7b-tp8;4096;208;0.228;1.142;1.37;0.251;1.037;1.288;1.304;1.128;1.14;1.16;1.21;9
llama-2-7b-tp8;4096;224;0.227;1.227;1.454;0.252;1.146;1.398;1.398;1.234;1.13;1.13;1.18;11
llama-2-7b-tp8;4096;240;0.226;1.328;1.554;0.253;1.203;1.456;1.483;1.304;1.12;1.14;1.19;11
llama-2-7b-tp8;4096;256;0.227;1.397;1.624;0.254;1.274;1.528;1.45;1.378;1.11;1.05;1.18;9
llama-2-7b-tp8;4096;272;0.227;1.496;1.723;0.253;1.377;1.63;1.52;1.433;1.14;1.06;1.2;9
llama-2-7b-tp8;6144;4;0.365;0.049;0.414;0.387;0.047;0.434;0.488;0.431;1.01;1.13;0.96;0
llama-2-7b-tp8;6144;8;0.36;0.077;0.437;0.389;0.078;0.467;0.54;0.457;1.02;1.18;0.96;11
llama-2-7b-tp8;6144;12;0.36;0.108;0.468;0.39;0.108;0.498;0.584;0.484;1.03;1.21;0.97;11
llama-2-7b-tp8;6144;16;0.361;0.138;0.499;0.391;0.138;0.529;0.63;0.513;1.03;1.23;0.97;9
llama-2-7b-tp8;6144;24;0.361;0.2;0.561;0.392;0.198;0.59;0.716;0.536;1.1;1.34;1.05;9
llama-2-7b-tp8;6144;32;0.362;0.261;0.623;0.394;0.275;0.669;0.824;0.556;1.2;1.48;1.12;9
llama-2-7b-tp8;6144;40;0.363;0.318;0.681;0.394;0.318;0.712;0.905;0.582;1.22;1.55;1.17;9
llama-2-7b-tp8;6144;48;0.363;0.389;0.752;0.397;0.372;0.769;1.021;0.61;1.26;1.67;1.23;9
llama-2-7b-tp8;6144;56;0.363;0.564;0.927;0.391;0.522;0.913;1.09;0.639;1.43;1.71;1.45;9
llama-2-7b-tp8;6144;64;0.364;0.608;0.972;0.392;0.56;0.952;1.193;0.678;1.4;1.76;1.43;9
llama-2-7b-tp8;6144;80;0.365;0.67;1.035;0.397;0.623;1.02;1.337;0.786;1.3;1.7;1.32;9
llama-2-7b-tp8;6144;96;0.365;0.837;1.202;0.396;0.729;1.125;1.092;0.907;1.24;1.2;1.33;9
llama-2-7b-tp8;6144;112;0.366;0.956;1.322;0.396;0.925;1.321;1.225;1.068;1.24;1.15;1.24;9
llama-2-7b-tp8;6144;128;0.365;1.069;1.434;0.395;0.982;1.377;1.346;1.196;1.15;1.13;1.2;9
llama-2-7b-tp8;6144;144;0.366;1.24;1.606;0.396;1.085;1.481;1.494;1.305;1.13;1.14;1.23;9
llama-2-7b-tp8;6144;160;0.366;1.333;1.699;0.397;1.191;1.588;1.637;1.4;1.13;1.17;1.21;9
llama-2-7b-tp8;6144;176;0.366;1.48;1.846;0.395;1.354;1.749;1.777;1.505;1.16;1.18;1.23;9
llama-2-7b-tp8;8192;4;0.589;0.059;0.648;0.626;0.058;0.684;0.766;0.648;1.06;1.18;1.0;9
llama-2-7b-tp8;8192;8;0.585;0.099;0.684;0.629;0.098;0.727;0.783;0.67;1.09;1.17;1.02;9
llama-2-7b-tp8;8192;12;0.583;0.138;0.721;0.631;0.138;0.769;0.916;0.687;1.12;1.33;1.05;9
llama-2-7b-tp8;8192;16;0.583;0.18;0.763;0.631;0.179;0.81;0.969;0.71;1.14;1.36;1.07;9
llama-2-7b-tp8;8192;24;0.582;0.258;0.84;0.631;0.258;0.889;1.007;0.759;1.17;1.33;1.11;9
llama-2-7b-tp8;8192;32;0.585;0.342;0.927;0.63;0.362;0.992;1.184;0.816;1.22;1.45;1.14;9
llama-2-7b-tp8;8192;40;0.582;0.419;1.001;0.633;0.42;1.053;1.328;0.863;1.22;1.54;1.16;9
llama-2-7b-tp8;8192;48;0.585;0.521;1.106;0.635;0.492;1.127;1.396;0.922;1.22;1.51;1.2;9
llama-2-7b-tp8;8192;56;0.583;0.748;1.331;0.629;0.695;1.324;1.564;0.988;1.34;1.58;1.35;9
llama-2-7b-tp8;8192;64;0.584;0.807;1.391;0.631;0.74;1.371;1.646;1.045;1.31;1.58;1.33;9
llama-2-7b-tp8;8192;80;0.585;0.882;1.467;0.633;0.823;1.456;1.893;1.14;1.28;1.66;1.29;9
llama-2-7b-tp8;8192;96;0.584;1.097;1.681;0.631;0.968;1.599;2.146;1.292;1.24;1.66;1.3;9
llama-2-7b-tp8;8192;112;0.584;1.255;1.839;0.631;1.232;1.863;2.428;1.43;1.3;1.7;1.29;9
llama-2-7b-tp8;8192;128;0.586;1.406;1.992;0.634;1.302;1.936;1.891;1.577;1.23;1.2;1.26;9
llama-2-7b-tp8;12288;4;1.132;0.081;1.213;1.174;0.078;1.252;1.364;1.31;0.96;1.04;0.93;9
llama-2-7b-tp8;12288;8;1.128;0.138;1.266;1.176;0.138;1.314;1.417;1.33;0.99;1.07;0.95;9
llama-2-7b-tp8;12288;12;1.126;0.2;1.326;1.176;0.198;1.374;1.645;1.357;1.01;1.21;0.98;9
llama-2-7b-tp8;12288;16;1.129;0.259;1.388;1.176;0.257;1.433;1.677;1.384;1.04;1.21;1.0;9
llama-2-7b-tp8;12288;24;1.127;0.378;1.505;1.178;0.377;1.555;1.915;1.448;1.07;1.32;1.04;9
llama-2-7b-tp8;12288;32;1.127;0.506;1.633;1.176;0.536;1.712;2.025;1.519;1.13;1.33;1.08;9
llama-2-7b-tp8;12288;40;1.129;0.628;1.757;1.179;0.623;1.802;2.235;1.595;1.13;1.4;1.1;9
llama-2-7b-tp8;12288;48;1.132;0.785;1.917;1.182;0.73;1.912;2.437;1.665;1.15;1.46;1.15;9
llama-2-7b-tp8;12288;56;1.134;1.107;2.241;1.18;1.036;2.216;2.604;1.74;1.27;1.5;1.29;9
llama-2-7b-tp8;12288;64;1.13;1.2;2.33;1.178;1.107;2.285;2.777;1.819;1.26;1.53;1.28;9
llama-2-7b-tp8;12288;80;1.128;1.314;2.442;1.183;1.23;2.413;3.131;2.002;1.21;1.56;1.22;9
llama-2-7b-tp8;16384;4;1.855;0.101;1.956;2.007;0.098;2.105;2.272;2.082;1.01;1.09;0.94;9
llama-2-7b-tp8;16384;8;1.854;0.18;2.034;2.01;0.179;2.189;2.42;2.116;1.03;1.14;0.96;9
llama-2-7b-tp8;16384;12;1.857;0.259;2.116;2.009;0.258;2.267;2.577;2.149;1.05;1.2;0.98;9
llama-2-7b-tp8;16384;16;1.849;0.34;2.189;2.007;0.338;2.345;2.66;2.182;1.07;1.22;1.0;9
llama-2-7b-tp8;16384;24;1.849;0.497;2.346;2.005;0.496;2.501;2.966;2.268;1.1;1.31;1.03;9
llama-2-7b-tp8;16384;32;1.855;0.669;2.524;2.008;0.711;2.719;3.169;2.366;1.15;1.34;1.07;9
llama-2-7b-tp8;16384;40;1.855;0.831;2.686;2.01;0.825;2.835;3.416;2.458;1.15;1.39;1.09;9
llama-2-7b-tp8;16384;48;1.855;1.032;2.887;2.006;0.969;2.975;3.651;2.547;1.17;1.43;1.13;9
llama-2-7b-tp8;16384;56;1.851;1.457;3.308;2.005;1.388;3.393;3.877;2.65;1.28;1.46;1.25;9
llama-2-7b-tp8;16384;64;1.853;1.589;3.442;2.011;1.48;3.491;4.076;2.761;1.26;1.48;1.25;9

llama-2-13b-tp8;1024;4;0.044;0.019;0.063;0.052;0.017;0.069;0.061;0.07;0.99;0.87;0.9;11
llama-2-13b-tp8;1024;8;0.041;0.022;0.063;0.052;0.02;0.072;0.071;0.07;1.03;1.01;0.9;13
llama-2-13b-tp8;1024;12;0.04;0.027;0.067;0.052;0.024;0.076;0.075;0.07;1.09;1.07;0.96;11
llama-2-13b-tp8;1024;16;0.04;0.045;0.085;0.052;0.042;0.094;0.056;0.071;1.32;0.79;1.2;11
llama-2-13b-tp8;1024;24;0.041;0.057;0.098;0.052;0.055;0.107;0.064;0.075;1.43;0.85;1.31;13
llama-2-13b-tp8;1024;32;0.041;0.072;0.113;0.053;0.064;0.117;0.087;0.084;1.39;1.04;1.35;11
llama-2-13b-tp8;1024;40;0.041;0.076;0.117;0.055;0.076;0.131;0.111;0.095;1.38;1.17;1.23;13
llama-2-13b-tp8;1024;48;0.042;0.107;0.149;0.053;0.099;0.152;0.12;0.107;1.42;1.12;1.39;13
llama-2-13b-tp8;1024;56;0.041;0.112;0.153;0.055;0.106;0.161;0.128;0.122;1.32;1.05;1.25;11
llama-2-13b-tp8;1024;64;0.042;0.118;0.16;0.056;0.118;0.174;0.131;0.135;1.29;0.97;1.19;0
llama-2-13b-tp8;1024;80;0.041;0.142;0.183;0.059;0.142;0.201;0.156;0.165;1.22;0.95;1.11;13
llama-2-13b-tp8;1024;96;0.042;0.178;0.22;0.056;0.171;0.227;0.182;0.19;1.19;0.96;1.16;13
llama-2-13b-tp8;1024;112;0.041;0.191;0.232;0.057;0.194;0.251;0.208;0.211;1.19;0.99;1.1;11
llama-2-13b-tp8;1024;128;0.042;0.216;0.258;0.061;0.216;0.277;0.233;0.241;1.15;0.97;1.07;11
llama-2-13b-tp8;1024;144;0.041;0.249;0.29;0.06;0.244;0.304;0.259;0.264;1.15;0.98;1.1;9
llama-2-13b-tp8;1024;160;0.042;0.27;0.312;0.059;0.269;0.328;0.284;0.288;1.14;0.99;1.08;13
llama-2-13b-tp8;1024;176;0.042;0.305;0.347;0.057;0.296;0.353;0.309;0.318;1.11;0.97;1.09;13
llama-2-13b-tp8;1024;192;0.042;0.324;0.366;0.06;0.319;0.379;0.334;0.351;1.08;0.95;1.04;13
llama-2-13b-tp8;1024;208;0.043;0.346;0.389;0.058;0.344;0.402;0.359;0.356;1.13;1.01;1.09;13
llama-2-13b-tp8;1024;224;0.044;0.377;0.421;0.058;0.371;0.429;0.387;0.389;1.1;0.99;1.08;13
llama-2-13b-tp8;1024;240;0.043;0.393;0.436;0.059;0.396;0.455;0.411;0.402;1.13;1.02;1.08;13
llama-2-13b-tp8;1024;256;0.044;0.419;0.463;0.059;0.419;0.478;0.436;0.434;1.1;1.0;1.07;11
llama-2-13b-tp8;1024;272;0.043;0.45;0.493;0.059;0.447;0.506;0.462;0.46;1.1;1.0;1.07;11
llama-2-13b-tp8;1024;288;0.043;0.469;0.512;0.06;0.471;0.531;0.487;0.476;1.12;1.02;1.08;11
llama-2-13b-tp8;1024;304;0.043;0.498;0.541;0.06;0.497;0.557;0.512;0.502;1.11;1.02;1.08;11
llama-2-13b-tp8;1024;320;0.043;0.523;0.566;0.061;0.522;0.583;0.538;0.529;1.1;1.02;1.07;11
llama-2-13b-tp8;1024;336;0.043;0.55;0.593;0.058;0.547;0.605;0.563;0.558;1.08;1.01;1.06;13
llama-2-13b-tp8;1024;352;0.043;0.576;0.619;0.059;0.574;0.633;0.588;0.587;1.08;1.0;1.05;13
llama-2-13b-tp8;1024;368;0.043;0.604;0.647;0.061;0.597;0.658;0.612;0.607;1.08;1.01;1.07;13
llama-2-13b-tp8;1024;384;0.043;0.629;0.672;0.059;0.622;0.681;0.637;0.636;1.07;1.0;1.06;11
llama-2-13b-tp8;1024;400;0.044;0.653;0.697;0.06;0.648;0.708;0.662;0.653;1.08;1.01;1.07;11
llama-2-13b-tp8;1024;416;0.044;0.676;0.72;0.059;0.672;0.731;0.687;0.686;1.07;1.0;1.05;11
llama-2-13b-tp8;1024;432;0.043;0.701;0.744;0.059;0.697;0.756;0.714;0.702;1.08;1.02;1.06;11
llama-2-13b-tp8;1024;448;0.044;0.724;0.768;0.06;0.723;0.783;0.741;0.761;1.03;0.97;1.01;11
llama-2-13b-tp8;1024;464;0.043;0.751;0.794;0.058;0.749;0.807;0.766;0.748;1.08;1.02;1.06;11
llama-2-13b-tp8;1024;480;0.044;0.775;0.819;0.062;0.774;0.836;0.79;0.809;1.03;0.98;1.01;11
llama-2-13b-tp8;1024;496;0.042;0.802;0.844;0.06;0.799;0.859;0.814;0.802;1.07;1.01;1.05;9
llama-2-13b-tp8;1024;512;0.044;0.826;0.87;0.059;0.825;0.884;0.839;0.86;1.03;0.98;1.01;13
llama-2-13b-tp8;1024;528;0.044;0.853;0.897;0.061;0.849;0.91;0.864;0.854;1.07;1.01;1.05;13
llama-2-13b-tp8;1024;544;0.043;0.88;0.923;0.061;0.875;0.936;0.89;0.909;1.03;0.98;1.02;13
llama-2-13b-tp8;1024;560;0.043;0.907;0.95;0.06;0.899;0.959;0.915;0.896;1.07;1.02;1.06;11
llama-2-13b-tp8;1024;576;0.044;0.931;0.975;0.061;0.926;0.987;0.94;0.96;1.03;0.98;1.02;11
llama-2-13b-tp8;1024;592;0.043;0.958;1.001;0.061;0.95;1.011;0.964;0.945;1.07;1.02;1.06;11
llama-2-13b-tp8;1024;608;0.044;0.98;1.024;0.061;0.976;1.037;0.989;1.007;1.03;0.98;1.02;11
llama-2-13b-tp8;1024;624;0.044;1.004;1.048;0.06;1.001;1.061;1.014;0.992;1.07;1.02;1.06;11
llama-2-13b-tp8;1024;640;0.045;1.029;1.074;0.059;1.026;1.085;1.04;1.055;1.03;0.99;1.02;11
llama-2-13b-tp8;1024;656;0.043;1.051;1.094;0.061;1.051;1.112;1.067;1.059;1.05;1.01;1.03;11
llama-2-13b-tp8;1024;672;0.043;1.077;1.12;0.059;1.077;1.136;1.091;1.089;1.04;1.0;1.03;13
llama-2-13b-tp8;1024;688;0.043;1.102;1.145;0.06;1.102;1.162;1.115;1.123;1.03;0.99;1.02;13
llama-2-13b-tp8;1024;704;0.043;1.127;1.17;0.061;1.129;1.19;1.142;1.136;1.05;1.01;1.03;13
llama-2-13b-tp8;2048;4;0.078;0.025;0.103;0.129;0.02;0.149;0.133;0.112;1.33;1.19;0.92;0
llama-2-13b-tp8;2048;8;0.075;0.05;0.125;0.128;0.043;0.171;0.155;0.129;1.33;1.2;0.97;0
llama-2-13b-tp8;2048;12;0.075;0.057;0.132;0.129;0.055;0.184;0.175;0.135;1.36;1.3;0.98;0
llama-2-13b-tp8;2048;16;0.076;0.075;0.151;0.129;0.068;0.197;0.18;0.141;1.4;1.28;1.07;0
llama-2-13b-tp8;2048;24;0.075;0.103;0.178;0.13;0.096;0.226;0.193;0.152;1.49;1.27;1.17;11
llama-2-13b-tp8;2048;32;0.077;0.126;0.203;0.13;0.115;0.245;0.188;0.166;1.48;1.13;1.22;11
llama-2-13b-tp8;2048;40;0.079;0.141;0.22;0.133;0.138;0.271;0.213;0.179;1.51;1.19;1.23;11
llama-2-13b-tp8;2048;48;0.079;0.206;0.285;0.13;0.185;0.315;0.234;0.203;1.55;1.15;1.4;11
llama-2-13b-tp8;2048;56;0.079;0.214;0.293;0.131;0.196;0.327;0.253;0.229;1.43;1.1;1.28;11
llama-2-13b-tp8;2048;64;0.079;0.225;0.304;0.134;0.218;0.352;0.28;0.255;1.38;1.1;1.19;11
llama-2-13b-tp8;2048;80;0.078;0.271;0.349;0.134;0.264;0.398;0.342;0.312;1.28;1.1;1.12;11
llama-2-13b-tp8;2048;96;0.078;0.348;0.426;0.134;0.324;0.458;0.39;0.37;1.24;1.05;1.15;11
llama-2-13b-tp8;2048;112;0.077;0.373;0.45;0.134;0.367;0.501;0.443;0.414;1.21;1.07;1.09;11
llama-2-13b-tp8;2048;128;0.078;0.418;0.496;0.136;0.413;0.549;0.457;0.465;1.18;0.98;1.07;13
llama-2-13b-tp8;2048;144;0.079;0.486;0.565;0.134;0.469;0.603;0.507;0.51;1.18;0.99;1.11;13
llama-2-13b-tp8;2048;160;0.079;0.524;0.603;0.136;0.514;0.65;0.555;0.561;1.16;0.99;1.07;13
llama-2-13b-tp8;2048;176;0.079;0.599;0.678;0.134;0.575;0.709;0.605;0.611;1.16;0.99;1.11;13
llama-2-13b-tp8;2048;192;0.079;0.631;0.71;0.135;0.617;0.752;0.656;0.664;1.13;0.99;1.07;13
llama-2-13b-tp8;2048;208;0.08;0.676;0.756;0.135;0.662;0.797;0.707;0.717;1.11;0.99;1.05;13
llama-2-13b-tp8;2048;224;0.079;0.737;0.816;0.135;0.72;0.855;0.763;0.763;1.12;1.0;1.07;9
llama-2-13b-tp8;2048;240;0.078;0.777;0.855;0.136;0.765;0.901;0.811;0.808;1.12;1.0;1.06;9
llama-2-13b-tp8;2048;256;0.079;0.832;0.911;0.137;0.811;0.948;0.857;0.879;1.08;0.97;1.04;9
llama-2-13b-tp8;2048;272;0.078;0.883;0.961;0.135;0.866;1.001;0.905;0.905;1.11;1.0;1.06;9
llama-2-13b-tp8;2048;288;0.079;0.936;1.015;0.135;0.913;1.048;0.955;0.979;1.07;0.98;1.04;9
llama-2-13b-tp8;2048;304;0.079;0.985;1.064;0.136;0.966;1.102;1.003;1.004;1.1;1.0;1.06;9
llama-2-13b-tp8;2048;320;0.079;1.032;1.111;0.134;1.015;1.149;1.053;1.077;1.07;0.98;1.03;9
llama-2-13b-tp8;2048;336;0.079;1.088;1.167;0.137;1.062;1.199;1.102;1.113;1.08;0.99;1.05;9
llama-2-13b-tp8;2048;352;0.078;1.133;1.211;0.135;1.118;1.253;1.152;1.169;1.07;0.99;1.04;13
llama-2-13b-tp8;4096;4;0.229;0.052;0.281;0.245;0.043;0.288;0.34;0.285;1.01;1.19;0.99;11
llama-2-13b-tp8;4096;8;0.226;0.071;0.297;0.246;0.068;0.314;0.309;0.292;1.08;1.06;1.02;0
llama-2-13b-tp8;4096;12;0.226;0.097;0.323;0.25;0.093;0.343;0.335;0.313;1.1;1.07;1.03;0
llama-2-13b-tp8;4096;16;0.226;0.124;0.35;0.248;0.119;0.367;0.412;0.334;1.1;1.23;1.05;11
llama-2-13b-tp8;4096;24;0.227;0.178;0.405;0.249;0.18;0.429;0.484;0.358;1.2;1.35;1.13;11
llama-2-13b-tp8;4096;32;0.228;0.225;0.453;0.25;0.216;0.466;0.6;0.396;1.18;1.52;1.14;11
llama-2-13b-tp8;4096;40;0.228;0.274;0.502;0.256;0.262;0.518;0.672;0.379;1.37;1.77;1.32;11
llama-2-13b-tp8;4096;48;0.228;0.409;0.637;0.25;0.354;0.604;0.732;0.41;1.47;1.79;1.55;11
llama-2-13b-tp8;4096;56;0.229;0.428;0.657;0.251;0.375;0.626;0.819;0.475;1.32;1.72;1.38;11
llama-2-13b-tp8;4096;64;0.23;0.448;0.678;0.253;0.418;0.671;0.635;0.519;1.29;1.22;1.31;9
llama-2-13b-tp8;4096;80;0.229;0.548;0.777;0.254;0.51;0.764;0.729;0.622;1.23;1.17;1.25;9
llama-2-13b-tp8;4096;96;0.232;0.688;0.92;0.26;0.63;0.89;0.845;0.772;1.15;1.09;1.19;9
llama-2-13b-tp8;4096;112;0.231;0.772;1.003;0.257;0.713;0.97;0.95;0.851;1.14;1.12;1.18;9
llama-2-13b-tp8;4096;128;0.231;0.887;1.118;0.253;0.803;1.056;1.064;0.941;1.12;1.13;1.19;9
llama-2-13b-tp8;4096;144;0.231;0.99;1.221;0.254;0.915;1.169;1.176;1.035;1.13;1.14;1.18;9
llama-2-13b-tp8;4096;160;0.231;1.116;1.347;0.255;1.006;1.261;1.286;1.132;1.11;1.14;1.19;9
llama-2-13b-tp8;4096;176;0.23;1.209;1.439;0.255;1.133;1.388;1.399;1.261;1.1;1.11;1.14;11
llama-2-13b-tp8;6144;4;0.415;0.057;0.472;0.445;0.055;0.5;0.554;0.477;1.05;1.16;0.99;9
llama-2-13b-tp8;6144;8;0.412;0.096;0.508;0.444;0.093;0.537;0.589;0.489;1.1;1.2;1.04;9
llama-2-13b-tp8;6144;12;0.413;0.138;0.551;0.446;0.132;0.578;0.667;0.504;1.15;1.32;1.09;9
llama-2-13b-tp8;6144;16;0.412;0.175;0.587;0.447;0.17;0.617;0.761;0.526;1.17;1.45;1.12;9
llama-2-13b-tp8;6144;24;0.414;0.252;0.666;0.448;0.264;0.712;0.861;0.574;1.24;1.5;1.16;9
llama-2-13b-tp8;6144;32;0.415;0.325;0.74;0.447;0.319;0.766;0.996;0.624;1.23;1.6;1.19;9
llama-2-13b-tp8;6144;40;0.417;0.412;0.829;0.453;0.386;0.839;1.096;0.676;1.24;1.62;1.23;9
llama-2-13b-tp8;6144;48;0.418;0.614;1.032;0.446;0.527;0.973;1.212;0.735;1.32;1.65;1.4;9
llama-2-13b-tp8;6144;56;0.416;0.641;1.057;0.45;0.556;1.006;1.29;0.791;1.27;1.63;1.34;9
llama-2-13b-tp8;6144;64;0.415;0.675;1.09;0.451;0.623;1.074;1.44;0.855;1.26;1.68;1.27;9
llama-2-13b-tp8;6144;80;0.414;0.848;1.262;0.451;0.759;1.21;1.664;1.0;1.21;1.66;1.26;9
llama-2-13b-tp8;6144;96;0.414;1.018;1.432;0.451;0.941;1.392;1.358;1.142;1.22;1.19;1.25;9
llama-2-13b-tp8;6144;112;0.417;1.166;1.583;0.45;1.061;1.511;1.535;1.335;1.13;1.15;1.19;9
llama-2-13b-tp8;8192;4;0.699;0.071;0.77;0.763;0.068;0.831;0.868;0.787;1.06;1.1;0.98;9
llama-2-13b-tp8;8192;8;0.696;0.122;0.818;0.765;0.118;0.883;0.931;0.806;1.1;1.16;1.01;9
llama-2-13b-tp8;8192;12;0.694;0.176;0.87;0.763;0.17;0.933;1.023;0.83;1.12;1.23;1.05;9
llama-2-13b-tp8;8192;16;0.693;0.224;0.917;0.765;0.22;0.985;1.114;0.849;1.16;1.31;1.08;9
llama-2-13b-tp8;8192;24;0.698;0.325;1.023;0.766;0.347;1.113;1.28;0.904;1.23;1.42;1.13;9
llama-2-13b-tp8;8192;32;0.694;0.427;1.121;0.767;0.42;1.187;1.388;0.965;1.23;1.44;1.16;9
llama-2-13b-tp8;8192;40;0.695;0.546;1.241;0.77;0.509;1.279;1.585;1.032;1.24;1.54;1.2;9
llama-2-13b-tp8;8192;48;0.7;0.816;1.516;0.763;0.697;1.46;1.706;1.104;1.32;1.55;1.37;9
llama-2-13b-tp8;8192;56;0.693;0.846;1.539;0.765;0.736;1.501;1.881;1.172;1.28;1.6;1.31;9
llama-2-13b-tp8;8192;64;0.697;0.891;1.588;0.766;0.82;1.586;2.039;1.253;1.27;1.63;1.27;9
llama-2-13b-tp8;8192;80;0.696;1.114;1.81;0.764;1.005;1.769;2.313;1.431;1.24;1.62;1.26;9
llama-2-13b-tp8;12288;4;1.339;0.098;1.437;1.484;0.093;1.577;1.702;1.533;1.03;1.11;0.94;9
llama-2-13b-tp8;12288;8;1.332;0.175;1.507;1.487;0.169;1.656;1.831;1.559;1.06;1.17;0.97;9
llama-2-13b-tp8;12288;12;1.333;0.252;1.585;1.491;0.245;1.736;1.9;1.591;1.09;1.19;1.0;9
llama-2-13b-tp8;12288;16;1.334;0.33;1.664;1.492;0.323;1.815;1.991;1.624;1.12;1.23;1.02;9
llama-2-13b-tp8;12288;24;1.335;0.482;1.817;1.487;0.513;2.0;2.268;1.7;1.18;1.33;1.07;9
llama-2-13b-tp8;12288;32;1.337;0.626;1.963;1.488;0.625;2.113;2.49;1.79;1.18;1.39;1.1;9
llama-2-13b-tp8;12288;40;1.33;0.818;2.148;1.494;0.757;2.251;2.736;1.883;1.2;1.45;1.14;9
llama-2-13b-tp8;12288;48;1.333;1.22;2.553;1.486;1.044;2.53;2.975;1.988;1.27;1.5;1.28;9
llama-2-13b-tp8;12288;56;1.334;1.27;2.604;1.487;1.098;2.585;3.178;2.09;1.24;1.52;1.25;9
llama-2-13b-tp8;16384;4;2.252;0.123;2.375;2.438;0.118;2.556;2.719;2.509;1.02;1.08;0.95;9
llama-2-13b-tp8;16384;8;2.258;0.224;2.482;2.433;0.219;2.652;2.877;2.54;1.04;1.13;0.98;9
llama-2-13b-tp8;16384;12;2.26;0.327;2.587;2.434;0.321;2.755;3.047;2.583;1.07;1.18;1.0;9
llama-2-13b-tp8;16384;16;2.253;0.426;2.679;2.435;0.424;2.859;3.145;2.626;1.09;1.2;1.02;9
llama-2-13b-tp8;16384;24;2.255;0.627;2.882;2.422;0.679;3.101;3.524;2.731;1.14;1.29;1.06;9
llama-2-13b-tp8;16384;32;2.258;0.827;3.085;2.435;0.825;3.26;3.799;2.838;1.15;1.34;1.09;9
llama-2-13b-tp8;16384;40;2.247;1.081;3.328;2.428;1.005;3.433;4.155;2.968;1.16;1.4;1.12;9

llama-3-8b-tp8;1024;4;0.035;0.019;0.054;0.044;0.013;0.057;0.044;0.08;0.71;0.55;0.67;9
llama-3-8b-tp8;1024;8;0.032;0.02;0.052;0.043;0.013;0.056;0.048;0.079;0.71;0.61;0.66;11
llama-3-8b-tp8;1024;12;0.032;0.02;0.052;0.043;0.014;0.057;0.047;0.081;0.7;0.58;0.64;11
llama-3-8b-tp8;1024;16;0.032;0.019;0.051;0.043;0.017;0.06;0.048;0.083;0.72;0.58;0.61;13
llama-3-8b-tp8;1024;24;0.032;0.02;0.052;0.043;0.017;0.06;0.057;0.08;0.75;0.71;0.65;13
llama-3-8b-tp8;1024;32;0.032;0.022;0.054;0.043;0.02;0.063;0.058;0.08;0.79;0.72;0.67;13
llama-3-8b-tp8;1024;40;0.033;0.022;0.055;0.043;0.02;0.063;0.059;0.08;0.79;0.74;0.69;13
llama-3-8b-tp8;1024;48;0.033;0.022;0.055;0.043;0.022;0.065;0.068;0.083;0.78;0.82;0.66;9
llama-3-8b-tp8;1024;56;0.032;0.026;0.058;0.043;0.024;0.067;0.07;0.081;0.83;0.86;0.72;11
llama-3-8b-tp8;1024;64;0.032;0.029;0.061;0.043;0.029;0.072;0.071;0.081;0.89;0.88;0.75;13
llama-3-8b-tp8;1024;80;0.033;0.046;0.079;0.043;0.043;0.086;0.05;0.082;1.05;0.61;0.96;13
llama-3-8b-tp8;1024;96;0.032;0.047;0.079;0.043;0.049;0.092;0.054;0.083;1.11;0.65;0.95;13
llama-3-8b-tp8;1024;112;0.032;0.054;0.086;0.043;0.052;0.095;0.06;0.09;1.06;0.67;0.96;11
llama-3-8b-tp8;1024;128;0.032;0.059;0.091;0.044;0.056;0.1;0.063;0.082;1.22;0.77;1.11;13
llama-3-8b-tp8;1024;144;0.033;0.065;0.098;0.044;0.061;0.105;0.068;0.08;1.31;0.85;1.23;11
llama-3-8b-tp8;1024;160;0.033;0.072;0.105;0.044;0.065;0.109;0.08;0.082;1.33;0.98;1.28;13
llama-3-8b-tp8;1024;176;0.033;0.068;0.101;0.046;0.069;0.115;0.092;0.082;1.4;1.12;1.23;13
llama-3-8b-tp8;1024;192;0.033;0.072;0.105;0.047;0.074;0.121;0.102;0.081;1.49;1.26;1.3;13
llama-3-8b-tp8;1024;208;0.034;0.077;0.111;0.046;0.079;0.125;0.11;0.083;1.51;1.33;1.34;13
llama-3-8b-tp8;1024;224;0.034;0.096;0.13;0.045;0.095;0.14;0.113;0.09;1.56;1.26;1.44;13
llama-3-8b-tp8;1024;240;0.034;0.104;0.138;0.045;0.099;0.144;0.116;0.096;1.5;1.21;1.44;13
llama-3-8b-tp8;1024;256;0.034;0.106;0.14;0.045;0.102;0.147;0.118;0.102;1.44;1.16;1.37;13
llama-3-8b-tp8;1024;272;0.034;0.108;0.142;0.046;0.105;0.151;0.121;0.107;1.41;1.13;1.33;13
llama-3-8b-tp8;1024;288;0.034;0.11;0.144;0.046;0.108;0.154;0.127;0.112;1.38;1.13;1.29;13
llama-3-8b-tp8;1024;304;0.034;0.113;0.147;0.048;0.112;0.16;0.131;0.117;1.37;1.12;1.26;11
llama-3-8b-tp8;1024;320;0.034;0.116;0.15;0.048;0.117;0.165;0.144;0.122;1.35;1.18;1.23;11
llama-3-8b-tp8;1024;336;0.034;0.121;0.155;0.048;0.122;0.17;0.149;0.127;1.34;1.17;1.22;11
llama-3-8b-tp8;1024;352;0.034;0.125;0.159;0.05;0.127;0.177;0.155;0.132;1.34;1.17;1.2;11
llama-3-8b-tp8;1024;368;0.034;0.13;0.164;0.05;0.132;0.182;0.158;0.138;1.32;1.14;1.19;13
llama-3-8b-tp8;1024;384;0.034;0.135;0.169;0.048;0.137;0.185;0.164;0.143;1.29;1.15;1.18;13
llama-3-8b-tp8;1024;400;0.034;0.139;0.173;0.049;0.141;0.19;0.168;0.147;1.29;1.14;1.18;11
llama-3-8b-tp8;1024;416;0.035;0.145;0.18;0.05;0.146;0.196;0.174;0.152;1.29;1.14;1.18;11
llama-3-8b-tp8;1024;432;0.035;0.149;0.184;0.048;0.151;0.199;0.179;0.157;1.27;1.14;1.17;11
llama-3-8b-tp8;1024;448;0.035;0.164;0.199;0.048;0.163;0.211;0.185;0.162;1.3;1.14;1.23;11
llama-3-8b-tp8;1024;464;0.035;0.17;0.205;0.048;0.167;0.215;0.19;0.167;1.29;1.14;1.23;13
llama-3-8b-tp8;1024;480;0.035;0.174;0.209;0.048;0.171;0.219;0.195;0.171;1.28;1.14;1.22;11
llama-3-8b-tp8;1024;496;0.034;0.177;0.211;0.048;0.174;0.222;0.2;0.177;1.25;1.13;1.19;13
llama-3-8b-tp8;1024;512;0.035;0.18;0.215;0.049;0.178;0.227;0.205;0.181;1.25;1.13;1.19;13
llama-3-8b-tp8;1024;528;0.034;0.183;0.217;0.048;0.183;0.231;0.209;0.186;1.24;1.12;1.17;11
llama-3-8b-tp8;1024;544;0.034;0.187;0.221;0.049;0.188;0.237;0.215;0.191;1.24;1.13;1.16;11
llama-3-8b-tp8;1024;560;0.034;0.191;0.225;0.048;0.192;0.24;0.22;0.196;1.22;1.12;1.15;11
llama-3-8b-tp8;1024;576;0.034;0.196;0.23;0.048;0.198;0.246;0.225;0.2;1.23;1.12;1.15;11
llama-3-8b-tp8;1024;592;0.034;0.2;0.234;0.049;0.202;0.251;0.229;0.205;1.22;1.12;1.14;11
llama-3-8b-tp8;1024;608;0.034;0.205;0.239;0.049;0.207;0.256;0.235;0.209;1.22;1.12;1.14;11
llama-3-8b-tp8;1024;624;0.034;0.21;0.244;0.051;0.211;0.262;0.238;0.214;1.22;1.11;1.14;11
llama-3-8b-tp8;1024;640;0.034;0.215;0.249;0.049;0.216;0.265;0.244;0.218;1.22;1.12;1.14;11
llama-3-8b-tp8;1024;656;0.034;0.223;0.257;0.051;0.223;0.274;0.25;0.223;1.23;1.12;1.15;11
llama-3-8b-tp8;1024;672;0.033;0.232;0.265;0.05;0.231;0.281;0.255;0.228;1.23;1.12;1.16;11
llama-3-8b-tp8;1024;688;0.034;0.238;0.272;0.048;0.236;0.284;0.259;0.232;1.22;1.12;1.17;11
llama-3-8b-tp8;1024;704;0.034;0.242;0.276;0.05;0.239;0.289;0.264;0.237;1.22;1.11;1.16;11
llama-3-8b-tp8;1024;720;0.034;0.245;0.279;0.049;0.244;0.293;0.269;0.242;1.21;1.11;1.15;11
llama-3-8b-tp8;1024;736;0.034;0.25;0.284;0.05;0.248;0.298;0.274;0.245;1.22;1.12;1.16;11
llama-3-8b-tp8;1024;752;0.034;0.253;0.287;0.051;0.253;0.304;0.28;0.255;1.19;1.1;1.13;11
llama-3-8b-tp8;1024;768;0.034;0.257;0.291;0.05;0.258;0.308;0.285;0.267;1.15;1.07;1.09;9
llama-3-8b-tp8;1024;784;0.034;0.266;0.3;0.051;0.262;0.313;0.289;0.274;1.14;1.05;1.09;9
llama-3-8b-tp8;1024;800;0.034;0.269;0.303;0.052;0.267;0.319;0.294;0.28;1.14;1.05;1.08;13
llama-3-8b-tp8;1024;816;0.034;0.274;0.308;0.05;0.272;0.322;0.299;0.282;1.14;1.06;1.09;13
llama-3-8b-tp8;1024;832;0.034;0.284;0.318;0.05;0.277;0.327;0.304;0.286;1.14;1.06;1.11;13
llama-3-8b-tp8;1024;848;0.034;0.288;0.322;0.05;0.281;0.331;0.31;0.29;1.14;1.07;1.11;13
llama-3-8b-tp8;1024;864;0.034;0.293;0.327;0.051;0.287;0.338;0.314;0.295;1.15;1.06;1.11;13
llama-3-8b-tp8;1024;880;0.035;0.297;0.332;0.05;0.294;0.344;0.319;0.298;1.15;1.07;1.11;13
llama-3-8b-tp8;1024;896;0.036;0.305;0.341;0.049;0.3;0.349;0.325;0.304;1.15;1.07;1.12;13
llama-3-8b-tp8;1024;912;0.035;0.308;0.343;0.051;0.304;0.355;0.329;0.308;1.15;1.07;1.11;13
llama-3-8b-tp8;1024;928;0.036;0.313;0.349;0.05;0.309;0.359;0.334;0.314;1.14;1.06;1.11;13
llama-3-8b-tp8;1024;944;0.036;0.317;0.353;0.05;0.313;0.363;0.339;0.319;1.14;1.06;1.11;13
llama-3-8b-tp8;1024;960;0.036;0.32;0.356;0.051;0.318;0.369;0.344;0.323;1.14;1.07;1.1;13
llama-3-8b-tp8;1024;976;0.037;0.324;0.361;0.05;0.323;0.373;0.349;0.328;1.14;1.06;1.1;13
llama-3-8b-tp8;1024;992;0.036;0.328;0.364;0.05;0.328;0.378;0.354;0.332;1.14;1.07;1.1;13
llama-3-8b-tp8;1024;1008;0.035;0.333;0.368;0.05;0.332;0.382;0.36;0.338;1.13;1.07;1.09;13
llama-3-8b-tp8;1024;1024;0.035;0.338;0.373;0.05;0.337;0.387;0.364;0.341;1.13;1.07;1.09;13
llama-3-8b-tp8;1024;1040;0.035;0.344;0.379;0.051;0.342;0.393;0.37;0.346;1.14;1.07;1.1;13
llama-3-8b-tp8;1024;1056;0.036;0.349;0.385;0.052;0.346;0.398;0.375;0.351;1.13;1.07;1.1;13
llama-3-8b-tp8;1024;1072;0.036;0.353;0.389;0.05;0.351;0.401;0.38;0.354;1.13;1.07;1.1;11
llama-3-8b-tp8;1024;1088;0.035;0.359;0.394;0.051;0.357;0.408;0.383;0.36;1.13;1.06;1.09;11
llama-3-8b-tp8;1024;1104;0.035;0.364;0.399;0.05;0.363;0.413;0.39;0.364;1.13;1.07;1.1;11
llama-3-8b-tp8;1024;1120;0.035;0.37;0.405;0.049;0.369;0.418;0.394;0.37;1.13;1.06;1.09;11
llama-3-8b-tp8;1024;1136;0.035;0.375;0.41;0.05;0.374;0.424;0.399;0.373;1.14;1.07;1.1;11
llama-3-8b-tp8;1024;1152;0.036;0.38;0.416;0.05;0.378;0.428;0.404;0.378;1.13;1.07;1.1;11
llama-3-8b-tp8;1024;1168;0.035;0.384;0.419;0.05;0.383;0.433;0.409;0.383;1.13;1.07;1.09;11
llama-3-8b-tp8;1024;1184;0.035;0.388;0.423;0.05;0.387;0.437;0.416;0.388;1.13;1.07;1.09;11
llama-3-8b-tp8;1024;1200;0.035;0.393;0.428;0.052;0.392;0.444;0.42;0.393;1.13;1.07;1.09;11
llama-3-8b-tp8;1024;1216;0.036;0.397;0.433;0.049;0.397;0.446;0.425;0.397;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1232;0.035;0.402;0.437;0.049;0.402;0.451;0.428;0.401;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1248;0.035;0.407;0.442;0.051;0.407;0.458;0.434;0.407;1.13;1.07;1.09;13
llama-3-8b-tp8;1024;1264;0.035;0.412;0.447;0.05;0.412;0.462;0.44;0.411;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1280;0.035;0.417;0.452;0.05;0.416;0.466;0.443;0.417;1.12;1.06;1.08;11
llama-3-8b-tp8;1024;1296;0.035;0.423;0.458;0.05;0.421;0.471;0.449;0.421;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1312;0.035;0.428;0.463;0.051;0.427;0.478;0.453;0.426;1.12;1.06;1.09;11
llama-3-8b-tp8;1024;1328;0.035;0.434;0.469;0.051;0.433;0.484;0.459;0.431;1.12;1.06;1.09;11
llama-3-8b-tp8;1024;1344;0.035;0.439;0.474;0.051;0.438;0.489;0.463;0.435;1.12;1.06;1.09;11
llama-3-8b-tp8;1024;1360;0.035;0.444;0.479;0.051;0.443;0.494;0.469;0.439;1.13;1.07;1.09;11
llama-3-8b-tp8;1024;1376;0.035;0.448;0.483;0.051;0.448;0.499;0.473;0.445;1.12;1.06;1.09;11
llama-3-8b-tp8;1024;1392;0.035;0.452;0.487;0.05;0.452;0.502;0.478;0.449;1.12;1.06;1.08;11
llama-3-8b-tp8;1024;1408;0.034;0.456;0.49;0.051;0.457;0.508;0.485;0.453;1.12;1.07;1.08;11
llama-3-8b-tp8;1024;1424;0.035;0.462;0.497;0.051;0.462;0.513;0.488;0.457;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1440;0.034;0.466;0.5;0.051;0.466;0.517;0.495;0.462;1.12;1.07;1.08;11
llama-3-8b-tp8;1024;1456;0.034;0.472;0.506;0.051;0.472;0.523;0.5;0.467;1.12;1.07;1.08;11
llama-3-8b-tp8;1024;1472;0.034;0.477;0.511;0.052;0.476;0.528;0.505;0.471;1.12;1.07;1.08;11
llama-3-8b-tp8;1024;1488;0.034;0.483;0.517;0.05;0.481;0.531;0.509;0.476;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1504;0.034;0.488;0.522;0.05;0.486;0.536;0.513;0.48;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1520;0.035;0.493;0.528;0.051;0.491;0.542;0.518;0.485;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1536;0.035;0.498;0.533;0.05;0.496;0.546;0.524;0.489;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1552;0.034;0.504;0.538;0.051;0.502;0.553;0.53;0.493;1.12;1.08;1.09;11
llama-3-8b-tp8;1024;1568;0.034;0.508;0.542;0.051;0.507;0.558;0.533;0.498;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1584;0.035;0.515;0.55;0.05;0.512;0.562;0.539;0.502;1.12;1.07;1.1;11
llama-3-8b-tp8;1024;1600;0.035;0.518;0.553;0.051;0.517;0.568;0.544;0.507;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1616;0.035;0.523;0.558;0.052;0.522;0.574;0.548;0.514;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1632;0.034;0.53;0.564;0.051;0.526;0.577;0.553;0.524;1.1;1.06;1.08;11
llama-3-8b-tp8;1024;1648;0.035;0.533;0.568;0.051;0.531;0.582;0.558;0.532;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;1664;0.035;0.538;0.573;0.05;0.536;0.586;0.562;0.538;1.09;1.04;1.07;13
llama-3-8b-tp8;1024;1680;0.035;0.544;0.579;0.052;0.541;0.593;0.568;0.543;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1696;0.034;0.55;0.584;0.05;0.546;0.596;0.574;0.548;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1712;0.034;0.554;0.588;0.05;0.55;0.6;0.578;0.552;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1728;0.035;0.559;0.594;0.05;0.555;0.605;0.584;0.557;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1744;0.034;0.564;0.598;0.05;0.561;0.611;0.589;0.563;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1760;0.034;0.57;0.604;0.051;0.566;0.617;0.592;0.567;1.09;1.04;1.07;13
llama-3-8b-tp8;1024;1776;0.035;0.572;0.607;0.051;0.571;0.622;0.598;0.572;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1792;0.035;0.578;0.613;0.051;0.577;0.628;0.604;0.576;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1808;0.035;0.582;0.617;0.05;0.581;0.631;0.609;0.582;1.08;1.05;1.06;13
llama-3-8b-tp8;1024;1824;0.035;0.589;0.624;0.051;0.586;0.637;0.613;0.586;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1840;0.035;0.592;0.627;0.05;0.591;0.641;0.617;0.591;1.08;1.04;1.06;13
llama-3-8b-tp8;1024;1856;0.034;0.601;0.635;0.05;0.596;0.646;0.623;0.595;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1872;0.035;0.601;0.636;0.051;0.601;0.652;0.628;0.6;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1888;0.034;0.608;0.642;0.05;0.606;0.656;0.632;0.603;1.09;1.05;1.06;11
llama-3-8b-tp8;1024;1904;0.035;0.619;0.654;0.05;0.61;0.66;0.638;0.608;1.09;1.05;1.08;11
llama-3-8b-tp8;1024;1920;0.035;0.619;0.654;0.049;0.615;0.664;0.642;0.611;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;1936;0.035;0.629;0.664;0.052;0.62;0.672;0.648;0.616;1.09;1.05;1.08;11
llama-3-8b-tp8;1024;1952;0.035;0.628;0.663;0.051;0.625;0.676;0.651;0.62;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;1968;0.035;0.634;0.669;0.05;0.63;0.68;0.656;0.626;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;1984;0.035;0.641;0.676;0.051;0.636;0.687;0.662;0.629;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2000;0.034;0.644;0.678;0.05;0.641;0.691;0.666;0.634;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2016;0.036;0.651;0.687;0.051;0.646;0.697;0.671;0.639;1.09;1.05;1.08;11
llama-3-8b-tp8;1024;2032;0.034;0.654;0.688;0.052;0.65;0.702;0.679;0.644;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2048;0.035;0.66;0.695;0.051;0.656;0.707;0.682;0.648;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2064;0.035;0.664;0.699;0.051;0.66;0.711;0.687;0.653;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2080;0.035;0.667;0.702;0.05;0.665;0.715;0.694;0.658;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2096;0.035;0.671;0.706;0.051;0.671;0.722;0.697;0.662;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2112;0.036;0.677;0.713;0.05;0.675;0.725;0.702;0.667;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2128;0.036;0.682;0.718;0.05;0.68;0.73;0.706;0.671;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2144;0.035;0.688;0.723;0.05;0.685;0.735;0.712;0.677;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2160;0.035;0.691;0.726;0.051;0.69;0.741;0.717;0.681;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2176;0.035;0.699;0.734;0.051;0.694;0.745;0.723;0.686;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2192;0.035;0.701;0.736;0.051;0.7;0.751;0.726;0.69;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2208;0.035;0.706;0.741;0.05;0.704;0.754;0.733;0.696;1.08;1.05;1.06;11
llama-3-8b-tp8;1024;2224;0.035;0.711;0.746;0.051;0.71;0.761;0.738;0.699;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2240;0.035;0.717;0.752;0.051;0.715;0.766;0.742;0.705;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2256;0.035;0.722;0.757;0.051;0.72;0.771;0.747;0.708;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2272;0.035;0.729;0.764;0.051;0.725;0.776;0.753;0.714;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2288;0.034;0.733;0.767;0.05;0.729;0.779;0.757;0.718;1.08;1.05;1.07;11
llama-3-8b-tp8;1024;2304;0.035;0.735;0.77;0.052;0.735;0.787;0.763;0.722;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2320;0.035;0.742;0.777;0.051;0.74;0.791;0.767;0.726;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2336;0.035;0.748;0.783;0.051;0.744;0.795;0.771;0.732;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2352;0.035;0.753;0.788;0.051;0.749;0.8;0.778;0.736;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2368;0.035;0.758;0.793;0.053;0.754;0.807;0.783;0.741;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2384;0.035;0.763;0.798;0.051;0.76;0.811;0.787;0.745;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2400;0.035;0.769;0.804;0.051;0.764;0.815;0.794;0.75;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2416;0.035;0.775;0.81;0.052;0.77;0.822;0.798;0.754;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2432;0.035;0.782;0.817;0.052;0.775;0.827;0.802;0.759;1.09;1.06;1.08;11
llama-3-8b-tp8;1024;2448;0.035;0.784;0.819;0.053;0.78;0.833;0.808;0.763;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2464;0.035;0.791;0.826;0.052;0.785;0.837;0.813;0.768;1.09;1.06;1.08;11
llama-3-8b-tp8;1024;2480;0.034;0.799;0.833;0.052;0.79;0.842;0.817;0.775;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2496;0.035;0.802;0.837;0.052;0.795;0.847;0.823;0.783;1.08;1.05;1.07;11
llama-3-8b-tp8;1024;2512;0.035;0.808;0.843;0.051;0.8;0.851;0.828;0.792;1.07;1.05;1.06;9
llama-3-8b-tp8;1024;2528;0.035;0.818;0.853;0.052;0.805;0.857;0.832;0.799;1.07;1.04;1.07;9
llama-3-8b-tp8;1024;2544;0.035;0.818;0.853;0.052;0.81;0.862;0.838;0.806;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2560;0.035;0.826;0.861;0.051;0.815;0.866;0.842;0.811;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2576;0.035;0.83;0.865;0.052;0.82;0.872;0.847;0.816;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2592;0.035;0.836;0.871;0.052;0.825;0.877;0.853;0.82;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2608;0.035;0.837;0.872;0.053;0.829;0.882;0.858;0.825;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2624;0.035;0.849;0.884;0.051;0.835;0.886;0.861;0.83;1.07;1.04;1.07;13
llama-3-8b-tp8;1024;2640;0.035;0.853;0.888;0.053;0.839;0.892;0.868;0.834;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2656;0.035;0.858;0.893;0.053;0.845;0.898;0.872;0.839;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2672;0.035;0.862;0.897;0.052;0.85;0.902;0.877;0.844;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2688;0.035;0.865;0.9;0.054;0.854;0.908;0.883;0.849;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2704;0.035;0.867;0.902;0.057;0.859;0.916;0.887;0.852;1.08;1.04;1.06;11
llama-3-8b-tp8;1024;2720;0.035;0.876;0.911;0.053;0.864;0.917;0.891;0.857;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2736;0.035;0.883;0.918;0.054;0.869;0.923;0.897;0.859;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;2752;0.035;0.883;0.918;0.052;0.874;0.926;0.901;0.864;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2768;0.035;0.89;0.925;0.052;0.879;0.931;0.906;0.868;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;2784;0.035;0.891;0.926;0.052;0.884;0.936;0.911;0.871;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2800;0.035;0.898;0.933;0.052;0.889;0.941;0.916;0.876;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;2816;0.035;0.902;0.937;0.051;0.894;0.945;0.92;0.881;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2832;0.035;0.906;0.941;0.051;0.899;0.95;0.926;0.886;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2848;0.034;0.913;0.947;0.051;0.904;0.955;0.93;0.89;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2864;0.034;0.917;0.951;0.052;0.909;0.961;0.935;0.895;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2880;0.035;0.922;0.957;0.053;0.914;0.967;0.941;0.9;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2896;0.034;0.927;0.961;0.051;0.919;0.97;0.945;0.905;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2912;0.034;0.932;0.966;0.05;0.924;0.974;0.949;0.909;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2928;0.035;0.936;0.971;0.052;0.929;0.981;0.956;0.914;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2944;0.035;0.942;0.977;0.051;0.934;0.985;0.96;0.918;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2960;0.035;0.946;0.981;0.052;0.939;0.991;0.964;0.923;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2976;0.035;0.951;0.986;0.051;0.944;0.995;0.971;0.928;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2992;0.034;0.958;0.992;0.051;0.949;1.0;0.975;0.932;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3008;0.035;0.962;0.997;0.051;0.954;1.005;0.979;0.937;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;3024;0.035;0.966;1.001;0.051;0.958;1.009;0.985;0.941;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3040;0.035;0.971;1.006;0.051;0.963;1.014;0.99;0.946;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3056;0.034;0.974;1.008;0.051;0.969;1.02;0.994;0.95;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3072;0.035;0.979;1.014;0.051;0.973;1.024;1.0;0.956;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3088;0.035;0.985;1.02;0.052;0.978;1.03;1.005;0.96;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3104;0.035;0.992;1.027;0.051;0.984;1.035;1.009;0.966;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;3120;0.035;0.998;1.033;0.05;0.989;1.039;1.016;0.969;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3136;0.035;1.007;1.042;0.05;0.994;1.044;1.021;0.975;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3152;0.035;1.014;1.049;0.052;1.0;1.052;1.025;0.978;1.08;1.05;1.07;11
llama-3-8b-tp8;1024;3168;0.035;1.019;1.054;0.052;1.004;1.056;1.032;0.984;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3184;0.035;1.023;1.058;0.053;1.01;1.063;1.037;0.987;1.08;1.05;1.07;11
llama-3-8b-tp8;1024;3200;0.035;1.032;1.067;0.052;1.015;1.067;1.04;0.994;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3216;0.036;1.036;1.072;0.051;1.02;1.071;1.046;0.997;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3232;0.035;1.041;1.076;0.051;1.024;1.075;1.052;1.002;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3248;0.035;1.048;1.083;0.051;1.03;1.081;1.055;1.008;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3264;0.035;1.055;1.09;0.05;1.035;1.085;1.062;1.011;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3280;0.035;1.059;1.094;0.051;1.039;1.09;1.066;1.016;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3296;0.036;1.061;1.097;0.05;1.045;1.095;1.07;1.02;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3312;0.035;1.068;1.103;0.05;1.049;1.099;1.077;1.025;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3328;0.035;1.075;1.11;0.051;1.055;1.106;1.082;1.03;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3344;0.036;1.08;1.116;0.051;1.06;1.111;1.085;1.036;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3360;0.036;1.084;1.12;0.051;1.064;1.115;1.089;1.043;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;3376;0.035;1.089;1.124;0.05;1.069;1.119;1.095;1.051;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3392;0.035;1.093;1.128;0.052;1.074;1.126;1.1;1.059;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3408;0.035;1.092;1.127;0.05;1.079;1.129;1.104;1.064;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3424;0.035;1.098;1.133;0.052;1.084;1.136;1.109;1.069;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3440;0.035;1.102;1.137;0.051;1.089;1.14;1.114;1.077;1.06;1.03;1.06;11
llama-3-8b-tp8;1024;3456;0.035;1.105;1.14;0.051;1.093;1.144;1.121;1.083;1.06;1.04;1.05;13
llama-3-8b-tp8;1024;3472;0.035;1.111;1.146;0.05;1.099;1.149;1.125;1.087;1.06;1.03;1.05;13
llama-3-8b-tp8;1024;3488;0.035;1.113;1.148;0.051;1.103;1.154;1.129;1.093;1.06;1.03;1.05;13
llama-3-8b-tp8;1024;3504;0.035;1.117;1.152;0.05;1.108;1.158;1.135;1.096;1.06;1.04;1.05;13
llama-3-8b-tp8;1024;3520;0.034;1.123;1.157;0.051;1.113;1.164;1.14;1.1;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3536;0.034;1.127;1.161;0.051;1.118;1.169;1.144;1.105;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3552;0.035;1.132;1.167;0.051;1.123;1.174;1.149;1.108;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3568;0.035;1.137;1.172;0.05;1.128;1.178;1.154;1.111;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3584;0.035;1.141;1.176;0.051;1.133;1.184;1.159;1.115;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3600;0.035;1.147;1.182;0.051;1.138;1.189;1.164;1.119;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3616;0.035;1.15;1.185;0.051;1.143;1.194;1.17;1.123;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3632;0.035;1.155;1.19;0.051;1.148;1.199;1.173;1.127;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3648;0.035;1.162;1.197;0.052;1.152;1.204;1.18;1.131;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3664;0.034;1.164;1.198;0.052;1.158;1.21;1.184;1.136;1.07;1.04;1.05;11
llama-3-8b-tp8;1024;3680;0.035;1.17;1.205;0.05;1.162;1.212;1.189;1.142;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3696;0.034;1.175;1.209;0.051;1.167;1.218;1.195;1.145;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3712;0.034;1.18;1.214;0.05;1.173;1.223;1.199;1.15;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3728;0.035;1.187;1.222;0.05;1.178;1.228;1.204;1.155;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3744;0.035;1.196;1.231;0.051;1.183;1.234;1.21;1.16;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3760;0.034;1.203;1.237;0.051;1.189;1.24;1.215;1.164;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;3776;0.035;1.209;1.244;0.05;1.194;1.244;1.219;1.17;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3792;0.035;1.219;1.254;0.052;1.199;1.251;1.225;1.174;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;3808;0.035;1.223;1.258;0.051;1.204;1.255;1.23;1.179;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3824;0.035;1.228;1.263;0.052;1.208;1.26;1.234;1.184;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3840;0.035;1.235;1.27;0.051;1.214;1.265;1.241;1.188;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3856;0.035;1.24;1.275;0.053;1.219;1.272;1.246;1.192;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3872;0.035;1.245;1.28;0.052;1.223;1.275;1.249;1.198;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3888;0.035;1.252;1.287;0.05;1.228;1.278;1.255;1.202;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3904;0.035;1.257;1.292;0.051;1.233;1.284;1.26;1.206;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3920;0.035;1.265;1.3;0.051;1.238;1.289;1.264;1.212;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3936;0.035;1.266;1.301;0.051;1.243;1.294;1.271;1.216;1.06;1.05;1.07;11
llama-3-8b-tp8;1024;3952;0.035;1.267;1.302;0.051;1.249;1.3;1.275;1.22;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3968;0.035;1.272;1.307;0.052;1.253;1.305;1.279;1.226;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3984;0.035;1.275;1.31;0.051;1.258;1.309;1.285;1.229;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;4000;0.035;1.276;1.311;0.05;1.263;1.313;1.289;1.233;1.06;1.05;1.06;11
llama-3-8b-tp8;1024;4016;0.035;1.282;1.317;0.052;1.268;1.32;1.293;1.239;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;4032;0.035;1.288;1.323;0.052;1.272;1.324;1.299;1.243;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;4048;0.034;1.289;1.323;0.052;1.277;1.329;1.304;1.247;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;4064;0.034;1.294;1.328;0.051;1.282;1.333;1.308;1.253;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4080;0.035;1.298;1.333;0.05;1.287;1.337;1.314;1.257;1.06;1.05;1.06;11
llama-3-8b-tp8;1024;4096;0.035;1.301;1.336;0.051;1.292;1.343;1.317;1.261;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;4112;0.035;1.307;1.342;0.051;1.297;1.348;1.322;1.267;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4128;0.035;1.311;1.346;0.052;1.301;1.353;1.327;1.271;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4144;0.035;1.314;1.349;0.051;1.307;1.358;1.333;1.275;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;4160;0.035;1.327;1.362;0.05;1.312;1.362;1.337;1.282;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4176;0.035;1.336;1.371;0.051;1.317;1.368;1.343;1.285;1.06;1.05;1.07;11
llama-3-8b-tp8;1024;4192;0.035;1.345;1.38;0.053;1.323;1.376;1.348;1.29;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;4208;0.035;1.349;1.384;0.053;1.327;1.38;1.353;1.297;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4224;0.036;1.359;1.395;0.051;1.333;1.384;1.36;1.303;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4240;0.035;1.365;1.4;0.052;1.337;1.389;1.364;1.309;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4256;0.035;1.369;1.404;0.052;1.342;1.394;1.368;1.317;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4272;0.036;1.372;1.408;0.052;1.347;1.399;1.374;1.321;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4288;0.036;1.378;1.414;0.052;1.353;1.405;1.38;1.327;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4304;0.035;1.391;1.426;0.051;1.357;1.408;1.384;1.335;1.05;1.04;1.07;11
llama-3-8b-tp8;1024;4320;0.035;1.393;1.428;0.052;1.362;1.414;1.389;1.342;1.05;1.04;1.06;11
llama-3-8b-tp8;1024;4336;0.036;1.396;1.432;0.052;1.368;1.42;1.395;1.345;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4352;0.036;1.401;1.437;0.051;1.373;1.424;1.4;1.353;1.05;1.03;1.06;11
llama-3-8b-tp8;1024;4368;0.036;1.402;1.438;0.052;1.378;1.43;1.405;1.356;1.05;1.04;1.06;11
llama-3-8b-tp8;1024;4384;0.035;1.405;1.44;0.053;1.382;1.435;1.409;1.359;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4400;0.036;1.403;1.439;0.052;1.388;1.44;1.413;1.364;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;4416;0.036;1.41;1.446;0.05;1.393;1.443;1.418;1.368;1.05;1.04;1.06;11
llama-3-8b-tp8;1024;4432;0.036;1.413;1.449;0.051;1.397;1.448;1.422;1.37;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4448;0.035;1.416;1.451;0.051;1.402;1.453;1.427;1.375;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4464;0.035;1.423;1.458;0.052;1.406;1.458;1.433;1.379;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4480;0.035;1.424;1.459;0.051;1.412;1.463;1.438;1.382;1.06;1.04;1.06;11
llama-3-8b-tp8;2048;4;0.063;0.019;0.082;0.099;0.013;0.112;0.098;0.106;1.06;0.92;0.77;9
llama-3-8b-tp8;2048;8;0.059;0.02;0.079;0.099;0.017;0.116;0.098;0.107;1.08;0.92;0.74;9
llama-3-8b-tp8;2048;12;0.059;0.021;0.08;0.099;0.018;0.117;0.111;0.107;1.09;1.04;0.75;9
llama-3-8b-tp8;2048;16;0.059;0.023;0.082;0.099;0.02;0.119;0.115;0.108;1.1;1.06;0.76;9
llama-3-8b-tp8;2048;24;0.059;0.023;0.082;0.098;0.021;0.119;0.124;0.109;1.09;1.14;0.75;0
llama-3-8b-tp8;2048;32;0.059;0.03;0.089;0.099;0.028;0.127;0.126;0.112;1.13;1.12;0.79;0
llama-3-8b-tp8;2048;40;0.059;0.048;0.107;0.099;0.043;0.142;0.129;0.113;1.26;1.14;0.95;0
llama-3-8b-tp8;2048;48;0.059;0.047;0.106;0.099;0.047;0.146;0.116;0.121;1.21;0.96;0.88;0
llama-3-8b-tp8;2048;56;0.059;0.054;0.113;0.099;0.054;0.153;0.124;0.128;1.2;0.97;0.88;0
llama-3-8b-tp8;2048;64;0.059;0.059;0.118;0.099;0.059;0.158;0.133;0.133;1.19;1.0;0.89;0
llama-3-8b-tp8;2048;80;0.059;0.074;0.133;0.099;0.069;0.168;0.152;0.136;1.24;1.12;0.98;0
llama-3-8b-tp8;2048;96;0.059;0.079;0.138;0.1;0.079;0.179;0.171;0.138;1.3;1.24;1.0;11
llama-3-8b-tp8;2048;112;0.06;0.096;0.156;0.1;0.092;0.192;0.185;0.141;1.36;1.31;1.11;11
llama-3-8b-tp8;2048;128;0.062;0.103;0.165;0.1;0.1;0.2;0.193;0.145;1.38;1.33;1.14;11
llama-3-8b-tp8;2048;144;0.061;0.113;0.174;0.1;0.107;0.207;0.16;0.138;1.5;1.16;1.26;11
llama-3-8b-tp8;2048;160;0.061;0.123;0.184;0.101;0.116;0.217;0.173;0.141;1.54;1.23;1.3;11
llama-3-8b-tp8;2048;176;0.061;0.126;0.187;0.103;0.125;0.228;0.181;0.145;1.57;1.25;1.29;11
llama-3-8b-tp8;2048;192;0.064;0.135;0.199;0.103;0.134;0.237;0.198;0.152;1.56;1.3;1.31;11
llama-3-8b-tp8;2048;208;0.064;0.143;0.207;0.104;0.143;0.247;0.206;0.16;1.54;1.29;1.29;11
llama-3-8b-tp8;2048;224;0.064;0.188;0.252;0.1;0.177;0.277;0.211;0.179;1.55;1.18;1.41;11
llama-3-8b-tp8;2048;240;0.064;0.199;0.263;0.101;0.185;0.286;0.219;0.19;1.51;1.15;1.38;11
llama-3-8b-tp8;2048;256;0.064;0.205;0.269;0.101;0.189;0.29;0.231;0.2;1.45;1.16;1.34;11
llama-3-8b-tp8;2048;272;0.064;0.209;0.273;0.101;0.195;0.296;0.242;0.204;1.45;1.19;1.34;13
llama-3-8b-tp8;2048;288;0.065;0.213;0.278;0.103;0.2;0.303;0.249;0.214;1.42;1.16;1.3;13
llama-3-8b-tp8;2048;304;0.065;0.218;0.283;0.104;0.208;0.312;0.256;0.225;1.39;1.14;1.26;13
llama-3-8b-tp8;2048;320;0.064;0.224;0.288;0.104;0.217;0.321;0.264;0.238;1.35;1.11;1.21;11
llama-3-8b-tp8;2048;336;0.064;0.231;0.295;0.105;0.226;0.331;0.278;0.248;1.33;1.12;1.19;11
llama-3-8b-tp8;2048;352;0.064;0.24;0.304;0.107;0.235;0.342;0.294;0.257;1.33;1.14;1.18;11
llama-3-8b-tp8;2048;368;0.064;0.249;0.313;0.106;0.244;0.35;0.309;0.266;1.32;1.16;1.18;11
llama-3-8b-tp8;2048;384;0.063;0.26;0.323;0.105;0.254;0.359;0.323;0.275;1.31;1.17;1.17;11
llama-3-8b-tp8;2048;400;0.063;0.27;0.333;0.106;0.262;0.368;0.335;0.285;1.29;1.18;1.17;11
llama-3-8b-tp8;2048;416;0.064;0.279;0.343;0.106;0.271;0.377;0.343;0.297;1.27;1.15;1.15;11
llama-3-8b-tp8;2048;432;0.064;0.29;0.354;0.107;0.28;0.387;0.349;0.307;1.26;1.14;1.15;11
llama-3-8b-tp8;2048;448;0.065;0.324;0.389;0.104;0.31;0.414;0.357;0.316;1.31;1.13;1.23;11
llama-3-8b-tp8;2048;464;0.064;0.333;0.397;0.103;0.317;0.42;0.368;0.326;1.29;1.13;1.22;11
llama-3-8b-tp8;2048;480;0.063;0.34;0.403;0.104;0.323;0.427;0.383;0.335;1.27;1.14;1.2;11
llama-3-8b-tp8;2048;496;0.062;0.346;0.408;0.104;0.329;0.433;0.392;0.345;1.26;1.14;1.18;11
llama-3-8b-tp8;2048;512;0.063;0.351;0.414;0.104;0.337;0.441;0.399;0.356;1.24;1.12;1.16;11
llama-3-8b-tp8;2048;528;0.063;0.356;0.419;0.106;0.345;0.451;0.406;0.363;1.24;1.12;1.15;11
llama-3-8b-tp8;2048;544;0.062;0.364;0.426;0.105;0.354;0.459;0.414;0.374;1.23;1.11;1.14;11
llama-3-8b-tp8;2048;560;0.062;0.371;0.433;0.106;0.363;0.469;0.428;0.383;1.22;1.12;1.13;11
llama-3-8b-tp8;2048;576;0.063;0.379;0.442;0.106;0.373;0.479;0.444;0.391;1.23;1.14;1.13;11
llama-3-8b-tp8;2048;592;0.063;0.388;0.451;0.106;0.382;0.488;0.461;0.399;1.22;1.16;1.13;11
llama-3-8b-tp8;2048;608;0.063;0.397;0.46;0.105;0.391;0.496;0.474;0.408;1.22;1.16;1.13;11
llama-3-8b-tp8;2048;624;0.063;0.408;0.471;0.105;0.4;0.505;0.485;0.42;1.2;1.15;1.12;11
llama-3-8b-tp8;2048;640;0.063;0.416;0.479;0.106;0.409;0.515;0.5;0.438;1.18;1.14;1.09;9
llama-3-8b-tp8;2048;656;0.063;0.438;0.501;0.106;0.431;0.537;0.511;0.449;1.2;1.14;1.12;9
llama-3-8b-tp8;2048;672;0.063;0.458;0.521;0.104;0.445;0.549;0.521;0.462;1.19;1.13;1.13;9
llama-3-8b-tp8;2048;688;0.063;0.466;0.529;0.106;0.452;0.558;0.532;0.47;1.19;1.13;1.13;9
llama-3-8b-tp8;2048;704;0.063;0.473;0.536;0.107;0.458;0.565;0.538;0.481;1.17;1.12;1.11;9
llama-3-8b-tp8;2048;720;0.063;0.48;0.543;0.106;0.465;0.571;0.548;0.49;1.17;1.12;1.11;9
llama-3-8b-tp8;2048;736;0.063;0.487;0.55;0.107;0.474;0.581;0.557;0.501;1.16;1.11;1.1;13
llama-3-8b-tp8;2048;752;0.064;0.495;0.559;0.106;0.482;0.588;0.567;0.51;1.15;1.11;1.1;9
llama-3-8b-tp8;2048;768;0.064;0.503;0.567;0.107;0.492;0.599;0.576;0.52;1.15;1.11;1.09;13
llama-3-8b-tp8;2048;784;0.063;0.511;0.574;0.106;0.5;0.606;0.587;0.529;1.15;1.11;1.09;9
llama-3-8b-tp8;2048;800;0.064;0.52;0.584;0.107;0.51;0.617;0.598;0.539;1.14;1.11;1.08;9
llama-3-8b-tp8;2048;816;0.064;0.532;0.596;0.107;0.519;0.626;0.606;0.549;1.14;1.1;1.09;9
llama-3-8b-tp8;2048;832;0.064;0.539;0.603;0.107;0.528;0.635;0.615;0.559;1.14;1.1;1.08;9
llama-3-8b-tp8;2048;848;0.064;0.551;0.615;0.105;0.537;0.642;0.627;0.567;1.13;1.11;1.08;9
llama-3-8b-tp8;2048;864;0.063;0.563;0.626;0.105;0.547;0.652;0.638;0.578;1.13;1.1;1.08;13
llama-3-8b-tp8;2048;880;0.063;0.585;0.648;0.105;0.569;0.674;0.648;0.589;1.14;1.1;1.1;13
llama-3-8b-tp8;2048;896;0.063;0.594;0.657;0.107;0.579;0.686;0.658;0.597;1.15;1.1;1.1;13
llama-3-8b-tp8;2048;912;0.064;0.602;0.666;0.106;0.586;0.692;0.669;0.608;1.14;1.1;1.1;13
llama-3-8b-tp8;2048;928;0.063;0.609;0.672;0.107;0.593;0.7;0.677;0.616;1.14;1.1;1.09;13
llama-3-8b-tp8;2048;944;0.064;0.618;0.682;0.105;0.602;0.707;0.688;0.626;1.13;1.1;1.09;13
llama-3-8b-tp8;2048;960;0.063;0.626;0.689;0.107;0.611;0.718;0.697;0.634;1.13;1.1;1.09;13
llama-3-8b-tp8;2048;976;0.064;0.634;0.698;0.106;0.619;0.725;0.704;0.644;1.13;1.09;1.08;13
llama-3-8b-tp8;2048;992;0.065;0.641;0.706;0.106;0.628;0.734;0.715;0.653;1.12;1.09;1.08;13
llama-3-8b-tp8;2048;1008;0.065;0.65;0.715;0.105;0.638;0.743;0.723;0.662;1.12;1.09;1.08;13
llama-3-8b-tp8;2048;1024;0.064;0.66;0.724;0.107;0.647;0.754;0.733;0.676;1.12;1.08;1.07;13
llama-3-8b-tp8;2048;1040;0.064;0.67;0.734;0.106;0.656;0.762;0.743;0.685;1.11;1.08;1.07;11
llama-3-8b-tp8;2048;1056;0.063;0.678;0.741;0.108;0.665;0.773;0.755;0.694;1.11;1.09;1.07;11
llama-3-8b-tp8;2048;1072;0.063;0.688;0.751;0.107;0.675;0.782;0.763;0.703;1.11;1.09;1.07;11
llama-3-8b-tp8;2048;1088;0.063;0.7;0.763;0.106;0.689;0.795;0.773;0.712;1.12;1.09;1.07;9
llama-3-8b-tp8;2048;1104;0.063;0.719;0.782;0.106;0.704;0.81;0.786;0.72;1.13;1.09;1.09;9
llama-3-8b-tp8;2048;1120;0.063;0.726;0.789;0.106;0.714;0.82;0.795;0.728;1.13;1.09;1.08;9
llama-3-8b-tp8;2048;1136;0.064;0.734;0.798;0.105;0.721;0.826;0.807;0.737;1.12;1.09;1.08;9
llama-3-8b-tp8;2048;1152;0.063;0.743;0.806;0.106;0.729;0.835;0.815;0.746;1.12;1.09;1.08;9
llama-3-8b-tp8;2048;1168;0.064;0.751;0.815;0.106;0.738;0.844;0.826;0.756;1.12;1.09;1.08;9
llama-3-8b-tp8;2048;1184;0.063;0.76;0.823;0.106;0.748;0.854;0.832;0.765;1.12;1.09;1.08;9
llama-3-8b-tp8;2048;1200;0.063;0.769;0.832;0.108;0.756;0.864;0.843;0.775;1.11;1.09;1.07;9
llama-3-8b-tp8;2048;1216;0.063;0.778;0.841;0.108;0.765;0.873;0.85;0.784;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1232;0.063;0.788;0.851;0.106;0.774;0.88;0.862;0.794;1.11;1.09;1.07;9
llama-3-8b-tp8;2048;1248;0.063;0.797;0.86;0.107;0.783;0.89;0.87;0.803;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1264;0.063;0.808;0.871;0.106;0.793;0.899;0.882;0.813;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1280;0.062;0.817;0.879;0.107;0.802;0.909;0.89;0.822;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1296;0.062;0.829;0.891;0.106;0.813;0.919;0.902;0.832;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1312;0.062;0.844;0.906;0.108;0.828;0.936;0.91;0.841;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1328;0.062;0.854;0.916;0.107;0.839;0.946;0.923;0.852;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1344;0.063;0.863;0.926;0.107;0.849;0.956;0.932;0.859;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1360;0.063;0.873;0.936;0.107;0.857;0.964;0.944;0.871;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1376;0.063;0.884;0.947;0.109;0.867;0.976;0.952;0.879;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1392;0.062;0.894;0.956;0.106;0.876;0.982;0.963;0.891;1.1;1.08;1.07;11
llama-3-8b-tp8;2048;1408;0.062;0.903;0.965;0.107;0.885;0.992;0.971;0.897;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1424;0.062;0.914;0.976;0.106;0.895;1.001;0.982;0.909;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1440;0.063;0.925;0.988;0.107;0.903;1.01;0.99;0.916;1.1;1.08;1.08;11
llama-3-8b-tp8;2048;1456;0.063;0.931;0.994;0.107;0.912;1.019;1.0;0.927;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1472;0.063;0.946;1.009;0.107;0.922;1.029;1.01;0.934;1.1;1.08;1.08;9
llama-3-8b-tp8;2048;1488;0.063;0.953;1.016;0.107;0.931;1.038;1.022;0.947;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1504;0.063;0.965;1.028;0.107;0.942;1.049;1.031;0.956;1.1;1.08;1.08;9
llama-3-8b-tp8;2048;1520;0.063;0.975;1.038;0.106;0.952;1.058;1.042;0.968;1.09;1.08;1.07;9
llama-3-8b-tp8;2048;1536;0.063;0.986;1.049;0.107;0.967;1.074;1.05;0.978;1.1;1.07;1.07;9
llama-3-8b-tp8;2048;1552;0.063;0.996;1.059;0.107;0.977;1.084;1.063;0.988;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1568;0.064;1.003;1.067;0.107;0.986;1.093;1.071;0.998;1.1;1.07;1.07;9
llama-3-8b-tp8;2048;1584;0.063;1.015;1.078;0.106;0.995;1.101;1.08;1.011;1.09;1.07;1.07;9
llama-3-8b-tp8;2048;1600;0.063;1.023;1.086;0.106;1.004;1.11;1.09;1.019;1.09;1.07;1.07;9
llama-3-8b-tp8;2048;1616;0.064;1.033;1.097;0.108;1.013;1.121;1.099;1.03;1.09;1.07;1.07;9
llama-3-8b-tp8;2048;1632;0.063;1.044;1.107;0.106;1.023;1.129;1.11;1.038;1.09;1.07;1.07;9
llama-3-8b-tp8;2048;1648;0.063;1.052;1.115;0.109;1.032;1.141;1.119;1.047;1.09;1.07;1.06;9
llama-3-8b-tp8;2048;1664;0.063;1.06;1.123;0.107;1.041;1.148;1.128;1.056;1.09;1.07;1.06;9
llama-3-8b-tp8;2048;1680;0.064;1.071;1.135;0.107;1.05;1.157;1.137;1.068;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;1696;0.063;1.08;1.143;0.107;1.059;1.166;1.146;1.075;1.08;1.07;1.06;9
llama-3-8b-tp8;2048;1712;0.063;1.089;1.152;0.107;1.068;1.175;1.156;1.086;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;1728;0.063;1.098;1.161;0.106;1.078;1.184;1.165;1.1;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;1744;0.062;1.109;1.171;0.106;1.089;1.195;1.175;1.118;1.07;1.05;1.05;13
llama-3-8b-tp8;2048;1760;0.063;1.118;1.181;0.106;1.102;1.208;1.184;1.127;1.07;1.05;1.05;13
llama-3-8b-tp8;2048;1776;0.063;1.128;1.191;0.108;1.112;1.22;1.195;1.138;1.07;1.05;1.05;13
llama-3-8b-tp8;2048;1792;0.062;1.137;1.199;0.107;1.122;1.229;1.204;1.147;1.07;1.05;1.05;13
llama-3-8b-tp8;2048;1808;0.062;1.146;1.208;0.105;1.13;1.235;1.214;1.152;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1824;0.063;1.157;1.22;0.105;1.14;1.245;1.223;1.164;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1840;0.062;1.166;1.228;0.105;1.149;1.254;1.233;1.17;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1856;0.062;1.175;1.237;0.107;1.158;1.265;1.242;1.179;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1872;0.063;1.186;1.249;0.106;1.167;1.273;1.252;1.191;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1888;0.063;1.196;1.259;0.107;1.176;1.283;1.262;1.198;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1904;0.063;1.205;1.268;0.108;1.186;1.294;1.272;1.207;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1920;0.063;1.22;1.283;0.106;1.196;1.302;1.283;1.219;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1936;0.063;1.231;1.294;0.107;1.206;1.313;1.293;1.223;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;1952;0.063;1.24;1.303;0.105;1.216;1.321;1.303;1.231;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;1968;0.063;1.251;1.314;0.107;1.228;1.335;1.314;1.241;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;1984;0.062;1.262;1.324;0.108;1.24;1.348;1.324;1.247;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2000;0.063;1.269;1.332;0.107;1.25;1.357;1.333;1.257;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2016;0.062;1.282;1.344;0.107;1.26;1.367;1.343;1.269;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2032;0.063;1.292;1.355;0.107;1.269;1.376;1.353;1.276;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2048;0.063;1.305;1.368;0.108;1.278;1.386;1.365;1.286;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2064;0.064;1.312;1.376;0.108;1.287;1.395;1.373;1.297;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2080;0.063;1.322;1.385;0.107;1.296;1.403;1.382;1.303;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2096;0.063;1.332;1.395;0.106;1.305;1.411;1.391;1.314;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2112;0.063;1.342;1.405;0.106;1.315;1.421;1.402;1.325;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2128;0.063;1.351;1.414;0.108;1.324;1.432;1.411;1.333;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2144;0.063;1.36;1.423;0.107;1.334;1.441;1.421;1.341;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2160;0.063;1.372;1.435;0.108;1.343;1.451;1.431;1.354;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2176;0.063;1.38;1.443;0.107;1.354;1.461;1.44;1.359;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2192;0.063;1.389;1.452;0.105;1.365;1.47;1.45;1.369;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2208;0.063;1.398;1.461;0.107;1.376;1.483;1.458;1.381;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2224;0.062;1.406;1.468;0.107;1.385;1.492;1.47;1.388;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2240;0.063;1.419;1.482;0.107;1.396;1.503;1.479;1.397;1.08;1.06;1.06;9
llama-3-8b-tp8;4096;4;0.227;0.023;0.25;0.227;0.017;0.244;0.229;0.27;0.9;0.85;0.93;0
llama-3-8b-tp8;4096;8;0.221;0.024;0.245;0.227;0.02;0.247;0.233;0.274;0.9;0.85;0.89;0
llama-3-8b-tp8;4096;12;0.221;0.025;0.246;0.226;0.022;0.248;0.24;0.271;0.92;0.89;0.91;0
llama-3-8b-tp8;4096;16;0.221;0.031;0.252;0.227;0.029;0.256;0.246;0.267;0.96;0.92;0.94;0
llama-3-8b-tp8;4096;24;0.221;0.049;0.27;0.227;0.048;0.275;0.258;0.276;1.0;0.93;0.98;11
llama-3-8b-tp8;4096;32;0.221;0.059;0.28;0.228;0.058;0.286;0.271;0.268;1.07;1.01;1.04;0
llama-3-8b-tp8;4096;40;0.221;0.069;0.29;0.229;0.068;0.297;0.282;0.27;1.1;1.04;1.07;0
llama-3-8b-tp8;4096;48;0.221;0.079;0.3;0.229;0.078;0.307;0.293;0.276;1.11;1.06;1.09;0
llama-3-8b-tp8;4096;56;0.222;0.093;0.315;0.229;0.089;0.318;0.305;0.278;1.14;1.1;1.13;0
llama-3-8b-tp8;4096;64;0.222;0.1;0.322;0.23;0.098;0.328;0.317;0.282;1.16;1.12;1.14;0
llama-3-8b-tp8;4096;80;0.222;0.124;0.346;0.23;0.121;0.351;0.341;0.292;1.2;1.17;1.18;0
llama-3-8b-tp8;4096;96;0.222;0.142;0.364;0.231;0.14;0.371;0.392;0.302;1.23;1.3;1.21;11
llama-3-8b-tp8;4096;112;0.224;0.166;0.39;0.231;0.176;0.407;0.425;0.317;1.28;1.34;1.23;11
llama-3-8b-tp8;4096;128;0.224;0.184;0.408;0.231;0.188;0.419;0.468;0.327;1.28;1.43;1.25;11
llama-3-8b-tp8;4096;144;0.223;0.203;0.426;0.231;0.201;0.432;0.509;0.334;1.29;1.52;1.28;11
llama-3-8b-tp8;4096;160;0.224;0.224;0.448;0.232;0.219;0.451;0.549;0.353;1.28;1.56;1.27;11
llama-3-8b-tp8;4096;176;0.224;0.242;0.466;0.235;0.235;0.47;0.59;0.315;1.49;1.87;1.48;11
llama-3-8b-tp8;4096;192;0.225;0.261;0.486;0.236;0.254;0.49;0.632;0.327;1.5;1.93;1.49;11
llama-3-8b-tp8;4096;208;0.224;0.28;0.504;0.236;0.271;0.507;0.665;0.339;1.5;1.96;1.49;11
llama-3-8b-tp8;4096;224;0.225;0.358;0.583;0.232;0.344;0.576;0.679;0.36;1.6;1.89;1.62;11
llama-3-8b-tp8;4096;240;0.225;0.399;0.624;0.231;0.359;0.59;0.695;0.393;1.5;1.77;1.59;11
llama-3-8b-tp8;4096;256;0.225;0.408;0.633;0.233;0.37;0.603;0.725;0.414;1.46;1.75;1.53;11
llama-3-8b-tp8;4096;272;0.225;0.415;0.64;0.232;0.378;0.61;0.538;0.403;1.51;1.33;1.59;11
llama-3-8b-tp8;4096;288;0.226;0.424;0.65;0.233;0.388;0.621;0.56;0.422;1.47;1.33;1.54;11
llama-3-8b-tp8;4096;304;0.225;0.434;0.659;0.234;0.401;0.635;0.578;0.442;1.44;1.31;1.49;11
llama-3-8b-tp8;4096;320;0.225;0.446;0.671;0.235;0.42;0.655;0.601;0.462;1.42;1.3;1.45;11
llama-3-8b-tp8;4096;336;0.226;0.459;0.685;0.234;0.436;0.67;0.618;0.482;1.39;1.28;1.42;11
llama-3-8b-tp8;4096;352;0.226;0.475;0.701;0.236;0.455;0.691;0.639;0.503;1.37;1.27;1.39;11
llama-3-8b-tp8;4096;368;0.226;0.492;0.718;0.235;0.472;0.707;0.661;0.525;1.35;1.26;1.37;9
llama-3-8b-tp8;4096;384;0.227;0.511;0.738;0.235;0.491;0.726;0.685;0.545;1.33;1.26;1.35;9
llama-3-8b-tp8;4096;400;0.227;0.533;0.76;0.236;0.508;0.744;0.706;0.566;1.31;1.25;1.34;9
llama-3-8b-tp8;4096;416;0.228;0.554;0.782;0.236;0.526;0.762;0.728;0.585;1.3;1.24;1.34;9
llama-3-8b-tp8;4096;432;0.228;0.571;0.799;0.237;0.543;0.78;0.764;0.605;1.29;1.26;1.32;9
llama-3-8b-tp8;4096;448;0.228;0.649;0.877;0.234;0.612;0.846;0.781;0.658;1.29;1.19;1.33;9
llama-3-8b-tp8;4096;464;0.228;0.666;0.894;0.235;0.625;0.86;0.809;0.676;1.27;1.2;1.32;9
llama-3-8b-tp8;4096;480;0.228;0.675;0.903;0.234;0.637;0.871;0.831;0.696;1.25;1.19;1.3;9
llama-3-8b-tp8;4096;496;0.227;0.686;0.913;0.235;0.644;0.879;0.847;0.714;1.23;1.19;1.28;9
llama-3-8b-tp8;4096;512;0.228;0.697;0.925;0.238;0.66;0.898;0.861;0.732;1.23;1.18;1.26;9
llama-3-8b-tp8;4096;528;0.227;0.711;0.938;0.235;0.673;0.908;0.885;0.75;1.21;1.18;1.25;9
llama-3-8b-tp8;4096;544;0.227;0.725;0.952;0.236;0.691;0.927;0.905;0.771;1.2;1.17;1.23;9
llama-3-8b-tp8;4096;560;0.227;0.742;0.969;0.238;0.708;0.946;0.926;0.785;1.21;1.18;1.23;9
llama-3-8b-tp8;4096;576;0.227;0.764;0.991;0.238;0.727;0.965;0.949;0.805;1.2;1.18;1.23;9
llama-3-8b-tp8;4096;592;0.227;0.789;1.016;0.238;0.745;0.983;0.968;0.821;1.2;1.18;1.24;9
llama-3-8b-tp8;4096;608;0.227;0.812;1.039;0.24;0.763;1.003;0.987;0.839;1.2;1.18;1.24;9
llama-3-8b-tp8;4096;624;0.227;0.838;1.065;0.24;0.781;1.021;1.009;0.856;1.19;1.18;1.24;9
llama-3-8b-tp8;4096;640;0.227;0.858;1.085;0.239;0.799;1.038;1.025;0.876;1.18;1.17;1.24;9
llama-3-8b-tp8;4096;656;0.227;0.896;1.123;0.237;0.853;1.09;1.044;0.894;1.22;1.17;1.26;9
llama-3-8b-tp8;4096;672;0.228;0.93;1.158;0.237;0.878;1.115;1.062;0.913;1.22;1.16;1.27;9
llama-3-8b-tp8;4096;688;0.227;0.939;1.166;0.236;0.89;1.126;1.09;0.93;1.21;1.17;1.25;9
llama-3-8b-tp8;4096;704;0.227;0.959;1.186;0.237;0.9;1.137;1.111;0.95;1.2;1.17;1.25;9
llama-3-8b-tp8;4096;720;0.227;0.974;1.201;0.236;0.913;1.149;1.132;0.968;1.19;1.17;1.24;9
llama-3-8b-tp8;4096;736;0.228;0.994;1.222;0.236;0.929;1.165;1.154;0.988;1.18;1.17;1.24;9
llama-3-8b-tp8;4096;752;0.227;1.013;1.24;0.234;0.947;1.181;1.176;1.005;1.18;1.17;1.23;9
llama-3-8b-tp8;4096;768;0.227;1.026;1.253;0.237;0.964;1.201;1.201;1.026;1.17;1.17;1.22;9
llama-3-8b-tp8;4096;784;0.227;1.052;1.279;0.235;0.982;1.217;1.22;1.042;1.17;1.17;1.23;9
llama-3-8b-tp8;4096;800;0.226;1.073;1.299;0.237;1.0;1.237;1.246;1.063;1.16;1.17;1.22;9
llama-3-8b-tp8;4096;816;0.226;1.097;1.323;0.237;1.018;1.255;1.266;1.082;1.16;1.17;1.22;9
llama-3-8b-tp8;4096;832;0.226;1.119;1.345;0.236;1.036;1.272;1.288;1.104;1.15;1.17;1.22;9
llama-3-8b-tp8;4096;848;0.227;1.142;1.369;0.238;1.054;1.292;1.311;1.126;1.15;1.16;1.22;9
llama-3-8b-tp8;4096;864;0.226;1.154;1.38;0.237;1.075;1.312;1.331;1.159;1.13;1.15;1.19;9
llama-3-8b-tp8;4096;880;0.226;1.184;1.41;0.236;1.127;1.363;1.349;1.182;1.15;1.14;1.19;11
llama-3-8b-tp8;4096;896;0.225;1.194;1.419;0.238;1.145;1.383;1.376;1.199;1.15;1.15;1.18;11
llama-3-8b-tp8;4096;912;0.225;1.208;1.433;0.237;1.156;1.393;1.394;1.215;1.15;1.15;1.18;11
llama-3-8b-tp8;4096;928;0.226;1.228;1.454;0.236;1.169;1.405;1.412;1.234;1.14;1.14;1.18;11
llama-3-8b-tp8;4096;944;0.225;1.255;1.48;0.236;1.184;1.42;1.433;1.25;1.14;1.15;1.18;11
llama-3-8b-tp8;4096;960;0.226;1.274;1.5;0.237;1.202;1.439;1.461;1.268;1.13;1.15;1.18;11
llama-3-8b-tp8;4096;976;0.225;1.293;1.518;0.236;1.22;1.456;1.483;1.287;1.13;1.15;1.18;11
llama-3-8b-tp8;4096;992;0.225;1.315;1.54;0.236;1.236;1.472;1.512;1.304;1.13;1.16;1.18;11
llama-3-8b-tp8;4096;1008;0.225;1.339;1.564;0.235;1.254;1.489;1.537;1.322;1.13;1.16;1.18;11
llama-3-8b-tp8;4096;1024;0.226;1.362;1.588;0.237;1.272;1.509;1.562;1.352;1.12;1.16;1.17;11
llama-3-8b-tp8;4096;1040;0.226;1.382;1.608;0.237;1.29;1.527;1.586;1.368;1.12;1.16;1.18;9
llama-3-8b-tp8;4096;1056;0.227;1.404;1.631;0.237;1.308;1.545;1.608;1.382;1.12;1.16;1.18;9
llama-3-8b-tp8;4096;1072;0.226;1.425;1.651;0.236;1.327;1.563;1.635;1.399;1.12;1.17;1.18;9
llama-3-8b-tp8;4096;1088;0.226;1.441;1.667;0.235;1.364;1.599;1.65;1.41;1.13;1.17;1.18;9
llama-3-8b-tp8;4096;1104;0.226;1.456;1.682;0.237;1.395;1.632;1.675;1.429;1.14;1.17;1.18;9
llama-3-8b-tp8;4096;1120;0.226;1.474;1.7;0.236;1.411;1.647;1.697;1.449;1.14;1.17;1.17;9
llama-3-8b-tp8;6144;4;0.356;0.027;0.383;0.396;0.018;0.414;0.399;0.423;0.98;0.94;0.91;0
llama-3-8b-tp8;6144;8;0.352;0.027;0.379;0.396;0.022;0.418;0.414;0.425;0.98;0.97;0.89;9
llama-3-8b-tp8;6144;12;0.354;0.041;0.395;0.396;0.04;0.436;0.419;0.426;1.02;0.98;0.93;0
llama-3-8b-tp8;6144;16;0.355;0.049;0.404;0.395;0.049;0.444;0.427;0.428;1.04;1.0;0.94;0
llama-3-8b-tp8;6144;24;0.353;0.066;0.419;0.396;0.063;0.459;0.441;0.437;1.05;1.01;0.96;9
llama-3-8b-tp8;6144;32;0.353;0.08;0.433;0.397;0.078;0.475;0.535;0.447;1.06;1.2;0.97;11
llama-3-8b-tp8;6144;40;0.353;0.097;0.45;0.398;0.094;0.492;0.552;0.461;1.07;1.2;0.98;11
llama-3-8b-tp8;6144;48;0.355;0.111;0.466;0.398;0.108;0.506;0.575;0.475;1.07;1.21;0.98;11
llama-3-8b-tp8;6144;56;0.354;0.132;0.486;0.399;0.125;0.524;0.596;0.489;1.07;1.22;0.99;11
llama-3-8b-tp8;6144;64;0.354;0.143;0.497;0.4;0.139;0.539;0.614;0.505;1.07;1.22;0.98;9
llama-3-8b-tp8;6144;80;0.355;0.175;0.53;0.399;0.173;0.572;0.667;0.522;1.1;1.28;1.02;9
llama-3-8b-tp8;6144;96;0.356;0.205;0.561;0.401;0.2;0.601;0.718;0.532;1.13;1.35;1.05;9
llama-3-8b-tp8;6144;112;0.355;0.242;0.597;0.401;0.258;0.659;0.766;0.541;1.22;1.42;1.1;9
llama-3-8b-tp8;6144;128;0.357;0.267;0.624;0.401;0.275;0.676;0.815;0.552;1.22;1.48;1.13;9
llama-3-8b-tp8;6144;144;0.357;0.294;0.651;0.401;0.295;0.696;0.864;0.565;1.23;1.53;1.15;9
llama-3-8b-tp8;6144;160;0.357;0.328;0.685;0.401;0.321;0.722;0.904;0.575;1.26;1.57;1.19;9
llama-3-8b-tp8;6144;176;0.358;0.36;0.718;0.406;0.346;0.752;0.951;0.588;1.28;1.62;1.22;9
llama-3-8b-tp8;6144;192;0.358;0.394;0.752;0.405;0.373;0.778;0.997;0.602;1.29;1.66;1.25;9
llama-3-8b-tp8;6144;208;0.356;0.432;0.788;0.405;0.4;0.805;1.034;0.607;1.33;1.7;1.3;11
llama-3-8b-tp8;6144;224;0.357;0.524;0.881;0.399;0.514;0.913;1.081;0.624;1.46;1.73;1.41;11
llama-3-8b-tp8;6144;240;0.359;0.595;0.954;0.401;0.539;0.94;1.126;0.643;1.46;1.75;1.48;9
llama-3-8b-tp8;6144;256;0.357;0.611;0.968;0.401;0.551;0.952;1.169;0.666;1.43;1.76;1.45;9
llama-3-8b-tp8;6144;272;0.356;0.622;0.978;0.403;0.563;0.966;1.199;0.691;1.4;1.74;1.42;9
llama-3-8b-tp8;6144;288;0.358;0.639;0.997;0.405;0.575;0.98;1.252;0.714;1.37;1.75;1.4;9
llama-3-8b-tp8;6144;304;0.358;0.655;1.013;0.403;0.596;0.999;1.295;0.74;1.35;1.75;1.37;9
llama-3-8b-tp8;6144;320;0.358;0.676;1.034;0.405;0.622;1.027;1.343;0.774;1.33;1.74;1.34;9
llama-3-8b-tp8;6144;336;0.357;0.698;1.055;0.406;0.648;1.054;1.4;0.8;1.32;1.75;1.32;9
llama-3-8b-tp8;6144;352;0.358;0.729;1.087;0.403;0.676;1.079;1.443;0.832;1.3;1.73;1.31;9
llama-3-8b-tp8;6144;368;0.36;0.755;1.115;0.403;0.703;1.106;1.491;0.861;1.28;1.73;1.3;9
llama-3-8b-tp8;6144;384;0.357;0.788;1.145;0.403;0.73;1.133;1.538;0.891;1.27;1.73;1.29;9
llama-3-8b-tp8;6144;400;0.358;0.821;1.179;0.403;0.757;1.16;1.585;0.871;1.33;1.82;1.35;9
llama-3-8b-tp8;6144;416;0.358;0.852;1.21;0.404;0.784;1.188;1.171;0.896;1.33;1.31;1.35;9
llama-3-8b-tp8;6144;432;0.358;0.881;1.239;0.403;0.811;1.214;1.198;0.926;1.31;1.29;1.34;9
llama-3-8b-tp8;6144;448;0.359;0.972;1.331;0.402;0.916;1.318;1.233;1.027;1.28;1.2;1.3;9
llama-3-8b-tp8;6144;464;0.359;1.002;1.361;0.401;0.937;1.338;1.262;1.059;1.26;1.19;1.29;9
llama-3-8b-tp8;6144;480;0.357;1.012;1.369;0.402;0.949;1.351;1.291;1.094;1.23;1.18;1.25;9
llama-3-8b-tp8;6144;496;0.358;1.032;1.39;0.403;0.962;1.365;1.322;1.122;1.22;1.18;1.24;9
llama-3-8b-tp8;6144;512;0.357;1.059;1.416;0.403;0.98;1.383;1.348;1.155;1.2;1.17;1.23;9
llama-3-8b-tp8;6144;528;0.358;1.082;1.44;0.403;1.005;1.408;1.383;1.183;1.19;1.17;1.22;9
llama-3-8b-tp8;6144;544;0.358;1.108;1.466;0.404;1.031;1.435;1.419;1.22;1.18;1.16;1.2;9
llama-3-8b-tp8;6144;560;0.358;1.131;1.489;0.404;1.057;1.461;1.452;1.239;1.18;1.17;1.2;9
llama-3-8b-tp8;6144;576;0.359;1.166;1.525;0.404;1.084;1.488;1.483;1.266;1.18;1.17;1.2;9
llama-3-8b-tp8;6144;592;0.358;1.195;1.553;0.403;1.111;1.514;1.517;1.289;1.17;1.18;1.2;9
llama-3-8b-tp8;6144;608;0.36;1.223;1.583;0.403;1.138;1.541;1.548;1.307;1.18;1.18;1.21;9
llama-3-8b-tp8;6144;624;0.358;1.26;1.618;0.403;1.165;1.568;1.585;1.337;1.17;1.19;1.21;9
llama-3-8b-tp8;6144;640;0.358;1.283;1.641;0.404;1.192;1.596;1.609;1.36;1.17;1.18;1.21;9
llama-3-8b-tp8;6144;656;0.358;1.345;1.703;0.404;1.276;1.68;1.646;1.379;1.22;1.19;1.23;9
llama-3-8b-tp8;6144;672;0.358;1.39;1.748;0.402;1.314;1.716;1.676;1.412;1.22;1.19;1.24;9
llama-3-8b-tp8;6144;688;0.357;1.399;1.756;0.403;1.331;1.734;1.715;1.44;1.2;1.19;1.22;9
llama-3-8b-tp8;6144;704;0.358;1.441;1.799;0.403;1.344;1.747;1.748;1.46;1.2;1.2;1.23;9
llama-3-8b-tp8;6144;720;0.358;1.449;1.807;0.404;1.364;1.768;1.77;1.496;1.18;1.18;1.21;9
llama-3-8b-tp8;6144;736;0.356;1.493;1.849;0.404;1.389;1.793;1.802;1.526;1.17;1.18;1.21;9
llama-3-8b-tp8;8192;4;0.585;0.028;0.613;0.718;0.021;0.739;0.744;0.63;1.17;1.18;0.97;9
llama-3-8b-tp8;8192;8;0.577;0.035;0.612;0.718;0.03;0.748;0.754;0.634;1.18;1.19;0.97;9
llama-3-8b-tp8;8192;12;0.58;0.05;0.63;0.716;0.048;0.764;0.766;0.634;1.21;1.21;0.99;9
llama-3-8b-tp8;8192;16;0.578;0.06;0.638;0.719;0.057;0.776;0.78;0.641;1.21;1.22;1.0;9
llama-3-8b-tp8;8192;24;0.576;0.083;0.659;0.715;0.078;0.793;0.815;0.646;1.23;1.26;1.02;9
llama-3-8b-tp8;8192;32;0.578;0.102;0.68;0.716;0.098;0.814;0.84;0.655;1.24;1.28;1.04;9
llama-3-8b-tp8;8192;40;0.58;0.121;0.701;0.72;0.118;0.838;0.868;0.661;1.27;1.31;1.06;9
llama-3-8b-tp8;8192;48;0.579;0.143;0.722;0.721;0.139;0.86;0.894;0.672;1.28;1.33;1.07;9
llama-3-8b-tp8;8192;56;0.579;0.167;0.746;0.725;0.162;0.887;0.923;0.681;1.3;1.36;1.1;9
llama-3-8b-tp8;8192;64;0.58;0.185;0.765;0.721;0.18;0.901;0.948;0.695;1.3;1.36;1.1;9
llama-3-8b-tp8;8192;80;0.576;0.226;0.802;0.728;0.223;0.951;0.999;0.72;1.32;1.39;1.11;9
llama-3-8b-tp8;8192;96;0.578;0.265;0.843;0.72;0.26;0.98;1.052;0.746;1.31;1.41;1.13;9
llama-3-8b-tp8;8192;112;0.58;0.308;0.888;0.721;0.34;1.061;1.101;0.769;1.38;1.43;1.15;9
llama-3-8b-tp8;8192;128;0.578;0.349;0.927;0.721;0.362;1.083;1.153;0.795;1.36;1.45;1.17;9
llama-3-8b-tp8;8192;144;0.578;0.384;0.962;0.721;0.388;1.109;1.206;0.825;1.34;1.46;1.17;9
llama-3-8b-tp8;8192;160;0.581;0.425;1.006;0.722;0.421;1.143;1.279;0.845;1.35;1.51;1.19;9
llama-3-8b-tp8;8192;176;0.58;0.472;1.052;0.724;0.456;1.18;1.343;0.873;1.35;1.54;1.21;9
llama-3-8b-tp8;8192;192;0.579;0.513;1.092;0.723;0.491;1.214;1.404;0.905;1.34;1.55;1.21;9
llama-3-8b-tp8;8192;208;0.579;0.556;1.135;0.721;0.527;1.248;1.471;0.935;1.33;1.57;1.21;9
llama-3-8b-tp8;8192;224;0.585;0.699;1.284;0.721;0.681;1.402;1.542;0.966;1.45;1.6;1.33;9
llama-3-8b-tp8;8192;240;0.582;0.79;1.372;0.718;0.719;1.437;1.613;1.0;1.44;1.61;1.37;9
llama-3-8b-tp8;8192;256;0.58;0.81;1.39;0.72;0.733;1.453;1.667;1.025;1.42;1.63;1.36;9
llama-3-8b-tp8;8192;272;0.584;0.827;1.411;0.721;0.746;1.467;1.719;1.04;1.41;1.65;1.36;9
llama-3-8b-tp8;8192;288;0.582;0.843;1.425;0.725;0.762;1.487;1.776;1.064;1.4;1.67;1.34;9
llama-3-8b-tp8;8192;304;0.581;0.865;1.446;0.723;0.788;1.511;1.828;1.087;1.39;1.68;1.33;9
llama-3-8b-tp8;8192;320;0.58;0.889;1.469;0.721;0.821;1.542;1.886;1.12;1.38;1.68;1.31;9
llama-3-8b-tp8;8192;336;0.582;0.917;1.499;0.724;0.856;1.58;1.937;1.16;1.36;1.67;1.29;9
llama-3-8b-tp8;8192;352;0.58;0.951;1.531;0.723;0.892;1.615;1.999;1.189;1.36;1.68;1.29;9
llama-3-8b-tp8;8192;368;0.583;0.988;1.571;0.725;0.928;1.653;2.063;1.227;1.35;1.68;1.28;9
llama-3-8b-tp8;8192;384;0.582;1.027;1.609;0.721;0.963;1.684;2.127;1.266;1.33;1.68;1.27;9
llama-3-8b-tp8;8192;400;0.583;1.073;1.656;0.725;0.999;1.724;2.192;1.301;1.33;1.68;1.27;9
llama-3-8b-tp8;8192;416;0.582;1.108;1.69;0.724;1.034;1.758;2.245;1.334;1.32;1.68;1.27;9
llama-3-8b-tp8;8192;432;0.583;1.152;1.735;0.724;1.069;1.793;2.314;1.364;1.31;1.7;1.27;9
llama-3-8b-tp8;8192;448;0.581;1.3;1.881;0.723;1.213;1.936;2.386;1.397;1.39;1.71;1.35;9
llama-3-8b-tp8;8192;464;0.584;1.329;1.913;0.722;1.24;1.962;2.454;1.432;1.37;1.71;1.34;9
llama-3-8b-tp8;8192;480;0.584;1.346;1.93;0.72;1.254;1.974;2.517;1.471;1.34;1.71;1.31;9
llama-3-8b-tp8;8192;496;0.58;1.359;1.939;0.724;1.271;1.995;2.571;1.509;1.32;1.7;1.28;9
llama-3-8b-tp8;8192;512;0.582;1.392;1.974;0.724;1.295;2.019;2.628;1.547;1.31;1.7;1.28;9
llama-3-8b-tp8;8192;528;0.583;1.421;2.004;0.724;1.328;2.052;2.686;1.611;1.27;1.67;1.24;9
llama-3-8b-tp8;8192;544;0.583;1.446;2.029;0.725;1.362;2.087;2.008;1.641;1.27;1.22;1.24;9
llama-3-8b-tp8;8192;560;0.582;1.488;2.07;0.725;1.397;2.122;2.049;1.676;1.27;1.22;1.24;9
llama-3-8b-tp8;12288;4;1.129;0.033;1.162;1.367;0.023;1.39;1.384;1.286;1.08;1.08;0.9;0
llama-3-8b-tp8;12288;8;1.127;0.052;1.179;1.366;0.05;1.416;1.398;1.295;1.09;1.08;0.91;9
llama-3-8b-tp8;12288;12;1.129;0.069;1.198;1.366;0.064;1.43;1.418;1.298;1.1;1.09;0.92;9
llama-3-8b-tp8;12288;16;1.129;0.084;1.213;1.366;0.079;1.445;1.437;1.304;1.11;1.1;0.93;9
llama-3-8b-tp8;12288;24;1.13;0.115;1.245;1.366;0.107;1.473;1.488;1.312;1.12;1.13;0.95;9
llama-3-8b-tp8;12288;32;1.128;0.144;1.272;1.365;0.139;1.504;1.535;1.32;1.14;1.16;0.96;9
llama-3-8b-tp8;12288;40;1.127;0.18;1.307;1.367;0.17;1.537;1.576;1.331;1.15;1.18;0.98;9
llama-3-8b-tp8;12288;48;1.128;0.205;1.333;1.369;0.199;1.568;1.616;1.343;1.17;1.2;0.99;9
llama-3-8b-tp8;12288;56;1.131;0.239;1.37;1.367;0.233;1.6;1.653;1.354;1.18;1.22;1.01;9
llama-3-8b-tp8;12288;64;1.127;0.266;1.393;1.365;0.259;1.624;1.685;1.367;1.19;1.23;1.02;9
llama-3-8b-tp8;12288;80;1.127;0.341;1.468;1.368;0.326;1.694;1.773;1.398;1.21;1.27;1.05;9
llama-3-8b-tp8;12288;96;1.132;0.39;1.522;1.37;0.379;1.749;1.868;1.429;1.22;1.31;1.07;9
llama-3-8b-tp8;12288;112;1.126;0.463;1.589;1.366;0.505;1.871;1.951;1.464;1.28;1.33;1.09;9
llama-3-8b-tp8;12288;128;1.129;0.513;1.642;1.367;0.535;1.902;2.048;1.502;1.27;1.36;1.09;9
llama-3-8b-tp8;12288;144;1.126;0.566;1.692;1.37;0.573;1.943;2.147;1.535;1.27;1.4;1.1;9
llama-3-8b-tp8;12288;160;1.129;0.633;1.762;1.367;0.624;1.991;2.248;1.575;1.26;1.43;1.12;9
llama-3-8b-tp8;12288;176;1.13;0.712;1.842;1.369;0.677;2.046;2.337;1.611;1.27;1.45;1.14;9
llama-3-8b-tp8;12288;192;1.128;0.771;1.899;1.373;0.731;2.104;2.436;1.645;1.28;1.48;1.15;9
llama-3-8b-tp8;12288;208;1.133;0.838;1.971;1.369;0.783;2.152;2.521;1.682;1.28;1.5;1.17;9
llama-3-8b-tp8;12288;224;1.13;1.038;2.168;1.369;1.024;2.393;2.609;1.719;1.39;1.52;1.26;9
llama-3-8b-tp8;12288;240;1.133;1.188;2.321;1.368;1.081;2.449;2.698;1.758;1.39;1.53;1.32;9
llama-3-8b-tp8;12288;256;1.13;1.212;2.342;1.367;1.098;2.465;2.788;1.803;1.37;1.55;1.3;9
llama-3-8b-tp8;12288;272;1.133;1.234;2.367;1.369;1.116;2.485;2.869;1.839;1.35;1.56;1.29;9
llama-3-8b-tp8;12288;288;1.129;1.263;2.392;1.371;1.14;2.511;2.942;1.886;1.33;1.56;1.27;9
llama-3-8b-tp8;12288;304;1.126;1.294;2.42;1.37;1.174;2.544;3.033;1.944;1.31;1.56;1.24;11
llama-3-8b-tp8;12288;320;1.125;1.328;2.453;1.37;1.225;2.595;3.123;1.976;1.31;1.58;1.24;9
llama-3-8b-tp8;12288;336;1.133;1.375;2.508;1.372;1.277;2.649;3.222;2.035;1.3;1.58;1.23;9
llama-3-8b-tp8;12288;352;1.126;1.42;2.546;1.37;1.329;2.699;3.328;2.081;1.3;1.6;1.22;11
llama-3-8b-tp8;12288;368;1.127;1.472;2.599;1.371;1.384;2.755;3.427;2.132;1.29;1.61;1.22;11
llama-3-8b-tp8;16384;4;1.846;0.041;1.887;2.212;0.031;2.243;2.245;2.045;1.1;1.1;0.92;9
llama-3-8b-tp8;16384;8;1.845;0.063;1.908;2.214;0.058;2.272;2.275;2.058;1.1;1.11;0.93;9
llama-3-8b-tp8;16384;12;1.842;0.085;1.927;2.214;0.079;2.293;2.298;2.065;1.11;1.11;0.93;9
llama-3-8b-tp8;16384;16;1.84;0.104;1.944;2.213;0.097;2.31;2.319;2.073;1.11;1.12;0.94;9
llama-3-8b-tp8;16384;24;1.84;0.144;1.984;2.215;0.138;2.353;2.386;2.087;1.13;1.14;0.95;9
llama-3-8b-tp8;16384;32;1.842;0.185;2.027;2.214;0.18;2.394;2.446;2.1;1.14;1.16;0.97;9
llama-3-8b-tp8;16384;40;1.84;0.225;2.065;2.213;0.218;2.431;2.509;2.112;1.15;1.19;0.98;9
llama-3-8b-tp8;16384;48;1.844;0.267;2.111;2.214;0.259;2.473;2.569;2.129;1.16;1.21;0.99;9
llama-3-8b-tp8;16384;56;1.849;0.312;2.161;2.216;0.304;2.52;2.622;2.147;1.17;1.22;1.01;9
llama-3-8b-tp8;16384;64;1.848;0.348;2.196;2.214;0.34;2.554;2.676;2.164;1.18;1.24;1.01;9
llama-3-8b-tp8;16384;80;1.843;0.429;2.272;2.215;0.428;2.643;2.777;2.2;1.2;1.26;1.03;9
llama-3-8b-tp8;16384;96;1.846;0.512;2.358;2.215;0.498;2.713;2.892;2.235;1.21;1.29;1.06;9
llama-3-8b-tp8;16384;112;1.844;0.598;2.442;2.213;0.672;2.885;3.013;2.282;1.26;1.32;1.07;9
llama-3-8b-tp8;16384;128;1.843;0.675;2.518;2.214;0.71;2.924;3.143;2.329;1.26;1.35;1.08;9
llama-3-8b-tp8;16384;144;1.846;0.745;2.591;2.213;0.76;2.973;3.266;2.377;1.25;1.37;1.09;9
llama-3-8b-tp8;16384;160;1.844;0.824;2.668;2.212;0.827;3.039;3.376;2.429;1.25;1.39;1.1;9
llama-3-8b-tp8;16384;176;1.842;0.939;2.781;2.216;0.897;3.113;3.504;2.47;1.26;1.42;1.13;9
llama-3-8b-tp8;16384;192;1.839;1.019;2.858;2.217;0.969;3.186;3.642;2.518;1.27;1.45;1.14;9
llama-3-8b-tp8;16384;208;1.838;1.105;2.943;2.216;1.038;3.254;3.768;2.565;1.27;1.47;1.15;9
llama-3-8b-tp8;16384;224;1.842;1.375;3.217;2.213;1.361;3.574;3.881;2.617;1.37;1.48;1.23;9
llama-3-8b-tp8;16384;240;1.841;1.578;3.419;2.213;1.437;3.65;4.023;2.661;1.37;1.51;1.28;9
llama-3-8b-tp8;16384;256;1.835;1.619;3.454;2.214;1.461;3.675;4.129;2.72;1.35;1.52;1.27;9
llama-3-8b-tp8;16384;272;1.842;1.646;3.488;2.214;1.484;3.698;4.243;2.778;1.33;1.53;1.26;9

yi-34b-tp8;1024;4;0.042;0.019;0.061;0.069;0.013;0.082;0.068;0.078;1.05;0.87;0.78;13
yi-34b-tp8;1024;8;0.039;0.019;0.058;0.068;0.013;0.081;0.068;0.078;1.04;0.87;0.74;13
yi-34b-tp8;1024;12;0.039;0.019;0.058;0.068;0.014;0.082;0.069;0.077;1.06;0.9;0.75;11
yi-34b-tp8;1024;16;0.04;0.019;0.059;0.068;0.017;0.085;0.069;0.077;1.1;0.9;0.77;13
yi-34b-tp8;1024;24;0.039;0.019;0.058;0.068;0.018;0.086;0.077;0.078;1.1;0.99;0.74;13
yi-34b-tp8;1024;32;0.039;0.022;0.061;0.068;0.02;0.088;0.078;0.078;1.13;1.0;0.78;13
yi-34b-tp8;1024;40;0.039;0.022;0.061;0.068;0.021;0.089;0.079;0.078;1.14;1.01;0.78;11
yi-34b-tp8;1024;48;0.04;0.022;0.062;0.068;0.022;0.09;0.082;0.078;1.15;1.05;0.79;13
yi-34b-tp8;1024;56;0.039;0.026;0.065;0.068;0.025;0.093;0.064;0.08;1.16;0.8;0.81;9
yi-34b-tp8;1024;64;0.039;0.033;0.072;0.068;0.03;0.098;0.069;0.078;1.26;0.88;0.92;13
yi-34b-tp8;1024;80;0.039;0.047;0.086;0.068;0.044;0.112;0.078;0.081;1.38;0.96;1.06;13
yi-34b-tp8;1024;96;0.038;0.048;0.086;0.069;0.05;0.119;0.088;0.078;1.53;1.13;1.1;13
yi-34b-tp8;1024;112;0.039;0.055;0.094;0.069;0.052;0.121;0.096;0.078;1.55;1.23;1.21;13
yi-34b-tp8;1024;128;0.039;0.061;0.1;0.069;0.056;0.125;0.078;0.078;1.6;1.0;1.28;11
yi-34b-tp8;1024;144;0.04;0.067;0.107;0.069;0.061;0.13;0.085;0.078;1.67;1.09;1.37;11
yi-34b-tp8;1024;160;0.039;0.074;0.113;0.07;0.065;0.135;0.091;0.079;1.71;1.15;1.43;11
yi-34b-tp8;1024;176;0.041;0.068;0.109;0.072;0.069;0.141;0.098;0.08;1.76;1.23;1.36;11
yi-34b-tp8;1024;192;0.042;0.073;0.115;0.071;0.074;0.145;0.105;0.082;1.77;1.28;1.4;11
yi-34b-tp8;1024;208;0.042;0.077;0.119;0.072;0.079;0.151;0.109;0.086;1.76;1.27;1.38;11
yi-34b-tp8;1024;224;0.042;0.097;0.139;0.07;0.096;0.166;0.111;0.094;1.77;1.18;1.48;13
yi-34b-tp8;1024;240;0.042;0.104;0.146;0.07;0.1;0.17;0.115;0.098;1.73;1.17;1.49;13
yi-34b-tp8;1024;256;0.042;0.106;0.148;0.071;0.102;0.173;0.12;0.103;1.68;1.17;1.44;13
yi-34b-tp8;1024;272;0.042;0.109;0.151;0.072;0.105;0.177;0.127;0.108;1.64;1.18;1.4;13
yi-34b-tp8;1024;288;0.042;0.111;0.153;0.073;0.108;0.181;0.132;0.113;1.6;1.17;1.35;13
yi-34b-tp8;1024;304;0.042;0.113;0.155;0.074;0.113;0.187;0.135;0.119;1.57;1.13;1.3;13
yi-34b-tp8;1024;320;0.041;0.118;0.159;0.075;0.118;0.193;0.139;0.124;1.56;1.12;1.28;13
yi-34b-tp8;1024;336;0.042;0.122;0.164;0.074;0.123;0.197;0.147;0.131;1.5;1.12;1.25;13
yi-34b-tp8;1024;352;0.042;0.127;0.169;0.075;0.128;0.203;0.155;0.136;1.49;1.14;1.24;11
yi-34b-tp8;1024;368;0.042;0.131;0.173;0.074;0.133;0.207;0.164;0.141;1.47;1.16;1.23;11
yi-34b-tp8;1024;384;0.042;0.135;0.177;0.073;0.137;0.21;0.171;0.146;1.44;1.17;1.21;11
yi-34b-tp8;1024;400;0.042;0.14;0.182;0.074;0.142;0.216;0.175;0.15;1.44;1.17;1.21;11
yi-34b-tp8;1024;416;0.042;0.145;0.187;0.074;0.147;0.221;0.181;0.156;1.42;1.16;1.2;11
yi-34b-tp8;1024;432;0.041;0.15;0.191;0.074;0.151;0.225;0.185;0.16;1.41;1.16;1.19;11
yi-34b-tp8;1024;448;0.041;0.165;0.206;0.073;0.163;0.236;0.188;0.166;1.42;1.13;1.24;11
yi-34b-tp8;1024;464;0.041;0.171;0.212;0.073;0.168;0.241;0.191;0.173;1.39;1.1;1.23;11
yi-34b-tp8;1024;480;0.041;0.175;0.216;0.074;0.172;0.246;0.199;0.176;1.4;1.13;1.23;11
yi-34b-tp8;1024;496;0.042;0.178;0.22;0.074;0.175;0.249;0.204;0.182;1.37;1.12;1.21;11
yi-34b-tp8;1024;512;0.041;0.181;0.222;0.074;0.179;0.253;0.208;0.187;1.35;1.11;1.19;11
yi-34b-tp8;1024;528;0.04;0.184;0.224;0.074;0.184;0.258;0.213;0.191;1.35;1.12;1.17;11
yi-34b-tp8;1024;544;0.04;0.188;0.228;0.074;0.189;0.263;0.217;0.196;1.34;1.11;1.16;11
yi-34b-tp8;1024;560;0.04;0.191;0.231;0.075;0.194;0.269;0.223;0.2;1.34;1.11;1.16;11
yi-34b-tp8;1024;576;0.041;0.197;0.238;0.074;0.198;0.272;0.232;0.205;1.33;1.13;1.16;11
yi-34b-tp8;1024;592;0.041;0.201;0.242;0.075;0.203;0.278;0.24;0.209;1.33;1.15;1.16;11
yi-34b-tp8;1024;608;0.041;0.206;0.247;0.074;0.208;0.282;0.245;0.213;1.32;1.15;1.16;11
yi-34b-tp8;1024;624;0.041;0.21;0.251;0.076;0.213;0.289;0.25;0.218;1.33;1.15;1.15;11
yi-34b-tp8;1024;640;0.041;0.216;0.257;0.077;0.218;0.295;0.254;0.223;1.32;1.14;1.15;11
yi-34b-tp8;1024;656;0.041;0.224;0.265;0.075;0.225;0.3;0.257;0.23;1.3;1.12;1.15;11
yi-34b-tp8;1024;672;0.041;0.233;0.274;0.075;0.232;0.307;0.263;0.242;1.27;1.09;1.13;13
yi-34b-tp8;1024;688;0.041;0.239;0.28;0.077;0.237;0.314;0.269;0.246;1.28;1.09;1.14;13
yi-34b-tp8;1024;704;0.041;0.245;0.286;0.077;0.241;0.318;0.275;0.25;1.27;1.1;1.14;13
yi-34b-tp8;1024;720;0.041;0.248;0.289;0.076;0.246;0.322;0.292;0.255;1.26;1.15;1.13;13
yi-34b-tp8;1024;736;0.041;0.252;0.293;0.077;0.25;0.327;0.296;0.259;1.26;1.14;1.13;13
yi-34b-tp8;1024;752;0.041;0.256;0.297;0.076;0.255;0.331;0.303;0.264;1.25;1.15;1.12;13
yi-34b-tp8;1024;768;0.041;0.259;0.3;0.076;0.26;0.336;0.306;0.269;1.25;1.14;1.12;13
yi-34b-tp8;1024;784;0.041;0.268;0.309;0.076;0.264;0.34;0.313;0.273;1.25;1.15;1.13;13
yi-34b-tp8;1024;800;0.041;0.27;0.311;0.077;0.269;0.346;0.317;0.279;1.24;1.14;1.11;13
yi-34b-tp8;1024;816;0.041;0.275;0.316;0.076;0.274;0.35;0.321;0.284;1.23;1.13;1.11;13
yi-34b-tp8;1024;832;0.041;0.281;0.322;0.077;0.279;0.356;0.328;0.288;1.24;1.14;1.12;13
yi-34b-tp8;1024;848;0.042;0.286;0.328;0.075;0.283;0.358;0.332;0.293;1.22;1.13;1.12;13
yi-34b-tp8;1024;864;0.041;0.293;0.334;0.077;0.289;0.366;0.336;0.299;1.22;1.12;1.12;13
yi-34b-tp8;1024;880;0.042;0.298;0.34;0.075;0.296;0.371;0.341;0.302;1.23;1.13;1.13;13
yi-34b-tp8;1024;896;0.043;0.305;0.348;0.076;0.302;0.378;0.347;0.31;1.22;1.12;1.12;13
yi-34b-tp8;1024;912;0.043;0.31;0.353;0.075;0.307;0.382;0.352;0.315;1.21;1.12;1.12;13
yi-34b-tp8;1024;928;0.043;0.314;0.357;0.076;0.311;0.387;0.358;0.32;1.21;1.12;1.12;13
yi-34b-tp8;1024;944;0.044;0.317;0.361;0.076;0.316;0.392;0.363;0.324;1.21;1.12;1.11;13
yi-34b-tp8;1024;960;0.042;0.322;0.364;0.075;0.32;0.395;0.366;0.329;1.2;1.11;1.11;13
yi-34b-tp8;1024;976;0.043;0.324;0.367;0.077;0.325;0.402;0.372;0.333;1.21;1.12;1.1;11
yi-34b-tp8;1024;992;0.042;0.329;0.371;0.077;0.33;0.407;0.379;0.337;1.21;1.12;1.1;11
yi-34b-tp8;1024;1008;0.042;0.335;0.377;0.077;0.334;0.411;0.382;0.343;1.2;1.11;1.1;11
yi-34b-tp8;1024;1024;0.042;0.339;0.381;0.076;0.339;0.415;0.387;0.346;1.2;1.12;1.1;11
yi-34b-tp8;1024;1040;0.042;0.344;0.386;0.077;0.344;0.421;0.393;0.351;1.2;1.12;1.1;11
yi-34b-tp8;1024;1056;0.043;0.349;0.392;0.077;0.349;0.426;0.398;0.357;1.19;1.11;1.1;11
yi-34b-tp8;1024;1072;0.043;0.355;0.398;0.077;0.354;0.431;0.404;0.361;1.19;1.12;1.1;11
yi-34b-tp8;1024;1088;0.042;0.361;0.403;0.075;0.359;0.434;0.406;0.367;1.18;1.11;1.1;11
yi-34b-tp8;1024;1104;0.043;0.367;0.41;0.076;0.366;0.442;0.413;0.371;1.19;1.11;1.11;11
yi-34b-tp8;1024;1120;0.042;0.372;0.414;0.075;0.371;0.446;0.418;0.376;1.19;1.11;1.1;11
yi-34b-tp8;1024;1136;0.042;0.377;0.419;0.076;0.376;0.452;0.423;0.38;1.19;1.11;1.1;11
yi-34b-tp8;1024;1152;0.042;0.382;0.424;0.077;0.381;0.458;0.428;0.385;1.19;1.11;1.1;11
yi-34b-tp8;1024;1168;0.042;0.385;0.427;0.077;0.386;0.463;0.433;0.39;1.19;1.11;1.09;11
yi-34b-tp8;1024;1184;0.042;0.391;0.433;0.076;0.39;0.466;0.438;0.394;1.18;1.11;1.1;11
yi-34b-tp8;1024;1200;0.042;0.397;0.439;0.078;0.395;0.473;0.443;0.4;1.18;1.11;1.1;11
yi-34b-tp8;1024;1216;0.042;0.4;0.442;0.077;0.4;0.477;0.448;0.404;1.18;1.11;1.09;11
yi-34b-tp8;1024;1232;0.042;0.405;0.447;0.078;0.405;0.483;0.455;0.408;1.18;1.12;1.1;11
yi-34b-tp8;1024;1248;0.041;0.41;0.451;0.078;0.41;0.488;0.458;0.414;1.18;1.11;1.09;11
yi-34b-tp8;1024;1264;0.042;0.416;0.458;0.075;0.415;0.49;0.462;0.418;1.17;1.11;1.1;11
yi-34b-tp8;1024;1280;0.042;0.42;0.462;0.078;0.419;0.497;0.47;0.423;1.17;1.11;1.09;11
yi-34b-tp8;1024;1296;0.042;0.426;0.468;0.077;0.425;0.502;0.473;0.428;1.17;1.11;1.09;11
yi-34b-tp8;1024;1312;0.041;0.431;0.472;0.077;0.43;0.507;0.48;0.433;1.17;1.11;1.09;11
yi-34b-tp8;1024;1328;0.042;0.436;0.478;0.077;0.436;0.513;0.484;0.437;1.17;1.11;1.09;11
yi-34b-tp8;1024;1344;0.041;0.442;0.483;0.076;0.441;0.517;0.489;0.442;1.17;1.11;1.09;11
yi-34b-tp8;1024;1360;0.041;0.447;0.488;0.076;0.447;0.523;0.494;0.446;1.17;1.11;1.09;11
yi-34b-tp8;1024;1376;0.042;0.452;0.494;0.078;0.451;0.529;0.498;0.451;1.17;1.1;1.1;11
yi-34b-tp8;1024;1392;0.042;0.456;0.498;0.076;0.456;0.532;0.502;0.455;1.17;1.1;1.09;11
yi-34b-tp8;1024;1408;0.041;0.461;0.502;0.076;0.461;0.537;0.508;0.459;1.17;1.11;1.09;11
yi-34b-tp8;1024;1424;0.042;0.465;0.507;0.076;0.466;0.542;0.513;0.464;1.17;1.11;1.09;11
yi-34b-tp8;1024;1440;0.042;0.47;0.512;0.078;0.471;0.549;0.518;0.469;1.17;1.1;1.09;11
yi-34b-tp8;1024;1456;0.042;0.477;0.519;0.076;0.476;0.552;0.523;0.474;1.16;1.1;1.09;11
yi-34b-tp8;1024;1472;0.042;0.482;0.524;0.078;0.48;0.558;0.528;0.477;1.17;1.11;1.1;11
yi-34b-tp8;1024;1488;0.042;0.488;0.53;0.078;0.486;0.564;0.533;0.482;1.17;1.11;1.1;11
yi-34b-tp8;1024;1504;0.042;0.492;0.534;0.078;0.49;0.568;0.538;0.487;1.17;1.1;1.1;11
yi-34b-tp8;1024;1520;0.042;0.499;0.541;0.08;0.495;0.575;0.544;0.493;1.17;1.1;1.1;11
yi-34b-tp8;1024;1536;0.042;0.504;0.546;0.08;0.501;0.581;0.549;0.5;1.16;1.1;1.09;11
yi-34b-tp8;1024;1552;0.042;0.509;0.551;0.078;0.506;0.584;0.554;0.507;1.15;1.09;1.09;11
yi-34b-tp8;1024;1568;0.043;0.515;0.558;0.077;0.511;0.588;0.559;0.516;1.14;1.08;1.08;11
yi-34b-tp8;1024;1584;0.042;0.52;0.562;0.077;0.517;0.594;0.564;0.522;1.14;1.08;1.08;11
yi-34b-tp8;1024;1600;0.042;0.525;0.567;0.078;0.521;0.599;0.568;0.528;1.13;1.08;1.07;13
yi-34b-tp8;1024;1616;0.042;0.529;0.571;0.079;0.526;0.605;0.574;0.532;1.14;1.08;1.07;9
yi-34b-tp8;1024;1632;0.042;0.534;0.576;0.076;0.531;0.607;0.579;0.537;1.13;1.08;1.07;9
yi-34b-tp8;1024;1648;0.042;0.538;0.58;0.076;0.536;0.612;0.583;0.542;1.13;1.08;1.07;13
yi-34b-tp8;1024;1664;0.042;0.542;0.584;0.076;0.541;0.617;0.588;0.547;1.13;1.07;1.07;13
yi-34b-tp8;1024;1680;0.042;0.548;0.59;0.077;0.546;0.623;0.593;0.552;1.13;1.07;1.07;13
yi-34b-tp8;1024;1696;0.042;0.553;0.595;0.078;0.551;0.629;0.598;0.556;1.13;1.08;1.07;9
yi-34b-tp8;1024;1712;0.041;0.56;0.601;0.077;0.555;0.632;0.605;0.561;1.13;1.08;1.07;13
yi-34b-tp8;1024;1728;0.042;0.566;0.608;0.077;0.561;0.638;0.608;0.566;1.13;1.07;1.07;13
yi-34b-tp8;1024;1744;0.041;0.575;0.616;0.078;0.566;0.644;0.615;0.571;1.13;1.08;1.08;13
yi-34b-tp8;1024;1760;0.042;0.575;0.617;0.077;0.571;0.648;0.618;0.576;1.13;1.07;1.07;13
yi-34b-tp8;1024;1776;0.042;0.578;0.62;0.076;0.577;0.653;0.622;0.58;1.13;1.07;1.07;13
yi-34b-tp8;1024;1792;0.042;0.585;0.627;0.076;0.581;0.657;0.628;0.585;1.12;1.07;1.07;13
yi-34b-tp8;1024;1808;0.042;0.593;0.635;0.077;0.586;0.663;0.633;0.589;1.13;1.07;1.08;11
yi-34b-tp8;1024;1824;0.042;0.599;0.641;0.076;0.591;0.667;0.638;0.593;1.12;1.08;1.08;11
yi-34b-tp8;1024;1840;0.042;0.606;0.648;0.077;0.597;0.674;0.645;0.597;1.13;1.08;1.09;11
yi-34b-tp8;1024;1856;0.041;0.608;0.649;0.079;0.601;0.68;0.649;0.601;1.13;1.08;1.08;11
yi-34b-tp8;1024;1872;0.042;0.615;0.657;0.077;0.606;0.683;0.654;0.606;1.13;1.08;1.08;11
yi-34b-tp8;1024;1888;0.042;0.618;0.66;0.077;0.611;0.688;0.659;0.612;1.12;1.08;1.08;11
yi-34b-tp8;1024;1904;0.042;0.626;0.668;0.076;0.616;0.692;0.664;0.614;1.13;1.08;1.09;11
yi-34b-tp8;1024;1920;0.043;0.629;0.672;0.077;0.621;0.698;0.67;0.62;1.13;1.08;1.08;11
yi-34b-tp8;1024;1936;0.042;0.635;0.677;0.076;0.626;0.702;0.674;0.624;1.12;1.08;1.08;11
yi-34b-tp8;1024;1952;0.043;0.639;0.682;0.076;0.631;0.707;0.679;0.63;1.12;1.08;1.08;11
yi-34b-tp8;1024;1968;0.042;0.646;0.688;0.077;0.637;0.714;0.686;0.634;1.13;1.08;1.09;11
yi-34b-tp8;1024;1984;0.042;0.651;0.693;0.077;0.641;0.718;0.689;0.639;1.12;1.08;1.08;11
yi-34b-tp8;1024;2000;0.043;0.654;0.697;0.076;0.647;0.723;0.694;0.644;1.12;1.08;1.08;11
yi-34b-tp8;1024;2016;0.043;0.658;0.701;0.076;0.652;0.728;0.7;0.648;1.12;1.08;1.08;11
yi-34b-tp8;1024;2032;0.042;0.664;0.706;0.076;0.657;0.733;0.704;0.654;1.12;1.08;1.08;11
yi-34b-tp8;1024;2048;0.043;0.667;0.71;0.076;0.662;0.738;0.709;0.658;1.12;1.08;1.08;11
yi-34b-tp8;1024;2064;0.043;0.673;0.716;0.078;0.667;0.745;0.714;0.662;1.13;1.08;1.08;11
yi-34b-tp8;1024;2080;0.043;0.675;0.718;0.077;0.672;0.749;0.719;0.667;1.12;1.08;1.08;11
yi-34b-tp8;1024;2096;0.043;0.68;0.723;0.077;0.677;0.754;0.724;0.672;1.12;1.08;1.08;11
yi-34b-tp8;1024;2112;0.043;0.686;0.729;0.076;0.682;0.758;0.729;0.677;1.12;1.08;1.08;11
yi-34b-tp8;1024;2128;0.044;0.691;0.735;0.076;0.686;0.762;0.735;0.682;1.12;1.08;1.08;11
yi-34b-tp8;1024;2144;0.043;0.697;0.74;0.077;0.692;0.769;0.738;0.686;1.12;1.08;1.08;11
yi-34b-tp8;1024;2160;0.043;0.701;0.744;0.077;0.696;0.773;0.746;0.691;1.12;1.08;1.08;11
yi-34b-tp8;1024;2176;0.043;0.705;0.748;0.076;0.701;0.777;0.749;0.695;1.12;1.08;1.08;11
yi-34b-tp8;1024;2192;0.043;0.711;0.754;0.077;0.706;0.783;0.754;0.701;1.12;1.08;1.08;11
yi-34b-tp8;2048;4;0.102;0.019;0.121;0.114;0.013;0.127;0.114;0.127;1.0;0.9;0.95;9
yi-34b-tp8;2048;8;0.098;0.02;0.118;0.113;0.017;0.13;0.116;0.13;1.0;0.89;0.91;9
yi-34b-tp8;2048;12;0.098;0.021;0.119;0.113;0.018;0.131;0.118;0.135;0.97;0.87;0.88;9
yi-34b-tp8;2048;16;0.098;0.023;0.121;0.113;0.02;0.133;0.121;0.135;0.99;0.9;0.9;9
yi-34b-tp8;2048;24;0.098;0.023;0.121;0.113;0.022;0.135;0.127;0.141;0.96;0.9;0.86;11
yi-34b-tp8;2048;32;0.098;0.031;0.129;0.113;0.03;0.143;0.134;0.141;1.01;0.95;0.91;11
yi-34b-tp8;2048;40;0.098;0.049;0.147;0.113;0.044;0.157;0.14;0.142;1.11;0.99;1.04;11
yi-34b-tp8;2048;48;0.098;0.048;0.146;0.114;0.049;0.163;0.145;0.144;1.13;1.01;1.01;11
yi-34b-tp8;2048;56;0.098;0.055;0.153;0.114;0.055;0.169;0.153;0.145;1.17;1.06;1.06;11
yi-34b-tp8;2048;64;0.098;0.06;0.158;0.115;0.059;0.174;0.16;0.146;1.19;1.1;1.08;11
yi-34b-tp8;2048;80;0.098;0.075;0.173;0.115;0.07;0.185;0.172;0.149;1.24;1.15;1.16;11
yi-34b-tp8;2048;96;0.099;0.08;0.179;0.116;0.08;0.196;0.184;0.153;1.28;1.2;1.17;11
yi-34b-tp8;2048;112;0.099;0.098;0.197;0.116;0.092;0.208;0.206;0.158;1.32;1.3;1.25;11
yi-34b-tp8;2048;128;0.099;0.104;0.203;0.116;0.1;0.216;0.23;0.163;1.33;1.41;1.25;11
yi-34b-tp8;2048;144;0.1;0.115;0.215;0.117;0.107;0.224;0.251;0.168;1.33;1.49;1.28;11
yi-34b-tp8;2048;160;0.1;0.126;0.226;0.117;0.116;0.233;0.275;0.159;1.47;1.73;1.42;11
yi-34b-tp8;2048;176;0.1;0.126;0.226;0.122;0.125;0.247;0.296;0.164;1.51;1.8;1.38;11
yi-34b-tp8;2048;192;0.1;0.136;0.236;0.12;0.134;0.254;0.316;0.169;1.5;1.87;1.4;11
yi-34b-tp8;2048;208;0.1;0.145;0.245;0.122;0.143;0.265;0.334;0.173;1.53;1.93;1.42;11
yi-34b-tp8;2048;224;0.1;0.185;0.285;0.119;0.178;0.297;0.341;0.184;1.61;1.85;1.55;11
yi-34b-tp8;2048;240;0.1;0.203;0.303;0.117;0.185;0.302;0.349;0.194;1.56;1.8;1.56;11
yi-34b-tp8;2048;256;0.102;0.207;0.309;0.117;0.19;0.307;0.268;0.203;1.51;1.32;1.52;11
yi-34b-tp8;2048;272;0.101;0.213;0.314;0.118;0.195;0.313;0.275;0.212;1.48;1.3;1.48;11
yi-34b-tp8;2048;288;0.102;0.216;0.318;0.119;0.201;0.32;0.286;0.222;1.44;1.29;1.43;11
yi-34b-tp8;2048;304;0.101;0.221;0.322;0.119;0.208;0.327;0.295;0.233;1.4;1.27;1.38;11
yi-34b-tp8;2048;320;0.103;0.227;0.33;0.121;0.218;0.339;0.306;0.242;1.4;1.26;1.36;11
yi-34b-tp8;2048;336;0.103;0.234;0.337;0.12;0.227;0.347;0.315;0.252;1.38;1.25;1.34;11
yi-34b-tp8;2048;352;0.103;0.243;0.346;0.122;0.236;0.358;0.324;0.262;1.37;1.24;1.32;11
yi-34b-tp8;2048;368;0.102;0.253;0.355;0.122;0.245;0.367;0.335;0.271;1.35;1.24;1.31;11
yi-34b-tp8;2048;384;0.103;0.261;0.364;0.122;0.254;0.376;0.347;0.281;1.34;1.23;1.3;11
yi-34b-tp8;2048;400;0.104;0.271;0.375;0.121;0.264;0.385;0.357;0.292;1.32;1.22;1.28;11
yi-34b-tp8;2048;416;0.104;0.282;0.386;0.122;0.272;0.394;0.369;0.3;1.31;1.23;1.29;11
yi-34b-tp8;2048;432;0.104;0.292;0.396;0.122;0.281;0.403;0.379;0.314;1.28;1.21;1.26;11
yi-34b-tp8;2048;448;0.104;0.326;0.43;0.12;0.311;0.431;0.389;0.334;1.29;1.16;1.29;11
yi-34b-tp8;2048;464;0.104;0.338;0.442;0.121;0.319;0.44;0.401;0.346;1.27;1.16;1.28;11
yi-34b-tp8;2048;480;0.101;0.343;0.444;0.12;0.325;0.445;0.414;0.357;1.25;1.16;1.24;11
yi-34b-tp8;2048;496;0.102;0.35;0.452;0.121;0.33;0.451;0.425;0.369;1.22;1.15;1.22;9
yi-34b-tp8;2048;512;0.102;0.355;0.457;0.122;0.338;0.46;0.432;0.379;1.21;1.14;1.21;9
yi-34b-tp8;2048;528;0.102;0.361;0.463;0.121;0.347;0.468;0.444;0.387;1.21;1.15;1.2;9
yi-34b-tp8;2048;544;0.103;0.368;0.471;0.121;0.355;0.476;0.454;0.397;1.2;1.14;1.19;9
yi-34b-tp8;2048;560;0.102;0.376;0.478;0.121;0.364;0.485;0.464;0.405;1.2;1.15;1.18;9
yi-34b-tp8;2048;576;0.102;0.385;0.487;0.123;0.374;0.497;0.475;0.414;1.2;1.15;1.18;9
yi-34b-tp8;2048;592;0.102;0.394;0.496;0.122;0.383;0.505;0.489;0.423;1.19;1.16;1.17;9
yi-34b-tp8;2048;608;0.103;0.405;0.508;0.121;0.392;0.513;0.514;0.432;1.19;1.19;1.18;9
yi-34b-tp8;2048;624;0.103;0.414;0.517;0.124;0.401;0.525;0.523;0.442;1.19;1.18;1.17;9
yi-34b-tp8;2048;640;0.103;0.424;0.527;0.121;0.411;0.532;0.535;0.451;1.18;1.19;1.17;9
yi-34b-tp8;2048;656;0.103;0.442;0.545;0.123;0.434;0.557;0.537;0.46;1.21;1.17;1.18;9
yi-34b-tp8;2048;672;0.103;0.464;0.567;0.121;0.447;0.568;0.551;0.469;1.21;1.17;1.21;9
yi-34b-tp8;2048;688;0.103;0.473;0.576;0.121;0.454;0.575;0.568;0.479;1.2;1.19;1.2;9
yi-34b-tp8;2048;704;0.103;0.479;0.582;0.122;0.46;0.582;0.579;0.488;1.19;1.19;1.19;9
yi-34b-tp8;2048;720;0.103;0.486;0.589;0.123;0.467;0.59;0.593;0.496;1.19;1.2;1.19;9
yi-34b-tp8;2048;736;0.103;0.494;0.597;0.122;0.476;0.598;0.604;0.506;1.18;1.19;1.18;9
yi-34b-tp8;2048;752;0.103;0.501;0.604;0.123;0.485;0.608;0.612;0.517;1.18;1.18;1.17;9
yi-34b-tp8;2048;768;0.103;0.509;0.612;0.123;0.494;0.617;0.623;0.525;1.18;1.19;1.17;9
yi-34b-tp8;2048;784;0.103;0.518;0.621;0.122;0.503;0.625;0.627;0.535;1.17;1.17;1.16;9
yi-34b-tp8;2048;800;0.102;0.529;0.631;0.124;0.512;0.636;0.635;0.545;1.17;1.17;1.16;9
yi-34b-tp8;2048;816;0.102;0.54;0.642;0.122;0.522;0.644;0.641;0.556;1.16;1.15;1.15;9
yi-34b-tp8;2048;832;0.103;0.549;0.652;0.122;0.531;0.653;0.658;0.565;1.16;1.16;1.15;9
yi-34b-tp8;2048;848;0.102;0.562;0.664;0.123;0.54;0.663;0.662;0.577;1.15;1.15;1.15;9
yi-34b-tp8;2048;864;0.102;0.572;0.674;0.124;0.55;0.674;0.673;0.593;1.14;1.13;1.14;11
yi-34b-tp8;2048;880;0.102;0.589;0.691;0.122;0.572;0.694;0.679;0.603;1.15;1.13;1.15;11
yi-34b-tp8;2048;896;0.102;0.599;0.701;0.123;0.581;0.704;0.69;0.609;1.16;1.13;1.15;11
yi-34b-tp8;2048;912;0.102;0.607;0.709;0.123;0.588;0.711;0.703;0.619;1.15;1.14;1.15;11
yi-34b-tp8;2048;928;0.102;0.614;0.716;0.122;0.596;0.718;0.712;0.629;1.14;1.13;1.14;11
yi-34b-tp8;2048;944;0.103;0.624;0.727;0.123;0.604;0.727;0.724;0.639;1.14;1.13;1.14;11
yi-34b-tp8;2048;960;0.102;0.632;0.734;0.123;0.613;0.736;0.738;0.645;1.14;1.14;1.14;11
yi-34b-tp8;2048;976;0.103;0.641;0.744;0.122;0.622;0.744;0.756;0.657;1.13;1.15;1.13;11
yi-34b-tp8;2048;992;0.103;0.65;0.753;0.122;0.631;0.753;0.758;0.665;1.13;1.14;1.13;11
yi-34b-tp8;2048;1008;0.102;0.657;0.759;0.123;0.64;0.763;0.758;0.675;1.13;1.12;1.12;11
yi-34b-tp8;2048;1024;0.103;0.668;0.771;0.124;0.65;0.774;0.778;0.685;1.13;1.14;1.13;11
yi-34b-tp8;2048;1040;0.102;0.68;0.782;0.123;0.659;0.782;0.8;0.694;1.13;1.15;1.13;11
yi-34b-tp8;2048;1056;0.102;0.691;0.793;0.123;0.668;0.791;0.816;0.703;1.13;1.16;1.13;11
yi-34b-tp8;2048;1072;0.102;0.7;0.802;0.122;0.677;0.799;0.827;0.711;1.12;1.16;1.13;9
yi-34b-tp8;2048;1088;0.102;0.712;0.814;0.123;0.692;0.815;0.827;0.718;1.14;1.15;1.13;9
yi-34b-tp8;4096;4;0.253;0.024;0.277;0.345;0.017;0.362;0.349;0.299;1.21;1.17;0.93;9
yi-34b-tp8;4096;8;0.248;0.026;0.274;0.344;0.02;0.364;0.359;0.302;1.21;1.19;0.91;9
yi-34b-tp8;4096;12;0.25;0.026;0.276;0.344;0.022;0.366;0.365;0.303;1.21;1.2;0.91;9
yi-34b-tp8;4096;16;0.248;0.033;0.281;0.343;0.03;0.373;0.369;0.307;1.21;1.2;0.92;9
yi-34b-tp8;4096;24;0.25;0.05;0.3;0.343;0.048;0.391;0.385;0.308;1.27;1.25;0.97;9
yi-34b-tp8;4096;32;0.249;0.06;0.309;0.344;0.059;0.403;0.401;0.311;1.3;1.29;0.99;9
yi-34b-tp8;4096;40;0.249;0.07;0.319;0.344;0.069;0.413;0.413;0.315;1.31;1.31;1.01;9
yi-34b-tp8;4096;48;0.25;0.08;0.33;0.345;0.079;0.424;0.427;0.321;1.32;1.33;1.03;9
yi-34b-tp8;4096;56;0.25;0.095;0.345;0.347;0.09;0.437;0.441;0.325;1.34;1.36;1.06;9
yi-34b-tp8;4096;64;0.25;0.101;0.351;0.347;0.099;0.446;0.456;0.33;1.35;1.38;1.06;9
yi-34b-tp8;4096;80;0.251;0.126;0.377;0.347;0.122;0.469;0.483;0.341;1.38;1.42;1.11;9
yi-34b-tp8;4096;96;0.252;0.144;0.396;0.348;0.141;0.489;0.51;0.353;1.39;1.44;1.12;9
yi-34b-tp8;4096;112;0.251;0.171;0.422;0.347;0.176;0.523;0.537;0.365;1.43;1.47;1.16;9
yi-34b-tp8;4096;128;0.252;0.187;0.439;0.348;0.187;0.535;0.567;0.378;1.42;1.5;1.16;9
yi-34b-tp8;4096;144;0.252;0.205;0.457;0.349;0.201;0.55;0.596;0.392;1.4;1.52;1.17;9
yi-34b-tp8;4096;160;0.253;0.229;0.482;0.35;0.219;0.569;0.626;0.408;1.39;1.53;1.18;9
yi-34b-tp8;4096;176;0.253;0.249;0.502;0.352;0.236;0.588;0.657;0.421;1.4;1.56;1.19;9
yi-34b-tp8;4096;192;0.253;0.268;0.521;0.352;0.254;0.606;0.701;0.433;1.4;1.62;1.2;9
yi-34b-tp8;4096;208;0.253;0.291;0.544;0.353;0.272;0.625;0.728;0.45;1.39;1.62;1.21;9
yi-34b-tp8;4096;224;0.253;0.363;0.616;0.349;0.345;0.694;0.759;0.461;1.51;1.65;1.34;9
yi-34b-tp8;4096;240;0.254;0.395;0.649;0.347;0.362;0.709;0.784;0.471;1.51;1.66;1.38;9
yi-34b-tp8;4096;256;0.254;0.408;0.662;0.348;0.371;0.719;0.826;0.488;1.47;1.69;1.36;9
yi-34b-tp8;4096;272;0.255;0.42;0.675;0.348;0.378;0.726;0.848;0.499;1.45;1.7;1.35;9
yi-34b-tp8;4096;288;0.254;0.43;0.684;0.35;0.389;0.739;0.879;0.516;1.43;1.7;1.33;9
yi-34b-tp8;4096;304;0.255;0.441;0.696;0.351;0.401;0.752;0.912;0.53;1.42;1.72;1.31;9
yi-34b-tp8;4096;320;0.256;0.451;0.707;0.352;0.419;0.771;0.94;0.55;1.4;1.71;1.29;9
yi-34b-tp8;4096;336;0.255;0.464;0.719;0.352;0.437;0.789;0.968;0.569;1.39;1.7;1.26;9
yi-34b-tp8;4096;352;0.256;0.478;0.734;0.353;0.455;0.808;0.998;0.589;1.37;1.69;1.25;9
yi-34b-tp8;4096;368;0.255;0.496;0.751;0.352;0.473;0.825;1.028;0.609;1.35;1.69;1.23;9
yi-34b-tp8;4096;384;0.256;0.516;0.772;0.351;0.491;0.842;1.056;0.63;1.34;1.68;1.23;9
yi-34b-tp8;4096;400;0.255;0.541;0.796;0.351;0.509;0.86;1.09;0.649;1.33;1.68;1.23;11
yi-34b-tp8;4096;416;0.256;0.56;0.816;0.354;0.527;0.881;1.127;0.662;1.33;1.7;1.23;11
yi-34b-tp8;4096;432;0.255;0.586;0.841;0.356;0.545;0.901;1.149;0.679;1.33;1.69;1.24;11
yi-34b-tp8;4096;448;0.255;0.646;0.901;0.35;0.612;0.962;1.183;0.697;1.38;1.7;1.29;11
yi-34b-tp8;4096;464;0.255;0.671;0.926;0.351;0.627;0.978;1.207;0.732;1.34;1.65;1.27;9
yi-34b-tp8;4096;480;0.256;0.679;0.935;0.353;0.636;0.989;1.249;0.749;1.32;1.67;1.25;9
yi-34b-tp8;4096;496;0.257;0.691;0.948;0.354;0.646;1.0;0.935;0.771;1.3;1.21;1.23;9
yi-34b-tp8;4096;512;0.256;0.707;0.963;0.354;0.659;1.013;0.958;0.787;1.29;1.22;1.22;9
yi-34b-tp8;4096;528;0.256;0.725;0.981;0.355;0.678;1.033;0.978;0.808;1.28;1.21;1.21;9
yi-34b-tp8;4096;544;0.255;0.743;0.998;0.356;0.692;1.048;0.997;0.827;1.27;1.21;1.21;9
yi-34b-tp8;6144;4;0.509;0.029;0.538;0.649;0.019;0.668;0.663;0.601;1.11;1.1;0.9;0
yi-34b-tp8;6144;8;0.506;0.029;0.535;0.649;0.022;0.671;0.672;0.607;1.11;1.11;0.88;0
yi-34b-tp8;6144;12;0.504;0.043;0.547;0.647;0.04;0.687;0.678;0.609;1.13;1.11;0.9;9
yi-34b-tp8;6144;16;0.505;0.051;0.556;0.645;0.049;0.694;0.689;0.613;1.13;1.12;0.91;9
yi-34b-tp8;6144;24;0.504;0.067;0.571;0.644;0.064;0.708;0.708;0.618;1.15;1.15;0.92;9
yi-34b-tp8;6144;32;0.504;0.081;0.585;0.646;0.079;0.725;0.727;0.622;1.17;1.17;0.94;9
yi-34b-tp8;6144;40;0.502;0.098;0.6;0.645;0.095;0.74;0.748;0.632;1.17;1.18;0.95;9
yi-34b-tp8;6144;48;0.502;0.113;0.615;0.647;0.109;0.756;0.761;0.635;1.19;1.2;0.97;9
yi-34b-tp8;6144;56;0.499;0.133;0.632;0.646;0.126;0.772;0.78;0.641;1.2;1.22;0.99;9
yi-34b-tp8;6144;64;0.504;0.143;0.647;0.645;0.14;0.785;0.794;0.652;1.2;1.22;0.99;9
yi-34b-tp8;6144;80;0.5;0.179;0.679;0.646;0.174;0.82;0.843;0.665;1.23;1.27;1.02;9
yi-34b-tp8;6144;96;0.501;0.205;0.706;0.645;0.201;0.846;0.881;0.681;1.24;1.29;1.04;9
yi-34b-tp8;6144;112;0.5;0.243;0.743;0.647;0.257;0.904;0.918;0.697;1.3;1.32;1.07;9
yi-34b-tp8;6144;128;0.5;0.269;0.769;0.647;0.275;0.922;0.971;0.714;1.29;1.36;1.08;9
yi-34b-tp8;6144;144;0.5;0.296;0.796;0.647;0.295;0.942;1.024;0.73;1.29;1.4;1.09;9
yi-34b-tp8;6144;160;0.501;0.33;0.831;0.647;0.321;0.968;1.073;0.749;1.29;1.43;1.11;9
yi-34b-tp8;6144;176;0.502;0.365;0.867;0.65;0.346;0.996;1.13;0.768;1.3;1.47;1.13;9
yi-34b-tp8;6144;192;0.503;0.401;0.904;0.652;0.373;1.025;1.187;0.785;1.31;1.51;1.15;9
yi-34b-tp8;6144;208;0.504;0.434;0.938;0.654;0.399;1.053;1.231;0.811;1.3;1.52;1.16;9
yi-34b-tp8;6144;224;0.506;0.535;1.041;0.654;0.512;1.166;1.274;0.829;1.41;1.54;1.26;9
yi-34b-tp8;6144;240;0.505;0.595;1.1;0.651;0.539;1.19;1.31;0.849;1.4;1.54;1.3;9
yi-34b-tp8;6144;256;0.506;0.616;1.122;0.651;0.553;1.204;1.356;0.871;1.38;1.56;1.29;9
yi-34b-tp8;6144;272;0.506;0.625;1.131;0.657;0.563;1.22;1.394;0.887;1.38;1.57;1.28;9
yi-34b-tp8;6144;288;0.507;0.638;1.145;0.654;0.578;1.232;1.437;0.908;1.36;1.58;1.26;9
yi-34b-tp8;6144;304;0.505;0.656;1.161;0.653;0.596;1.249;1.479;0.931;1.34;1.59;1.25;9
yi-34b-tp8;6144;320;0.504;0.675;1.179;0.653;0.622;1.275;1.52;0.956;1.33;1.59;1.23;9
yi-34b-tp8;6144;336;0.506;0.697;1.203;0.656;0.648;1.304;1.565;0.982;1.33;1.59;1.23;9
yi-34b-tp8;6144;352;0.507;0.725;1.232;0.657;0.675;1.332;1.619;0.99;1.35;1.64;1.24;9
yi-34b-tp8;8192;4;0.87;0.03;0.9;1.018;0.022;1.04;1.038;0.974;1.07;1.07;0.92;0
yi-34b-tp8;8192;8;0.872;0.037;0.909;1.017;0.03;1.047;1.055;0.98;1.07;1.08;0.93;9
yi-34b-tp8;8192;12;0.87;0.052;0.922;1.015;0.049;1.064;1.066;0.982;1.08;1.09;0.94;9
yi-34b-tp8;8192;16;0.867;0.061;0.928;1.015;0.058;1.073;1.079;0.986;1.09;1.09;0.94;9
yi-34b-tp8;8192;24;0.869;0.084;0.953;1.016;0.079;1.095;1.112;0.992;1.1;1.12;0.96;9
yi-34b-tp8;8192;32;0.874;0.102;0.976;1.018;0.099;1.117;1.148;1.001;1.12;1.15;0.98;9
yi-34b-tp8;8192;40;0.865;0.122;0.987;1.019;0.119;1.138;1.18;1.009;1.13;1.17;0.98;9
yi-34b-tp8;8192;48;0.868;0.144;1.012;1.018;0.14;1.158;1.205;1.014;1.14;1.19;1.0;9
yi-34b-tp8;8192;56;0.868;0.169;1.037;1.016;0.163;1.179;1.23;1.021;1.15;1.2;1.02;9
yi-34b-tp8;8192;64;0.862;0.186;1.048;1.015;0.181;1.196;1.253;1.029;1.16;1.22;1.02;9
yi-34b-tp8;8192;80;0.864;0.226;1.09;1.015;0.226;1.241;1.311;1.045;1.19;1.25;1.04;9
yi-34b-tp8;8192;96;0.864;0.266;1.13;1.012;0.262;1.274;1.371;1.065;1.2;1.29;1.06;9
yi-34b-tp8;8192;112;0.865;0.311;1.176;1.012;0.34;1.352;1.424;1.087;1.24;1.31;1.08;9
yi-34b-tp8;8192;128;0.858;0.352;1.21;1.011;0.362;1.373;1.479;1.109;1.24;1.33;1.09;9
yi-34b-tp8;8192;144;0.862;0.387;1.249;1.014;0.388;1.402;1.535;1.127;1.24;1.36;1.11;9
yi-34b-tp8;8192;160;0.864;0.43;1.294;1.012;0.422;1.434;1.597;1.152;1.24;1.39;1.12;9
yi-34b-tp8;8192;176;0.865;0.476;1.341;1.019;0.457;1.476;1.669;1.18;1.25;1.41;1.14;9
yi-34b-tp8;8192;192;0.869;0.518;1.387;1.022;0.491;1.513;1.737;1.206;1.25;1.44;1.15;9
yi-34b-tp8;8192;208;0.871;0.563;1.434;1.022;0.527;1.549;1.801;1.232;1.26;1.46;1.16;9
yi-34b-tp8;8192;224;0.869;0.698;1.567;1.022;0.683;1.705;1.857;1.256;1.36;1.48;1.25;9
yi-34b-tp8;8192;240;0.871;0.796;1.667;1.021;0.72;1.741;1.93;1.282;1.36;1.51;1.3;9
yi-34b-tp8;8192;256;0.869;0.814;1.683;1.02;0.734;1.754;1.987;1.304;1.35;1.52;1.29;9
yi-34b-tp8;8192;272;0.868;0.831;1.699;1.019;0.746;1.765;2.044;1.328;1.33;1.54;1.28;9
yi-34b-tp8;12288;4;1.788;0.036;1.824;2.059;0.024;2.083;2.079;1.938;1.07;1.07;0.94;9
yi-34b-tp8;12288;8;1.788;0.054;1.842;2.06;0.051;2.111;2.095;1.939;1.09;1.08;0.95;9
yi-34b-tp8;12288;12;1.781;0.069;1.85;2.054;0.065;2.119;2.123;1.941;1.09;1.09;0.95;9
yi-34b-tp8;12288;16;1.785;0.087;1.872;2.056;0.081;2.137;2.142;1.953;1.09;1.1;0.96;9
yi-34b-tp8;12288;24;1.778;0.114;1.892;2.053;0.108;2.161;2.185;1.959;1.1;1.12;0.97;9
yi-34b-tp8;12288;32;1.774;0.145;1.919;2.05;0.14;2.19;2.228;1.968;1.11;1.13;0.98;9
yi-34b-tp8;12288;40;1.77;0.177;1.947;2.05;0.171;2.221;2.272;1.977;1.12;1.15;0.98;9
yi-34b-tp8;12288;48;1.774;0.21;1.984;2.045;0.2;2.245;2.321;1.987;1.13;1.17;1.0;9
yi-34b-tp8;12288;56;1.773;0.241;2.014;2.045;0.234;2.279;2.376;1.998;1.14;1.19;1.01;9
yi-34b-tp8;12288;64;1.774;0.266;2.04;2.046;0.261;2.307;2.423;2.011;1.15;1.2;1.01;9
yi-34b-tp8;12288;80;1.772;0.336;2.108;2.046;0.327;2.373;2.504;2.035;1.17;1.23;1.04;9
yi-34b-tp8;12288;96;1.776;0.39;2.166;2.049;0.381;2.43;2.59;2.079;1.17;1.25;1.04;9
yi-34b-tp8;12288;112;1.783;0.463;2.246;2.057;0.506;2.563;2.675;2.118;1.21;1.26;1.06;9
yi-34b-tp8;12288;128;1.792;0.514;2.306;2.065;0.536;2.601;2.775;2.156;1.21;1.29;1.07;9
yi-34b-tp8;12288;144;1.79;0.569;2.359;2.065;0.574;2.639;2.867;2.192;1.2;1.31;1.08;9
yi-34b-tp8;12288;160;1.792;0.633;2.425;2.067;0.625;2.692;2.979;2.224;1.21;1.34;1.09;9
yi-34b-tp8;12288;176;1.788;0.712;2.5;2.066;0.678;2.744;3.062;2.258;1.22;1.36;1.11;9
yi-34b-tp8;16384;4;2.999;0.042;3.041;3.459;0.032;3.491;3.491;3.25;1.07;1.07;0.94;9
yi-34b-tp8;16384;8;2.977;0.065;3.042;3.451;0.061;3.512;3.503;3.248;1.08;1.08;0.94;9
yi-34b-tp8;16384;12;2.983;0.085;3.068;3.445;0.08;3.525;3.539;3.252;1.08;1.09;0.94;9
yi-34b-tp8;16384;16;2.977;0.104;3.081;3.441;0.098;3.539;3.564;3.257;1.09;1.09;0.95;9
yi-34b-tp8;16384;24;2.981;0.146;3.127;3.443;0.139;3.582;3.626;3.265;1.1;1.11;0.96;9
yi-34b-tp8;16384;32;2.982;0.186;3.168;3.439;0.18;3.619;3.676;3.278;1.1;1.12;0.97;9
yi-34b-tp8;16384;40;2.973;0.226;3.199;3.44;0.219;3.659;3.731;3.285;1.11;1.14;0.97;9
yi-34b-tp8;16384;48;2.981;0.267;3.248;3.439;0.261;3.7;3.804;3.3;1.12;1.15;0.98;9
yi-34b-tp8;16384;56;2.972;0.312;3.284;3.438;0.306;3.744;3.864;3.316;1.13;1.17;0.99;9
yi-34b-tp8;16384;64;2.976;0.349;3.325;3.438;0.342;3.78;3.92;3.338;1.13;1.17;1.0;9
yi-34b-tp8;16384;80;2.987;0.43;3.417;3.436;0.428;3.864;4.056;3.372;1.15;1.2;1.01;9
yi-34b-tp8;16384;96;3.0;0.512;3.512;3.463;0.5;3.963;4.207;3.442;1.15;1.22;1.02;9
yi-34b-tp8;16384;112;3.001;0.602;3.603;3.476;0.674;4.15;4.328;3.486;1.19;1.24;1.03;9
yi-34b-tp8;16384;128;2.996;0.678;3.674;3.461;0.711;4.172;4.441;3.533;1.18;1.26;1.04;9

llama-3-70b-tp8;1024;4;0.048;0.019;0.067;0.073;0.013;0.086;0.072;0.079;1.09;0.91;0.85;13
llama-3-70b-tp8;1024;8;0.046;0.019;0.065;0.072;0.014;0.086;0.073;0.079;1.09;0.92;0.82;13
llama-3-70b-tp8;1024;12;0.046;0.019;0.065;0.072;0.014;0.086;0.076;0.078;1.1;0.97;0.83;13
llama-3-70b-tp8;1024;16;0.045;0.019;0.064;0.072;0.017;0.089;0.078;0.079;1.13;0.99;0.81;13
llama-3-70b-tp8;1024;24;0.046;0.019;0.065;0.072;0.018;0.09;0.081;0.077;1.17;1.05;0.84;11
llama-3-70b-tp8;1024;32;0.046;0.022;0.068;0.072;0.02;0.092;0.082;0.079;1.16;1.04;0.86;11
llama-3-70b-tp8;1024;40;0.046;0.022;0.068;0.072;0.021;0.093;0.084;0.079;1.18;1.06;0.86;11
llama-3-70b-tp8;1024;48;0.046;0.022;0.068;0.072;0.022;0.094;0.061;0.079;1.19;0.77;0.86;13
llama-3-70b-tp8;1024;56;0.046;0.027;0.073;0.072;0.025;0.097;0.066;0.079;1.23;0.84;0.92;13
llama-3-70b-tp8;1024;64;0.046;0.031;0.077;0.072;0.03;0.102;0.071;0.078;1.31;0.91;0.99;13
llama-3-70b-tp8;1024;80;0.046;0.047;0.093;0.073;0.045;0.118;0.08;0.081;1.46;0.99;1.15;11
llama-3-70b-tp8;1024;96;0.045;0.048;0.093;0.073;0.05;0.123;0.089;0.078;1.58;1.14;1.19;11
llama-3-70b-tp8;1024;112;0.046;0.056;0.102;0.073;0.053;0.126;0.097;0.079;1.59;1.23;1.29;13
llama-3-70b-tp8;1024;128;0.047;0.061;0.108;0.074;0.057;0.131;0.1;0.079;1.66;1.27;1.37;11
llama-3-70b-tp8;1024;144;0.047;0.067;0.114;0.073;0.061;0.134;0.089;0.079;1.7;1.13;1.44;11
llama-3-70b-tp8;1024;160;0.047;0.075;0.122;0.074;0.065;0.139;0.095;0.086;1.62;1.1;1.42;11
llama-3-70b-tp8;1024;176;0.047;0.068;0.115;0.076;0.069;0.145;0.101;0.08;1.81;1.26;1.44;11
llama-3-70b-tp8;1024;192;0.049;0.073;0.122;0.077;0.074;0.151;0.107;0.084;1.8;1.27;1.45;11
llama-3-70b-tp8;1024;208;0.049;0.077;0.126;0.077;0.079;0.156;0.11;0.087;1.79;1.26;1.45;11
llama-3-70b-tp8;1024;224;0.05;0.097;0.147;0.074;0.096;0.17;0.113;0.097;1.75;1.16;1.52;13
llama-3-70b-tp8;1024;240;0.049;0.104;0.153;0.075;0.1;0.175;0.117;0.102;1.72;1.15;1.5;11
llama-3-70b-tp8;1024;256;0.049;0.107;0.156;0.076;0.103;0.179;0.125;0.107;1.67;1.17;1.46;13
llama-3-70b-tp8;1024;272;0.05;0.109;0.159;0.075;0.105;0.18;0.129;0.109;1.65;1.18;1.46;13
llama-3-70b-tp8;1024;288;0.05;0.111;0.161;0.077;0.108;0.185;0.134;0.115;1.61;1.17;1.4;13
llama-3-70b-tp8;1024;304;0.05;0.114;0.164;0.077;0.113;0.19;0.138;0.122;1.56;1.13;1.34;13
llama-3-70b-tp8;1024;320;0.049;0.117;0.166;0.078;0.118;0.196;0.144;0.128;1.53;1.12;1.3;13
llama-3-70b-tp8;1024;336;0.05;0.122;0.172;0.078;0.123;0.201;0.153;0.133;1.51;1.15;1.29;11
llama-3-70b-tp8;1024;352;0.049;0.127;0.176;0.078;0.128;0.206;0.16;0.137;1.5;1.17;1.28;11
llama-3-70b-tp8;1024;368;0.049;0.131;0.18;0.078;0.133;0.211;0.166;0.142;1.49;1.17;1.27;11
llama-3-70b-tp8;1024;384;0.05;0.136;0.186;0.078;0.138;0.216;0.173;0.147;1.47;1.18;1.27;11
llama-3-70b-tp8;1024;400;0.05;0.14;0.19;0.079;0.142;0.221;0.177;0.152;1.45;1.16;1.25;11
llama-3-70b-tp8;1024;416;0.049;0.145;0.194;0.078;0.147;0.225;0.181;0.158;1.42;1.15;1.23;11
llama-3-70b-tp8;1024;432;0.049;0.15;0.199;0.078;0.151;0.229;0.186;0.163;1.4;1.14;1.22;11
llama-3-70b-tp8;1024;448;0.049;0.165;0.214;0.077;0.163;0.24;0.189;0.169;1.42;1.12;1.27;11
llama-3-70b-tp8;1024;464;0.048;0.171;0.219;0.077;0.168;0.245;0.195;0.173;1.42;1.13;1.27;11
llama-3-70b-tp8;1024;480;0.047;0.175;0.222;0.077;0.172;0.249;0.203;0.177;1.41;1.15;1.25;11
llama-3-70b-tp8;1024;496;0.047;0.178;0.225;0.077;0.176;0.253;0.207;0.183;1.38;1.13;1.23;11
llama-3-70b-tp8;1024;512;0.047;0.181;0.228;0.078;0.18;0.258;0.21;0.187;1.38;1.12;1.22;11
llama-3-70b-tp8;1024;528;0.047;0.184;0.231;0.079;0.184;0.263;0.215;0.192;1.37;1.12;1.2;11
llama-3-70b-tp8;1024;544;0.047;0.188;0.235;0.08;0.189;0.269;0.221;0.197;1.37;1.12;1.19;11
llama-3-70b-tp8;1024;560;0.048;0.192;0.24;0.078;0.194;0.272;0.229;0.201;1.35;1.14;1.19;11
llama-3-70b-tp8;1024;576;0.048;0.197;0.245;0.08;0.199;0.279;0.236;0.206;1.35;1.15;1.19;11
llama-3-70b-tp8;1024;592;0.048;0.201;0.249;0.079;0.203;0.282;0.241;0.211;1.34;1.14;1.18;11
llama-3-70b-tp8;1024;608;0.048;0.206;0.254;0.079;0.208;0.287;0.247;0.214;1.34;1.15;1.19;11
llama-3-70b-tp8;1024;624;0.048;0.211;0.259;0.08;0.213;0.293;0.251;0.224;1.31;1.12;1.16;11
llama-3-70b-tp8;1024;640;0.048;0.216;0.264;0.08;0.217;0.297;0.255;0.232;1.28;1.1;1.14;9
llama-3-70b-tp8;1024;656;0.048;0.225;0.273;0.081;0.225;0.306;0.259;0.237;1.29;1.09;1.15;13
llama-3-70b-tp8;1024;672;0.048;0.234;0.282;0.081;0.233;0.314;0.265;0.242;1.3;1.1;1.17;13
llama-3-70b-tp8;1024;688;0.048;0.239;0.287;0.079;0.237;0.316;0.271;0.246;1.28;1.1;1.17;13
llama-3-70b-tp8;1024;704;0.048;0.244;0.292;0.08;0.241;0.321;0.278;0.251;1.28;1.11;1.16;13
llama-3-70b-tp8;1024;720;0.048;0.248;0.296;0.081;0.246;0.327;0.283;0.256;1.28;1.11;1.16;13
llama-3-70b-tp8;1024;736;0.048;0.253;0.301;0.082;0.25;0.332;0.287;0.261;1.27;1.1;1.15;13
llama-3-70b-tp8;1024;752;0.048;0.258;0.306;0.081;0.255;0.336;0.291;0.265;1.27;1.1;1.15;13
llama-3-70b-tp8;1024;768;0.049;0.26;0.309;0.081;0.259;0.34;0.297;0.271;1.25;1.1;1.14;13
llama-3-70b-tp8;1024;784;0.049;0.265;0.314;0.08;0.265;0.345;0.305;0.276;1.25;1.11;1.14;13
llama-3-70b-tp8;1024;800;0.048;0.274;0.322;0.08;0.269;0.349;0.312;0.281;1.24;1.11;1.15;13
llama-3-70b-tp8;1024;816;0.048;0.278;0.326;0.08;0.274;0.354;0.317;0.286;1.24;1.11;1.14;13
llama-3-70b-tp8;1024;832;0.048;0.287;0.335;0.08;0.279;0.359;0.322;0.291;1.23;1.11;1.15;13
llama-3-70b-tp8;1024;848;0.049;0.291;0.34;0.081;0.284;0.365;0.326;0.295;1.24;1.11;1.15;13
llama-3-70b-tp8;1024;864;0.049;0.294;0.343;0.081;0.289;0.37;0.33;0.301;1.23;1.1;1.14;13
llama-3-70b-tp8;1024;880;0.049;0.3;0.349;0.079;0.296;0.375;0.336;0.304;1.23;1.11;1.15;13
llama-3-70b-tp8;1024;896;0.05;0.305;0.355;0.081;0.302;0.383;0.342;0.31;1.24;1.1;1.15;13
llama-3-70b-tp8;1024;912;0.05;0.31;0.36;0.079;0.307;0.386;0.36;0.315;1.23;1.14;1.14;13
llama-3-70b-tp8;1024;928;0.05;0.313;0.363;0.079;0.312;0.391;0.364;0.319;1.23;1.14;1.14;13
llama-3-70b-tp8;1024;944;0.05;0.318;0.368;0.08;0.317;0.397;0.368;0.324;1.23;1.14;1.14;13
llama-3-70b-tp8;1024;960;0.05;0.322;0.372;0.082;0.321;0.403;0.373;0.329;1.22;1.13;1.13;13
llama-3-70b-tp8;1024;976;0.05;0.326;0.376;0.083;0.325;0.408;0.38;0.334;1.22;1.14;1.13;13
llama-3-70b-tp8;1024;992;0.05;0.331;0.381;0.08;0.33;0.41;0.384;0.338;1.21;1.14;1.13;13
llama-3-70b-tp8;1024;1008;0.05;0.335;0.385;0.082;0.335;0.417;0.388;0.343;1.22;1.13;1.12;13
llama-3-70b-tp8;1024;1024;0.051;0.34;0.391;0.081;0.34;0.421;0.395;0.348;1.21;1.14;1.12;11
llama-3-70b-tp8;1024;1040;0.05;0.344;0.394;0.082;0.345;0.427;0.397;0.354;1.21;1.12;1.11;11
llama-3-70b-tp8;1024;1056;0.05;0.35;0.4;0.08;0.349;0.429;0.403;0.359;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1072;0.05;0.354;0.404;0.08;0.354;0.434;0.408;0.363;1.2;1.12;1.11;11
llama-3-70b-tp8;1024;1088;0.05;0.361;0.411;0.08;0.36;0.44;0.414;0.369;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1104;0.049;0.366;0.415;0.081;0.366;0.447;0.418;0.373;1.2;1.12;1.11;11
llama-3-70b-tp8;1024;1120;0.05;0.372;0.422;0.082;0.372;0.454;0.424;0.378;1.2;1.12;1.12;11
llama-3-70b-tp8;1024;1136;0.049;0.379;0.428;0.079;0.376;0.455;0.429;0.382;1.19;1.12;1.12;11
llama-3-70b-tp8;1024;1152;0.049;0.383;0.432;0.081;0.381;0.462;0.434;0.387;1.19;1.12;1.12;11
llama-3-70b-tp8;1024;1168;0.049;0.386;0.435;0.081;0.386;0.467;0.438;0.392;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1184;0.049;0.392;0.441;0.081;0.39;0.471;0.444;0.396;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1200;0.049;0.396;0.445;0.081;0.395;0.476;0.45;0.402;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1216;0.049;0.401;0.45;0.08;0.4;0.48;0.455;0.406;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1232;0.049;0.406;0.455;0.082;0.405;0.487;0.458;0.41;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1248;0.049;0.411;0.46;0.08;0.41;0.49;0.463;0.416;1.18;1.11;1.11;11
llama-3-70b-tp8;1024;1264;0.049;0.414;0.463;0.081;0.415;0.496;0.469;0.42;1.18;1.12;1.1;11
llama-3-70b-tp8;1024;1280;0.049;0.42;0.469;0.081;0.42;0.501;0.476;0.425;1.18;1.12;1.1;11
llama-3-70b-tp8;1024;1296;0.048;0.427;0.475;0.081;0.425;0.506;0.478;0.43;1.18;1.11;1.1;11
llama-3-70b-tp8;1024;1312;0.049;0.431;0.48;0.081;0.43;0.511;0.484;0.435;1.17;1.11;1.1;11
llama-3-70b-tp8;1024;1328;0.049;0.437;0.486;0.082;0.437;0.519;0.491;0.439;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1344;0.048;0.443;0.491;0.081;0.442;0.523;0.497;0.444;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1360;0.049;0.447;0.496;0.083;0.446;0.529;0.502;0.448;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1376;0.049;0.452;0.501;0.084;0.452;0.536;0.506;0.453;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1392;0.048;0.457;0.505;0.082;0.456;0.538;0.511;0.457;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1408;0.049;0.461;0.51;0.081;0.461;0.542;0.517;0.462;1.17;1.12;1.1;11
llama-3-70b-tp8;1024;1424;0.049;0.466;0.515;0.082;0.466;0.548;0.522;0.466;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1440;0.049;0.472;0.521;0.082;0.471;0.553;0.524;0.471;1.17;1.11;1.11;11
llama-3-70b-tp8;2048;4;0.122;0.019;0.141;0.119;0.013;0.132;0.12;0.14;0.94;0.86;1.01;11
llama-3-70b-tp8;2048;8;0.118;0.02;0.138;0.119;0.017;0.136;0.122;0.141;0.96;0.87;0.98;11
llama-3-70b-tp8;2048;12;0.118;0.02;0.138;0.119;0.018;0.137;0.124;0.141;0.97;0.88;0.98;11
llama-3-70b-tp8;2048;16;0.119;0.023;0.142;0.119;0.02;0.139;0.127;0.141;0.99;0.9;1.01;11
llama-3-70b-tp8;2048;24;0.118;0.023;0.141;0.119;0.022;0.141;0.135;0.142;0.99;0.95;0.99;11
llama-3-70b-tp8;2048;32;0.117;0.033;0.15;0.119;0.029;0.148;0.141;0.144;1.03;0.98;1.04;11
llama-3-70b-tp8;2048;40;0.118;0.049;0.167;0.119;0.044;0.163;0.146;0.144;1.13;1.01;1.16;11
llama-3-70b-tp8;2048;48;0.118;0.048;0.166;0.12;0.049;0.169;0.152;0.147;1.15;1.03;1.13;11
llama-3-70b-tp8;2048;56;0.118;0.055;0.173;0.12;0.055;0.175;0.158;0.148;1.18;1.07;1.17;11
llama-3-70b-tp8;2048;64;0.118;0.06;0.178;0.121;0.06;0.181;0.164;0.152;1.19;1.08;1.17;11
llama-3-70b-tp8;2048;80;0.119;0.076;0.195;0.122;0.07;0.192;0.176;0.155;1.24;1.14;1.26;11
llama-3-70b-tp8;2048;96;0.12;0.08;0.2;0.123;0.081;0.204;0.204;0.159;1.28;1.28;1.26;11
llama-3-70b-tp8;2048;112;0.119;0.098;0.217;0.122;0.092;0.214;0.224;0.165;1.3;1.36;1.32;11
llama-3-70b-tp8;2048;128;0.12;0.105;0.225;0.122;0.1;0.222;0.243;0.171;1.3;1.42;1.32;11
llama-3-70b-tp8;2048;144;0.121;0.115;0.236;0.122;0.107;0.229;0.265;0.177;1.29;1.5;1.33;11
llama-3-70b-tp8;2048;160;0.121;0.126;0.247;0.123;0.116;0.239;0.284;0.184;1.3;1.54;1.34;11
llama-3-70b-tp8;2048;176;0.12;0.127;0.247;0.128;0.125;0.253;0.303;0.17;1.49;1.78;1.45;11
llama-3-70b-tp8;2048;192;0.121;0.137;0.258;0.127;0.134;0.261;0.323;0.174;1.5;1.86;1.48;11
llama-3-70b-tp8;2048;208;0.122;0.145;0.267;0.127;0.144;0.271;0.337;0.177;1.53;1.9;1.51;11
llama-3-70b-tp8;2048;224;0.121;0.185;0.306;0.124;0.178;0.302;0.347;0.189;1.6;1.84;1.62;11
llama-3-70b-tp8;2048;240;0.121;0.203;0.324;0.124;0.185;0.309;0.354;0.204;1.51;1.74;1.59;11
llama-3-70b-tp8;2048;256;0.122;0.208;0.33;0.124;0.19;0.314;0.371;0.218;1.44;1.7;1.51;11
llama-3-70b-tp8;2048;272;0.122;0.213;0.335;0.125;0.195;0.32;0.392;0.214;1.5;1.83;1.57;11
llama-3-70b-tp8;2048;288;0.122;0.217;0.339;0.125;0.202;0.327;0.292;0.224;1.46;1.3;1.51;11
llama-3-70b-tp8;2048;304;0.122;0.221;0.343;0.127;0.209;0.336;0.301;0.234;1.44;1.29;1.47;11
llama-3-70b-tp8;2048;320;0.122;0.227;0.349;0.126;0.218;0.344;0.31;0.244;1.41;1.27;1.43;11
llama-3-70b-tp8;2048;336;0.122;0.235;0.357;0.127;0.227;0.354;0.32;0.254;1.39;1.26;1.41;11
llama-3-70b-tp8;2048;352;0.122;0.243;0.365;0.127;0.236;0.363;0.332;0.264;1.38;1.26;1.38;11
llama-3-70b-tp8;2048;368;0.123;0.252;0.375;0.128;0.245;0.373;0.343;0.276;1.35;1.24;1.36;11
llama-3-70b-tp8;2048;384;0.124;0.261;0.385;0.128;0.254;0.382;0.355;0.288;1.33;1.23;1.34;9
llama-3-70b-tp8;2048;400;0.125;0.27;0.395;0.129;0.264;0.393;0.365;0.3;1.31;1.22;1.32;9
llama-3-70b-tp8;2048;416;0.125;0.279;0.404;0.128;0.272;0.4;0.379;0.309;1.29;1.23;1.31;9
llama-3-70b-tp8;2048;432;0.125;0.291;0.416;0.127;0.281;0.408;0.389;0.32;1.27;1.22;1.3;9
llama-3-70b-tp8;2048;448;0.124;0.327;0.451;0.127;0.312;0.439;0.4;0.351;1.25;1.14;1.28;11
llama-3-70b-tp8;2048;464;0.125;0.338;0.463;0.127;0.319;0.446;0.413;0.36;1.24;1.15;1.29;9
llama-3-70b-tp8;2048;480;0.125;0.343;0.468;0.127;0.325;0.452;0.422;0.368;1.23;1.15;1.27;9
llama-3-70b-tp8;2048;496;0.125;0.35;0.475;0.128;0.331;0.459;0.431;0.377;1.22;1.14;1.26;9
llama-3-70b-tp8;2048;512;0.125;0.355;0.48;0.129;0.338;0.467;0.44;0.386;1.21;1.14;1.24;9
llama-3-70b-tp8;2048;528;0.124;0.362;0.486;0.128;0.347;0.475;0.449;0.395;1.2;1.14;1.23;9
llama-3-70b-tp8;2048;544;0.123;0.368;0.491;0.129;0.355;0.484;0.457;0.404;1.2;1.13;1.22;9
llama-3-70b-tp8;2048;560;0.123;0.377;0.5;0.128;0.364;0.492;0.469;0.412;1.19;1.14;1.21;9
llama-3-70b-tp8;2048;576;0.124;0.385;0.509;0.129;0.374;0.503;0.483;0.421;1.19;1.15;1.21;9
llama-3-70b-tp8;2048;592;0.123;0.394;0.517;0.128;0.383;0.511;0.5;0.428;1.19;1.17;1.21;9
llama-3-70b-tp8;2048;608;0.124;0.406;0.53;0.129;0.393;0.522;0.508;0.438;1.19;1.16;1.21;9
llama-3-70b-tp8;2048;624;0.124;0.415;0.539;0.128;0.402;0.53;0.518;0.447;1.19;1.16;1.21;9
llama-3-70b-tp8;2048;640;0.124;0.423;0.547;0.128;0.41;0.538;0.531;0.456;1.18;1.16;1.2;9
llama-3-70b-tp8;2048;656;0.123;0.446;0.569;0.129;0.434;0.563;0.552;0.465;1.21;1.19;1.22;9
llama-3-70b-tp8;2048;672;0.124;0.465;0.589;0.128;0.447;0.575;0.563;0.474;1.21;1.19;1.24;9
llama-3-70b-tp8;2048;688;0.124;0.472;0.596;0.127;0.454;0.581;0.571;0.483;1.2;1.18;1.23;9
llama-3-70b-tp8;2048;704;0.124;0.479;0.603;0.128;0.46;0.588;0.585;0.493;1.19;1.19;1.22;9
llama-3-70b-tp8;2048;720;0.124;0.486;0.61;0.127;0.467;0.594;0.588;0.501;1.19;1.17;1.22;9
llama-3-70b-tp8;4096;4;0.301;0.024;0.325;0.374;0.018;0.392;0.384;0.33;1.19;1.16;0.98;9
llama-3-70b-tp8;4096;8;0.301;0.026;0.327;0.372;0.021;0.393;0.397;0.336;1.17;1.18;0.97;9
llama-3-70b-tp8;4096;12;0.3;0.026;0.326;0.371;0.022;0.393;0.407;0.339;1.16;1.2;0.96;9
llama-3-70b-tp8;4096;16;0.302;0.034;0.336;0.372;0.029;0.401;0.412;0.341;1.18;1.21;0.99;9
llama-3-70b-tp8;4096;24;0.298;0.05;0.348;0.372;0.048;0.42;0.423;0.342;1.23;1.24;1.02;9
llama-3-70b-tp8;4096;32;0.294;0.061;0.355;0.371;0.059;0.43;0.432;0.345;1.25;1.25;1.03;9
llama-3-70b-tp8;4096;40;0.294;0.071;0.365;0.372;0.068;0.44;0.445;0.352;1.25;1.26;1.04;9
llama-3-70b-tp8;4096;48;0.297;0.081;0.378;0.373;0.079;0.452;0.454;0.355;1.27;1.28;1.06;9
llama-3-70b-tp8;4096;56;0.292;0.095;0.387;0.372;0.09;0.462;0.467;0.361;1.28;1.29;1.07;9
llama-3-70b-tp8;4096;64;0.295;0.102;0.397;0.373;0.099;0.472;0.482;0.365;1.29;1.32;1.09;9
llama-3-70b-tp8;4096;80;0.295;0.126;0.421;0.371;0.122;0.493;0.508;0.375;1.31;1.35;1.12;9
llama-3-70b-tp8;4096;96;0.294;0.143;0.437;0.374;0.141;0.515;0.539;0.387;1.33;1.39;1.13;9
llama-3-70b-tp8;4096;112;0.295;0.17;0.465;0.371;0.176;0.547;0.561;0.4;1.37;1.4;1.16;9
llama-3-70b-tp8;4096;128;0.298;0.186;0.484;0.372;0.188;0.56;0.583;0.411;1.36;1.42;1.18;9
llama-3-70b-tp8;4096;144;0.293;0.206;0.499;0.373;0.202;0.575;0.609;0.423;1.36;1.44;1.18;9
llama-3-70b-tp8;4096;160;0.293;0.228;0.521;0.372;0.218;0.59;0.644;0.436;1.35;1.48;1.19;9
llama-3-70b-tp8;4096;176;0.299;0.243;0.542;0.377;0.236;0.613;0.677;0.45;1.36;1.5;1.2;9
llama-3-70b-tp8;4096;192;0.294;0.264;0.558;0.375;0.254;0.629;0.705;0.461;1.36;1.53;1.21;9
llama-3-70b-tp8;4096;208;0.295;0.282;0.577;0.377;0.272;0.649;0.744;0.472;1.38;1.58;1.22;9
llama-3-70b-tp8;4096;224;0.292;0.363;0.655;0.372;0.344;0.716;0.781;0.489;1.46;1.6;1.34;9
llama-3-70b-tp8;4096;240;0.299;0.395;0.694;0.375;0.361;0.736;0.812;0.503;1.46;1.61;1.38;9
llama-3-70b-tp8;4096;256;0.298;0.41;0.708;0.375;0.369;0.744;0.847;0.519;1.43;1.63;1.36;9
llama-3-70b-tp8;4096;272;0.293;0.418;0.711;0.375;0.377;0.752;0.873;0.532;1.41;1.64;1.34;9
llama-3-70b-tp8;4096;288;0.296;0.427;0.723;0.378;0.39;0.768;0.901;0.547;1.4;1.65;1.32;9
llama-3-70b-tp8;4096;304;0.296;0.437;0.733;0.379;0.402;0.781;0.93;0.562;1.39;1.65;1.3;9
llama-3-70b-tp8;4096;320;0.297;0.451;0.748;0.379;0.419;0.798;0.96;0.581;1.37;1.65;1.29;9
llama-3-70b-tp8;4096;336;0.3;0.464;0.764;0.378;0.439;0.817;0.986;0.598;1.37;1.65;1.28;11
llama-3-70b-tp8;4096;352;0.291;0.486;0.777;0.379;0.456;0.835;1.018;0.613;1.36;1.66;1.27;9
llama-3-70b-tp8;6144;4;0.602;0.029;0.631;0.691;0.019;0.71;0.704;0.665;1.07;1.06;0.95;9
llama-3-70b-tp8;6144;8;0.599;0.029;0.628;0.692;0.022;0.714;0.713;0.67;1.07;1.06;0.94;9
llama-3-70b-tp8;6144;12;0.601;0.043;0.644;0.69;0.04;0.73;0.722;0.673;1.08;1.07;0.96;9
llama-3-70b-tp8;6144;16;0.597;0.05;0.647;0.69;0.05;0.74;0.732;0.674;1.1;1.09;0.96;9
llama-3-70b-tp8;6144;24;0.597;0.067;0.664;0.69;0.064;0.754;0.756;0.679;1.11;1.11;0.98;9
llama-3-70b-tp8;6144;32;0.597;0.081;0.678;0.691;0.079;0.77;0.779;0.684;1.13;1.14;0.99;9
llama-3-70b-tp8;6144;40;0.593;0.1;0.693;0.69;0.095;0.785;0.803;0.69;1.14;1.16;1.0;9
llama-3-70b-tp8;6144;48;0.596;0.113;0.709;0.693;0.11;0.803;0.824;0.697;1.15;1.18;1.02;9
llama-3-70b-tp8;6144;56;0.599;0.135;0.734;0.691;0.126;0.817;0.844;0.704;1.16;1.2;1.04;9
llama-3-70b-tp8;6144;64;0.595;0.144;0.739;0.69;0.141;0.831;0.861;0.712;1.17;1.21;1.04;9
llama-3-70b-tp8;6144;80;0.597;0.18;0.777;0.693;0.175;0.868;0.909;0.73;1.19;1.25;1.06;9
llama-3-70b-tp8;6144;96;0.596;0.208;0.804;0.696;0.201;0.897;0.953;0.744;1.21;1.28;1.08;9
llama-3-70b-tp8;6144;112;0.6;0.244;0.844;0.695;0.258;0.953;1.0;0.761;1.25;1.31;1.11;9
llama-3-70b-tp8;6144;128;0.597;0.27;0.867;0.694;0.275;0.969;1.047;0.778;1.25;1.35;1.11;9
llama-3-70b-tp8;6144;144;0.599;0.297;0.896;0.693;0.296;0.989;1.092;0.793;1.25;1.38;1.13;9
llama-3-70b-tp8;6144;160;0.597;0.331;0.928;0.694;0.32;1.014;1.141;0.814;1.25;1.4;1.14;9
llama-3-70b-tp8;6144;176;0.595;0.364;0.959;0.698;0.346;1.044;1.186;0.833;1.25;1.42;1.15;9
llama-3-70b-tp8;6144;192;0.599;0.394;0.993;0.697;0.373;1.07;1.237;0.847;1.26;1.46;1.17;9
llama-3-70b-tp8;6144;208;0.598;0.425;1.023;0.698;0.4;1.098;1.283;0.867;1.27;1.48;1.18;9
llama-3-70b-tp8;6144;224;0.598;0.528;1.126;0.694;0.514;1.208;1.322;0.885;1.36;1.49;1.27;9
llama-3-70b-tp8;6144;240;0.596;0.593;1.189;0.694;0.539;1.233;1.363;0.907;1.36;1.5;1.31;9
llama-3-70b-tp8;8192;4;0.952;0.031;0.983;1.134;0.023;1.157;1.151;1.06;1.09;1.09;0.93;9
llama-3-70b-tp8;8192;8;0.954;0.038;0.992;1.134;0.03;1.164;1.163;1.067;1.09;1.09;0.93;9
llama-3-70b-tp8;8192;12;0.951;0.052;1.003;1.133;0.049;1.182;1.171;1.068;1.11;1.1;0.94;9
llama-3-70b-tp8;8192;16;0.953;0.061;1.014;1.132;0.058;1.19;1.195;1.071;1.11;1.12;0.95;9
llama-3-70b-tp8;8192;24;0.947;0.084;1.031;1.131;0.079;1.21;1.221;1.077;1.12;1.13;0.96;9
llama-3-70b-tp8;8192;32;0.948;0.102;1.05;1.132;0.099;1.231;1.249;1.084;1.14;1.15;0.97;9
llama-3-70b-tp8;8192;40;0.948;0.122;1.07;1.132;0.119;1.251;1.277;1.092;1.15;1.17;0.98;9
llama-3-70b-tp8;8192;48;0.945;0.144;1.089;1.13;0.14;1.27;1.303;1.098;1.16;1.19;0.99;9
llama-3-70b-tp8;8192;56;0.95;0.17;1.12;1.131;0.163;1.294;1.33;1.103;1.17;1.21;1.02;9
llama-3-70b-tp8;8192;64;0.947;0.185;1.132;1.131;0.181;1.312;1.353;1.113;1.18;1.22;1.02;9
llama-3-70b-tp8;8192;80;0.944;0.227;1.171;1.131;0.226;1.357;1.401;1.13;1.2;1.24;1.04;9
llama-3-70b-tp8;8192;96;0.945;0.267;1.212;1.132;0.262;1.394;1.455;1.149;1.21;1.27;1.05;9
llama-3-70b-tp8;8192;112;0.944;0.312;1.256;1.127;0.34;1.467;1.516;1.169;1.25;1.3;1.07;9
llama-3-70b-tp8;8192;128;0.948;0.352;1.3;1.133;0.362;1.495;1.578;1.196;1.25;1.32;1.09;9
llama-3-70b-tp8;8192;144;0.949;0.388;1.337;1.135;0.388;1.523;1.647;1.223;1.25;1.35;1.09;9
llama-3-70b-tp8;8192;160;0.956;0.429;1.385;1.14;0.421;1.561;1.709;1.246;1.25;1.37;1.11;9
llama-3-70b-tp8;8192;176;0.953;0.478;1.431;1.146;0.458;1.604;1.783;1.272;1.26;1.4;1.12;9
llama-3-70b-tp8;12288;4;1.99;0.036;2.026;2.303;0.025;2.328;2.325;2.169;1.07;1.07;0.93;9
llama-3-70b-tp8;12288;8;1.984;0.054;2.038;2.299;0.05;2.349;2.335;2.166;1.08;1.08;0.94;9
llama-3-70b-tp8;12288;12;1.979;0.07;2.049;2.297;0.065;2.362;2.355;2.174;1.09;1.08;0.94;9
llama-3-70b-tp8;12288;16;1.987;0.085;2.072;2.301;0.081;2.382;2.38;2.185;1.09;1.09;0.95;9
llama-3-70b-tp8;12288;24;1.986;0.114;2.1;2.3;0.108;2.408;2.43;2.188;1.1;1.11;0.96;9
llama-3-70b-tp8;12288;32;1.983;0.145;2.128;2.299;0.14;2.439;2.469;2.198;1.11;1.12;0.97;9
llama-3-70b-tp8;12288;40;1.979;0.177;2.156;2.3;0.172;2.472;2.517;2.209;1.12;1.14;0.98;9
llama-3-70b-tp8;12288;48;1.982;0.208;2.19;2.3;0.201;2.501;2.55;2.213;1.13;1.15;0.99;9
llama-3-70b-tp8;12288;56;1.98;0.241;2.221;2.302;0.234;2.536;2.605;2.226;1.14;1.17;1.0;9
llama-3-70b-tp8;12288;64;1.978;0.267;2.245;2.3;0.261;2.561;2.65;2.242;1.14;1.18;1.0;9
llama-3-70b-tp8;12288;80;1.981;0.335;2.316;2.302;0.327;2.629;2.739;2.269;1.16;1.21;1.02;9
llama-3-70b-tp8;12288;96;1.977;0.393;2.37;2.3;0.381;2.681;2.822;2.302;1.16;1.23;1.03;9
llama-3-70b-tp8;12288;112;1.978;0.467;2.445;2.299;0.504;2.803;2.916;2.334;1.2;1.25;1.05;9
llama-3-70b-tp8;16384;4;3.357;0.042;3.399;3.878;0.034;3.912;3.904;3.635;1.08;1.07;0.94;9
llama-3-70b-tp8;16384;8;3.358;0.065;3.423;3.879;0.059;3.938;3.924;3.639;1.08;1.08;0.94;9
llama-3-70b-tp8;16384;12;3.35;0.086;3.436;3.875;0.08;3.955;3.966;3.641;1.09;1.09;0.94;9
llama-3-70b-tp8;16384;16;3.347;0.104;3.451;3.876;0.099;3.975;3.993;3.645;1.09;1.1;0.95;9
llama-3-70b-tp8;16384;24;3.351;0.146;3.497;3.876;0.139;4.015;4.066;3.66;1.1;1.11;0.96;9
llama-3-70b-tp8;16384;32;3.354;0.186;3.54;3.878;0.181;4.059;4.133;3.678;1.1;1.12;0.96;9
llama-3-70b-tp8;16384;40;3.352;0.227;3.579;3.878;0.219;4.097;4.197;3.694;1.11;1.14;0.97;9
llama-3-70b-tp8;16384;48;3.354;0.268;3.622;3.876;0.26;4.136;4.245;3.709;1.12;1.14;0.98;9
llama-3-70b-tp8;16384;56;3.353;0.314;3.667;3.875;0.306;4.181;4.311;3.727;1.12;1.16;0.98;9
llama-3-70b-tp8;16384;64;3.353;0.35;3.703;3.876;0.341;4.217;4.374;3.745;1.13;1.17;0.99;9
llama-3-70b-tp8;16384;80;3.356;0.431;3.787;3.877;0.429;4.306;4.498;3.78;1.14;1.19;1.0;9



==> Figures/banner/prefill.csv <==
model;cl;sm-util;dram-util
llama-3-8b-tp2;1024;26;4
llama-3-8b-tp2;2048;42;4
llama-3-8b-tp2;4096;52;3
llama-3-8b-tp2;8192;65;3
llama-3-8b-tp2;16384;70;1.5

==> Figures/banner/runtime.csv <==
config;fa_p;fa_d;fi_p;fi_d;fi_batched;pod
C0;0.74;1.24;0.77;1.15;1.88;1.34
C1;3.43;3.50;3.48;3.12;8.29;5.72
C2;5.95;4.12;6.03;3.45;11.46;8.52


==> Figures/banner/v0/a100_llama3_8b_tp2.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_stream;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fa_stream;speedup_fi_serial;speedup_fi_fused;linear;attn_ratio;baseline_latency;opt_latency;expected_speedup;avg_speedup_chunks
llama-3-8b-tp2;1024;1024;1024;0;932;0.061;1.171;1.232;1.265;0.091;1.189;1.28;1.256;1.184;9;1.04;1.07;1.08;1.06;1.93;0.39;3.16;3.11;1.02;1.02
llama-3-8b-tp2;1024;1024;1024;0;984;0.074;1.238;1.312;1.333;0.108;1.255;1.363;1.32;1.251;11;1.05;1.07;1.09;1.06;1.99;0.4;3.3;3.24;1.02;1.02
llama-3-8b-tp2;1024;1024;1024;0;1036;0.075;1.305;1.38;1.388;0.1;1.319;1.419;1.387;1.313;9;1.05;1.06;1.08;1.06;2.22;0.38;3.6;3.53;1.02;1.02
llama-3-8b-tp2;2048;1024;1024;0;466;0.076;1.182;1.258;1.272;0.097;1.171;1.268;1.24;1.197;11;1.05;1.06;1.06;1.04;2.42;0.34;3.68;3.62;1.02;1.02
llama-3-8b-tp2;2048;1024;2048;1;466;0.152;1.189;1.341;1.321;0.184;1.172;1.356;1.321;1.203;9;1.11;1.1;1.13;1.1;2.42;0.36;3.76;3.62;1.04;1.03
llama-3-8b-tp2;2048;1024;1024;0;492;0.078;1.285;1.363;1.345;0.098;1.243;1.341;1.296;1.246;9;1.09;1.08;1.08;1.04;2.44;0.36;3.8;3.69;1.03;1.03
llama-3-8b-tp2;2048;1024;2048;1;492;0.158;1.257;1.415;1.377;0.188;1.243;1.431;1.375;1.258;9;1.12;1.09;1.14;1.09;2.44;0.37;3.85;3.7;1.04;1.04
llama-3-8b-tp2;2048;1024;1024;0;518;0.077;1.323;1.4;1.41;0.1;1.301;1.401;1.356;1.31;9;1.07;1.08;1.07;1.04;2.72;0.34;4.12;4.03;1.02;1.02
llama-3-8b-tp2;2048;1024;2048;1;518;0.148;1.32;1.468;1.454;0.184;1.301;1.485;1.433;1.319;9;1.11;1.1;1.13;1.09;2.7;0.35;4.17;4.02;1.04;1.03
llama-3-8b-tp2;3072;1024;1024;0;310;0.075;1.2;1.275;1.291;0.099;1.163;1.262;1.28;1.198;11;1.06;1.08;1.05;1.07;3.4;0.27;4.67;4.6;1.02;1.02
llama-3-8b-tp2;3072;1024;2048;1;310;0.162;1.194;1.356;1.331;0.187;1.164;1.351;1.323;1.22;9;1.11;1.09;1.11;1.08;3.45;0.28;4.81;4.67;1.03;1.02
llama-3-8b-tp2;3072;1024;3072;2;310;0.234;1.194;1.428;1.375;0.272;1.164;1.436;1.352;1.243;13;1.15;1.11;1.16;1.09;3.45;0.29;4.88;4.69;1.04;1.03
llama-3-8b-tp2;3072;1024;1024;0;327;0.083;1.269;1.352;1.355;0.1;1.242;1.342;1.284;1.259;9;1.07;1.08;1.07;1.02;3.46;0.28;4.81;4.72;1.02;1.02
llama-3-8b-tp2;3072;1024;2048;1;327;0.162;1.275;1.437;1.407;0.186;1.242;1.428;1.334;1.285;9;1.12;1.09;1.11;1.04;3.44;0.29;4.88;4.72;1.03;1.03
llama-3-8b-tp2;3072;1024;3072;2;327;0.237;1.275;1.512;1.448;0.265;1.242;1.507;1.437;1.31;9;1.15;1.11;1.15;1.1;3.43;0.31;4.94;4.74;1.04;1.03
llama-3-8b-tp2;3072;1024;1024;0;345;0.088;1.359;1.447;1.45;0.095;1.297;1.392;1.35;1.325;9;1.09;1.09;1.05;1.02;3.47;0.29;4.92;4.79;1.03;1.03
llama-3-8b-tp2;3072;1024;2048;1;345;0.164;1.35;1.514;1.486;0.184;1.297;1.481;1.405;1.344;9;1.13;1.11;1.1;1.05;3.48;0.3;4.99;4.82;1.04;1.03
llama-3-8b-tp2;3072;1024;3072;2;345;0.238;1.346;1.584;1.529;0.271;1.298;1.569;1.506;1.364;9;1.16;1.12;1.15;1.1;3.52;0.31;5.1;4.88;1.05;1.04
llama-3-8b-tp2;4096;1024;1024;0;233;0.083;1.233;1.316;1.299;0.098;1.176;1.274;1.315;1.233;11;1.07;1.05;1.03;1.07;4.48;0.23;5.8;5.71;1.02;1.02
llama-3-8b-tp2;4096;1024;2048;1;233;0.163;1.227;1.39;1.356;0.189;1.176;1.365;1.345;1.236;11;1.12;1.1;1.1;1.09;4.49;0.24;5.88;5.73;1.03;1.02
llama-3-8b-tp2;4096;1024;3072;2;233;0.236;1.226;1.462;1.392;0.263;1.176;1.439;1.377;1.239;11;1.18;1.12;1.16;1.11;4.47;0.25;5.93;5.71;1.04;1.03
llama-3-8b-tp2;4096;1024;4096;3;233;0.303;1.235;1.538;1.448;0.336;1.176;1.512;1.41;1.245;11;1.24;1.16;1.21;1.13;4.49;0.26;6.03;5.74;1.05;1.03
llama-3-8b-tp2;4096;1024;1024;0;246;0.084;1.299;1.383;1.376;0.095;1.232;1.327;1.39;1.275;11;1.08;1.08;1.04;1.09;4.5;0.24;5.88;5.78;1.02;1.02
llama-3-8b-tp2;4096;1024;2048;1;246;0.162;1.3;1.462;1.427;0.189;1.232;1.421;1.419;1.286;11;1.14;1.11;1.1;1.1;4.53;0.24;5.99;5.82;1.03;1.02
llama-3-8b-tp2;4096;1024;3072;2;246;0.235;1.298;1.533;1.468;0.267;1.233;1.5;1.458;1.298;11;1.18;1.13;1.16;1.12;4.54;0.25;6.07;5.84;1.04;1.03
llama-3-8b-tp2;4096;1024;4096;3;246;0.31;1.306;1.616;1.506;0.345;1.232;1.577;1.503;1.307;11;1.24;1.15;1.21;1.15;4.51;0.26;6.13;5.82;1.05;1.03
llama-3-8b-tp2;4096;1024;1024;0;259;0.084;1.36;1.444;1.452;0.101;1.291;1.392;1.465;1.342;11;1.08;1.08;1.04;1.09;4.58;0.24;6.02;5.92;1.02;1.02
llama-3-8b-tp2;4096;1024;2048;1;259;0.164;1.366;1.53;1.501;0.189;1.292;1.481;1.476;1.352;11;1.13;1.11;1.1;1.09;4.57;0.25;6.1;5.92;1.03;1.02
llama-3-8b-tp2;4096;1024;3072;2;259;0.237;1.375;1.612;1.547;0.274;1.292;1.566;1.523;1.361;11;1.18;1.14;1.15;1.12;4.57;0.26;6.18;5.93;1.04;1.03
llama-3-8b-tp2;4096;1024;4096;3;259;0.31;1.375;1.685;1.591;0.343;1.292;1.635;1.568;1.367;11;1.23;1.16;1.2;1.15;4.58;0.27;6.27;5.95;1.05;1.04
llama-3-8b-tp2;5120;1024;1024;0;186;0.085;1.238;1.323;1.335;0.096;1.176;1.272;1.315;1.212;11;1.09;1.1;1.05;1.08;5.47;0.19;6.79;6.68;1.02;1.02
llama-3-8b-tp2;5120;1024;2048;1;186;0.163;1.241;1.404;1.381;0.184;1.175;1.359;1.342;1.238;9;1.13;1.12;1.1;1.08;5.49;0.2;6.89;6.73;1.02;1.02
llama-3-8b-tp2;5120;1024;3072;2;186;0.239;1.235;1.474;1.424;0.27;1.175;1.445;1.385;1.246;9;1.18;1.14;1.16;1.11;5.47;0.21;6.94;6.72;1.03;1.02
llama-3-8b-tp2;5120;1024;4096;3;186;0.305;1.248;1.553;1.476;0.343;1.176;1.519;1.428;1.261;9;1.23;1.17;1.2;1.13;5.47;0.22;7.02;6.73;1.04;1.03
llama-3-8b-tp2;5120;1024;5120;4;186;0.372;1.243;1.615;1.53;0.408;1.176;1.584;1.495;1.28;9;1.26;1.2;1.24;1.17;5.51;0.23;7.12;6.79;1.05;1.03
llama-3-8b-tp2;5120;1024;1024;0;196;0.089;1.375;1.464;1.413;0.1;1.232;1.332;1.369;1.278;9;1.15;1.11;1.04;1.07;5.52;0.21;6.98;6.8;1.03;1.03
llama-3-8b-tp2;5120;1024;2048;1;196;0.171;1.33;1.501;1.462;0.182;1.233;1.415;1.407;1.31;9;1.15;1.12;1.08;1.07;5.55;0.21;7.05;6.86;1.03;1.03
llama-3-8b-tp2;5120;1024;3072;2;196;0.239;1.333;1.572;1.501;0.272;1.232;1.504;1.464;1.32;9;1.19;1.14;1.14;1.11;5.56;0.22;7.13;6.88;1.04;1.03
llama-3-8b-tp2;5120;1024;4096;3;196;0.315;1.335;1.65;1.531;0.338;1.232;1.57;1.52;1.342;9;1.23;1.14;1.17;1.13;5.57;0.23;7.22;6.91;1.04;1.03
llama-3-8b-tp2;5120;1024;5120;4;196;0.381;1.339;1.72;1.576;0.415;1.233;1.648;1.573;1.358;9;1.27;1.16;1.21;1.16;5.53;0.24;7.25;6.89;1.05;1.04
llama-3-8b-tp2;5120;1024;1024;0;207;0.085;1.394;1.479;1.498;0.095;1.294;1.389;1.466;1.353;9;1.09;1.11;1.03;1.08;5.6;0.21;7.08;6.95;1.02;1.02
llama-3-8b-tp2;5120;1024;2048;1;207;0.174;1.384;1.558;1.546;0.186;1.294;1.48;1.509;1.386;9;1.12;1.12;1.07;1.09;5.58;0.22;7.14;6.97;1.02;1.02
llama-3-8b-tp2;5120;1024;3072;2;207;0.241;1.39;1.631;1.573;0.273;1.294;1.567;1.553;1.419;9;1.15;1.11;1.1;1.09;5.58;0.23;7.21;7.0;1.03;1.02
llama-3-8b-tp2;5120;1024;4096;3;207;0.314;1.386;1.7;1.61;0.34;1.295;1.635;1.616;1.43;11;1.19;1.13;1.14;1.13;5.59;0.23;7.29;7.02;1.04;1.03
llama-3-8b-tp2;5120;1024;5120;4;207;0.388;1.377;1.765;1.656;0.411;1.294;1.705;1.658;1.426;11;1.24;1.16;1.2;1.16;5.59;0.24;7.35;7.02;1.05;1.03
llama-3-8b-tp2;6144;1024;1024;0;154;0.087;1.281;1.368;1.351;0.1;1.154;1.254;1.328;1.21;11;1.13;1.12;1.04;1.1;6.52;0.17;7.89;7.73;1.02;1.02
llama-3-8b-tp2;6144;1024;2048;1;154;0.171;1.267;1.438;1.392;0.19;1.153;1.343;1.358;1.225;9;1.17;1.14;1.1;1.11;6.51;0.18;7.95;7.73;1.03;1.02
llama-3-8b-tp2;6144;1024;3072;2;154;0.251;1.269;1.52;1.424;0.267;1.154;1.421;1.417;1.238;9;1.23;1.15;1.15;1.14;6.54;0.19;8.06;7.78;1.04;1.03
llama-3-8b-tp2;6144;1024;4096;3;154;0.322;1.263;1.585;1.471;0.34;1.154;1.494;1.46;1.257;9;1.26;1.17;1.19;1.16;6.53;0.2;8.12;7.79;1.04;1.03
llama-3-8b-tp2;6144;1024;5120;4;154;0.389;1.264;1.653;1.517;0.415;1.153;1.568;1.524;1.268;9;1.3;1.2;1.24;1.2;6.5;0.2;8.15;7.77;1.05;1.04
llama-3-8b-tp2;6144;1024;6144;5;154;0.454;1.265;1.719;1.554;0.482;1.153;1.635;1.556;1.288;9;1.33;1.21;1.27;1.21;6.5;0.21;8.22;7.79;1.06;1.04
llama-3-8b-tp2;6144;1024;1024;0;163;0.09;1.334;1.424;1.406;0.104;1.256;1.36;1.407;1.269;11;1.12;1.11;1.07;1.11;6.57;0.18;7.99;7.84;1.02;1.02
llama-3-8b-tp2;6144;1024;2048;1;163;0.181;1.318;1.499;1.451;0.186;1.257;1.443;1.438;1.287;9;1.16;1.13;1.12;1.12;6.58;0.19;8.08;7.87;1.03;1.02
llama-3-8b-tp2;6144;1024;3072;2;163;0.253;1.314;1.567;1.499;0.274;1.255;1.529;1.519;1.301;9;1.2;1.15;1.18;1.17;6.56;0.19;8.13;7.86;1.03;1.03
llama-3-8b-tp2;6144;1024;4096;3;163;0.325;1.317;1.642;1.537;0.341;1.256;1.597;1.566;1.309;9;1.25;1.17;1.22;1.2;6.56;0.2;8.2;7.87;1.04;1.03
llama-3-8b-tp2;6144;1024;5120;4;163;0.396;1.319;1.715;1.586;0.414;1.256;1.67;1.594;1.326;9;1.29;1.2;1.26;1.2;6.56;0.21;8.28;7.89;1.05;1.03
llama-3-8b-tp2;6144;1024;6144;5;163;0.459;1.317;1.776;1.634;0.484;1.257;1.741;1.658;1.337;9;1.33;1.22;1.3;1.24;6.58;0.21;8.36;7.92;1.06;1.04
llama-3-8b-tp2;6144;1024;1024;0;172;0.09;1.419;1.509;1.503;0.098;1.347;1.445;1.471;1.327;11;1.14;1.13;1.09;1.11;6.62;0.19;8.13;7.95;1.02;1.02
llama-3-8b-tp2;6144;1024;2048;1;172;0.174;1.411;1.585;1.547;0.192;1.349;1.541;1.516;1.35;11;1.17;1.15;1.14;1.12;6.63;0.19;8.21;7.98;1.03;1.03
llama-3-8b-tp2;6144;1024;3072;2;172;0.252;1.416;1.668;1.588;0.268;1.348;1.616;1.568;1.36;9;1.23;1.17;1.19;1.15;6.65;0.2;8.32;8.01;1.04;1.03
llama-3-8b-tp2;6144;1024;4096;3;172;0.318;1.419;1.737;1.611;0.344;1.348;1.692;1.633;1.369;9;1.27;1.18;1.24;1.19;6.59;0.21;8.33;7.96;1.05;1.03
llama-3-8b-tp2;6144;1024;5120;4;172;0.389;1.407;1.796;1.662;0.413;1.347;1.76;1.675;1.385;9;1.3;1.2;1.27;1.21;6.62;0.21;8.42;8.01;1.05;1.04
llama-3-8b-tp2;6144;1024;6144;5;172;0.457;1.406;1.863;1.692;0.48;1.347;1.827;1.716;1.397;9;1.33;1.21;1.31;1.23;6.59;0.22;8.45;7.99;1.06;1.04
llama-3-8b-tp2;7168;1024;1024;0;133;0.091;1.271;1.362;1.348;0.1;1.18;1.28;1.372;1.238;9;1.1;1.09;1.03;1.11;7.64;0.15;9.0;8.88;1.01;1.01
llama-3-8b-tp2;7168;1024;2048;1;133;0.166;1.267;1.433;1.404;0.186;1.179;1.365;1.392;1.259;9;1.14;1.12;1.08;1.11;7.66;0.16;9.09;8.92;1.02;1.02
llama-3-8b-tp2;7168;1024;3072;2;133;0.244;1.264;1.508;1.446;0.269;1.18;1.449;1.435;1.282;9;1.18;1.13;1.13;1.12;7.68;0.16;9.19;8.96;1.03;1.02
llama-3-8b-tp2;7168;1024;4096;3;133;0.317;1.26;1.577;1.502;0.346;1.18;1.526;1.485;1.302;9;1.21;1.15;1.17;1.14;7.65;0.17;9.23;8.95;1.03;1.02
llama-3-8b-tp2;7168;1024;5120;4;133;0.385;1.261;1.646;1.547;0.417;1.179;1.596;1.567;1.327;9;1.24;1.17;1.2;1.18;7.7;0.18;9.35;9.03;1.04;1.03
llama-3-8b-tp2;7168;1024;6144;5;133;0.451;1.267;1.718;1.587;0.479;1.18;1.659;1.592;1.351;9;1.27;1.17;1.23;1.18;7.65;0.18;9.37;9.0;1.04;1.03
llama-3-8b-tp2;7168;1024;7168;6;133;0.519;1.258;1.777;1.645;0.553;1.179;1.732;1.656;1.379;9;1.29;1.19;1.26;1.2;7.7;0.19;9.48;9.08;1.04;1.03
llama-3-8b-tp2;7168;1024;1024;0;140;0.087;1.348;1.435;1.44;0.096;1.234;1.33;1.404;1.293;9;1.11;1.11;1.03;1.09;7.71;0.16;9.14;9.0;1.02;1.02
llama-3-8b-tp2;7168;1024;2048;1;140;0.169;1.343;1.512;1.483;0.189;1.234;1.423;1.471;1.314;9;1.15;1.13;1.08;1.12;7.71;0.16;9.22;9.02;1.02;1.02
llama-3-8b-tp2;7168;1024;3072;2;140;0.244;1.343;1.587;1.518;0.277;1.234;1.511;1.509;1.331;9;1.19;1.14;1.14;1.13;7.7;0.17;9.29;9.03;1.03;1.02
llama-3-8b-tp2;7168;1024;4096;3;140;0.315;1.343;1.658;1.56;0.347;1.233;1.58;1.555;1.35;9;1.23;1.16;1.17;1.15;7.71;0.18;9.37;9.06;1.03;1.03
llama-3-8b-tp2;7168;1024;5120;4;140;0.382;1.344;1.726;1.607;0.42;1.233;1.653;1.616;1.37;9;1.26;1.17;1.21;1.18;7.71;0.18;9.44;9.08;1.04;1.03
llama-3-8b-tp2;7168;1024;6144;5;140;0.452;1.342;1.794;1.661;0.482;1.234;1.716;1.666;1.394;9;1.29;1.19;1.23;1.2;7.72;0.19;9.51;9.11;1.04;1.03
llama-3-8b-tp2;7168;1024;7168;6;140;0.519;1.343;1.862;1.689;0.55;1.233;1.783;1.714;1.41;9;1.32;1.2;1.26;1.22;7.7;0.19;9.56;9.11;1.05;1.03
llama-3-8b-tp2;7168;1024;1024;0;148;0.088;1.453;1.541;1.533;0.097;1.297;1.394;1.471;1.355;11;1.14;1.13;1.03;1.09;7.69;0.17;9.23;9.04;1.02;1.02
llama-3-8b-tp2;7168;1024;2048;1;148;0.172;1.445;1.617;1.566;0.189;1.296;1.485;1.525;1.373;9;1.18;1.14;1.08;1.11;7.71;0.17;9.33;9.08;1.03;1.02
llama-3-8b-tp2;7168;1024;3072;2;148;0.245;1.452;1.697;1.607;0.269;1.297;1.566;1.58;1.388;9;1.22;1.16;1.13;1.14;7.74;0.18;9.44;9.13;1.03;1.03
llama-3-8b-tp2;7168;1024;4096;3;148;0.315;1.442;1.757;1.647;0.335;1.297;1.632;1.644;1.404;9;1.25;1.17;1.16;1.17;7.72;0.19;9.48;9.12;1.04;1.03
llama-3-8b-tp2;7168;1024;5120;4;148;0.382;1.443;1.825;1.684;0.41;1.297;1.707;1.687;1.422;9;1.28;1.18;1.2;1.19;7.72;0.19;9.54;9.14;1.04;1.03
llama-3-8b-tp2;7168;1024;6144;5;148;0.449;1.445;1.894;1.718;0.487;1.296;1.783;1.74;1.442;9;1.31;1.19;1.24;1.21;7.68;0.2;9.57;9.12;1.05;1.04
llama-3-8b-tp2;7168;1024;7168;6;148;0.517;1.441;1.958;1.755;0.565;1.297;1.862;1.788;1.459;9;1.34;1.2;1.28;1.23;7.66;0.2;9.62;9.12;1.05;1.04
llama-3-8b-tp2;8192;1024;1024;0;116;0.093;1.278;1.371;1.354;0.099;1.265;1.364;1.387;1.24;11;1.11;1.09;1.1;1.12;8.75;0.14;10.12;9.99;1.01;1.01
llama-3-8b-tp2;8192;1024;2048;1;116;0.167;1.278;1.445;1.399;0.19;1.266;1.456;1.407;1.277;9;1.13;1.1;1.14;1.1;8.73;0.14;10.18;10.01;1.02;1.01
llama-3-8b-tp2;8192;1024;3072;2;116;0.244;1.271;1.515;1.447;0.27;1.264;1.534;1.442;1.305;9;1.16;1.11;1.18;1.1;8.7;0.15;10.21;10.0;1.02;1.02
llama-3-8b-tp2;8192;1024;4096;3;116;0.315;1.278;1.593;1.489;0.343;1.266;1.609;1.478;1.336;9;1.19;1.11;1.2;1.11;8.76;0.15;10.35;10.1;1.02;1.02
llama-3-8b-tp2;8192;1024;5120;4;116;0.387;1.269;1.656;1.53;0.415;1.264;1.679;1.534;1.364;9;1.21;1.12;1.23;1.12;8.71;0.16;10.37;10.07;1.03;1.02
llama-3-8b-tp2;8192;1024;6144;5;116;0.453;1.274;1.727;1.57;0.489;1.265;1.754;1.607;1.398;9;1.24;1.12;1.25;1.15;8.75;0.16;10.48;10.15;1.03;1.02
llama-3-8b-tp2;8192;1024;7168;6;116;0.516;1.275;1.791;1.614;0.562;1.267;1.829;1.64;1.433;9;1.25;1.13;1.28;1.14;8.74;0.17;10.53;10.17;1.04;1.02
llama-3-8b-tp2;8192;1024;8192;7;116;0.59;1.269;1.859;1.653;0.625;1.267;1.892;1.7;1.464;9;1.27;1.13;1.29;1.16;8.77;0.17;10.63;10.23;1.04;1.03
llama-3-8b-tp2;8192;1024;1024;0;122;0.093;1.322;1.415;1.417;0.096;1.283;1.379;1.432;1.302;9;1.09;1.09;1.06;1.1;8.67;0.14;10.09;9.97;1.01;1.01
llama-3-8b-tp2;8192;1024;2048;1;122;0.17;1.324;1.494;1.457;0.187;1.283;1.47;1.46;1.331;9;1.12;1.09;1.1;1.1;8.72;0.15;10.21;10.05;1.02;1.01
llama-3-8b-tp2;8192;1024;3072;2;122;0.244;1.323;1.567;1.498;0.269;1.283;1.552;1.5;1.358;9;1.15;1.1;1.14;1.1;8.75;0.15;10.32;10.11;1.02;1.02
llama-3-8b-tp2;8192;1024;4096;3;122;0.316;1.323;1.639;1.547;0.343;1.283;1.626;1.569;1.383;9;1.19;1.12;1.18;1.13;8.76;0.16;10.4;10.14;1.03;1.02
llama-3-8b-tp2;8192;1024;5120;4;122;0.387;1.33;1.717;1.593;0.41;1.284;1.694;1.639;1.412;9;1.22;1.13;1.2;1.16;8.75;0.16;10.47;10.16;1.03;1.02
llama-3-8b-tp2;8192;1024;6144;5;122;0.454;1.325;1.779;1.649;0.481;1.283;1.764;1.67;1.445;9;1.23;1.14;1.22;1.16;8.8;0.17;10.58;10.25;1.03;1.02
llama-3-8b-tp2;8192;1024;7168;6;122;0.519;1.325;1.844;1.705;0.553;1.282;1.835;1.735;1.472;9;1.25;1.16;1.25;1.18;8.77;0.17;10.61;10.24;1.04;1.02
llama-3-8b-tp2;8192;1024;8192;7;122;0.59;1.328;1.918;1.741;0.631;1.285;1.916;1.773;1.503;9;1.28;1.16;1.27;1.18;8.74;0.18;10.66;10.24;1.04;1.03
llama-3-8b-tp2;8192;1024;1024;0;129;0.091;1.415;1.506;1.492;0.103;1.314;1.417;1.511;1.367;9;1.1;1.09;1.04;1.11;8.8;0.15;10.31;10.17;1.01;1.01
llama-3-8b-tp2;8192;1024;2048;1;129;0.171;1.403;1.574;1.545;0.186;1.314;1.5;1.562;1.392;9;1.13;1.11;1.08;1.12;8.8;0.15;10.37;10.19;1.02;1.02
llama-3-8b-tp2;8192;1024;3072;2;129;0.24;1.407;1.647;1.575;0.274;1.314;1.588;1.589;1.414;9;1.16;1.11;1.12;1.12;8.93;0.16;10.58;10.34;1.02;1.02
llama-3-8b-tp2;8192;1024;4096;3;129;0.316;1.41;1.726;1.623;0.347;1.314;1.661;1.652;1.44;9;1.2;1.13;1.15;1.15;8.83;0.16;10.56;10.27;1.03;1.02
llama-3-8b-tp2;8192;1024;5120;4;129;0.383;1.412;1.795;1.681;0.415;1.313;1.728;1.686;1.469;9;1.22;1.14;1.18;1.15;8.83;0.17;10.62;10.3;1.03;1.02
llama-3-8b-tp2;8192;1024;6144;5;129;0.45;1.411;1.861;1.714;0.482;1.313;1.795;1.747;1.495;9;1.24;1.15;1.2;1.17;8.77;0.18;10.63;10.27;1.04;1.02
llama-3-8b-tp2;8192;1024;7168;6;129;0.517;1.399;1.916;1.769;0.554;1.312;1.866;1.786;1.526;9;1.26;1.16;1.22;1.17;8.81;0.18;10.73;10.34;1.04;1.03
llama-3-8b-tp2;8192;1024;8192;7;129;0.584;1.407;1.991;1.814;0.629;1.315;1.944;1.832;1.547;9;1.29;1.17;1.26;1.18;8.77;0.19;10.76;10.32;1.04;1.03
llama-3-8b-tp2;9216;1024;1024;0;103;0.087;1.305;1.392;1.375;0.095;1.156;1.251;1.335;1.23;11;1.13;1.12;1.02;1.09;9.7;0.13;11.09;10.93;1.01;1.01
llama-3-8b-tp2;9216;1024;2048;1;103;0.166;1.299;1.465;1.421;0.185;1.155;1.34;1.396;1.238;11;1.18;1.15;1.08;1.13;9.69;0.13;11.15;10.93;1.02;1.02
llama-3-8b-tp2;9216;1024;3072;2;103;0.244;1.303;1.547;1.465;0.265;1.156;1.421;1.425;1.246;11;1.24;1.18;1.14;1.14;9.73;0.14;11.28;10.98;1.03;1.02
llama-3-8b-tp2;9216;1024;4096;3;103;0.316;1.297;1.613;1.511;0.337;1.156;1.493;1.488;1.252;9;1.29;1.21;1.19;1.19;9.71;0.14;11.32;10.96;1.03;1.02
llama-3-8b-tp2;9216;1024;5120;4;103;0.376;1.296;1.672;1.557;0.415;1.156;1.571;1.543;1.256;9;1.33;1.24;1.25;1.23;9.66;0.15;11.33;10.92;1.04;1.03
llama-3-8b-tp2;9216;1024;6144;5;103;0.45;1.293;1.743;1.613;0.481;1.156;1.637;1.602;1.261;9;1.38;1.28;1.3;1.27;9.71;0.15;11.45;10.97;1.04;1.03
llama-3-8b-tp2;9216;1024;7168;6;103;0.513;1.3;1.813;1.648;0.551;1.156;1.707;1.663;1.283;9;1.41;1.28;1.33;1.3;9.73;0.16;11.54;11.01;1.05;1.03
llama-3-8b-tp2;9216;1024;8192;7;103;0.586;1.293;1.879;1.696;0.627;1.156;1.783;1.692;1.293;9;1.45;1.31;1.38;1.31;9.76;0.16;11.64;11.05;1.05;1.03
llama-3-8b-tp2;9216;1024;9216;8;103;0.657;1.304;1.961;1.726;0.701;1.155;1.856;1.742;1.383;9;1.42;1.25;1.34;1.26;9.74;0.17;11.7;11.12;1.05;1.04
llama-3-8b-tp2;9216;1024;1024;0;109;0.089;1.352;1.441;1.449;0.099;1.293;1.392;1.488;1.298;11;1.11;1.12;1.07;1.15;9.76;0.13;11.2;11.06;1.01;1.01
llama-3-8b-tp2;9216;1024;2048;1;109;0.17;1.359;1.529;1.499;0.184;1.296;1.48;1.504;1.343;11;1.14;1.12;1.1;1.12;9.75;0.14;11.28;11.09;1.02;1.01
llama-3-8b-tp2;9216;1024;3072;2;109;0.245;1.358;1.603;1.53;0.267;1.294;1.561;1.499;1.383;9;1.16;1.11;1.13;1.08;9.72;0.14;11.32;11.1;1.02;1.02
llama-3-8b-tp2;9216;1024;4096;3;109;0.314;1.355;1.669;1.581;0.34;1.295;1.635;1.547;1.416;9;1.18;1.12;1.15;1.09;9.77;0.15;11.44;11.19;1.02;1.02
llama-3-8b-tp2;9216;1024;5120;4;109;0.383;1.361;1.744;1.629;0.411;1.293;1.704;1.625;1.449;9;1.2;1.12;1.18;1.12;9.73;0.15;11.47;11.18;1.03;1.02
llama-3-8b-tp2;9216;1024;6144;5;109;0.45;1.364;1.814;1.664;0.483;1.295;1.778;1.669;1.481;9;1.22;1.12;1.2;1.13;9.71;0.16;11.52;11.19;1.03;1.02
llama-3-8b-tp2;9216;1024;7168;6;109;0.521;1.363;1.884;1.704;0.552;1.293;1.845;1.73;1.512;9;1.25;1.13;1.22;1.14;9.69;0.16;11.57;11.2;1.03;1.02
llama-3-8b-tp2;9216;1024;8192;7;109;0.582;1.36;1.942;1.74;0.622;1.293;1.915;1.756;1.557;9;1.25;1.12;1.23;1.13;9.74;0.17;11.68;11.3;1.03;1.02
llama-3-8b-tp2;9216;1024;9216;8;109;0.647;1.358;2.005;1.776;0.692;1.295;1.987;1.806;1.58;9;1.27;1.12;1.26;1.14;9.7;0.17;11.7;11.28;1.04;1.03
llama-3-8b-tp2;9216;1024;1024;0;115;0.089;1.415;1.504;1.498;0.099;1.416;1.515;1.535;1.381;11;1.09;1.08;1.1;1.11;9.68;0.13;11.18;11.06;1.01;1.01
llama-3-8b-tp2;9216;1024;2048;1;115;0.164;1.424;1.588;1.542;0.192;1.416;1.608;1.568;1.422;9;1.12;1.08;1.13;1.1;9.68;0.14;11.27;11.1;1.02;1.01
llama-3-8b-tp2;9216;1024;3072;2;115;0.242;1.422;1.664;1.588;0.269;1.417;1.686;1.581;1.449;9;1.15;1.1;1.16;1.09;9.69;0.15;11.35;11.14;1.02;1.02
llama-3-8b-tp2;9216;1024;4096;3;115;0.31;1.423;1.733;1.64;0.344;1.415;1.759;1.623;1.477;9;1.17;1.11;1.19;1.1;9.69;0.15;11.42;11.17;1.02;1.02
llama-3-8b-tp2;9216;1024;5120;4;115;0.38;1.421;1.801;1.69;0.418;1.416;1.834;1.658;1.508;9;1.19;1.12;1.22;1.1;9.65;0.16;11.45;11.16;1.03;1.02
llama-3-8b-tp2;9216;1024;6144;5;115;0.448;1.421;1.869;1.721;0.482;1.414;1.896;1.741;1.538;9;1.22;1.12;1.23;1.13;9.66;0.16;11.53;11.2;1.03;1.02
llama-3-8b-tp2;9216;1024;7168;6;115;0.517;1.42;1.937;1.757;0.558;1.414;1.972;1.773;1.567;9;1.24;1.12;1.26;1.13;9.68;0.17;11.62;11.25;1.03;1.02
llama-3-8b-tp2;9216;1024;8192;7;115;0.583;1.42;2.003;1.794;0.623;1.415;2.038;1.82;1.599;9;1.25;1.12;1.27;1.14;9.65;0.17;11.65;11.25;1.04;1.02
llama-3-8b-tp2;9216;1024;9216;8;115;0.65;1.419;2.069;1.835;0.697;1.416;2.113;1.857;1.627;9;1.27;1.13;1.3;1.14;9.66;0.18;11.73;11.29;1.04;1.03
llama-3-8b-tp2;10240;1024;1024;0;92;0.086;1.267;1.353;1.351;0.099;1.17;1.269;1.323;1.245;11;1.09;1.09;1.02;1.06;10.78;0.11;12.13;12.02;1.01;1.01
llama-3-8b-tp2;10240;1024;2048;1;92;0.173;1.263;1.436;1.386;0.187;1.17;1.357;1.379;1.246;11;1.15;1.11;1.09;1.11;10.77;0.12;12.21;12.02;1.02;1.01
llama-3-8b-tp2;10240;1024;3072;2;92;0.243;1.259;1.502;1.455;0.272;1.17;1.442;1.429;1.258;11;1.19;1.16;1.15;1.14;10.76;0.12;12.26;12.02;1.02;1.01
llama-3-8b-tp2;10240;1024;4096;3;92;0.315;1.26;1.575;1.49;0.339;1.17;1.509;1.462;1.258;11;1.25;1.18;1.2;1.16;10.71;0.13;12.29;11.97;1.03;1.02
llama-3-8b-tp2;10240;1024;5120;4;92;0.378;1.268;1.646;1.519;0.408;1.169;1.577;1.531;1.27;11;1.3;1.2;1.24;1.21;10.72;0.13;12.37;11.99;1.03;1.02
llama-3-8b-tp2;10240;1024;6144;5;92;0.451;1.25;1.701;1.581;0.484;1.17;1.654;1.596;1.285;11;1.32;1.23;1.29;1.24;10.72;0.14;12.42;12.01;1.03;1.02
llama-3-8b-tp2;10240;1024;7168;6;92;0.513;1.268;1.781;1.633;0.549;1.17;1.719;1.655;1.278;11;1.39;1.28;1.35;1.29;10.68;0.14;12.46;11.96;1.04;1.03
llama-3-8b-tp2;10240;1024;8192;7;92;0.579;1.263;1.842;1.695;0.616;1.17;1.786;1.669;1.305;9;1.41;1.3;1.37;1.28;10.7;0.15;12.54;12.0;1.04;1.03
llama-3-8b-tp2;10240;1024;9216;8;92;0.645;1.267;1.912;1.756;0.701;1.17;1.871;1.7;1.373;9;1.39;1.28;1.36;1.24;10.72;0.15;12.63;12.09;1.04;1.03
llama-3-8b-tp2;10240;1024;10240;9;92;0.711;1.253;1.964;1.822;0.756;1.171;1.927;1.75;1.474;9;1.33;1.24;1.31;1.19;10.73;0.15;12.69;12.2;1.04;1.03
llama-3-8b-tp2;10240;1024;1024;0;97;0.09;1.34;1.43;1.456;0.097;1.223;1.32;1.376;1.307;11;1.09;1.11;1.01;1.05;10.75;0.12;12.18;12.06;1.01;1.01
llama-3-8b-tp2;10240;1024;2048;1;97;0.165;1.327;1.492;1.489;0.184;1.223;1.407;1.428;1.315;11;1.13;1.13;1.07;1.09;10.75;0.12;12.24;12.06;1.01;1.01
llama-3-8b-tp2;10240;1024;3072;2;97;0.241;1.342;1.583;1.514;0.264;1.223;1.487;1.481;1.335;11;1.19;1.13;1.11;1.11;10.71;0.13;12.29;12.05;1.02;1.01
llama-3-8b-tp2;10240;1024;4096;3;97;0.307;1.338;1.645;1.557;0.342;1.223;1.565;1.532;1.343;11;1.22;1.16;1.17;1.14;10.8;0.13;12.45;12.14;1.03;1.02
llama-3-8b-tp2;10240;1024;5120;4;97;0.384;1.34;1.724;1.589;0.408;1.224;1.632;1.576;1.347;11;1.28;1.18;1.21;1.17;10.74;0.14;12.46;12.09;1.03;1.02
llama-3-8b-tp2;10240;1024;6144;5;97;0.444;1.335;1.779;1.638;0.483;1.223;1.706;1.636;1.353;11;1.31;1.21;1.26;1.21;10.73;0.14;12.51;12.08;1.04;1.02
llama-3-8b-tp2;10240;1024;7168;6;97;0.515;1.34;1.855;1.677;0.555;1.224;1.779;1.732;1.368;9;1.36;1.23;1.3;1.27;10.71;0.15;12.57;12.08;1.04;1.03
llama-3-8b-tp2;10240;1024;8192;7;97;0.574;1.335;1.909;1.729;0.619;1.224;1.843;1.717;1.387;9;1.38;1.25;1.33;1.24;10.75;0.15;12.66;12.14;1.04;1.03
llama-3-8b-tp2;10240;1024;9216;8;97;0.65;1.342;1.992;1.789;0.701;1.224;1.925;1.766;1.428;9;1.39;1.25;1.35;1.24;10.72;0.16;12.71;12.15;1.05;1.03
llama-3-8b-tp2;10240;1024;10240;9;97;0.713;1.346;2.059;1.855;0.764;1.224;1.988;1.831;1.518;9;1.36;1.22;1.31;1.21;10.79;0.16;12.85;12.31;1.04;1.03
llama-3-8b-tp2;10240;1024;1024;0;103;0.086;1.429;1.515;1.522;0.096;1.288;1.384;1.441;1.379;11;1.1;1.1;1.0;1.04;10.77;0.12;12.29;12.15;1.01;1.01
llama-3-8b-tp2;10240;1024;2048;1;103;0.166;1.427;1.593;1.563;0.183;1.288;1.471;1.524;1.389;11;1.15;1.13;1.06;1.1;10.83;0.13;12.42;12.22;1.02;1.01
llama-3-8b-tp2;10240;1024;3072;2;103;0.244;1.422;1.666;1.614;0.272;1.288;1.56;1.563;1.415;11;1.18;1.14;1.1;1.1;10.79;0.13;12.46;12.2;1.02;1.02
llama-3-8b-tp2;10240;1024;4096;3;103;0.314;1.423;1.737;1.664;0.335;1.289;1.624;1.649;1.401;11;1.24;1.19;1.16;1.18;10.89;0.14;12.63;12.29;1.03;1.02
llama-3-8b-tp2;10240;1024;5120;4;103;0.383;1.429;1.812;1.693;0.411;1.289;1.7;1.683;1.412;11;1.28;1.2;1.2;1.19;10.84;0.14;12.65;12.25;1.03;1.02
llama-3-8b-tp2;10240;1024;6144;5;103;0.45;1.429;1.879;1.752;0.485;1.29;1.775;1.724;1.443;9;1.3;1.21;1.23;1.19;10.86;0.15;12.74;12.3;1.04;1.02
llama-3-8b-tp2;10240;1024;7168;6;103;0.521;1.428;1.949;1.79;0.552;1.289;1.841;1.799;1.422;9;1.37;1.26;1.29;1.27;10.87;0.15;12.82;12.29;1.04;1.03
llama-3-8b-tp2;10240;1024;8192;7;103;0.582;1.436;2.018;1.834;0.627;1.29;1.917;1.864;1.442;9;1.4;1.27;1.33;1.29;10.9;0.16;12.92;12.34;1.05;1.03
llama-3-8b-tp2;10240;1024;9216;8;103;0.656;1.436;2.092;1.871;0.701;1.289;1.99;1.886;1.487;9;1.41;1.26;1.34;1.27;10.92;0.16;13.01;12.41;1.05;1.03
llama-3-8b-tp2;10240;1024;10240;9;103;0.718;1.443;2.161;1.907;0.769;1.289;2.058;1.958;1.563;9;1.38;1.22;1.32;1.25;10.91;0.17;13.07;12.47;1.05;1.03
llama-3-8b-tp2;11264;1024;1024;0;84;0.094;1.248;1.342;1.351;0.101;1.178;1.279;1.383;1.233;11;1.09;1.1;1.04;1.12;11.99;0.1;13.33;13.22;1.01;1.01
llama-3-8b-tp2;11264;1024;2048;1;84;0.173;1.245;1.418;1.398;0.19;1.178;1.368;1.431;1.244;11;1.14;1.12;1.1;1.15;11.95;0.11;13.37;13.19;1.01;1.01
llama-3-8b-tp2;11264;1024;3072;2;84;0.244;1.239;1.483;1.441;0.277;1.179;1.456;1.487;1.245;9;1.19;1.16;1.17;1.19;12.0;0.11;13.48;13.25;1.02;1.01
llama-3-8b-tp2;11264;1024;4096;3;84;0.316;1.241;1.557;1.49;0.339;1.178;1.517;1.486;1.255;9;1.24;1.19;1.21;1.18;11.94;0.12;13.5;13.2;1.02;1.02
llama-3-8b-tp2;11264;1024;5120;4;84;0.387;1.24;1.627;1.537;0.417;1.178;1.595;1.515;1.255;11;1.3;1.22;1.27;1.21;11.95;0.12;13.58;13.2;1.03;1.02
llama-3-8b-tp2;11264;1024;6144;5;84;0.45;1.241;1.691;1.594;0.479;1.178;1.657;1.59;1.263;11;1.34;1.26;1.31;1.26;11.96;0.12;13.65;13.22;1.03;1.02
llama-3-8b-tp2;11264;1024;7168;6;84;0.52;1.25;1.77;1.63;0.555;1.178;1.733;1.643;1.273;9;1.39;1.28;1.36;1.29;11.97;0.13;13.74;13.24;1.04;1.02
llama-3-8b-tp2;11264;1024;8192;7;84;0.588;1.244;1.832;1.679;0.625;1.179;1.804;1.675;1.297;9;1.41;1.29;1.39;1.29;11.91;0.13;13.74;13.21;1.04;1.03
llama-3-8b-tp2;11264;1024;9216;8;84;0.649;1.247;1.896;1.717;0.698;1.178;1.876;1.725;1.318;9;1.44;1.3;1.42;1.31;11.94;0.14;13.84;13.26;1.04;1.03
llama-3-8b-tp2;11264;1024;10240;9;84;0.716;1.242;1.958;1.762;0.772;1.179;1.951;1.783;1.336;9;1.47;1.32;1.46;1.33;11.94;0.14;13.9;13.28;1.05;1.03
llama-3-8b-tp2;11264;1024;11264;10;84;0.782;1.244;2.026;1.819;0.847;1.178;2.025;1.827;1.389;9;1.46;1.31;1.46;1.32;11.99;0.14;14.02;13.38;1.05;1.03
llama-3-8b-tp2;11264;1024;1024;0;89;0.088;1.4;1.488;1.456;0.094;1.241;1.335;1.416;1.307;11;1.14;1.11;1.02;1.08;12.0;0.11;13.49;13.31;1.01;1.01
llama-3-8b-tp2;11264;1024;2048;1;89;0.169;1.395;1.564;1.507;0.185;1.242;1.427;1.478;1.311;9;1.19;1.15;1.09;1.13;12.01;0.12;13.57;13.32;1.02;1.02
llama-3-8b-tp2;11264;1024;3072;2;89;0.246;1.388;1.634;1.542;0.274;1.242;1.516;1.534;1.318;11;1.24;1.17;1.15;1.16;12.03;0.12;13.66;13.35;1.02;1.02
llama-3-8b-tp2;11264;1024;4096;3;89;0.318;1.392;1.71;1.583;0.342;1.241;1.583;1.567;1.322;9;1.29;1.2;1.2;1.19;12.02;0.12;13.73;13.34;1.03;1.02
llama-3-8b-tp2;11264;1024;5120;4;89;0.386;1.391;1.777;1.622;0.417;1.242;1.659;1.619;1.325;9;1.34;1.22;1.25;1.22;12.04;0.13;13.82;13.36;1.03;1.02
llama-3-8b-tp2;11264;1024;6144;5;89;0.453;1.395;1.848;1.66;0.477;1.242;1.719;1.685;1.333;11;1.39;1.25;1.29;1.26;11.98;0.13;13.83;13.31;1.04;1.03
llama-3-8b-tp2;11264;1024;7168;6;89;0.518;1.385;1.903;1.708;0.56;1.243;1.803;1.715;1.338;11;1.42;1.28;1.35;1.28;11.97;0.14;13.87;13.31;1.04;1.03
llama-3-8b-tp2;11264;1024;8192;7;89;0.587;1.38;1.967;1.751;0.631;1.241;1.872;1.793;1.372;9;1.43;1.28;1.36;1.31;11.95;0.14;13.92;13.32;1.05;1.03
llama-3-8b-tp2;11264;1024;9216;8;89;0.654;1.391;2.045;1.801;0.695;1.242;1.937;1.825;1.437;9;1.42;1.25;1.35;1.27;11.95;0.15;13.99;13.39;1.04;1.03
llama-3-8b-tp2;11264;1024;10240;9;89;0.719;1.393;2.112;1.855;0.771;1.242;2.013;1.86;1.529;9;1.38;1.21;1.32;1.22;11.97;0.15;14.08;13.5;1.04;1.03
llama-3-8b-tp2;11264;1024;11264;10;89;0.783;1.386;2.169;1.92;0.838;1.241;2.079;1.919;1.605;9;1.35;1.2;1.3;1.2;11.95;0.15;14.12;13.55;1.04;1.03
llama-3-8b-tp2;11264;1024;1024;0;94;0.09;1.464;1.554;1.53;0.097;1.302;1.399;1.486;1.377;11;1.13;1.11;1.02;1.08;12.03;0.11;13.58;13.41;1.01;1.01
llama-3-8b-tp2;11264;1024;2048;1;94;0.17;1.461;1.631;1.587;0.182;1.302;1.484;1.543;1.381;11;1.18;1.15;1.07;1.12;11.99;0.12;13.62;13.37;1.02;1.02
llama-3-8b-tp2;11264;1024;3072;2;94;0.244;1.457;1.701;1.615;0.266;1.302;1.568;1.582;1.388;11;1.23;1.16;1.13;1.14;12.02;0.12;13.72;13.41;1.02;1.02
llama-3-8b-tp2;11264;1024;4096;3;94;0.316;1.451;1.767;1.651;0.341;1.302;1.643;1.633;1.397;9;1.26;1.18;1.18;1.17;11.96;0.13;13.73;13.36;1.03;1.02
llama-3-8b-tp2;11264;1024;5120;4;94;0.386;1.451;1.837;1.686;0.411;1.302;1.713;1.687;1.395;11;1.32;1.21;1.23;1.21;11.94;0.13;13.78;13.33;1.03;1.02
llama-3-8b-tp2;11264;1024;6144;5;94;0.454;1.45;1.904;1.731;0.486;1.302;1.788;1.742;1.403;9;1.36;1.23;1.27;1.24;11.95;0.14;13.85;13.35;1.04;1.03
llama-3-8b-tp2;11264;1024;7168;6;94;0.519;1.457;1.976;1.779;0.552;1.302;1.854;1.806;1.411;9;1.4;1.26;1.31;1.28;11.96;0.14;13.94;13.37;1.04;1.03
llama-3-8b-tp2;11264;1024;8192;7;94;0.58;1.452;2.032;1.83;0.623;1.302;1.925;1.836;1.412;9;1.44;1.3;1.36;1.3;11.91;0.15;13.94;13.32;1.05;1.03
llama-3-8b-tp2;11264;1024;9216;8;94;0.648;1.449;2.097;1.895;0.699;1.302;2.001;1.895;1.482;9;1.41;1.28;1.35;1.28;12.0;0.15;14.1;13.48;1.05;1.03
llama-3-8b-tp2;11264;1024;10240;9;94;0.72;1.446;2.166;1.96;0.761;1.301;2.062;1.911;1.534;9;1.41;1.28;1.34;1.25;11.91;0.15;14.08;13.44;1.05;1.03
llama-3-8b-tp2;11264;1024;11264;10;94;0.778;1.444;2.222;2.016;0.834;1.302;2.136;1.975;1.642;9;1.35;1.23;1.3;1.2;11.9;0.16;14.12;13.54;1.04;1.03
llama-3-8b-tp2;12288;1024;1024;0;77;0.091;1.273;1.364;1.359;0.093;1.195;1.288;1.452;1.239;9;1.1;1.1;1.04;1.17;12.95;0.1;14.31;14.19;1.01;1.01
llama-3-8b-tp2;12288;1024;2048;1;77;0.17;1.265;1.435;1.404;0.181;1.195;1.376;1.461;1.25;9;1.15;1.12;1.1;1.17;12.92;0.1;14.36;14.17;1.01;1.01
llama-3-8b-tp2;12288;1024;3072;2;77;0.239;1.265;1.504;1.465;0.264;1.196;1.46;1.484;1.255;11;1.2;1.17;1.16;1.18;12.91;0.1;14.41;14.16;1.02;1.01
llama-3-8b-tp2;12288;1024;4096;3;77;0.315;1.264;1.579;1.512;0.339;1.197;1.536;1.497;1.258;9;1.26;1.2;1.22;1.19;12.89;0.11;14.47;14.15;1.02;1.02
llama-3-8b-tp2;12288;1024;5120;4;77;0.383;1.264;1.647;1.54;0.408;1.194;1.602;1.538;1.264;9;1.3;1.22;1.27;1.22;12.91;0.11;14.56;14.17;1.03;1.02
llama-3-8b-tp2;12288;1024;6144;5;77;0.446;1.262;1.708;1.582;0.484;1.193;1.677;1.612;1.273;9;1.34;1.24;1.32;1.27;12.88;0.12;14.59;14.15;1.03;1.02
llama-3-8b-tp2;12288;1024;7168;6;77;0.514;1.264;1.778;1.609;0.552;1.197;1.749;1.659;1.284;11;1.38;1.25;1.36;1.29;12.88;0.12;14.66;14.16;1.04;1.02
llama-3-8b-tp2;12288;1024;8192;7;77;0.578;1.264;1.842;1.65;0.631;1.196;1.827;1.67;1.3;11;1.42;1.27;1.41;1.28;12.92;0.12;14.76;14.22;1.04;1.02
llama-3-8b-tp2;12288;1024;9216;8;77;0.647;1.268;1.915;1.686;0.701;1.196;1.897;1.74;1.318;11;1.45;1.28;1.44;1.32;12.9;0.13;14.82;14.22;1.04;1.03
llama-3-8b-tp2;12288;1024;10240;9;77;0.713;1.263;1.976;1.727;0.774;1.196;1.97;1.795;1.362;11;1.45;1.27;1.45;1.32;12.85;0.13;14.83;14.21;1.04;1.03
llama-3-8b-tp2;12288;1024;11264;10;77;0.778;1.262;2.04;1.773;0.845;1.195;2.04;1.841;1.408;9;1.45;1.26;1.45;1.31;12.84;0.14;14.88;14.25;1.04;1.03
llama-3-8b-tp2;12288;1024;12288;11;77;0.846;1.264;2.11;1.808;0.907;1.196;2.103;1.908;1.441;11;1.46;1.25;1.46;1.32;12.8;0.14;14.91;14.24;1.05;1.03
llama-3-8b-tp2;12288;1024;1024;0;81;0.09;1.314;1.404;1.394;0.096;1.243;1.339;1.477;1.305;11;1.08;1.07;1.03;1.13;12.88;0.1;14.28;14.19;1.01;1.01
llama-3-8b-tp2;12288;1024;2048;1;81;0.165;1.305;1.47;1.451;0.187;1.244;1.431;1.52;1.303;11;1.13;1.11;1.1;1.17;12.9;0.1;14.37;14.2;1.01;1.01
llama-3-8b-tp2;12288;1024;3072;2;81;0.239;1.304;1.543;1.501;0.265;1.243;1.508;1.543;1.314;11;1.17;1.14;1.15;1.17;12.86;0.11;14.4;14.17;1.02;1.01
llama-3-8b-tp2;12288;1024;4096;3;81;0.312;1.303;1.615;1.555;0.342;1.243;1.585;1.579;1.32;11;1.22;1.18;1.2;1.2;12.84;0.11;14.46;14.16;1.02;1.01
llama-3-8b-tp2;12288;1024;5120;4;81;0.381;1.3;1.681;1.605;0.412;1.243;1.655;1.607;1.323;11;1.27;1.21;1.25;1.21;12.84;0.12;14.52;14.16;1.03;1.02
llama-3-8b-tp2;12288;1024;6144;5;81;0.445;1.304;1.749;1.644;0.475;1.242;1.717;1.654;1.328;11;1.32;1.24;1.29;1.25;12.81;0.12;14.56;14.14;1.03;1.02
llama-3-8b-tp2;12288;1024;7168;6;81;0.516;1.305;1.821;1.69;0.553;1.243;1.796;1.705;1.34;11;1.36;1.26;1.34;1.27;12.83;0.12;14.65;14.17;1.03;1.02
llama-3-8b-tp2;12288;1024;8192;7;81;0.581;1.303;1.884;1.715;0.622;1.243;1.865;1.748;1.344;11;1.4;1.28;1.39;1.3;12.84;0.13;14.72;14.18;1.04;1.02
llama-3-8b-tp2;12288;1024;9216;8;81;0.652;1.304;1.956;1.763;0.696;1.242;1.938;1.767;1.357;11;1.44;1.3;1.43;1.3;12.81;0.13;14.77;14.17;1.04;1.03
llama-3-8b-tp2;12288;1024;10240;9;81;0.714;1.302;2.016;1.804;0.778;1.242;2.02;1.833;1.388;11;1.45;1.3;1.46;1.32;12.79;0.14;14.81;14.18;1.04;1.03
llama-3-8b-tp2;12288;1024;11264;10;81;0.781;1.303;2.084;1.831;0.838;1.243;2.081;1.897;1.427;11;1.46;1.28;1.46;1.33;12.76;0.14;14.84;14.19;1.05;1.03
llama-3-8b-tp2;12288;1024;12288;11;81;0.837;1.305;2.142;1.88;0.917;1.244;2.161;2.004;1.472;11;1.46;1.28;1.47;1.36;12.78;0.14;14.92;14.25;1.05;1.03
llama-3-8b-tp2;12288;1024;1024;0;86;0.092;1.452;1.544;1.512;0.094;1.31;1.404;1.51;1.376;11;1.12;1.1;1.02;1.1;12.87;0.11;14.41;14.25;1.01;1.01
llama-3-8b-tp2;12288;1024;2048;1;86;0.171;1.429;1.6;1.548;0.182;1.31;1.492;1.565;1.384;11;1.16;1.12;1.08;1.13;12.86;0.11;14.46;14.24;1.02;1.01
llama-3-8b-tp2;12288;1024;3072;2;86;0.243;1.423;1.666;1.582;0.266;1.31;1.576;1.613;1.392;11;1.2;1.14;1.13;1.16;12.93;0.11;14.6;14.32;1.02;1.02
llama-3-8b-tp2;12288;1024;4096;3;86;0.313;1.425;1.738;1.635;0.342;1.311;1.653;1.616;1.39;11;1.25;1.18;1.19;1.16;12.93;0.12;14.67;14.32;1.02;1.02
llama-3-8b-tp2;12288;1024;5120;4;86;0.379;1.434;1.813;1.673;0.411;1.311;1.722;1.662;1.398;11;1.3;1.2;1.23;1.19;12.95;0.12;14.76;14.35;1.03;1.02
llama-3-8b-tp2;12288;1024;6144;5;86;0.445;1.431;1.876;1.713;0.478;1.311;1.789;1.7;1.406;11;1.33;1.22;1.27;1.21;12.93;0.13;14.81;14.34;1.03;1.02
llama-3-8b-tp2;12288;1024;7168;6;86;0.516;1.441;1.957;1.769;0.558;1.311;1.869;1.774;1.406;11;1.39;1.26;1.33;1.26;12.94;0.13;14.9;14.35;1.04;1.02
llama-3-8b-tp2;12288;1024;8192;7;86;0.581;1.438;2.019;1.809;0.627;1.312;1.939;1.815;1.416;11;1.43;1.28;1.37;1.28;12.96;0.13;14.98;14.38;1.04;1.03
llama-3-8b-tp2;12288;1024;9216;8;86;0.648;1.448;2.096;1.857;0.699;1.311;2.01;1.869;1.425;11;1.47;1.3;1.41;1.31;12.97;0.14;15.07;14.4;1.05;1.03
llama-3-8b-tp2;12288;1024;10240;9;86;0.714;1.439;2.153;1.904;0.765;1.312;2.077;1.925;1.453;11;1.48;1.31;1.43;1.32;13.0;0.14;15.15;14.45;1.05;1.03
llama-3-8b-tp2;12288;1024;11264;10;86;0.782;1.444;2.226;1.948;0.841;1.311;2.152;1.979;1.488;11;1.5;1.31;1.45;1.33;13.03;0.15;15.26;14.52;1.05;1.03
llama-3-8b-tp2;12288;1024;12288;11;86;0.846;1.451;2.297;1.978;0.912;1.311;2.223;2.071;1.53;11;1.5;1.29;1.45;1.35;12.99;0.15;15.29;14.52;1.05;1.03
llama-3-8b-tp2;13312;1024;1024;0;71;0.088;1.333;1.421;1.427;0.097;1.235;1.332;1.527;1.244;9;1.14;1.15;1.07;1.23;13.4;0.1;14.82;14.64;1.01;1.01
llama-3-8b-tp2;13312;1024;2048;1;71;0.158;1.344;1.502;1.478;0.181;1.235;1.416;1.532;1.25;9;1.2;1.18;1.13;1.23;13.39;0.1;14.89;14.64;1.02;1.01
llama-3-8b-tp2;13312;1024;3072;2;71;0.23;1.335;1.565;1.504;0.265;1.235;1.5;1.544;1.261;9;1.24;1.19;1.19;1.22;13.41;0.1;14.97;14.67;1.02;1.02
llama-3-8b-tp2;13312;1024;4096;3;71;0.302;1.333;1.635;1.538;0.338;1.233;1.571;1.563;1.269;9;1.29;1.21;1.24;1.23;13.4;0.11;15.04;14.67;1.03;1.02
llama-3-8b-tp2;13312;1024;5120;4;71;0.376;1.33;1.706;1.585;0.406;1.235;1.641;1.557;1.282;9;1.33;1.24;1.28;1.21;13.4;0.11;15.11;14.68;1.03;1.02
llama-3-8b-tp2;13312;1024;6144;5;71;0.438;1.334;1.772;1.616;0.48;1.233;1.713;1.641;1.295;11;1.37;1.25;1.32;1.27;13.41;0.12;15.18;14.71;1.03;1.02
llama-3-8b-tp2;13312;1024;7168;6;71;0.503;1.333;1.836;1.653;0.556;1.234;1.79;1.657;1.304;11;1.41;1.27;1.37;1.27;13.45;0.12;15.29;14.75;1.04;1.02
llama-3-8b-tp2;13312;1024;8192;7;71;0.57;1.342;1.912;1.697;0.622;1.236;1.858;1.708;1.319;11;1.45;1.29;1.41;1.29;13.4;0.12;15.31;14.72;1.04;1.03
llama-3-8b-tp2;13312;1024;9216;8;71;0.636;1.333;1.969;1.728;0.697;1.231;1.928;1.786;1.339;11;1.47;1.29;1.44;1.33;13.42;0.13;15.39;14.76;1.04;1.03
llama-3-8b-tp2;13312;1024;10240;9;71;0.697;1.345;2.042;1.748;0.775;1.234;2.009;1.846;1.362;11;1.5;1.28;1.48;1.36;13.37;0.13;15.41;14.73;1.05;1.03
llama-3-8b-tp2;13312;1024;11264;10;71;0.771;1.333;2.104;1.786;0.845;1.233;2.078;1.908;1.417;11;1.48;1.26;1.47;1.35;13.43;0.14;15.53;14.85;1.05;1.03
llama-3-8b-tp2;13312;1024;12288;11;71;0.831;1.333;2.164;1.823;0.914;1.233;2.147;1.936;1.454;11;1.49;1.25;1.48;1.33;13.41;0.14;15.57;14.86;1.05;1.03
llama-3-8b-tp2;13312;1024;13312;12;71;0.909;1.332;2.241;1.874;0.991;1.233;2.224;1.925;1.502;11;1.49;1.25;1.48;1.28;13.41;0.14;15.65;14.91;1.05;1.03
llama-3-8b-tp2;13312;1024;1024;0;75;0.081;1.362;1.443;1.448;0.101;1.267;1.368;1.561;1.305;9;1.11;1.11;1.05;1.2;13.48;0.1;14.92;14.79;1.01;1.01
llama-3-8b-tp2;13312;1024;2048;1;75;0.158;1.358;1.516;1.492;0.184;1.267;1.451;1.576;1.316;9;1.15;1.13;1.1;1.2;13.43;0.1;14.95;14.75;1.01;1.01
llama-3-8b-tp2;13312;1024;3072;2;75;0.229;1.353;1.582;1.553;0.271;1.268;1.539;1.578;1.319;9;1.2;1.18;1.17;1.2;13.45;0.11;15.03;14.77;1.02;1.01
llama-3-8b-tp2;13312;1024;4096;3;75;0.3;1.353;1.653;1.587;0.344;1.266;1.61;1.6;1.327;9;1.25;1.2;1.21;1.21;13.41;0.11;15.06;14.74;1.02;1.02
llama-3-8b-tp2;13312;1024;5120;4;75;0.375;1.353;1.728;1.616;0.41;1.266;1.676;1.612;1.341;11;1.29;1.21;1.25;1.2;13.38;0.11;15.11;14.72;1.03;1.02
llama-3-8b-tp2;13312;1024;6144;5;75;0.435;1.358;1.793;1.662;0.482;1.267;1.749;1.675;1.339;9;1.34;1.24;1.31;1.25;13.37;0.12;15.16;14.71;1.03;1.02
llama-3-8b-tp2;13312;1024;7168;6;75;0.506;1.356;1.862;1.709;0.557;1.267;1.824;1.731;1.354;9;1.38;1.26;1.35;1.28;13.36;0.12;15.22;14.71;1.03;1.02
llama-3-8b-tp2;13312;1024;8192;7;75;0.568;1.356;1.924;1.74;0.625;1.266;1.891;1.751;1.366;9;1.41;1.27;1.38;1.28;13.33;0.13;15.25;14.7;1.04;1.02
llama-3-8b-tp2;13312;1024;9216;8;75;0.631;1.358;1.989;1.774;0.697;1.267;1.964;1.814;1.368;9;1.45;1.3;1.44;1.33;13.36;0.13;15.35;14.73;1.04;1.03
llama-3-8b-tp2;13312;1024;10240;9;75;0.699;1.358;2.057;1.814;0.767;1.267;2.034;1.886;1.389;9;1.48;1.31;1.46;1.36;13.34;0.13;15.4;14.73;1.05;1.03
llama-3-8b-tp2;13312;1024;11264;10;75;0.765;1.355;2.12;1.862;0.84;1.266;2.106;1.931;1.439;9;1.47;1.29;1.46;1.34;13.3;0.14;15.42;14.74;1.05;1.03
llama-3-8b-tp2;13312;1024;12288;11;75;0.847;1.357;2.204;1.893;0.911;1.266;2.177;1.965;1.464;9;1.51;1.29;1.49;1.34;13.32;0.14;15.52;14.78;1.05;1.03
llama-3-8b-tp2;13312;1024;13312;12;75;0.896;1.354;2.25;1.933;0.981;1.267;2.248;2.037;1.512;9;1.49;1.28;1.49;1.35;13.31;0.14;15.56;14.82;1.05;1.03
llama-3-8b-tp2;13312;1024;1024;0;79;0.08;1.405;1.485;1.488;0.098;1.319;1.417;1.581;1.37;9;1.08;1.09;1.03;1.15;13.38;0.1;14.87;14.75;1.01;1.01
llama-3-8b-tp2;13312;1024;2048;1;79;0.158;1.392;1.55;1.538;0.19;1.321;1.511;1.603;1.374;11;1.13;1.12;1.1;1.17;13.35;0.1;14.9;14.72;1.01;1.01
llama-3-8b-tp2;13312;1024;3072;2;79;0.228;1.4;1.628;1.6;0.268;1.32;1.588;1.614;1.381;9;1.18;1.16;1.15;1.17;13.32;0.11;14.95;14.7;1.02;1.01
llama-3-8b-tp2;13312;1024;4096;3;79;0.298;1.391;1.689;1.656;0.34;1.319;1.659;1.622;1.388;9;1.22;1.19;1.2;1.17;13.28;0.11;14.97;14.67;1.02;1.01
llama-3-8b-tp2;13312;1024;5120;4;79;0.367;1.393;1.76;1.702;0.417;1.32;1.737;1.646;1.392;11;1.26;1.22;1.25;1.18;13.31;0.12;15.07;14.7;1.03;1.02
llama-3-8b-tp2;13312;1024;6144;5;79;0.437;1.39;1.827;1.739;0.483;1.319;1.802;1.741;1.403;9;1.3;1.24;1.28;1.24;13.3;0.12;15.13;14.7;1.03;1.02
llama-3-8b-tp2;13312;1024;7168;6;79;0.502;1.391;1.893;1.776;0.554;1.318;1.872;1.79;1.409;9;1.34;1.26;1.33;1.27;13.29;0.12;15.18;14.7;1.03;1.02
llama-3-8b-tp2;13312;1024;8192;7;79;0.566;1.391;1.957;1.791;0.629;1.318;1.947;1.83;1.419;11;1.38;1.26;1.37;1.29;13.28;0.13;15.24;14.7;1.04;1.02
llama-3-8b-tp2;13312;1024;9216;8;79;0.628;1.388;2.016;1.848;0.691;1.32;2.011;1.842;1.437;9;1.4;1.29;1.4;1.28;13.29;0.13;15.31;14.73;1.04;1.02
llama-3-8b-tp2;13312;1024;10240;9;79;0.695;1.391;2.086;1.869;0.771;1.319;2.09;1.898;1.474;9;1.42;1.27;1.42;1.29;13.27;0.14;15.36;14.74;1.04;1.03
llama-3-8b-tp2;13312;1024;11264;10;79;0.763;1.391;2.154;1.908;0.833;1.32;2.153;1.961;1.477;9;1.46;1.29;1.46;1.33;13.25;0.14;15.4;14.73;1.05;1.03
llama-3-8b-tp2;13312;1024;12288;11;79;0.826;1.39;2.216;1.951;0.911;1.319;2.23;2.031;1.499;9;1.48;1.3;1.49;1.35;13.26;0.14;15.48;14.76;1.05;1.03
llama-3-8b-tp2;13312;1024;13312;12;79;0.891;1.393;2.284;1.993;0.98;1.317;2.297;2.087;1.521;9;1.5;1.31;1.51;1.37;13.26;0.15;15.54;14.78;1.05;1.03
llama-3-8b-tp2;14336;1024;1024;0;66;0.082;1.405;1.487;1.506;0.09;1.302;1.392;2.073;1.247;9;1.19;1.21;1.12;1.66;14.48;0.09;15.97;15.73;1.02;1.02
llama-3-8b-tp2;14336;1024;2048;1;66;0.156;1.399;1.555;1.537;0.176;1.304;1.48;2.081;1.263;9;1.23;1.22;1.17;1.65;14.44;0.1;15.99;15.7;1.02;1.02
llama-3-8b-tp2;14336;1024;3072;2;66;0.226;1.398;1.624;1.57;0.258;1.303;1.561;2.12;1.268;9;1.28;1.24;1.23;1.67;14.46;0.1;16.08;15.73;1.02;1.02
llama-3-8b-tp2;14336;1024;4096;3;66;0.298;1.395;1.693;1.603;0.337;1.302;1.639;2.189;1.277;9;1.33;1.26;1.28;1.71;14.46;0.1;16.15;15.74;1.03;1.02
llama-3-8b-tp2;14336;1024;5120;4;66;0.361;1.407;1.768;1.644;0.402;1.302;1.704;2.267;1.281;9;1.38;1.28;1.33;1.77;14.44;0.11;16.21;15.72;1.03;1.02
llama-3-8b-tp2;14336;1024;6144;5;66;0.434;1.394;1.828;1.667;0.472;1.303;1.775;2.323;1.291;9;1.42;1.29;1.37;1.8;14.45;0.11;16.28;15.74;1.03;1.02
llama-3-8b-tp2;14336;1024;7168;6;66;0.5;1.398;1.898;1.693;0.547;1.301;1.848;2.345;1.312;9;1.45;1.29;1.41;1.79;14.45;0.12;16.35;15.76;1.04;1.03
llama-3-8b-tp2;14336;1024;8192;7;66;0.566;1.398;1.964;1.727;0.622;1.303;1.925;2.391;1.325;9;1.48;1.3;1.45;1.8;14.46;0.12;16.42;15.79;1.04;1.03
llama-3-8b-tp2;14336;1024;9216;8;66;0.633;1.395;2.028;1.744;0.691;1.302;1.993;2.473;1.333;9;1.52;1.31;1.5;1.86;14.48;0.12;16.51;15.81;1.04;1.03
llama-3-8b-tp2;14336;1024;10240;9;66;0.695;1.398;2.093;1.764;0.769;1.304;2.073;2.471;1.367;9;1.53;1.29;1.52;1.81;14.49;0.13;16.58;15.86;1.05;1.03
llama-3-8b-tp2;14336;1024;11264;10;66;0.761;1.395;2.156;1.788;0.845;1.303;2.148;2.508;1.392;9;1.55;1.28;1.54;1.8;14.49;0.13;16.65;15.88;1.05;1.03
llama-3-8b-tp2;14336;1024;12288;11;66;0.833;1.4;2.233;1.813;0.91;1.303;2.213;2.618;1.425;9;1.57;1.27;1.55;1.84;14.51;0.13;16.74;15.94;1.05;1.03
llama-3-8b-tp2;14336;1024;13312;12;66;0.898;1.399;2.297;1.865;0.98;1.302;2.282;2.627;1.484;9;1.55;1.26;1.54;1.77;14.57;0.14;16.87;16.05;1.05;1.04
llama-3-8b-tp2;14336;1024;14336;13;66;0.965;1.403;2.368;1.922;1.056;1.303;2.359;2.671;1.537;11;1.54;1.25;1.53;1.74;14.57;0.14;16.94;16.11;1.05;1.04
llama-3-8b-tp2;14336;1024;1024;0;70;0.08;1.429;1.509;1.525;0.095;1.324;1.419;1.514;1.314;9;1.15;1.16;1.08;1.15;14.61;0.09;16.12;15.92;1.01;1.01
llama-3-8b-tp2;14336;1024;2048;1;70;0.159;1.43;1.589;1.557;0.18;1.324;1.504;1.641;1.325;9;1.2;1.18;1.14;1.24;14.59;0.1;16.18;15.91;1.02;1.01
llama-3-8b-tp2;14336;1024;3072;2;70;0.229;1.423;1.652;1.599;0.269;1.323;1.592;1.643;1.331;9;1.24;1.2;1.2;1.23;14.61;0.1;16.26;15.94;1.02;1.02
llama-3-8b-tp2;14336;1024;4096;3;70;0.3;1.428;1.728;1.626;0.339;1.325;1.664;1.666;1.344;9;1.29;1.21;1.24;1.24;14.61;0.11;16.34;15.95;1.02;1.02
llama-3-8b-tp2;14336;1024;5120;4;70;0.368;1.424;1.792;1.675;0.408;1.324;1.732;1.671;1.354;11;1.32;1.24;1.28;1.23;14.64;0.11;16.43;15.99;1.03;1.02
llama-3-8b-tp2;14336;1024;6144;5;70;0.436;1.429;1.865;1.714;0.476;1.324;1.8;1.683;1.362;11;1.37;1.26;1.32;1.24;14.6;0.11;16.46;15.96;1.03;1.02
llama-3-8b-tp2;14336;1024;7168;6;70;0.501;1.425;1.926;1.746;0.553;1.326;1.879;1.734;1.377;11;1.4;1.27;1.36;1.26;14.59;0.12;16.52;15.97;1.03;1.02
llama-3-8b-tp2;14336;1024;8192;7;70;0.567;1.43;1.997;1.778;0.623;1.324;1.947;1.789;1.386;11;1.44;1.28;1.4;1.29;14.6;0.12;16.6;15.99;1.04;1.03
llama-3-8b-tp2;14336;1024;9216;8;70;0.635;1.426;2.061;1.813;0.696;1.327;2.023;1.859;1.405;11;1.47;1.29;1.44;1.32;14.58;0.12;16.64;15.98;1.04;1.03
llama-3-8b-tp2;14336;1024;10240;9;70;0.702;1.426;2.128;1.844;0.767;1.324;2.091;1.923;1.427;11;1.49;1.29;1.47;1.35;14.59;0.13;16.72;16.02;1.04;1.03
llama-3-8b-tp2;14336;1024;11264;10;70;0.765;1.428;2.193;1.88;0.846;1.323;2.169;1.985;1.471;11;1.49;1.28;1.47;1.35;14.58;0.13;16.77;16.05;1.04;1.03
llama-3-8b-tp2;14336;1024;12288;11;70;0.83;1.427;2.257;1.904;0.919;1.323;2.242;2.046;1.505;9;1.5;1.27;1.49;1.36;14.55;0.13;16.81;16.05;1.05;1.03
llama-3-8b-tp2;14336;1024;13312;12;70;0.898;1.428;2.326;1.931;0.984;1.323;2.307;2.091;1.556;9;1.49;1.24;1.48;1.34;14.54;0.14;16.87;16.1;1.05;1.03
llama-3-8b-tp2;14336;1024;14336;13;70;0.963;1.427;2.39;1.974;1.066;1.323;2.389;2.072;1.599;11;1.49;1.23;1.49;1.3;14.59;0.14;16.98;16.19;1.05;1.03
llama-3-8b-tp2;14336;1024;1024;0;74;0.082;1.452;1.534;1.545;0.096;1.35;1.446;1.661;1.382;9;1.11;1.12;1.05;1.2;14.6;0.1;16.13;15.98;1.01;1.01
llama-3-8b-tp2;14336;1024;2048;1;74;0.161;1.448;1.609;1.586;0.191;1.353;1.544;1.68;1.391;9;1.16;1.14;1.11;1.21;14.58;0.1;16.19;15.97;1.01;1.01
llama-3-8b-tp2;14336;1024;3072;2;74;0.23;1.443;1.673;1.632;0.266;1.353;1.619;1.684;1.402;11;1.19;1.16;1.15;1.2;14.6;0.1;16.27;16.0;1.02;1.01
llama-3-8b-tp2;14336;1024;4096;3;74;0.298;1.45;1.748;1.672;0.337;1.351;1.688;1.708;1.407;11;1.24;1.19;1.2;1.21;14.61;0.11;16.36;16.02;1.02;1.02
llama-3-8b-tp2;14336;1024;5120;4;74;0.366;1.447;1.813;1.711;0.418;1.351;1.769;1.71;1.413;11;1.28;1.21;1.25;1.21;14.63;0.11;16.44;16.04;1.02;1.02
llama-3-8b-tp2;14336;1024;6144;5;74;0.432;1.452;1.884;1.746;0.479;1.353;1.832;1.76;1.427;11;1.32;1.22;1.28;1.23;14.64;0.11;16.52;16.07;1.03;1.02
llama-3-8b-tp2;14336;1024;7168;6;74;0.503;1.447;1.95;1.784;0.557;1.35;1.907;1.778;1.432;11;1.36;1.25;1.33;1.24;14.59;0.12;16.54;16.02;1.03;1.02
llama-3-8b-tp2;14336;1024;8192;7;74;0.569;1.444;2.013;1.823;0.624;1.351;1.975;1.835;1.449;9;1.39;1.26;1.36;1.27;14.6;0.12;16.61;16.05;1.03;1.02
llama-3-8b-tp2;14336;1024;9216;8;74;0.637;1.449;2.086;1.862;0.696;1.351;2.047;1.897;1.461;9;1.43;1.27;1.4;1.3;14.59;0.13;16.68;16.05;1.04;1.02
llama-3-8b-tp2;14336;1024;10240;9;74;0.699;1.447;2.146;1.91;0.774;1.351;2.125;1.959;1.468;9;1.46;1.3;1.45;1.33;14.57;0.13;16.72;16.04;1.04;1.03
llama-3-8b-tp2;14336;1024;11264;10;74;0.768;1.443;2.211;1.95;0.848;1.352;2.2;2.02;1.51;9;1.46;1.29;1.46;1.34;14.56;0.13;16.77;16.07;1.04;1.03
llama-3-8b-tp2;14336;1024;12288;11;74;0.83;1.45;2.28;1.99;0.915;1.352;2.267;2.081;1.541;9;1.48;1.29;1.47;1.35;14.54;0.14;16.82;16.08;1.05;1.03
llama-3-8b-tp2;14336;1024;13312;12;74;0.898;1.445;2.343;2.034;0.99;1.35;2.34;2.146;1.61;11;1.46;1.26;1.45;1.33;14.56;0.14;16.9;16.17;1.05;1.03
llama-3-8b-tp2;14336;1024;14336;13;74;0.961;1.447;2.408;2.076;1.07;1.352;2.422;2.205;1.641;9;1.47;1.27;1.48;1.34;14.54;0.14;16.95;16.18;1.05;1.03
llama-3-8b-tp2;15360;1024;1024;0;62;0.08;1.493;1.573;1.581;0.092;1.391;1.483;2.158;1.328;13;1.18;1.19;1.12;1.62;15.63;0.09;17.2;16.96;1.01;1.01
llama-3-8b-tp2;15360;1024;2048;1;62;0.157;1.472;1.629;1.609;0.176;1.393;1.569;2.185;1.379;11;1.18;1.17;1.14;1.58;15.62;0.09;17.25;17.0;1.01;1.01
llama-3-8b-tp2;15360;1024;3072;2;62;0.229;1.49;1.719;1.649;0.255;1.391;1.646;2.186;1.387;11;1.24;1.19;1.19;1.58;15.59;0.1;17.31;16.98;1.02;1.02
llama-3-8b-tp2;15360;1024;4096;3;62;0.295;1.483;1.778;1.678;0.335;1.392;1.727;2.204;1.396;11;1.27;1.2;1.24;1.58;15.57;0.1;17.35;16.97;1.02;1.02
llama-3-8b-tp2;15360;1024;5120;4;62;0.367;1.488;1.855;1.708;0.399;1.389;1.788;2.255;1.409;11;1.32;1.21;1.27;1.6;15.53;0.11;17.38;16.94;1.03;1.02
llama-3-8b-tp2;15360;1024;6144;5;62;0.431;1.487;1.918;1.728;0.475;1.39;1.865;2.337;1.422;11;1.35;1.22;1.31;1.64;15.52;0.11;17.44;16.94;1.03;1.02
llama-3-8b-tp2;15360;1024;7168;6;62;0.502;1.487;1.989;1.712;0.55;1.39;1.94;2.43;1.447;11;1.37;1.18;1.34;1.68;15.51;0.11;17.5;16.96;1.03;1.02
llama-3-8b-tp2;15360;1024;8192;7;62;0.566;1.495;2.061;1.656;0.622;1.389;2.011;2.482;1.442;11;1.43;1.15;1.39;1.72;15.48;0.12;17.54;16.92;1.04;1.02
llama-3-8b-tp2;15360;1024;9216;8;62;0.632;1.488;2.12;1.684;0.7;1.386;2.086;2.506;1.48;11;1.43;1.14;1.41;1.69;15.49;0.12;17.61;16.97;1.04;1.03
llama-3-8b-tp2;15360;1024;10240;9;62;0.699;1.487;2.186;1.723;0.764;1.39;2.154;2.538;1.496;11;1.46;1.15;1.44;1.7;15.49;0.12;17.68;16.99;1.04;1.03
llama-3-8b-tp2;15360;1024;11264;10;62;0.755;1.483;2.238;1.764;0.841;1.39;2.231;2.576;1.526;11;1.47;1.16;1.46;1.69;15.46;0.13;17.7;16.99;1.04;1.03
llama-3-8b-tp2;15360;1024;12288;11;62;0.831;1.487;2.318;1.812;0.914;1.388;2.302;2.621;1.538;11;1.51;1.18;1.5;1.7;15.47;0.13;17.79;17.01;1.05;1.03
llama-3-8b-tp2;15360;1024;13312;12;62;0.889;1.488;2.377;1.861;0.984;1.389;2.373;2.65;1.547;11;1.54;1.2;1.53;1.71;15.43;0.13;17.81;16.98;1.05;1.03
llama-3-8b-tp2;15360;1024;14336;13;62;0.955;1.487;2.442;1.913;1.051;1.388;2.439;2.707;1.591;11;1.53;1.2;1.53;1.7;15.46;0.14;17.9;17.05;1.05;1.03
llama-3-8b-tp2;15360;1024;15360;14;62;1.022;1.486;2.508;1.957;1.13;1.389;2.519;2.757;1.659;11;1.51;1.18;1.52;1.66;15.5;0.14;18.01;17.16;1.05;1.03
llama-3-8b-tp2;15360;1024;1024;0;65;0.079;1.498;1.577;1.589;0.088;1.403;1.491;2.21;1.342;11;1.18;1.18;1.11;1.65;15.56;0.09;17.14;16.9;1.01;1.01
llama-3-8b-tp2;15360;1024;2048;1;65;0.156;1.499;1.655;1.626;0.178;1.405;1.583;2.233;1.354;11;1.22;1.2;1.17;1.65;15.58;0.1;17.23;16.93;1.02;1.02
llama-3-8b-tp2;15360;1024;3072;2;65;0.227;1.498;1.725;1.664;0.257;1.409;1.666;2.28;1.358;11;1.27;1.23;1.23;1.68;15.59;0.1;17.32;16.95;1.02;1.02
llama-3-8b-tp2;15360;1024;4096;3;65;0.297;1.497;1.794;1.695;0.329;1.409;1.738;2.324;1.369;11;1.31;1.24;1.27;1.7;15.61;0.1;17.4;16.98;1.02;1.02
llama-3-8b-tp2;15360;1024;5120;4;65;0.363;1.501;1.864;1.729;0.407;1.407;1.814;2.377;1.372;11;1.36;1.26;1.32;1.73;15.61;0.11;17.47;16.98;1.03;1.02
llama-3-8b-tp2;15360;1024;6144;5;65;0.433;1.503;1.936;1.76;0.482;1.408;1.89;2.439;1.384;11;1.4;1.27;1.37;1.76;15.63;0.11;17.57;17.01;1.03;1.02
llama-3-8b-tp2;15360;1024;7168;6;65;0.502;1.501;2.003;1.797;0.545;1.408;1.953;2.509;1.394;11;1.44;1.29;1.4;1.8;15.64;0.11;17.64;17.03;1.04;1.03
llama-3-8b-tp2;15360;1024;8192;7;65;0.569;1.505;2.074;1.825;0.624;1.409;2.033;2.547;1.408;11;1.47;1.3;1.44;1.81;15.65;0.12;17.72;17.06;1.04;1.03
llama-3-8b-tp2;15360;1024;9216;8;65;0.633;1.501;2.134;1.852;0.697;1.408;2.105;2.603;1.42;11;1.5;1.3;1.48;1.83;15.62;0.12;17.75;17.04;1.04;1.03
llama-3-8b-tp2;15360;1024;10240;9;65;0.697;1.5;2.197;1.861;0.772;1.41;2.182;2.696;1.446;11;1.52;1.29;1.51;1.86;15.63;0.12;17.83;17.08;1.04;1.03
llama-3-8b-tp2;15360;1024;11264;10;65;0.759;1.5;2.259;1.889;0.842;1.407;2.249;2.67;1.465;11;1.54;1.29;1.54;1.82;15.64;0.13;17.9;17.11;1.05;1.03
llama-3-8b-tp2;15360;1024;12288;11;65;0.833;1.501;2.334;1.9;0.907;1.409;2.316;2.784;1.494;11;1.56;1.27;1.55;1.86;15.62;0.13;17.95;17.11;1.05;1.03
llama-3-8b-tp2;15360;1024;13312;12;65;0.897;1.501;2.398;1.957;0.981;1.408;2.389;2.823;1.537;9;1.56;1.27;1.55;1.84;15.63;0.13;18.03;17.17;1.05;1.03
llama-3-8b-tp2;15360;1024;14336;13;65;0.961;1.505;2.466;1.991;1.06;1.408;2.468;2.835;1.572;9;1.57;1.27;1.57;1.8;15.62;0.14;18.09;17.19;1.05;1.04
llama-3-8b-tp2;15360;1024;15360;14;65;1.028;1.5;2.528;2.031;1.134;1.41;2.544;2.853;1.608;9;1.57;1.26;1.58;1.77;15.66;0.14;18.19;17.27;1.05;1.04
llama-3-8b-tp2;15360;1024;1024;0;69;0.081;1.534;1.615;1.617;0.096;1.425;1.521;1.592;1.412;11;1.14;1.15;1.08;1.13;15.7;0.09;17.31;17.11;1.01;1.01
llama-3-8b-tp2;15360;1024;2048;1;69;0.158;1.526;1.684;1.643;0.182;1.423;1.605;1.693;1.416;11;1.19;1.16;1.13;1.2;15.63;0.1;17.31;17.05;1.02;1.01
llama-3-8b-tp2;15360;1024;3072;2;69;0.227;1.53;1.757;1.693;0.265;1.426;1.691;1.726;1.433;11;1.23;1.18;1.18;1.2;15.7;0.1;17.46;17.13;1.02;1.02
llama-3-8b-tp2;15360;1024;4096;3;69;0.295;1.529;1.824;1.73;0.338;1.422;1.76;1.755;1.428;11;1.28;1.21;1.23;1.23;15.67;0.1;17.49;17.1;1.02;1.02
llama-3-8b-tp2;15360;1024;5120;4;69;0.364;1.522;1.886;1.769;0.408;1.427;1.835;1.785;1.441;11;1.31;1.23;1.27;1.24;15.66;0.11;17.55;17.1;1.03;1.02
llama-3-8b-tp2;15360;1024;6144;5;69;0.435;1.53;1.965;1.801;0.475;1.424;1.899;1.786;1.456;11;1.35;1.24;1.3;1.23;15.7;0.11;17.66;17.16;1.03;1.02
llama-3-8b-tp2;15360;1024;7168;6;69;0.499;1.528;2.027;1.842;0.555;1.425;1.98;1.837;1.463;11;1.39;1.26;1.35;1.26;15.67;0.11;17.7;17.13;1.03;1.02
llama-3-8b-tp2;15360;1024;8192;7;69;0.563;1.525;2.088;1.879;0.619;1.423;2.042;1.863;1.465;11;1.43;1.28;1.39;1.27;15.66;0.12;17.75;17.12;1.04;1.02
llama-3-8b-tp2;15360;1024;9216;8;69;0.631;1.531;2.162;1.916;0.707;1.426;2.133;1.929;1.492;11;1.45;1.28;1.43;1.29;15.64;0.12;17.8;17.13;1.04;1.03
llama-3-8b-tp2;15360;1024;10240;9;69;0.697;1.527;2.224;1.932;0.778;1.425;2.203;1.992;1.495;11;1.49;1.29;1.47;1.33;15.62;0.12;17.84;17.11;1.04;1.03
llama-3-8b-tp2;15360;1024;11264;10;69;0.759;1.526;2.285;1.963;0.842;1.424;2.266;2.055;1.53;9;1.49;1.28;1.48;1.34;15.61;0.13;17.89;17.14;1.04;1.03
llama-3-8b-tp2;15360;1024;12288;11;69;0.824;1.529;2.353;1.994;0.916;1.422;2.338;2.113;1.569;9;1.5;1.27;1.49;1.35;15.6;0.13;17.95;17.17;1.05;1.03
llama-3-8b-tp2;15360;1024;13312;12;69;0.902;1.528;2.43;2.016;0.989;1.424;2.413;2.174;1.575;9;1.54;1.28;1.53;1.38;15.6;0.13;18.03;17.18;1.05;1.03
llama-3-8b-tp2;15360;1024;14336;13;69;0.965;1.529;2.494;2.063;1.063;1.424;2.487;2.19;1.647;11;1.51;1.25;1.51;1.33;15.57;0.14;18.06;17.22;1.05;1.03
llama-3-8b-tp2;15360;1024;15360;14;69;1.025;1.53;2.555;2.096;1.144;1.424;2.568;2.245;1.664;9;1.54;1.26;1.54;1.35;15.56;0.14;18.12;17.22;1.05;1.03
llama-3-8b-tp2;16384;1024;1024;0;57;0.079;1.536;1.615;1.613;0.088;1.411;1.499;2.246;1.302;11;1.24;1.24;1.15;1.73;16.57;0.09;18.18;17.87;1.02;1.02
llama-3-8b-tp2;16384;1024;2048;1;57;0.159;1.531;1.69;1.659;0.171;1.415;1.586;2.273;1.313;11;1.29;1.26;1.21;1.73;16.54;0.09;18.23;17.85;1.02;1.02
llama-3-8b-tp2;16384;1024;3072;2;57;0.23;1.527;1.757;1.698;0.255;1.413;1.668;2.24;1.325;11;1.33;1.28;1.26;1.69;16.56;0.1;18.32;17.88;1.02;1.02
llama-3-8b-tp2;16384;1024;4096;3;57;0.297;1.527;1.824;1.706;0.327;1.41;1.737;2.264;1.33;11;1.37;1.28;1.31;1.7;16.52;0.1;18.34;17.85;1.03;1.02
llama-3-8b-tp2;16384;1024;5120;4;57;0.365;1.526;1.891;1.711;0.394;1.412;1.806;2.274;1.349;11;1.4;1.27;1.34;1.69;16.52;0.1;18.41;17.87;1.03;1.02
llama-3-8b-tp2;16384;1024;6144;5;57;0.435;1.527;1.962;1.662;0.476;1.412;1.888;2.318;1.366;11;1.44;1.22;1.38;1.7;16.5;0.11;18.46;17.87;1.03;1.03
llama-3-8b-tp2;16384;1024;7168;6;57;0.502;1.53;2.032;1.65;0.552;1.41;1.962;2.468;1.391;11;1.46;1.19;1.41;1.77;16.51;0.11;18.54;17.9;1.04;1.03
llama-3-8b-tp2;16384;1024;8192;7;57;0.562;1.515;2.077;1.68;0.619;1.412;2.031;2.514;1.404;11;1.48;1.2;1.45;1.79;16.49;0.11;18.57;17.89;1.04;1.03
llama-3-8b-tp2;16384;1024;9216;8;57;0.63;1.537;2.167;1.698;0.693;1.411;2.104;2.543;1.422;11;1.52;1.19;1.48;1.79;16.5;0.12;18.67;17.92;1.04;1.03
llama-3-8b-tp2;16384;1024;10240;9;57;0.698;1.53;2.228;1.741;0.768;1.41;2.178;2.581;1.46;11;1.53;1.19;1.49;1.77;16.5;0.12;18.73;17.96;1.04;1.03
llama-3-8b-tp2;16384;1024;11264;10;57;0.762;1.516;2.278;1.784;0.836;1.411;2.247;2.621;1.492;11;1.53;1.2;1.51;1.76;16.49;0.12;18.77;17.98;1.04;1.03
llama-3-8b-tp2;16384;1024;12288;11;57;0.826;1.529;2.355;1.852;0.907;1.412;2.319;2.654;1.516;11;1.55;1.22;1.53;1.75;16.5;0.12;18.86;18.02;1.05;1.03
llama-3-8b-tp2;16384;1024;13312;12;57;0.89;1.52;2.41;1.892;0.982;1.407;2.389;2.702;1.558;11;1.55;1.21;1.53;1.73;16.49;0.13;18.9;18.05;1.05;1.03
llama-3-8b-tp2;16384;1024;14336;13;57;0.959;1.524;2.483;1.926;1.059;1.412;2.471;2.748;1.557;11;1.59;1.24;1.59;1.76;16.47;0.13;18.95;18.03;1.05;1.04
llama-3-8b-tp2;16384;1024;15360;14;57;1.023;1.523;2.546;1.985;1.128;1.41;2.538;2.8;1.618;11;1.57;1.23;1.57;1.73;16.48;0.13;19.03;18.1;1.05;1.04
llama-3-8b-tp2;16384;1024;16384;15;57;1.09;1.527;2.617;2.039;1.199;1.412;2.611;2.832;1.691;11;1.55;1.21;1.54;1.67;16.5;0.14;19.12;18.19;1.05;1.04
llama-3-8b-tp2;16384;1024;1024;0;60;0.08;1.589;1.669;1.667;0.088;1.449;1.537;2.231;1.371;13;1.22;1.22;1.12;1.63;16.49;0.09;18.16;17.86;1.02;1.02
llama-3-8b-tp2;16384;1024;2048;1;60;0.155;1.581;1.736;1.697;0.177;1.451;1.628;2.259;1.4;11;1.24;1.21;1.16;1.61;16.47;0.1;18.21;17.87;1.02;1.02
llama-3-8b-tp2;16384;1024;3072;2;60;0.229;1.582;1.811;1.731;0.254;1.451;1.705;2.28;1.41;11;1.28;1.23;1.21;1.62;16.48;0.1;18.29;17.89;1.02;1.02
llama-3-8b-tp2;16384;1024;4096;3;60;0.296;1.583;1.879;1.758;0.326;1.451;1.777;2.311;1.417;11;1.33;1.24;1.25;1.63;16.48;0.1;18.36;17.9;1.03;1.02
llama-3-8b-tp2;16384;1024;5120;4;60;0.366;1.581;1.947;1.781;0.4;1.454;1.854;2.331;1.428;11;1.36;1.25;1.3;1.63;16.48;0.11;18.43;17.91;1.03;1.02
llama-3-8b-tp2;16384;1024;6144;5;60;0.434;1.583;2.017;1.781;0.476;1.453;1.929;2.386;1.439;11;1.4;1.24;1.34;1.66;16.51;0.11;18.53;17.95;1.03;1.02
llama-3-8b-tp2;16384;1024;7168;6;60;0.5;1.586;2.086;1.727;0.545;1.453;1.998;2.52;1.468;11;1.42;1.18;1.36;1.72;16.53;0.11;18.62;18.0;1.03;1.03
llama-3-8b-tp2;16384;1024;8192;7;60;0.565;1.584;2.149;1.727;0.626;1.451;2.077;2.583;1.484;11;1.45;1.16;1.4;1.74;16.56;0.11;18.71;18.04;1.04;1.03
llama-3-8b-tp2;16384;1024;9216;8;60;0.629;1.586;2.215;1.756;0.703;1.452;2.155;2.635;1.504;11;1.47;1.17;1.43;1.75;16.58;0.12;18.79;18.08;1.04;1.03
llama-3-8b-tp2;16384;1024;10240;9;60;0.696;1.59;2.286;1.788;0.776;1.456;2.232;2.654;1.526;11;1.5;1.17;1.46;1.74;16.59;0.12;18.88;18.12;1.04;1.03
llama-3-8b-tp2;16384;1024;11264;10;60;0.763;1.584;2.347;1.833;0.838;1.453;2.291;2.713;1.561;11;1.5;1.17;1.47;1.74;16.6;0.12;18.95;18.16;1.04;1.03
llama-3-8b-tp2;16384;1024;12288;11;60;0.831;1.581;2.412;1.885;0.908;1.454;2.362;2.773;1.583;11;1.52;1.19;1.49;1.75;16.63;0.13;19.04;18.21;1.05;1.03
llama-3-8b-tp2;16384;1024;13312;12;60;0.896;1.588;2.484;1.931;0.989;1.454;2.443;2.797;1.606;11;1.55;1.2;1.52;1.74;16.65;0.13;19.13;18.26;1.05;1.03
llama-3-8b-tp2;16384;1024;14336;13;60;0.963;1.585;2.548;1.992;1.064;1.454;2.518;2.852;1.635;11;1.56;1.22;1.54;1.74;16.62;0.13;19.17;18.26;1.05;1.03
llama-3-8b-tp2;16384;1024;15360;14;60;1.027;1.588;2.615;2.043;1.135;1.455;2.59;2.898;1.684;11;1.55;1.21;1.54;1.72;16.6;0.14;19.22;18.28;1.05;1.04
llama-3-8b-tp2;16384;1024;16384;15;60;1.098;1.582;2.68;2.102;1.207;1.455;2.662;2.937;1.715;11;1.56;1.23;1.55;1.71;16.61;0.14;19.29;18.32;1.05;1.04
llama-3-8b-tp2;16384;1024;1024;0;64;0.081;1.579;1.66;1.694;0.089;1.486;1.575;2.33;1.448;13;1.15;1.17;1.09;1.61;16.63;0.09;18.29;18.08;1.01;1.01
llama-3-8b-tp2;16384;1024;2048;1;64;0.158;1.582;1.74;1.729;0.18;1.484;1.664;2.359;1.506;11;1.16;1.15;1.1;1.57;16.61;0.09;18.35;18.12;1.01;1.01
llama-3-8b-tp2;16384;1024;3072;2;64;0.229;1.578;1.807;1.765;0.262;1.483;1.745;2.368;1.513;11;1.19;1.17;1.15;1.57;16.64;0.1;18.45;18.15;1.02;1.01
llama-3-8b-tp2;16384;1024;4096;3;64;0.298;1.579;1.877;1.79;0.34;1.485;1.825;2.395;1.519;11;1.24;1.18;1.2;1.58;16.62;0.1;18.5;18.14;1.02;1.02
llama-3-8b-tp2;16384;1024;5120;4;64;0.367;1.583;1.95;1.824;0.406;1.485;1.891;2.505;1.538;11;1.27;1.19;1.23;1.63;16.61;0.11;18.56;18.15;1.02;1.02
llama-3-8b-tp2;16384;1024;6144;5;64;0.431;1.582;2.013;1.851;0.474;1.483;1.957;2.555;1.544;11;1.3;1.2;1.27;1.65;16.62;0.11;18.63;18.16;1.03;1.02
llama-3-8b-tp2;16384;1024;7168;6;64;0.501;1.58;2.081;1.883;0.552;1.484;2.036;2.621;1.562;11;1.33;1.21;1.3;1.68;16.62;0.11;18.7;18.18;1.03;1.02
llama-3-8b-tp2;16384;1024;8192;7;64;0.565;1.581;2.146;1.838;0.632;1.484;2.116;2.681;1.572;11;1.37;1.17;1.35;1.71;16.63;0.11;18.78;18.2;1.03;1.02
llama-3-8b-tp2;16384;1024;9216;8;64;0.631;1.583;2.214;1.852;0.694;1.486;2.18;2.728;1.579;11;1.4;1.17;1.38;1.73;16.6;0.12;18.81;18.18;1.03;1.02
llama-3-8b-tp2;16384;1024;10240;9;64;0.697;1.585;2.282;1.874;0.775;1.484;2.259;2.777;1.617;11;1.41;1.16;1.4;1.72;16.67;0.12;18.95;18.29;1.04;1.02
llama-3-8b-tp2;16384;1024;11264;10;64;0.766;1.584;2.35;1.917;0.849;1.485;2.334;2.8;1.63;11;1.44;1.18;1.43;1.72;16.63;0.12;18.98;18.26;1.04;1.03
llama-3-8b-tp2;16384;1024;12288;11;64;0.831;1.579;2.41;1.976;0.918;1.486;2.404;2.832;1.652;11;1.46;1.2;1.46;1.71;16.62;0.13;19.03;18.27;1.04;1.03
llama-3-8b-tp2;16384;1024;13312;12;64;0.894;1.576;2.47;2.041;0.986;1.484;2.47;2.976;1.682;11;1.47;1.21;1.47;1.77;16.67;0.13;19.14;18.35;1.04;1.03
llama-3-8b-tp2;16384;1024;14336;13;64;0.962;1.577;2.539;2.052;1.063;1.482;2.545;2.97;1.708;11;1.49;1.2;1.49;1.74;16.62;0.13;19.16;18.33;1.05;1.03
llama-3-8b-tp2;16384;1024;15360;14;64;1.031;1.585;2.616;2.104;1.138;1.484;2.622;2.978;1.737;11;1.51;1.21;1.51;1.71;16.57;0.14;19.19;18.31;1.05;1.03
llama-3-8b-tp2;16384;1024;16384;15;64;1.097;1.578;2.675;2.162;1.205;1.483;2.688;3.002;1.788;11;1.5;1.21;1.5;1.68;16.6;0.14;19.28;18.39;1.05;1.03
llama-3-8b-tp2;17408;1024;1024;0;54;0.079;1.272;1.351;1.366;0.096;1.132;1.228;1.859;1.239;11;1.09;1.1;0.99;1.5;17.63;0.07;18.98;18.87;1.01;1.01
llama-3-8b-tp2;17408;1024;2048;1;54;0.157;1.264;1.421;1.415;0.191;1.133;1.324;1.992;1.244;11;1.14;1.14;1.06;1.6;17.6;0.07;19.02;18.84;1.01;1.01
llama-3-8b-tp2;17408;1024;3072;2;54;0.229;1.262;1.491;1.452;0.27;1.132;1.402;2.077;1.251;11;1.19;1.16;1.12;1.66;17.57;0.08;19.06;18.82;1.01;1.01
llama-3-8b-tp2;17408;1024;4096;3;54;0.298;1.256;1.554;1.502;0.346;1.132;1.478;2.178;1.264;11;1.23;1.19;1.17;1.72;17.55;0.08;19.1;18.81;1.02;1.01
llama-3-8b-tp2;17408;1024;5120;4;54;0.364;1.249;1.613;1.543;0.411;1.132;1.543;2.289;1.275;11;1.27;1.21;1.21;1.8;17.53;0.08;19.14;18.8;1.02;1.01
llama-3-8b-tp2;17408;1024;6144;5;54;0.437;1.259;1.696;1.591;0.477;1.133;1.61;2.378;1.296;11;1.31;1.23;1.24;1.83;17.51;0.09;19.21;18.81;1.02;1.01
llama-3-8b-tp2;17408;1024;7168;6;54;0.501;1.259;1.76;1.644;0.548;1.132;1.68;2.537;1.317;11;1.34;1.25;1.28;1.93;17.5;0.09;19.26;18.82;1.02;1.02
llama-3-8b-tp2;17408;1024;8192;7;54;0.569;1.261;1.83;1.694;0.627;1.133;1.76;2.585;1.335;11;1.37;1.27;1.32;1.94;17.47;0.09;19.3;18.8;1.03;1.02
llama-3-8b-tp2;17408;1024;9216;8;54;0.63;1.25;1.88;1.745;0.69;1.132;1.822;2.553;1.359;11;1.38;1.28;1.34;1.88;17.46;0.1;19.34;18.82;1.03;1.02
llama-3-8b-tp2;17408;1024;10240;9;54;0.698;1.253;1.951;1.789;0.763;1.133;1.896;2.497;1.377;11;1.42;1.3;1.38;1.81;17.44;0.1;19.39;18.82;1.03;1.02
llama-3-8b-tp2;17408;1024;11264;10;54;0.762;1.258;2.02;1.841;0.837;1.133;1.97;2.539;1.425;11;1.42;1.29;1.38;1.78;17.43;0.1;19.45;18.86;1.03;1.02
llama-3-8b-tp2;17408;1024;12288;11;54;0.829;1.252;2.081;1.896;0.905;1.132;2.037;2.608;1.459;11;1.43;1.3;1.4;1.79;17.41;0.11;19.49;18.87;1.03;1.02
llama-3-8b-tp2;17408;1024;13312;12;54;0.892;1.259;2.151;1.949;0.977;1.133;2.11;2.671;1.495;11;1.44;1.3;1.41;1.79;17.39;0.11;19.54;18.89;1.03;1.02
llama-3-8b-tp2;17408;1024;14336;13;54;0.958;1.252;2.21;1.988;1.046;1.133;2.179;2.833;1.547;11;1.43;1.29;1.41;1.83;17.39;0.11;19.6;18.94;1.03;1.02
llama-3-8b-tp2;17408;1024;15360;14;54;1.021;1.252;2.273;2.041;1.119;1.132;2.251;2.804;1.621;11;1.4;1.26;1.39;1.73;17.44;0.12;19.71;19.06;1.03;1.02
llama-3-8b-tp2;17408;1024;16384;15;54;1.089;1.264;2.353;2.094;1.188;1.133;2.321;2.879;1.692;11;1.39;1.24;1.37;1.7;17.47;0.12;19.82;19.16;1.03;1.02
llama-3-8b-tp2;17408;1024;17408;16;54;1.154;1.261;2.415;2.149;1.27;1.132;2.402;2.962;1.766;11;1.37;1.22;1.36;1.68;17.53;0.12;19.95;19.3;1.03;1.03
llama-3-8b-tp2;17408;1024;1024;0;57;0.082;1.624;1.706;1.706;0.089;1.505;1.594;2.372;1.393;13;1.22;1.22;1.14;1.7;17.54;0.09;19.25;18.93;1.02;1.02
llama-3-8b-tp2;17408;1024;2048;1;57;0.156;1.619;1.775;1.764;0.176;1.505;1.681;2.441;1.402;11;1.27;1.26;1.2;1.74;17.55;0.09;19.32;18.95;1.02;1.02
llama-3-8b-tp2;17408;1024;3072;2;57;0.229;1.627;1.856;1.78;0.252;1.508;1.76;2.382;1.408;11;1.32;1.26;1.25;1.69;17.57;0.1;19.43;18.98;1.02;1.02
llama-3-8b-tp2;17408;1024;4096;3;57;0.299;1.611;1.91;1.814;0.326;1.507;1.833;2.406;1.413;11;1.35;1.28;1.3;1.7;17.58;0.1;19.49;18.99;1.03;1.02
llama-3-8b-tp2;17408;1024;5120;4;57;0.367;1.624;1.991;1.824;0.404;1.507;1.911;2.42;1.424;11;1.4;1.28;1.34;1.7;17.59;0.1;19.58;19.01;1.03;1.02
llama-3-8b-tp2;17408;1024;6144;5;57;0.43;1.622;2.052;1.756;0.475;1.505;1.98;2.465;1.442;11;1.42;1.22;1.37;1.71;17.63;0.1;19.68;19.07;1.03;1.02
llama-3-8b-tp2;17408;1024;7168;6;57;0.502;1.616;2.118;1.754;0.552;1.504;2.056;2.605;1.45;11;1.46;1.21;1.42;1.8;17.61;0.11;19.73;19.06;1.04;1.03
llama-3-8b-tp2;17408;1024;8192;7;57;0.568;1.609;2.177;1.759;0.63;1.506;2.136;2.668;1.465;11;1.49;1.2;1.46;1.82;17.62;0.11;19.8;19.09;1.04;1.03
llama-3-8b-tp2;17408;1024;9216;8;57;0.631;1.625;2.256;1.801;0.694;1.508;2.202;2.7;1.516;11;1.49;1.19;1.45;1.78;17.64;0.11;19.9;19.16;1.04;1.03
llama-3-8b-tp2;17408;1024;10240;9;57;0.699;1.615;2.314;1.835;0.766;1.505;2.271;2.733;1.542;11;1.5;1.19;1.47;1.77;17.63;0.12;19.94;19.17;1.04;1.03
llama-3-8b-tp2;17408;1024;11264;10;57;0.771;1.618;2.389;1.886;0.841;1.505;2.346;2.761;1.575;11;1.52;1.2;1.49;1.75;17.65;0.12;20.04;19.22;1.04;1.03
llama-3-8b-tp2;17408;1024;12288;11;57;0.831;1.628;2.459;1.948;0.907;1.504;2.411;2.808;1.597;11;1.54;1.22;1.51;1.76;17.64;0.12;20.1;19.24;1.04;1.03
llama-3-8b-tp2;17408;1024;13312;12;57;0.903;1.617;2.52;1.983;0.992;1.505;2.497;2.745;1.609;11;1.57;1.23;1.55;1.71;17.65;0.12;20.17;19.26;1.05;1.03
llama-3-8b-tp2;17408;1024;14336;13;57;0.969;1.618;2.587;2.036;1.064;1.506;2.57;2.898;1.684;11;1.54;1.21;1.53;1.72;17.63;0.13;20.22;19.31;1.05;1.03
llama-3-8b-tp2;17408;1024;15360;14;57;1.033;1.63;2.663;2.082;1.132;1.502;2.634;2.938;1.712;11;1.56;1.22;1.54;1.72;17.64;0.13;20.3;19.35;1.05;1.04
llama-3-8b-tp2;17408;1024;16384;15;57;1.105;1.628;2.733;2.133;1.197;1.505;2.702;2.996;1.77;11;1.54;1.21;1.53;1.69;17.63;0.13;20.36;19.4;1.05;1.04
llama-3-8b-tp2;17408;1024;17408;16;57;1.166;1.616;2.782;2.2;1.278;1.505;2.783;3.03;1.825;11;1.52;1.21;1.52;1.66;17.61;0.14;20.39;19.43;1.05;1.04
llama-3-8b-tp2;17408;1024;1024;0;60;0.082;1.691;1.773;1.77;0.088;1.542;1.63;2.39;1.456;13;1.22;1.22;1.12;1.64;17.58;0.09;19.35;19.04;1.02;1.02
llama-3-8b-tp2;17408;1024;2048;1;60;0.158;1.686;1.844;1.802;0.177;1.543;1.72;2.399;1.499;11;1.23;1.2;1.15;1.6;17.57;0.09;19.41;19.07;1.02;1.02
llama-3-8b-tp2;17408;1024;3072;2;60;0.227;1.685;1.912;1.833;0.262;1.542;1.804;2.42;1.502;11;1.27;1.22;1.2;1.61;17.57;0.1;19.48;19.07;1.02;1.02
llama-3-8b-tp2;17408;1024;4096;3;60;0.301;1.682;1.983;1.861;0.328;1.543;1.871;2.434;1.513;11;1.31;1.23;1.24;1.61;17.59;0.1;19.57;19.1;1.02;1.02
llama-3-8b-tp2;17408;1024;5120;4;60;0.368;1.68;2.048;1.877;0.396;1.541;1.937;2.467;1.521;11;1.35;1.23;1.27;1.62;17.61;0.1;19.66;19.13;1.03;1.02
llama-3-8b-tp2;17408;1024;6144;5;60;0.431;1.673;2.104;1.89;0.471;1.544;2.015;2.482;1.538;11;1.37;1.23;1.31;1.61;17.62;0.11;19.72;19.16;1.03;1.02
llama-3-8b-tp2;17408;1024;7168;6;60;0.501;1.683;2.184;1.842;0.551;1.54;2.091;2.642;1.554;11;1.41;1.19;1.35;1.7;17.59;0.11;19.77;19.14;1.03;1.02
llama-3-8b-tp2;17408;1024;8192;7;60;0.566;1.678;2.244;1.821;0.626;1.543;2.169;2.693;1.568;11;1.43;1.16;1.38;1.72;17.6;0.11;19.84;19.17;1.03;1.03
llama-3-8b-tp2;17408;1024;9216;8;60;0.631;1.681;2.312;1.848;0.697;1.542;2.239;2.736;1.605;11;1.44;1.15;1.4;1.7;17.55;0.12;19.86;19.16;1.04;1.03
llama-3-8b-tp2;17408;1024;10240;9;60;0.698;1.69;2.388;1.875;0.763;1.541;2.304;2.781;1.613;11;1.48;1.16;1.43;1.72;17.53;0.12;19.92;19.14;1.04;1.03
llama-3-8b-tp2;17408;1024;11264;10;60;0.764;1.686;2.45;1.907;0.838;1.541;2.379;2.824;1.629;11;1.5;1.17;1.46;1.73;17.5;0.12;19.95;19.13;1.04;1.03
llama-3-8b-tp2;17408;1024;12288;11;60;0.826;1.688;2.514;1.968;0.92;1.541;2.461;2.848;1.658;11;1.52;1.19;1.48;1.72;17.46;0.13;19.97;19.12;1.04;1.03
llama-3-8b-tp2;17408;1024;13312;12;60;0.888;1.686;2.574;2.018;0.989;1.54;2.529;2.89;1.693;11;1.52;1.19;1.49;1.71;17.44;0.13;20.01;19.13;1.05;1.03
llama-3-8b-tp2;17408;1024;14336;13;60;0.959;1.678;2.637;2.063;1.055;1.542;2.597;2.927;1.717;11;1.54;1.2;1.51;1.7;17.43;0.13;20.07;19.15;1.05;1.03
llama-3-8b-tp2;17408;1024;15360;14;60;1.022;1.685;2.707;2.106;1.125;1.54;2.665;2.959;1.754;11;1.54;1.2;1.52;1.69;17.4;0.13;20.11;19.15;1.05;1.03
llama-3-8b-tp2;17408;1024;16384;15;60;1.087;1.677;2.764;2.164;1.195;1.538;2.733;3.005;1.784;11;1.55;1.21;1.53;1.68;17.38;0.14;20.14;19.16;1.05;1.04
llama-3-8b-tp2;17408;1024;17408;16;60;1.155;1.681;2.836;2.211;1.266;1.539;2.805;3.05;1.817;11;1.56;1.22;1.54;1.68;17.4;0.14;20.24;19.22;1.05;1.04
llama-3-8b-tp2;18432;1024;1024;0;51;0.079;1.25;1.329;1.313;0.1;1.145;1.245;1.867;1.239;11;1.07;1.06;1.0;1.51;18.5;0.07;19.83;19.74;1.0;1.0
llama-3-8b-tp2;18432;1024;2048;1;51;0.155;1.242;1.397;1.41;0.182;1.146;1.328;1.992;1.25;11;1.12;1.13;1.06;1.59;18.54;0.07;19.94;19.79;1.01;1.01
llama-3-8b-tp2;18432;1024;3072;2;51;0.226;1.25;1.476;1.442;0.263;1.146;1.409;2.107;1.266;11;1.17;1.14;1.11;1.66;18.56;0.07;20.04;19.83;1.01;1.01
llama-3-8b-tp2;18432;1024;4096;3;51;0.298;1.259;1.557;1.5;0.34;1.146;1.486;2.201;1.284;11;1.21;1.17;1.16;1.71;18.57;0.08;20.13;19.85;1.01;1.01
llama-3-8b-tp2;18432;1024;5120;4;51;0.364;1.256;1.62;1.554;0.406;1.146;1.552;2.294;1.3;11;1.25;1.2;1.19;1.76;18.59;0.08;20.21;19.89;1.02;1.01
llama-3-8b-tp2;18432;1024;6144;5;51;0.432;1.26;1.692;1.608;0.476;1.147;1.623;2.391;1.329;11;1.27;1.21;1.22;1.8;18.62;0.08;20.31;19.95;1.02;1.01
llama-3-8b-tp2;18432;1024;7168;6;51;0.501;1.254;1.755;1.667;0.552;1.146;1.698;2.514;1.34;11;1.31;1.24;1.27;1.88;18.62;0.09;20.38;19.96;1.02;1.01
llama-3-8b-tp2;18432;1024;8192;7;51;0.565;1.265;1.83;1.716;0.628;1.146;1.774;2.668;1.374;11;1.33;1.25;1.29;1.94;18.64;0.09;20.47;20.01;1.02;1.01
llama-3-8b-tp2;18432;1024;9216;8;51;0.63;1.264;1.894;1.769;0.698;1.146;1.844;2.698;1.398;11;1.35;1.27;1.32;1.93;18.65;0.09;20.54;20.05;1.02;1.02
llama-3-8b-tp2;18432;1024;10240;9;51;0.699;1.266;1.965;1.82;0.763;1.146;1.909;2.721;1.446;11;1.36;1.26;1.32;1.88;18.67;0.1;20.64;20.12;1.03;1.02
llama-3-8b-tp2;18432;1024;11264;10;51;0.769;1.263;2.032;1.868;0.845;1.146;1.991;2.639;1.461;11;1.39;1.28;1.36;1.81;18.66;0.1;20.69;20.12;1.03;1.02
llama-3-8b-tp2;18432;1024;12288;11;51;0.832;1.271;2.103;1.926;0.91;1.146;2.056;2.708;1.501;11;1.4;1.28;1.37;1.8;18.67;0.1;20.77;20.17;1.03;1.02
llama-3-8b-tp2;18432;1024;13312;12;51;0.897;1.262;2.159;1.976;0.976;1.147;2.123;2.794;1.584;11;1.36;1.25;1.34;1.76;18.65;0.1;20.81;20.23;1.03;1.02
llama-3-8b-tp2;18432;1024;14336;13;51;0.965;1.281;2.246;2.028;1.055;1.146;2.201;2.908;1.624;11;1.38;1.25;1.36;1.79;18.69;0.11;20.94;20.31;1.03;1.02
llama-3-8b-tp2;18432;1024;15360;14;51;1.028;1.316;2.344;2.088;1.124;1.146;2.27;2.924;1.676;11;1.4;1.25;1.35;1.74;18.68;0.11;21.02;20.36;1.03;1.02
llama-3-8b-tp2;18432;1024;16384;15;51;1.099;1.257;2.356;2.137;1.203;1.146;2.349;2.902;1.728;11;1.36;1.24;1.36;1.68;18.7;0.11;21.06;20.43;1.03;1.02
llama-3-8b-tp2;18432;1024;17408;16;51;1.162;1.269;2.431;2.192;1.272;1.146;2.418;2.972;1.775;11;1.37;1.23;1.36;1.67;18.72;0.11;21.15;20.49;1.03;1.02
llama-3-8b-tp2;18432;1024;18432;17;51;1.231;1.266;2.497;2.248;1.355;1.146;2.501;3.047;1.837;11;1.36;1.22;1.36;1.66;18.71;0.12;21.21;20.55;1.03;1.02
llama-3-8b-tp2;18432;1024;1024;0;54;0.08;1.352;1.432;1.449;0.094;1.198;1.292;1.964;1.305;11;1.1;1.11;0.99;1.5;18.71;0.07;20.14;20.02;1.01;1.01
llama-3-8b-tp2;18432;1024;2048;1;54;0.158;1.353;1.511;1.499;0.184;1.199;1.383;2.097;1.312;11;1.15;1.14;1.05;1.6;18.7;0.07;20.21;20.01;1.01;1.01
llama-3-8b-tp2;18432;1024;3072;2;54;0.228;1.346;1.574;1.535;0.276;1.199;1.475;2.189;1.32;11;1.19;1.16;1.12;1.66;18.66;0.08;20.23;19.98;1.01;1.01
llama-3-8b-tp2;18432;1024;4096;3;54;0.299;1.345;1.644;1.584;0.338;1.198;1.536;2.291;1.332;11;1.23;1.19;1.15;1.72;18.62;0.08;20.26;19.95;1.02;1.01
llama-3-8b-tp2;18432;1024;5120;4;54;0.364;1.341;1.705;1.642;0.408;1.199;1.607;2.384;1.343;11;1.27;1.22;1.2;1.78;18.57;0.08;20.27;19.91;1.02;1.01
llama-3-8b-tp2;18432;1024;6144;5;54;0.431;1.337;1.768;1.668;0.489;1.197;1.686;2.483;1.361;11;1.3;1.23;1.24;1.82;18.58;0.09;20.35;19.94;1.02;1.01
llama-3-8b-tp2;18432;1024;7168;6;54;0.498;1.341;1.839;1.724;0.547;1.198;1.745;2.583;1.389;11;1.32;1.24;1.26;1.86;18.58;0.09;20.42;19.97;1.02;1.02
llama-3-8b-tp2;18432;1024;8192;7;54;0.565;1.34;1.905;1.78;0.619;1.198;1.817;2.732;1.4;11;1.36;1.27;1.3;1.95;18.59;0.09;20.5;19.99;1.03;1.02
llama-3-8b-tp2;18432;1024;9216;8;54;0.633;1.347;1.98;1.821;0.695;1.198;1.893;2.752;1.431;11;1.38;1.27;1.32;1.92;18.61;0.1;20.59;20.04;1.03;1.02
llama-3-8b-tp2;18432;1024;10240;9;54;0.697;1.341;2.038;1.874;0.764;1.197;1.961;2.676;1.471;11;1.39;1.27;1.33;1.82;18.61;0.1;20.65;20.08;1.03;1.02
llama-3-8b-tp2;18432;1024;11264;10;54;0.765;1.353;2.118;1.929;0.844;1.198;2.042;2.669;1.498;11;1.41;1.29;1.36;1.78;18.63;0.1;20.75;20.13;1.03;1.02
llama-3-8b-tp2;18432;1024;12288;11;54;0.831;1.343;2.174;1.971;0.908;1.199;2.107;2.744;1.517;11;1.43;1.3;1.39;1.81;18.61;0.1;20.78;20.13;1.03;1.02
llama-3-8b-tp2;18432;1024;13312;12;54;0.898;1.342;2.24;2.028;0.979;1.198;2.177;2.768;1.583;11;1.42;1.28;1.38;1.75;18.63;0.11;20.87;20.21;1.03;1.02
llama-3-8b-tp2;18432;1024;14336;13;54;0.963;1.338;2.301;2.077;1.054;1.198;2.252;2.91;1.65;11;1.39;1.26;1.36;1.76;18.62;0.11;20.92;20.27;1.03;1.02
llama-3-8b-tp2;18432;1024;15360;14;54;1.028;1.346;2.374;2.124;1.131;1.198;2.329;3.002;1.699;11;1.4;1.25;1.37;1.77;18.6;0.11;20.97;20.3;1.03;1.02
llama-3-8b-tp2;18432;1024;16384;15;54;1.098;1.349;2.447;2.171;1.202;1.197;2.399;3.006;1.745;11;1.4;1.24;1.37;1.72;18.57;0.12;21.02;20.32;1.03;1.02
llama-3-8b-tp2;18432;1024;17408;16;54;1.161;1.348;2.509;2.228;1.271;1.198;2.469;3.068;1.799;11;1.39;1.24;1.37;1.71;18.59;0.12;21.1;20.39;1.03;1.02
llama-3-8b-tp2;18432;1024;18432;17;54;1.226;1.338;2.564;2.284;1.34;1.197;2.537;3.101;1.868;11;1.37;1.22;1.36;1.66;18.56;0.12;21.12;20.43;1.03;1.03
llama-3-8b-tp2;18432;1024;1024;0;57;0.08;1.711;1.791;1.827;0.086;1.594;1.68;2.502;1.468;11;1.22;1.24;1.14;1.7;18.53;0.09;20.32;20.0;1.02;1.02
llama-3-8b-tp2;18432;1024;2048;1;57;0.155;1.7;1.855;1.852;0.175;1.594;1.769;2.564;1.477;11;1.26;1.25;1.2;1.74;18.51;0.09;20.37;19.99;1.02;1.02
llama-3-8b-tp2;18432;1024;3072;2;57;0.228;1.709;1.937;1.887;0.258;1.593;1.851;2.504;1.477;11;1.31;1.28;1.25;1.7;18.5;0.09;20.44;19.98;1.02;1.02
llama-3-8b-tp2;18432;1024;4096;3;57;0.3;1.708;2.008;1.893;0.328;1.588;1.916;2.523;1.489;11;1.35;1.27;1.29;1.69;18.51;0.1;20.52;20.0;1.03;1.02
llama-3-8b-tp2;18432;1024;5120;4;57;0.363;1.71;2.073;1.9;0.4;1.593;1.993;2.531;1.508;11;1.37;1.26;1.32;1.68;18.5;0.1;20.57;20.01;1.03;1.02
llama-3-8b-tp2;18432;1024;6144;5;57;0.43;1.708;2.138;1.872;0.475;1.588;2.063;2.566;1.512;11;1.41;1.24;1.36;1.7;18.5;0.1;20.64;20.01;1.03;1.02
llama-3-8b-tp2;18432;1024;7168;6;57;0.499;1.71;2.209;1.835;0.549;1.587;2.136;2.643;1.538;11;1.44;1.19;1.39;1.72;18.49;0.11;20.7;20.03;1.03;1.03
llama-3-8b-tp2;18432;1024;8192;7;57;0.565;1.706;2.271;1.846;0.622;1.594;2.216;2.763;1.572;11;1.44;1.17;1.41;1.76;18.47;0.11;20.74;20.04;1.03;1.03
llama-3-8b-tp2;18432;1024;9216;8;57;0.628;1.695;2.323;1.868;0.689;1.589;2.278;2.823;1.568;11;1.48;1.19;1.45;1.8;18.5;0.11;20.82;20.07;1.04;1.03
llama-3-8b-tp2;18432;1024;10240;9;57;0.693;1.687;2.38;1.915;0.759;1.591;2.35;2.867;1.599;11;1.49;1.2;1.47;1.79;18.47;0.11;20.85;20.07;1.04;1.03
llama-3-8b-tp2;18432;1024;11264;10;57;0.761;1.701;2.462;1.947;0.841;1.589;2.43;2.889;1.63;11;1.51;1.19;1.49;1.77;18.49;0.12;20.95;20.12;1.04;1.03
llama-3-8b-tp2;18432;1024;12288;11;57;0.823;1.711;2.534;1.988;0.917;1.589;2.506;2.927;1.655;11;1.53;1.2;1.51;1.77;18.5;0.12;21.03;20.16;1.04;1.03
llama-3-8b-tp2;18432;1024;13312;12;57;0.887;1.709;2.596;2.057;0.994;1.589;2.583;2.855;1.663;11;1.56;1.24;1.55;1.72;18.49;0.12;21.09;20.15;1.05;1.03
llama-3-8b-tp2;18432;1024;14336;13;57;0.954;1.712;2.666;2.125;1.055;1.593;2.648;2.921;1.708;11;1.56;1.24;1.55;1.71;18.47;0.13;21.14;20.18;1.05;1.03
llama-3-8b-tp2;18432;1024;15360;14;57;1.021;1.709;2.73;2.177;1.124;1.589;2.713;3.041;1.753;11;1.56;1.24;1.55;1.73;18.48;0.13;21.21;20.23;1.05;1.03
llama-3-8b-tp2;18432;1024;16384;15;57;1.093;1.714;2.807;2.199;1.196;1.592;2.788;3.078;1.789;11;1.57;1.23;1.56;1.72;18.48;0.13;21.29;20.27;1.05;1.04
llama-3-8b-tp2;18432;1024;17408;16;57;1.149;1.702;2.851;2.285;1.27;1.593;2.863;3.145;1.848;11;1.54;1.24;1.55;1.7;18.49;0.13;21.34;20.34;1.05;1.04
llama-3-8b-tp2;18432;1024;18432;17;57;1.224;1.713;2.937;2.31;1.333;1.59;2.923;3.187;1.871;11;1.57;1.23;1.56;1.7;18.47;0.14;21.41;20.34;1.05;1.04
llama-3-8b-tp2;19456;1024;1024;0;48;0.079;1.197;1.276;1.303;0.097;1.147;1.244;1.904;1.257;11;1.02;1.04;0.99;1.51;19.5;0.06;20.78;20.76;1.0;1.0
llama-3-8b-tp2;19456;1024;2048;1;48;0.154;1.201;1.355;1.359;0.193;1.146;1.339;1.983;1.27;11;1.07;1.07;1.05;1.56;19.5;0.06;20.86;20.77;1.0;1.0
llama-3-8b-tp2;19456;1024;3072;2;48;0.227;1.2;1.427;1.408;0.273;1.147;1.42;2.09;1.289;11;1.11;1.09;1.1;1.62;19.45;0.07;20.88;20.74;1.01;1.0
llama-3-8b-tp2;19456;1024;4096;3;48;0.298;1.204;1.502;1.471;0.341;1.146;1.487;2.2;1.304;11;1.15;1.13;1.14;1.69;19.53;0.07;21.03;20.83;1.01;1.01
llama-3-8b-tp2;19456;1024;5120;4;48;0.367;1.21;1.577;1.519;0.409;1.147;1.556;2.335;1.322;11;1.19;1.15;1.18;1.77;19.54;0.07;21.12;20.86;1.01;1.01
llama-3-8b-tp2;19456;1024;6144;5;48;0.437;1.205;1.642;1.584;0.482;1.147;1.629;2.418;1.341;11;1.22;1.18;1.21;1.8;19.55;0.08;21.19;20.89;1.01;1.01
llama-3-8b-tp2;19456;1024;7168;6;48;0.504;1.203;1.707;1.64;0.549;1.147;1.696;2.528;1.373;11;1.24;1.19;1.24;1.84;19.58;0.08;21.29;20.95;1.02;1.01
llama-3-8b-tp2;19456;1024;8192;7;48;0.568;1.208;1.776;1.694;0.627;1.147;1.774;2.625;1.4;11;1.27;1.21;1.27;1.88;19.6;0.08;21.38;21.0;1.02;1.01
llama-3-8b-tp2;19456;1024;9216;8;48;0.633;1.206;1.839;1.753;0.7;1.148;1.848;2.729;1.424;11;1.29;1.23;1.3;1.92;19.65;0.09;21.49;21.07;1.02;1.01
llama-3-8b-tp2;19456;1024;10240;9;48;0.698;1.208;1.906;1.809;0.763;1.148;1.911;2.808;1.456;11;1.31;1.24;1.31;1.93;19.63;0.09;21.54;21.09;1.02;1.01
llama-3-8b-tp2;19456;1024;11264;10;48;0.764;1.219;1.983;1.876;0.841;1.148;1.989;2.84;1.464;11;1.35;1.28;1.36;1.94;19.64;0.09;21.62;21.1;1.02;1.01
llama-3-8b-tp2;19456;1024;12288;11;48;0.829;1.212;2.041;1.926;0.903;1.148;2.051;2.835;1.517;11;1.35;1.27;1.35;1.87;19.65;0.09;21.69;21.17;1.02;1.01
llama-3-8b-tp2;19456;1024;13312;12;48;0.901;1.212;2.113;1.986;0.98;1.148;2.128;2.769;1.577;11;1.34;1.26;1.35;1.76;19.68;0.1;21.79;21.26;1.02;1.02
llama-3-8b-tp2;19456;1024;14336;13;48;0.965;1.215;2.18;2.046;1.05;1.148;2.198;2.978;1.611;11;1.35;1.27;1.36;1.85;19.7;0.1;21.88;21.31;1.03;1.02
llama-3-8b-tp2;19456;1024;15360;14;48;1.036;1.217;2.253;2.091;1.126;1.148;2.274;3.0;1.67;11;1.35;1.25;1.36;1.8;19.69;0.1;21.94;21.36;1.03;1.02
llama-3-8b-tp2;19456;1024;16384;15;48;1.094;1.228;2.322;2.15;1.197;1.147;2.344;2.959;1.701;11;1.37;1.26;1.38;1.74;19.66;0.11;21.98;21.36;1.03;1.02
llama-3-8b-tp2;19456;1024;17408;16;48;1.164;1.212;2.376;2.207;1.268;1.148;2.416;2.999;1.78;11;1.33;1.24;1.36;1.68;19.65;0.11;22.03;21.43;1.03;1.02
llama-3-8b-tp2;19456;1024;18432;17;48;1.227;1.218;2.445;2.274;1.345;1.148;2.493;2.767;1.828;11;1.34;1.24;1.36;1.51;19.66;0.11;22.11;21.49;1.03;1.02
llama-3-8b-tp2;19456;1024;19456;18;48;1.297;1.215;2.512;2.337;1.407;1.148;2.555;2.788;1.865;11;1.35;1.25;1.37;1.49;19.66;0.11;22.17;21.52;1.03;1.02
llama-3-8b-tp2;19456;1024;1024;0;51;0.08;1.337;1.417;1.439;0.094;1.209;1.303;1.977;1.311;11;1.08;1.1;0.99;1.51;19.68;0.07;21.1;20.99;1.01;1.01
llama-3-8b-tp2;19456;1024;2048;1;51;0.157;1.333;1.49;1.516;0.183;1.208;1.391;2.106;1.322;11;1.13;1.15;1.05;1.59;19.64;0.07;21.13;20.96;1.01;1.01
llama-3-8b-tp2;19456;1024;3072;2;51;0.229;1.333;1.562;1.544;0.27;1.209;1.479;2.225;1.336;11;1.17;1.16;1.11;1.67;19.66;0.07;21.22;21.0;1.01;1.01
llama-3-8b-tp2;19456;1024;4096;3;51;0.3;1.338;1.638;1.581;0.346;1.209;1.555;2.311;1.351;11;1.21;1.17;1.15;1.71;19.64;0.08;21.28;20.99;1.01;1.01
llama-3-8b-tp2;19456;1024;5120;4;51;0.37;1.327;1.697;1.631;0.41;1.209;1.619;2.381;1.37;11;1.24;1.19;1.18;1.74;19.64;0.08;21.34;21.01;1.02;1.01
llama-3-8b-tp2;19456;1024;6144;5;51;0.435;1.333;1.768;1.684;0.477;1.209;1.686;2.501;1.382;11;1.28;1.22;1.22;1.81;19.64;0.08;21.41;21.02;1.02;1.01
llama-3-8b-tp2;19456;1024;7168;6;51;0.5;1.338;1.838;1.748;0.552;1.209;1.761;2.617;1.412;11;1.3;1.24;1.25;1.85;19.6;0.09;21.44;21.01;1.02;1.01
llama-3-8b-tp2;19456;1024;8192;7;51;0.566;1.337;1.903;1.784;0.626;1.21;1.836;2.693;1.432;11;1.33;1.25;1.28;1.88;19.58;0.09;21.48;21.01;1.02;1.01
llama-3-8b-tp2;19456;1024;9216;8;51;0.635;1.336;1.971;1.83;0.696;1.209;1.905;2.845;1.446;11;1.36;1.27;1.32;1.97;19.57;0.09;21.54;21.02;1.02;1.02
llama-3-8b-tp2;19456;1024;10240;9;51;0.702;1.329;2.031;1.883;0.765;1.209;1.974;2.866;1.479;11;1.37;1.27;1.33;1.94;19.55;0.09;21.58;21.03;1.03;1.02
llama-3-8b-tp2;19456;1024;11264;10;51;0.769;1.327;2.096;1.939;0.838;1.209;2.047;2.848;1.516;11;1.38;1.28;1.35;1.88;19.56;0.1;21.66;21.08;1.03;1.02
llama-3-8b-tp2;19456;1024;12288;11;51;0.821;1.33;2.151;1.988;0.908;1.209;2.117;2.863;1.548;11;1.39;1.28;1.37;1.85;19.56;0.1;21.71;21.11;1.03;1.02
llama-3-8b-tp2;19456;1024;13312;12;51;0.897;1.328;2.225;2.03;0.978;1.209;2.187;2.937;1.606;11;1.39;1.26;1.36;1.83;19.53;0.1;21.76;21.14;1.03;1.02
llama-3-8b-tp2;19456;1024;14336;13;51;0.967;1.323;2.29;2.091;1.049;1.209;2.258;2.996;1.658;11;1.38;1.26;1.36;1.81;19.55;0.1;21.84;21.21;1.03;1.02
llama-3-8b-tp2;19456;1024;15360;14;51;1.028;1.327;2.355;2.139;1.122;1.209;2.331;3.069;1.712;11;1.38;1.25;1.36;1.79;19.52;0.11;21.88;21.23;1.03;1.02
llama-3-8b-tp2;19456;1024;16384;15;51;1.096;1.323;2.419;2.192;1.196;1.209;2.405;3.019;1.737;11;1.39;1.26;1.38;1.74;19.51;0.11;21.93;21.25;1.03;1.02
llama-3-8b-tp2;19456;1024;17408;16;51;1.162;1.331;2.493;2.239;1.27;1.209;2.479;3.046;1.799;11;1.39;1.24;1.38;1.69;19.52;0.11;22.01;21.32;1.03;1.02
llama-3-8b-tp2;19456;1024;18432;17;51;1.227;1.322;2.549;2.302;1.339;1.209;2.548;3.113;1.852;11;1.38;1.24;1.38;1.68;19.5;0.12;22.05;21.35;1.03;1.02
llama-3-8b-tp2;19456;1024;19456;18;51;1.288;1.33;2.618;2.36;1.411;1.209;2.62;3.19;1.917;11;1.37;1.23;1.37;1.66;19.49;0.12;22.11;21.41;1.03;1.02
llama-3-8b-tp2;19456;1024;1024;0;54;0.081;1.419;1.5;1.502;0.097;1.265;1.362;2.039;1.378;11;1.09;1.09;0.99;1.48;19.49;0.07;20.99;20.87;1.01;1.01
llama-3-8b-tp2;19456;1024;2048;1;54;0.157;1.401;1.558;1.556;0.185;1.264;1.449;2.159;1.383;11;1.13;1.13;1.05;1.56;19.45;0.07;21.01;20.83;1.01;1.01
llama-3-8b-tp2;19456;1024;3072;2;54;0.228;1.405;1.633;1.602;0.264;1.263;1.527;2.266;1.39;11;1.17;1.15;1.1;1.63;19.45;0.08;21.08;20.84;1.01;1.01
llama-3-8b-tp2;19456;1024;4096;3;54;0.294;1.407;1.701;1.65;0.337;1.263;1.6;2.361;1.403;11;1.21;1.18;1.14;1.68;19.44;0.08;21.14;20.84;1.01;1.01
llama-3-8b-tp2;19456;1024;5120;4;54;0.367;1.403;1.77;1.7;0.411;1.263;1.674;2.451;1.412;11;1.25;1.2;1.19;1.74;19.45;0.08;21.22;20.86;1.02;1.01
llama-3-8b-tp2;19456;1024;6144;5;54;0.429;1.408;1.837;1.742;0.474;1.264;1.738;2.56;1.428;11;1.29;1.22;1.22;1.79;19.47;0.09;21.31;20.9;1.02;1.01
llama-3-8b-tp2;19456;1024;7168;6;54;0.499;1.403;1.902;1.789;0.557;1.263;1.82;2.67;1.447;11;1.31;1.24;1.26;1.85;19.43;0.09;21.33;20.88;1.02;1.01
llama-3-8b-tp2;19456;1024;8192;7;54;0.567;1.409;1.976;1.838;0.63;1.264;1.894;2.81;1.472;11;1.34;1.25;1.29;1.91;19.45;0.09;21.43;20.92;1.02;1.02
llama-3-8b-tp2;19456;1024;9216;8;54;0.631;1.414;2.045;1.893;0.695;1.263;1.958;2.896;1.482;11;1.38;1.28;1.32;1.95;19.43;0.1;21.48;20.91;1.03;1.02
llama-3-8b-tp2;19456;1024;10240;9;54;0.695;1.41;2.105;1.943;0.765;1.264;2.029;2.891;1.511;11;1.39;1.29;1.34;1.91;19.46;0.1;21.57;20.97;1.03;1.02
llama-3-8b-tp2;19456;1024;11264;10;54;0.757;1.411;2.168;1.995;0.834;1.263;2.097;2.834;1.532;11;1.42;1.3;1.37;1.85;19.45;0.1;21.62;20.98;1.03;1.02
llama-3-8b-tp2;19456;1024;12288;11;54;0.821;1.416;2.237;2.049;0.902;1.263;2.165;2.792;1.577;11;1.42;1.3;1.37;1.77;19.45;0.1;21.69;21.03;1.03;1.02
llama-3-8b-tp2;19456;1024;13312;12;54;0.889;1.407;2.296;2.093;0.979;1.263;2.242;2.865;1.647;11;1.39;1.27;1.36;1.74;19.47;0.11;21.77;21.12;1.03;1.02
llama-3-8b-tp2;19456;1024;14336;13;54;0.953;1.406;2.359;2.145;1.052;1.263;2.315;2.936;1.647;11;1.43;1.3;1.41;1.78;19.45;0.11;21.81;21.1;1.03;1.02
llama-3-8b-tp2;19456;1024;15360;14;54;1.023;1.408;2.431;2.187;1.127;1.263;2.39;3.101;1.738;11;1.4;1.26;1.38;1.78;19.45;0.11;21.88;21.19;1.03;1.02
llama-3-8b-tp2;19456;1024;16384;15;54;1.084;1.415;2.499;2.25;1.198;1.264;2.462;3.123;1.796;11;1.39;1.25;1.37;1.74;19.45;0.11;21.95;21.25;1.03;1.02
llama-3-8b-tp2;19456;1024;17408;16;54;1.155;1.409;2.564;2.3;1.27;1.264;2.534;3.127;1.85;11;1.39;1.24;1.37;1.69;19.45;0.12;22.01;21.3;1.03;1.02
llama-3-8b-tp2;19456;1024;18432;17;54;1.217;1.407;2.624;2.366;1.333;1.264;2.597;3.187;1.914;11;1.37;1.24;1.36;1.67;19.44;0.12;22.06;21.35;1.03;1.02
llama-3-8b-tp2;19456;1024;19456;18;54;1.286;1.408;2.694;2.411;1.408;1.263;2.671;3.258;1.953;11;1.38;1.23;1.37;1.67;19.45;0.12;22.14;21.4;1.03;1.02

llama-3-8b-tp2;2048;2048;2048;0;466;0.186;1.224;1.41;1.396;0.221;1.174;1.395;1.389;1.25;11;1.13;1.12;1.12;1.11;2.49;0.36;3.9;3.74;1.04;1.04
llama-3-8b-tp2;2048;2048;2048;0;492;0.185;1.289;1.474;1.462;0.214;1.246;1.46;1.457;1.308;9;1.13;1.12;1.12;1.11;2.49;0.37;3.96;3.8;1.04;1.04
llama-3-8b-tp2;2048;2048;2048;0;518;0.185;1.359;1.544;1.531;0.209;1.303;1.512;1.593;1.377;9;1.12;1.11;1.1;1.16;2.79;0.36;4.33;4.17;1.04;1.04
llama-3-8b-tp2;4096;2048;2048;0;233;0.179;1.253;1.432;1.414;0.218;1.18;1.398;1.396;1.288;11;1.11;1.1;1.09;1.08;4.57;0.24;6.0;5.86;1.02;1.02
llama-3-8b-tp2;4096;2048;4096;1;233;0.467;1.261;1.728;1.581;0.493;1.179;1.672;1.597;1.301;9;1.33;1.22;1.29;1.23;4.55;0.28;6.28;5.85;1.07;1.05
llama-3-8b-tp2;4096;2048;2048;0;246;0.193;1.313;1.506;1.483;0.211;1.234;1.445;1.47;1.355;11;1.11;1.09;1.07;1.08;4.59;0.25;6.1;5.95;1.03;1.03
llama-3-8b-tp2;4096;2048;4096;1;246;0.467;1.323;1.79;1.655;0.491;1.234;1.725;1.675;1.362;9;1.31;1.22;1.27;1.23;4.56;0.28;6.35;5.92;1.07;1.05
llama-3-8b-tp2;4096;2048;2048;0;259;0.199;1.379;1.578;1.578;0.214;1.293;1.507;1.543;1.403;9;1.12;1.12;1.07;1.1;4.69;0.25;6.27;6.09;1.03;1.03
llama-3-8b-tp2;4096;2048;4096;1;259;0.471;1.389;1.86;1.723;0.496;1.293;1.789;1.75;1.422;9;1.31;1.21;1.26;1.23;4.65;0.29;6.51;6.07;1.07;1.05
llama-3-8b-tp2;6144;2048;2048;0;154;0.202;1.27;1.472;1.423;0.217;1.153;1.37;1.397;1.272;9;1.16;1.12;1.08;1.1;6.57;0.18;8.04;7.84;1.03;1.03
llama-3-8b-tp2;6144;2048;4096;1;154;0.476;1.269;1.745;1.593;0.501;1.153;1.654;1.598;1.34;9;1.3;1.19;1.23;1.19;6.56;0.21;8.3;7.9;1.05;1.04
llama-3-8b-tp2;6144;2048;6144;2;154;0.667;1.266;1.933;1.77;0.748;1.154;1.902;1.811;1.426;9;1.36;1.24;1.33;1.27;6.54;0.23;8.47;7.97;1.06;1.05
llama-3-8b-tp2;6144;2048;2048;0;163;0.209;1.318;1.527;1.478;0.216;1.255;1.471;1.47;1.333;9;1.15;1.11;1.1;1.1;6.61;0.19;8.14;7.94;1.03;1.03
llama-3-8b-tp2;6144;2048;4096;1;163;0.484;1.317;1.801;1.667;0.5;1.257;1.757;1.681;1.391;9;1.29;1.2;1.26;1.21;6.56;0.22;8.36;7.95;1.05;1.04
llama-3-8b-tp2;6144;2048;6144;2;163;0.672;1.318;1.99;1.87;0.749;1.255;2.004;1.891;1.48;9;1.34;1.26;1.35;1.28;6.55;0.23;8.54;8.03;1.06;1.05
llama-3-8b-tp2;6144;2048;2048;0;172;0.203;1.413;1.616;1.593;0.215;1.348;1.563;1.544;1.396;9;1.16;1.14;1.12;1.11;6.63;0.2;8.25;8.03;1.03;1.03
llama-3-8b-tp2;6144;2048;4096;1;172;0.482;1.418;1.9;1.733;0.493;1.348;1.841;1.759;1.448;9;1.31;1.2;1.27;1.21;6.58;0.22;8.48;8.03;1.06;1.04
llama-3-8b-tp2;6144;2048;6144;2;172;0.675;1.41;2.085;1.935;0.753;1.348;2.101;1.978;1.49;9;1.4;1.3;1.41;1.33;6.55;0.24;8.63;8.04;1.07;1.05
llama-3-8b-tp2;8192;2048;2048;0;116;0.202;1.282;1.484;1.436;0.216;1.264;1.48;2.195;1.287;9;1.15;1.12;1.15;1.71;8.66;0.15;10.14;9.95;1.02;1.02
llama-3-8b-tp2;8192;2048;4096;1;116;0.468;1.272;1.74;1.608;0.495;1.264;1.759;2.382;1.422;11;1.22;1.13;1.24;1.68;8.67;0.17;10.41;10.09;1.03;1.03
llama-3-8b-tp2;8192;2048;6144;2;116;0.664;1.271;1.935;1.81;0.745;1.265;2.01;2.596;1.454;11;1.33;1.24;1.38;1.79;8.65;0.18;10.59;10.1;1.05;1.03
llama-3-8b-tp2;8192;2048;8192;3;116;0.889;1.278;2.167;2.001;0.984;1.264;2.248;2.785;1.607;11;1.35;1.25;1.4;1.73;8.63;0.2;10.8;10.24;1.05;1.04
llama-3-8b-tp2;8192;2048;2048;0;122;0.199;1.325;1.524;1.505;0.218;1.283;1.501;2.262;1.345;9;1.13;1.12;1.12;1.68;8.72;0.15;10.24;10.07;1.02;1.02
llama-3-8b-tp2;8192;2048;4096;1;122;0.474;1.326;1.8;1.665;0.499;1.282;1.781;2.467;1.469;11;1.23;1.13;1.21;1.68;8.69;0.17;10.49;10.16;1.03;1.02
llama-3-8b-tp2;8192;2048;6144;2;122;0.659;1.328;1.987;1.87;0.742;1.282;2.024;2.664;1.509;11;1.32;1.24;1.34;1.77;8.63;0.19;10.62;10.14;1.05;1.03
llama-3-8b-tp2;8192;2048;8192;3;122;0.881;1.327;2.208;2.066;0.978;1.282;2.26;2.906;1.666;11;1.33;1.24;1.36;1.74;8.63;0.2;10.84;10.3;1.05;1.04
llama-3-8b-tp2;8192;2048;2048;0;129;0.2;1.408;1.608;1.583;0.215;1.312;1.527;2.346;1.424;11;1.13;1.11;1.07;1.65;8.83;0.15;10.44;10.25;1.02;1.02
llama-3-8b-tp2;8192;2048;4096;1;129;0.468;1.407;1.875;1.744;0.502;1.313;1.815;2.566;1.534;9;1.22;1.14;1.18;1.67;8.81;0.18;10.69;10.34;1.03;1.03
llama-3-8b-tp2;8192;2048;6144;2;129;0.66;1.418;2.078;1.942;0.745;1.314;2.059;2.823;1.647;9;1.26;1.18;1.25;1.71;8.81;0.19;10.89;10.46;1.04;1.03
llama-3-8b-tp2;8192;2048;8192;3;129;0.888;1.416;2.304;2.147;0.981;1.313;2.294;3.003;1.831;9;1.26;1.17;1.25;1.64;8.79;0.21;11.09;10.62;1.04;1.03
llama-3-8b-tp2;10240;2048;2048;0;92;0.197;1.274;1.471;1.469;0.216;1.171;1.387;2.163;1.301;11;1.13;1.13;1.07;1.66;10.89;0.12;12.36;12.19;1.01;1.01
llama-3-8b-tp2;10240;2048;4096;1;92;0.479;1.294;1.773;1.61;0.502;1.171;1.673;2.378;1.415;11;1.25;1.14;1.18;1.68;10.86;0.14;12.63;12.27;1.03;1.02
llama-3-8b-tp2;10240;2048;6144;2;92;0.663;1.274;1.937;1.815;0.744;1.171;1.915;2.643;1.527;11;1.27;1.19;1.25;1.73;10.86;0.15;12.8;12.39;1.03;1.03
llama-3-8b-tp2;10240;2048;8192;3;92;0.881;1.291;2.172;2.01;0.983;1.17;2.153;2.873;1.662;11;1.31;1.21;1.3;1.73;10.9;0.17;13.07;12.56;1.04;1.03
llama-3-8b-tp2;10240;2048;10240;4;92;1.101;1.268;2.369;2.201;1.218;1.17;2.388;2.97;1.827;11;1.3;1.2;1.31;1.63;10.88;0.18;13.25;12.71;1.04;1.03
llama-3-8b-tp2;10240;2048;2048;0;97;0.198;1.357;1.555;1.539;0.212;1.224;1.436;2.25;1.369;11;1.14;1.12;1.05;1.64;10.9;0.12;12.46;12.27;1.02;1.02
llama-3-8b-tp2;10240;2048;4096;1;97;0.474;1.36;1.834;1.698;0.499;1.224;1.723;2.495;1.504;11;1.22;1.13;1.15;1.66;10.91;0.14;12.74;12.41;1.03;1.02
llama-3-8b-tp2;10240;2048;6144;2;97;0.665;1.359;2.024;1.884;0.746;1.224;1.97;2.741;1.654;9;1.22;1.14;1.19;1.66;10.89;0.16;12.91;12.54;1.03;1.02
llama-3-8b-tp2;10240;2048;8192;3;97;0.879;1.359;2.238;2.065;0.984;1.224;2.208;2.938;1.695;11;1.32;1.22;1.3;1.73;10.92;0.17;13.16;12.62;1.04;1.03
llama-3-8b-tp2;10240;2048;10240;4;97;1.099;1.365;2.464;2.251;1.223;1.224;2.447;3.023;1.856;11;1.33;1.21;1.32;1.63;10.94;0.18;13.4;12.8;1.05;1.03
llama-3-8b-tp2;10240;2048;2048;0;103;0.199;1.437;1.636;1.616;0.212;1.289;1.501;2.322;1.451;9;1.13;1.11;1.03;1.6;10.88;0.13;12.52;12.33;1.02;1.02
llama-3-8b-tp2;10240;2048;4096;1;103;0.471;1.438;1.909;1.769;0.493;1.289;1.782;2.597;1.596;11;1.2;1.11;1.12;1.63;10.92;0.15;12.83;12.52;1.02;1.02
llama-3-8b-tp2;10240;2048;6144;2;103;0.671;1.44;2.111;1.96;0.75;1.289;2.039;2.865;1.741;9;1.21;1.13;1.17;1.65;10.86;0.16;12.97;12.6;1.03;1.02
llama-3-8b-tp2;10240;2048;8192;3;103;0.885;1.445;2.33;2.143;0.979;1.289;2.268;3.014;1.75;11;1.33;1.22;1.3;1.72;10.89;0.18;13.22;12.64;1.05;1.03
llama-3-8b-tp2;10240;2048;10240;4;103;1.105;1.446;2.551;2.337;1.213;1.288;2.501;3.232;1.915;11;1.33;1.22;1.31;1.69;10.87;0.19;13.42;12.79;1.05;1.03
llama-3-8b-tp2;12288;2048;2048;0;77;0.204;1.268;1.472;1.438;0.217;1.195;1.412;2.297;1.315;9;1.12;1.09;1.07;1.75;13.0;0.1;14.47;14.31;1.01;1.01
llama-3-8b-tp2;12288;2048;4096;1;77;0.474;1.268;1.742;1.633;0.494;1.194;1.688;2.48;1.437;11;1.21;1.14;1.17;1.73;12.97;0.12;14.71;14.41;1.02;1.02
llama-3-8b-tp2;12288;2048;6144;2;77;0.662;1.272;1.934;1.851;0.748;1.196;1.944;2.698;1.547;11;1.25;1.2;1.26;1.74;13.01;0.13;14.94;14.56;1.03;1.02
llama-3-8b-tp2;12288;2048;8192;3;77;0.878;1.271;2.149;2.068;0.978;1.196;2.174;2.888;1.695;11;1.27;1.22;1.28;1.7;12.98;0.14;15.13;14.68;1.03;1.02
llama-3-8b-tp2;12288;2048;10240;4;77;1.107;1.271;2.378;2.295;1.213;1.195;2.408;3.08;1.821;11;1.31;1.26;1.32;1.69;12.96;0.16;15.34;14.78;1.04;1.03
llama-3-8b-tp2;12288;2048;12288;5;77;1.315;1.272;2.587;2.521;1.433;1.197;2.63;3.21;2.085;11;1.24;1.21;1.26;1.54;12.98;0.17;15.57;15.07;1.03;1.03
llama-3-8b-tp2;12288;2048;2048;0;81;0.197;1.309;1.506;1.471;0.212;1.242;1.454;2.366;1.375;9;1.1;1.07;1.06;1.72;12.97;0.1;14.48;14.35;1.01;1.01
llama-3-8b-tp2;12288;2048;4096;1;81;0.468;1.304;1.772;1.681;0.492;1.245;1.737;2.618;1.476;11;1.2;1.14;1.18;1.77;12.94;0.12;14.71;14.42;1.02;1.01
llama-3-8b-tp2;12288;2048;6144;2;81;0.664;1.307;1.971;1.885;0.74;1.243;1.983;2.755;1.574;11;1.25;1.2;1.26;1.75;12.93;0.13;14.9;14.5;1.03;1.02
llama-3-8b-tp2;12288;2048;8192;3;81;0.878;1.309;2.187;2.112;0.972;1.245;2.217;2.98;1.697;11;1.29;1.24;1.31;1.76;12.94;0.14;15.13;14.64;1.03;1.02
llama-3-8b-tp2;12288;2048;10240;4;81;1.096;1.306;2.402;2.335;1.215;1.243;2.458;3.153;1.84;11;1.31;1.27;1.34;1.71;12.93;0.16;15.33;14.77;1.04;1.03
llama-3-8b-tp2;12288;2048;12288;5;81;1.313;1.305;2.618;2.566;1.431;1.244;2.675;3.344;2.11;11;1.24;1.22;1.27;1.58;12.97;0.17;15.59;15.08;1.03;1.03
llama-3-8b-tp2;12288;2048;2048;0;86;0.196;1.442;1.638;1.617;0.206;1.311;1.517;2.457;1.436;9;1.14;1.13;1.06;1.71;12.93;0.11;14.57;14.37;1.01;1.01
llama-3-8b-tp2;12288;2048;4096;1;86;0.473;1.44;1.913;1.767;0.496;1.31;1.806;2.704;1.521;11;1.26;1.16;1.19;1.78;12.87;0.13;14.78;14.39;1.03;1.02
llama-3-8b-tp2;12288;2048;6144;2;86;0.659;1.447;2.106;1.935;0.741;1.31;2.051;2.899;1.608;11;1.31;1.2;1.28;1.8;12.87;0.14;14.98;14.48;1.03;1.03
llama-3-8b-tp2;12288;2048;8192;3;86;0.877;1.441;2.318;2.148;0.983;1.31;2.293;3.135;1.793;11;1.29;1.2;1.28;1.75;12.93;0.15;15.25;14.72;1.04;1.03
llama-3-8b-tp2;12288;2048;10240;4;86;1.094;1.451;2.545;2.382;1.206;1.31;2.516;3.212;1.962;11;1.3;1.21;1.28;1.64;12.89;0.16;15.44;14.85;1.04;1.03
llama-3-8b-tp2;12288;2048;12288;5;86;1.31;1.431;2.741;2.601;1.432;1.311;2.743;3.462;2.152;11;1.27;1.21;1.27;1.61;12.9;0.18;15.64;15.05;1.04;1.03
llama-3-8b-tp2;14336;2048;2048;0;66;0.199;1.405;1.604;1.565;0.203;1.305;1.508;2.186;1.337;9;1.2;1.17;1.13;1.64;14.46;0.1;16.06;15.8;1.02;1.02
llama-3-8b-tp2;14336;2048;4096;1;66;0.451;1.396;1.847;1.713;0.487;1.304;1.791;2.45;1.449;11;1.27;1.18;1.24;1.69;14.46;0.11;16.31;15.91;1.03;1.02
llama-3-8b-tp2;14336;2048;6144;2;66;0.649;1.402;2.051;1.868;0.734;1.302;2.036;2.762;1.592;11;1.29;1.17;1.28;1.73;14.45;0.12;16.5;16.04;1.03;1.02
llama-3-8b-tp2;14336;2048;8192;3;66;0.86;1.403;2.263;2.027;0.973;1.302;2.275;2.95;1.744;11;1.3;1.16;1.3;1.69;14.43;0.14;16.69;16.17;1.03;1.03
llama-3-8b-tp2;14336;2048;10240;4;66;1.079;1.401;2.48;2.188;1.214;1.303;2.517;3.177;1.921;11;1.29;1.14;1.31;1.65;14.44;0.15;16.92;16.36;1.03;1.03
llama-3-8b-tp2;14336;2048;12288;5;66;1.304;1.414;2.718;2.372;1.434;1.306;2.74;3.387;2.092;11;1.3;1.13;1.31;1.62;14.48;0.16;17.2;16.57;1.04;1.03
llama-3-8b-tp2;14336;2048;14336;6;66;1.516;1.413;2.929;2.546;1.665;1.302;2.967;3.38;2.284;9;1.28;1.11;1.3;1.48;14.45;0.17;17.38;16.73;1.04;1.03
llama-3-8b-tp2;14336;2048;2048;0;70;0.186;1.42;1.606;1.591;0.213;1.32;1.533;2.408;1.401;9;1.15;1.14;1.09;1.72;14.47;0.1;16.08;15.87;1.01;1.01
llama-3-8b-tp2;14336;2048;4096;1;70;0.455;1.421;1.876;1.758;0.485;1.321;1.806;2.727;1.515;11;1.24;1.16;1.19;1.8;14.44;0.11;16.32;15.96;1.02;1.02
llama-3-8b-tp2;14336;2048;6144;2;70;0.643;1.424;2.067;1.956;0.733;1.319;2.052;2.851;1.647;11;1.26;1.19;1.25;1.73;14.45;0.13;16.52;16.1;1.03;1.02
llama-3-8b-tp2;14336;2048;8192;3;70;0.858;1.423;2.281;2.136;0.987;1.321;2.308;3.084;1.797;11;1.27;1.19;1.28;1.72;14.44;0.14;16.72;16.24;1.03;1.02
llama-3-8b-tp2;14336;2048;10240;4;70;1.075;1.428;2.503;2.31;1.201;1.32;2.521;3.282;1.954;11;1.28;1.18;1.29;1.68;14.43;0.15;16.93;16.38;1.03;1.03
llama-3-8b-tp2;14336;2048;12288;5;70;1.297;1.428;2.725;2.482;1.431;1.321;2.752;3.467;2.138;11;1.27;1.16;1.29;1.62;14.45;0.16;17.18;16.59;1.04;1.03
llama-3-8b-tp2;14336;2048;14336;6;70;1.514;1.428;2.942;2.641;1.662;1.321;2.983;3.616;2.343;9;1.26;1.13;1.27;1.54;14.47;0.17;17.41;16.81;1.04;1.03
llama-3-8b-tp2;14336;2048;2048;0;74;0.186;1.453;1.639;1.62;0.214;1.348;1.562;2.421;1.466;9;1.12;1.11;1.07;1.65;14.46;0.1;16.1;15.93;1.01;1.01
llama-3-8b-tp2;14336;2048;4096;1;74;0.456;1.441;1.897;1.808;0.49;1.349;1.839;2.798;1.586;11;1.2;1.14;1.16;1.76;14.4;0.12;16.3;15.99;1.02;1.02
llama-3-8b-tp2;14336;2048;6144;2;74;0.643;1.452;2.095;2.016;0.738;1.347;2.085;2.946;1.691;11;1.24;1.19;1.23;1.74;14.43;0.13;16.52;16.12;1.02;1.02
llama-3-8b-tp2;14336;2048;8192;3;74;0.867;1.452;2.319;2.229;0.983;1.35;2.333;3.217;1.83;11;1.27;1.22;1.27;1.76;14.51;0.14;16.83;16.34;1.03;1.02
llama-3-8b-tp2;14336;2048;10240;4;74;1.081;1.45;2.531;2.464;1.206;1.349;2.555;3.386;1.978;11;1.28;1.25;1.29;1.71;14.52;0.15;17.05;16.5;1.03;1.02
llama-3-8b-tp2;14336;2048;12288;5;74;1.296;1.453;2.749;2.686;1.43;1.352;2.782;3.567;2.184;11;1.26;1.23;1.27;1.63;14.56;0.16;17.31;16.74;1.03;1.03
llama-3-8b-tp2;14336;2048;14336;6;74;1.526;1.456;2.982;2.896;1.673;1.348;3.021;3.716;2.427;9;1.23;1.19;1.24;1.53;14.56;0.17;17.54;16.99;1.03;1.03
llama-3-8b-tp2;16384;2048;2048;0;57;0.191;1.531;1.722;1.693;0.197;1.407;1.604;2.324;1.37;11;1.26;1.24;1.17;1.7;16.61;0.09;18.33;17.98;1.02;1.02
llama-3-8b-tp2;16384;2048;4096;1;57;0.453;1.53;1.983;1.683;0.493;1.409;1.902;2.506;1.539;11;1.29;1.09;1.24;1.63;16.59;0.11;18.57;18.13;1.02;1.02
llama-3-8b-tp2;16384;2048;6144;2;57;0.648;1.53;2.178;1.836;0.744;1.412;2.156;2.706;1.726;11;1.26;1.06;1.25;1.57;16.62;0.12;18.8;18.35;1.02;1.02
llama-3-8b-tp2;16384;2048;8192;3;57;0.867;1.528;2.395;2.004;0.986;1.411;2.397;2.92;1.894;11;1.26;1.06;1.27;1.54;16.64;0.13;19.04;18.53;1.03;1.02
llama-3-8b-tp2;16384;2048;10240;4;57;1.085;1.527;2.612;2.18;1.221;1.41;2.631;3.012;2.026;9;1.29;1.08;1.3;1.49;16.65;0.14;19.26;18.68;1.03;1.03
llama-3-8b-tp2;16384;2048;12288;5;57;1.308;1.545;2.853;2.383;1.443;1.41;2.853;3.382;2.172;9;1.31;1.1;1.31;1.56;16.66;0.15;19.51;18.83;1.04;1.03
llama-3-8b-tp2;16384;2048;14336;6;57;1.53;1.524;3.054;2.541;1.679;1.411;3.09;3.531;2.344;9;1.3;1.08;1.32;1.51;16.67;0.15;19.72;19.01;1.04;1.03
llama-3-8b-tp2;16384;2048;16384;7;57;1.745;1.537;3.282;2.744;1.909;1.408;3.317;3.604;2.503;9;1.31;1.1;1.33;1.44;16.66;0.16;19.94;19.16;1.04;1.03
llama-3-8b-tp2;16384;2048;2048;0;60;0.188;1.583;1.771;1.742;0.201;1.453;1.654;2.365;1.413;11;1.25;1.23;1.17;1.67;16.68;0.1;18.45;18.09;1.02;1.02
llama-3-8b-tp2;16384;2048;4096;1;60;0.457;1.579;2.036;1.851;0.487;1.452;1.939;2.501;1.589;11;1.28;1.16;1.22;1.57;16.61;0.11;18.65;18.2;1.02;1.02
llama-3-8b-tp2;16384;2048;6144;2;60;0.646;1.579;2.225;1.972;0.738;1.453;2.191;2.784;1.763;9;1.26;1.12;1.24;1.58;16.66;0.12;18.89;18.42;1.03;1.02
llama-3-8b-tp2;16384;2048;8192;3;60;0.858;1.583;2.441;2.129;0.984;1.456;2.44;2.993;1.926;9;1.27;1.11;1.27;1.55;16.67;0.13;19.11;18.6;1.03;1.02
llama-3-8b-tp2;16384;2048;10240;4;60;1.084;1.589;2.673;2.266;1.211;1.454;2.665;3.085;2.073;9;1.29;1.09;1.29;1.49;16.66;0.14;19.33;18.73;1.03;1.03
llama-3-8b-tp2;16384;2048;12288;5;60;1.307;1.583;2.89;2.417;1.439;1.457;2.896;3.554;2.197;9;1.32;1.1;1.32;1.62;16.67;0.15;19.56;18.87;1.04;1.03
llama-3-8b-tp2;16384;2048;14336;6;60;1.521;1.575;3.096;2.613;1.676;1.458;3.134;3.774;2.356;9;1.31;1.11;1.33;1.6;16.61;0.16;19.71;18.97;1.04;1.03
llama-3-8b-tp2;16384;2048;16384;7;60;1.74;1.589;3.329;2.789;1.909;1.455;3.364;3.693;2.517;9;1.32;1.11;1.34;1.47;16.56;0.17;19.89;19.08;1.04;1.03
llama-3-8b-tp2;16384;2048;2048;0;64;0.187;1.582;1.769;1.766;0.202;1.481;1.683;2.447;1.484;9;1.19;1.19;1.13;1.65;16.57;0.1;18.34;18.05;1.02;1.02
llama-3-8b-tp2;16384;2048;4096;1;64;0.456;1.587;2.043;1.893;0.487;1.482;1.969;2.663;1.635;9;1.25;1.16;1.2;1.63;16.52;0.11;18.56;18.16;1.02;1.02
llama-3-8b-tp2;16384;2048;6144;2;64;0.643;1.585;2.228;2.039;0.743;1.48;2.223;2.925;1.797;9;1.24;1.13;1.24;1.63;16.53;0.12;18.76;18.33;1.02;1.02
llama-3-8b-tp2;16384;2048;8192;3;64;0.862;1.59;2.452;2.194;0.983;1.482;2.465;3.242;1.95;9;1.26;1.13;1.26;1.66;16.54;0.13;18.99;18.49;1.03;1.02
llama-3-8b-tp2;16384;2048;10240;4;64;1.074;1.582;2.656;2.386;1.216;1.481;2.697;3.363;2.117;9;1.25;1.13;1.27;1.59;16.51;0.14;19.17;18.63;1.03;1.02
llama-3-8b-tp2;16384;2048;12288;5;64;1.302;1.585;2.887;2.537;1.44;1.48;2.92;3.644;2.243;9;1.29;1.13;1.3;1.62;16.51;0.15;19.4;18.75;1.03;1.03
llama-3-8b-tp2;16384;2048;14336;6;64;1.516;1.589;3.105;2.693;1.678;1.48;3.158;3.818;2.403;9;1.29;1.12;1.31;1.59;16.54;0.16;19.64;18.94;1.04;1.03
llama-3-8b-tp2;16384;2048;16384;7;64;1.737;1.583;3.32;2.861;1.891;1.482;3.373;3.774;2.561;9;1.3;1.12;1.32;1.47;16.48;0.17;19.8;19.04;1.04;1.03
llama-3-8b-tp2;18432;2048;2048;0;51;0.187;1.247;1.434;1.406;0.212;1.146;1.358;2.109;1.45;11;0.99;0.97;0.94;1.45;18.5;0.07;19.93;19.95;1.0;1.0
llama-3-8b-tp2;18432;2048;4096;1;51;0.453;1.253;1.706;1.586;0.496;1.146;1.642;2.474;1.621;11;1.05;0.98;1.01;1.53;18.5;0.08;20.21;20.12;1.0;1.0
llama-3-8b-tp2;18432;2048;6144;2;51;0.647;1.253;1.9;1.78;0.746;1.146;1.892;2.675;1.792;11;1.06;0.99;1.06;1.49;18.52;0.09;20.42;20.31;1.01;1.0
llama-3-8b-tp2;18432;2048;8192;3;51;0.862;1.248;2.11;1.967;0.979;1.146;2.125;3.05;1.967;9;1.07;1.0;1.08;1.55;18.51;0.1;20.62;20.48;1.01;1.0
llama-3-8b-tp2;18432;2048;10240;4;51;1.075;1.252;2.327;2.147;1.21;1.146;2.356;3.201;2.067;9;1.13;1.04;1.14;1.55;18.53;0.11;20.86;20.6;1.01;1.01
llama-3-8b-tp2;18432;2048;12288;5;51;1.296;1.256;2.552;2.373;1.435;1.146;2.581;3.276;2.227;9;1.15;1.07;1.16;1.47;18.51;0.12;21.06;20.74;1.02;1.01
llama-3-8b-tp2;18432;2048;14336;6;51;1.523;1.25;2.773;2.55;1.662;1.146;2.808;3.439;2.396;9;1.16;1.06;1.17;1.44;18.48;0.13;21.25;20.88;1.02;1.01
llama-3-8b-tp2;18432;2048;16384;7;51;1.733;1.252;2.985;2.751;1.886;1.146;3.032;3.621;2.562;9;1.17;1.07;1.18;1.41;18.49;0.14;21.47;21.05;1.02;1.01
llama-3-8b-tp2;18432;2048;18432;8;51;1.949;1.253;3.202;2.941;2.127;1.146;3.273;3.835;2.714;9;1.18;1.08;1.21;1.41;18.47;0.15;21.67;21.18;1.02;1.01
llama-3-8b-tp2;18432;2048;2048;0;54;0.185;1.332;1.517;1.513;0.214;1.199;1.413;2.171;1.485;11;1.02;1.02;0.95;1.46;18.5;0.08;20.02;19.98;1.0;1.0
llama-3-8b-tp2;18432;2048;4096;1;54;0.456;1.335;1.791;1.688;0.495;1.198;1.693;2.689;1.655;11;1.08;1.02;1.02;1.62;18.46;0.09;20.25;20.12;1.01;1.0
llama-3-8b-tp2;18432;2048;6144;2;54;0.645;1.34;1.985;1.885;0.733;1.198;1.931;2.75;1.826;11;1.09;1.03;1.06;1.51;18.48;0.1;20.46;20.31;1.01;1.01
llama-3-8b-tp2;18432;2048;8192;3;54;0.858;1.341;2.199;2.071;0.971;1.198;2.169;3.033;1.996;11;1.1;1.04;1.09;1.52;18.47;0.11;20.67;20.47;1.01;1.01
llama-3-8b-tp2;18432;2048;10240;4;54;1.073;1.342;2.415;2.245;1.209;1.198;2.407;3.09;2.113;9;1.14;1.06;1.14;1.46;18.48;0.12;20.89;20.59;1.01;1.01
llama-3-8b-tp2;18432;2048;12288;5;54;1.298;1.336;2.634;2.453;1.436;1.198;2.634;3.348;2.254;9;1.17;1.09;1.17;1.49;18.49;0.12;21.12;20.74;1.02;1.01
llama-3-8b-tp2;18432;2048;14336;6;54;1.516;1.339;2.855;2.625;1.663;1.198;2.861;3.551;2.437;9;1.17;1.08;1.17;1.46;18.49;0.13;21.34;20.93;1.02;1.01
llama-3-8b-tp2;18432;2048;16384;7;54;1.736;1.338;3.074;2.803;1.889;1.198;3.087;3.686;2.59;9;1.19;1.08;1.19;1.42;18.46;0.14;21.53;21.05;1.02;1.01
llama-3-8b-tp2;18432;2048;18432;8;54;1.949;1.341;3.29;2.988;2.119;1.198;3.317;3.954;2.762;9;1.19;1.08;1.2;1.43;18.47;0.15;21.76;21.23;1.02;1.01
llama-3-8b-tp2;18432;2048;2048;0;57;0.188;1.713;1.901;1.876;0.194;1.588;1.782;2.569;1.53;11;1.24;1.23;1.16;1.68;18.44;0.09;20.34;19.97;1.02;1.02
llama-3-8b-tp2;18432;2048;4096;1;57;0.452;1.71;2.162;1.84;0.49;1.588;2.078;2.687;1.716;11;1.26;1.07;1.21;1.57;18.45;0.1;20.61;20.17;1.02;1.02
llama-3-8b-tp2;18432;2048;6144;2;57;0.643;1.708;2.351;1.976;0.741;1.594;2.335;2.859;1.871;11;1.26;1.06;1.25;1.53;18.46;0.11;20.81;20.33;1.02;1.02
llama-3-8b-tp2;18432;2048;8192;3;57;0.86;1.718;2.578;2.15;0.983;1.589;2.572;3.27;2.043;9;1.26;1.05;1.26;1.6;18.46;0.12;21.04;20.5;1.03;1.02
llama-3-8b-tp2;18432;2048;10240;4;57;1.076;1.718;2.794;2.34;1.205;1.589;2.794;3.267;2.157;9;1.3;1.08;1.3;1.51;18.48;0.13;21.27;20.64;1.03;1.02
llama-3-8b-tp2;18432;2048;12288;5;57;1.297;1.71;3.007;2.504;1.433;1.591;3.024;3.385;2.307;9;1.3;1.09;1.31;1.47;18.47;0.14;21.48;20.78;1.03;1.03
llama-3-8b-tp2;18432;2048;14336;6;57;1.519;1.721;3.24;2.692;1.66;1.591;3.251;3.707;2.483;9;1.3;1.08;1.31;1.49;18.51;0.15;21.75;20.99;1.04;1.03
llama-3-8b-tp2;18432;2048;16384;7;57;1.732;1.718;3.45;2.865;1.902;1.592;3.494;3.917;2.644;9;1.3;1.08;1.32;1.48;18.56;0.16;22.01;21.2;1.04;1.03
llama-3-8b-tp2;18432;2048;18432;8;57;1.96;1.706;3.666;3.069;2.13;1.592;3.722;4.021;2.817;9;1.3;1.09;1.32;1.43;18.61;0.16;22.28;21.43;1.04;1.03
llama-3-8b-tp2;20480;2048;2048;0;45;0.185;1.177;1.362;1.333;0.23;1.146;1.376;2.123;1.542;11;0.88;0.86;0.89;1.38;20.61;0.06;21.97;22.15;0.99;0.99
llama-3-8b-tp2;20480;2048;4096;1;45;0.455;1.189;1.644;1.548;0.495;1.147;1.642;2.474;1.68;11;0.98;0.92;0.98;1.47;20.61;0.07;22.25;22.29;1.0;1.0
llama-3-8b-tp2;20480;2048;6144;2;45;0.649;1.182;1.831;1.764;0.749;1.147;1.896;2.801;1.859;11;0.98;0.95;1.02;1.51;20.65;0.08;22.48;22.51;1.0;1.0
llama-3-8b-tp2;20480;2048;8192;3;45;0.864;1.178;2.042;1.971;0.973;1.147;2.12;3.124;2.045;9;1.0;0.96;1.04;1.53;20.68;0.09;22.72;22.73;1.0;1.0
llama-3-8b-tp2;20480;2048;10240;4;45;1.078;1.188;2.266;2.175;1.21;1.146;2.356;2.965;2.169;9;1.04;1.0;1.09;1.37;20.67;0.1;22.94;22.84;1.0;1.0
llama-3-8b-tp2;20480;2048;12288;5;45;1.309;1.189;2.498;2.387;1.441;1.148;2.589;3.358;2.304;9;1.08;1.04;1.12;1.46;20.68;0.11;23.18;22.98;1.01;1.0
llama-3-8b-tp2;20480;2048;14336;6;45;1.522;1.188;2.71;2.596;1.678;1.148;2.826;3.528;2.481;9;1.09;1.05;1.14;1.42;20.68;0.12;23.39;23.16;1.01;1.0
llama-3-8b-tp2;20480;2048;16384;7;45;1.738;1.188;2.926;2.799;1.909;1.147;3.056;3.659;2.651;9;1.1;1.06;1.15;1.38;20.67;0.12;23.6;23.32;1.01;1.0
llama-3-8b-tp2;20480;2048;18432;8;45;1.96;1.178;3.138;3.006;2.142;1.147;3.289;3.869;2.815;9;1.11;1.07;1.17;1.37;20.68;0.13;23.82;23.5;1.01;1.0
llama-3-8b-tp2;20480;2048;20480;9;45;2.179;1.189;3.368;3.196;2.38;1.148;3.528;4.093;2.987;9;1.13;1.07;1.18;1.37;20.69;0.14;24.06;23.68;1.02;1.01
llama-3-8b-tp2;20480;2048;2048;0;48;0.189;1.289;1.478;1.453;0.224;1.213;1.437;2.208;1.581;11;0.93;0.92;0.91;1.4;20.66;0.07;22.14;22.24;1.0;1.0
llama-3-8b-tp2;20480;2048;4096;1;48;0.461;1.271;1.732;1.641;0.5;1.213;1.713;2.566;1.73;11;1.0;0.95;0.99;1.48;20.63;0.08;22.36;22.36;1.0;1.0
llama-3-8b-tp2;20480;2048;6144;2;48;0.651;1.265;1.916;1.841;0.748;1.214;1.962;2.961;1.906;11;1.01;0.97;1.03;1.55;20.61;0.09;22.53;22.52;1.0;1.0
llama-3-8b-tp2;20480;2048;8192;3;48;0.863;1.271;2.134;2.041;0.987;1.213;2.2;3.164;2.095;9;1.02;0.97;1.05;1.51;20.65;0.09;22.78;22.74;1.0;1.0
llama-3-8b-tp2;20480;2048;10240;4;48;1.085;1.269;2.354;2.232;1.223;1.213;2.436;3.38;2.208;9;1.07;1.01;1.1;1.53;20.66;0.1;23.01;22.87;1.01;1.0
llama-3-8b-tp2;20480;2048;12288;5;48;1.311;1.268;2.579;2.44;1.439;1.213;2.652;3.403;2.359;9;1.09;1.03;1.12;1.44;20.63;0.11;23.21;22.99;1.01;1.0
llama-3-8b-tp2;20480;2048;14336;6;48;1.52;1.277;2.797;2.647;1.673;1.213;2.886;3.578;2.526;9;1.11;1.05;1.14;1.42;20.6;0.12;23.4;23.13;1.01;1.0
llama-3-8b-tp2;20480;2048;16384;7;48;1.735;1.27;3.005;2.845;1.902;1.213;3.115;3.728;2.69;9;1.12;1.06;1.16;1.39;20.58;0.13;23.58;23.27;1.01;1.0
llama-3-8b-tp2;20480;2048;18432;8;48;1.957;1.268;3.225;3.03;2.137;1.213;3.35;3.976;2.842;9;1.13;1.07;1.18;1.4;20.53;0.14;23.76;23.37;1.02;1.01
llama-3-8b-tp2;20480;2048;20480;9;48;2.182;1.26;3.442;3.222;2.374;1.213;3.587;4.173;3.01;9;1.14;1.07;1.19;1.39;20.52;0.14;23.96;23.53;1.02;1.01
llama-3-8b-tp2;20480;2048;2048;0;51;0.187;1.383;1.57;1.554;0.213;1.277;1.49;2.306;1.613;11;0.97;0.96;0.92;1.43;20.52;0.07;22.09;22.13;1.0;1.0
llama-3-8b-tp2;20480;2048;4096;1;51;0.457;1.393;1.85;1.719;0.495;1.276;1.771;2.677;1.762;11;1.05;0.98;1.01;1.52;20.53;0.08;22.38;22.29;1.0;1.0
llama-3-8b-tp2;20480;2048;6144;2;51;0.644;1.388;2.032;1.927;0.743;1.277;2.02;2.948;1.933;11;1.05;1.0;1.05;1.53;20.53;0.09;22.56;22.46;1.0;1.0
llama-3-8b-tp2;20480;2048;8192;3;51;0.864;1.392;2.256;2.106;0.979;1.277;2.256;3.048;2.135;9;1.06;0.99;1.06;1.43;20.51;0.1;22.77;22.65;1.01;1.0
llama-3-8b-tp2;20480;2048;10240;4;51;1.077;1.39;2.467;2.3;1.211;1.277;2.488;3.522;2.219;9;1.11;1.04;1.12;1.59;20.52;0.11;22.99;22.74;1.01;1.0
llama-3-8b-tp2;20480;2048;12288;5;51;1.303;1.393;2.696;2.496;1.446;1.278;2.724;3.479;2.381;9;1.13;1.05;1.14;1.46;20.5;0.12;23.2;22.88;1.01;1.01
llama-3-8b-tp2;20480;2048;14336;6;51;1.517;1.383;2.9;2.696;1.671;1.277;2.948;3.653;2.554;9;1.14;1.06;1.15;1.43;20.48;0.12;23.38;23.03;1.02;1.01
llama-3-8b-tp2;20480;2048;16384;7;51;1.733;1.396;3.129;2.893;1.901;1.277;3.178;3.874;2.716;9;1.15;1.07;1.17;1.43;20.46;0.13;23.59;23.18;1.02;1.01
llama-3-8b-tp2;20480;2048;18432;8;51;1.955;1.393;3.348;3.073;2.131;1.277;3.408;4.027;2.88;9;1.16;1.07;1.18;1.4;20.47;0.14;23.82;23.35;1.02;1.01
llama-3-8b-tp2;20480;2048;20480;9;51;2.177;1.379;3.556;3.272;2.362;1.276;3.638;4.279;3.032;9;1.17;1.08;1.2;1.41;20.45;0.15;24.01;23.48;1.02;1.01
llama-3-8b-tp2;22528;2048;2048;0;42;0.185;1.189;1.374;1.367;0.21;1.178;1.388;2.193;1.275;11;1.08;1.07;1.09;1.72;22.43;0.06;23.8;23.7;1.0;1.0
llama-3-8b-tp2;22528;2048;4096;1;42;0.455;1.189;1.644;1.538;0.492;1.178;1.67;2.516;1.443;11;1.14;1.07;1.16;1.74;22.44;0.07;24.08;23.88;1.01;1.01
llama-3-8b-tp2;22528;2048;6144;2;42;0.644;1.198;1.842;1.73;0.738;1.178;1.916;2.847;1.637;9;1.13;1.06;1.17;1.74;22.42;0.08;24.26;24.06;1.01;1.01
llama-3-8b-tp2;22528;2048;8192;3;42;0.854;1.193;2.047;1.927;0.97;1.179;2.149;3.158;1.857;11;1.1;1.04;1.16;1.7;22.44;0.08;24.49;24.3;1.01;1.01
llama-3-8b-tp2;22528;2048;10240;4;42;1.075;1.189;2.264;2.123;1.204;1.178;2.382;3.4;2.111;9;1.07;1.01;1.13;1.61;22.45;0.09;24.71;24.56;1.01;1.01
llama-3-8b-tp2;22528;2048;12288;5;42;1.295;1.192;2.487;2.321;1.445;1.178;2.623;3.399;2.346;9;1.06;0.99;1.12;1.45;22.48;0.1;24.97;24.83;1.01;1.01
llama-3-8b-tp2;22528;2048;14336;6;42;1.522;1.19;2.712;2.507;1.661;1.178;2.839;3.642;2.603;9;1.04;0.96;1.09;1.4;22.48;0.11;25.19;25.08;1.0;1.01
llama-3-8b-tp2;22528;2048;16384;7;42;1.733;1.189;2.922;2.71;1.892;1.178;3.07;3.802;2.862;9;1.02;0.95;1.07;1.33;22.44;0.12;25.36;25.3;1.0;1.01
llama-3-8b-tp2;22528;2048;18432;8;42;1.957;1.191;3.148;2.889;2.126;1.178;3.304;3.845;3.102;9;1.01;0.93;1.07;1.24;22.46;0.12;25.61;25.56;1.0;1.01
llama-3-8b-tp2;22528;2048;20480;9;42;2.172;1.191;3.363;3.081;2.359;1.178;3.537;4.024;3.347;9;1.0;0.92;1.06;1.2;22.44;0.13;25.8;25.79;1.0;1.0
llama-3-8b-tp2;22528;2048;22528;10;42;2.389;1.19;3.579;3.281;2.593;1.178;3.771;4.064;3.59;9;1.0;0.91;1.05;1.13;22.45;0.14;26.03;26.04;1.0;1.0
llama-3-8b-tp2;22528;2048;2048;0;44;0.186;1.239;1.425;1.408;0.21;1.23;1.44;2.257;1.667;11;0.85;0.84;0.86;1.35;22.49;0.06;23.91;24.16;0.99;0.99
llama-3-8b-tp2;22528;2048;4096;1;44;0.455;1.244;1.699;1.636;0.499;1.23;1.729;2.603;1.799;11;0.94;0.91;0.96;1.45;22.52;0.07;24.22;24.32;1.0;0.99
llama-3-8b-tp2;22528;2048;6144;2;44;0.646;1.249;1.895;1.843;0.745;1.23;1.975;2.908;1.974;11;0.96;0.93;1.0;1.47;22.59;0.08;24.48;24.56;1.0;0.99
llama-3-8b-tp2;22528;2048;8192;3;44;0.862;1.263;2.125;2.078;0.976;1.231;2.207;3.278;2.161;9;0.98;0.96;1.02;1.52;22.63;0.09;24.75;24.79;1.0;1.0
llama-3-8b-tp2;22528;2048;10240;4;44;1.085;1.27;2.355;2.278;1.217;1.23;2.447;3.476;2.258;9;1.04;1.01;1.08;1.54;22.69;0.09;25.05;24.95;1.0;1.0
llama-3-8b-tp2;22528;2048;12288;5;44;1.302;1.263;2.565;2.491;1.438;1.231;2.669;3.51;2.424;9;1.06;1.03;1.1;1.45;22.73;0.1;25.3;25.15;1.01;1.0
llama-3-8b-tp2;22528;2048;14336;6;44;1.529;1.254;2.783;2.721;1.675;1.231;2.906;3.735;2.588;9;1.08;1.05;1.12;1.44;22.74;0.11;25.52;25.33;1.01;1.0
llama-3-8b-tp2;22528;2048;16384;7;44;1.747;1.256;3.003;2.91;1.905;1.23;3.135;3.879;2.765;9;1.09;1.05;1.13;1.4;22.73;0.12;25.73;25.5;1.01;1.0
llama-3-8b-tp2;22528;2048;18432;8;44;1.962;1.268;3.23;3.108;2.145;1.231;3.376;3.966;2.928;9;1.1;1.06;1.15;1.35;22.73;0.12;25.96;25.66;1.01;1.0
llama-3-8b-tp2;22528;2048;20480;9;44;2.184;1.272;3.456;3.311;2.383;1.23;3.613;4.061;3.097;9;1.12;1.07;1.17;1.31;22.73;0.13;26.19;25.83;1.01;1.0
llama-3-8b-tp2;22528;2048;22528;10;44;2.393;1.281;3.674;3.509;2.615;1.231;3.846;4.139;3.248;9;1.13;1.08;1.18;1.27;22.64;0.14;26.31;25.89;1.02;1.0
llama-3-8b-tp2;22528;2048;2048;0;47;0.184;1.351;1.535;1.512;0.223;1.301;1.524;2.352;1.692;11;0.91;0.89;0.9;1.39;22.61;0.06;24.14;24.3;0.99;0.99
llama-3-8b-tp2;22528;2048;4096;1;47;0.455;1.358;1.813;1.729;0.498;1.302;1.8;2.719;1.843;11;0.98;0.94;0.98;1.48;22.62;0.07;24.43;24.46;1.0;1.0
llama-3-8b-tp2;22528;2048;6144;2;47;0.645;1.354;1.999;1.951;0.746;1.302;2.048;3.031;2.024;11;0.99;0.96;1.01;1.5;22.66;0.08;24.66;24.68;1.0;1.0
llama-3-8b-tp2;22528;2048;8192;3;47;0.863;1.375;2.238;2.147;0.978;1.302;2.28;3.344;2.216;11;1.01;0.97;1.03;1.51;22.72;0.09;24.96;24.94;1.0;1.0
llama-3-8b-tp2;22528;2048;10240;4;47;1.083;1.369;2.452;2.359;1.217;1.302;2.519;3.273;2.315;9;1.06;1.02;1.09;1.41;22.72;0.1;25.17;25.04;1.01;1.0
llama-3-8b-tp2;22528;2048;12288;5;47;1.313;1.365;2.678;2.564;1.439;1.302;2.741;3.546;2.484;9;1.08;1.03;1.1;1.43;22.72;0.11;25.4;25.2;1.01;1.0
llama-3-8b-tp2;22528;2048;14336;6;47;1.523;1.356;2.879;2.768;1.677;1.301;2.978;3.782;2.641;9;1.09;1.05;1.13;1.43;22.7;0.11;25.58;25.34;1.01;1.0
llama-3-8b-tp2;22528;2048;16384;7;47;1.745;1.355;3.1;2.958;1.905;1.302;3.207;3.913;2.806;9;1.1;1.05;1.14;1.39;22.64;0.12;25.74;25.45;1.01;1.0
llama-3-8b-tp2;22528;2048;18432;8;47;1.957;1.356;3.313;3.154;2.138;1.301;3.439;4.091;2.966;9;1.12;1.06;1.16;1.38;22.65;0.13;25.96;25.62;1.01;1.0
llama-3-8b-tp2;22528;2048;20480;9;47;2.178;1.362;3.54;3.335;2.366;1.301;3.667;4.329;3.13;9;1.13;1.07;1.17;1.38;22.63;0.14;26.17;25.76;1.02;1.01
llama-3-8b-tp2;22528;2048;22528;10;47;2.387;1.362;3.749;3.527;2.609;1.301;3.91;4.547;3.28;9;1.14;1.08;1.19;1.39;22.58;0.14;26.33;25.86;1.02;1.01
llama-3-8b-tp2;24576;2048;2048;0;38;0.187;1.184;1.371;1.377;0.209;1.179;1.388;2.277;1.309;9;1.05;1.05;1.06;1.74;24.5;0.05;25.87;25.81;1.0;1.0
llama-3-8b-tp2;24576;2048;4096;1;38;0.457;1.168;1.625;1.539;0.489;1.179;1.668;2.557;1.455;9;1.12;1.06;1.15;1.76;24.5;0.06;26.12;25.95;1.01;1.0
llama-3-8b-tp2;24576;2048;6144;2;38;0.645;1.175;1.82;1.739;0.737;1.179;1.916;2.876;1.635;11;1.11;1.06;1.17;1.76;24.49;0.07;26.31;26.12;1.01;1.01
llama-3-8b-tp2;24576;2048;8192;3;38;0.862;1.178;2.04;1.924;0.976;1.179;2.155;3.147;1.851;9;1.1;1.04;1.16;1.7;24.46;0.08;26.5;26.31;1.01;1.01
llama-3-8b-tp2;24576;2048;10240;4;38;1.079;1.176;2.255;2.116;1.203;1.177;2.38;3.381;2.108;11;1.07;1.0;1.13;1.6;24.44;0.08;26.7;26.55;1.01;1.01
llama-3-8b-tp2;24576;2048;12288;5;38;1.294;1.174;2.468;2.333;1.434;1.178;2.612;3.332;2.355;9;1.05;0.99;1.11;1.41;24.44;0.09;26.91;26.8;1.0;1.01
llama-3-8b-tp2;24576;2048;14336;6;38;1.508;1.176;2.684;2.535;1.668;1.178;2.846;3.645;2.61;9;1.03;0.97;1.09;1.4;24.43;0.1;27.11;27.04;1.0;1.01
llama-3-8b-tp2;24576;2048;16384;7;38;1.726;1.179;2.905;2.712;1.886;1.179;3.065;3.826;2.84;9;1.02;0.95;1.08;1.35;24.42;0.11;27.33;27.26;1.0;1.0
llama-3-8b-tp2;24576;2048;18432;8;38;1.956;1.17;3.126;2.885;2.118;1.179;3.297;3.96;3.094;9;1.01;0.93;1.07;1.28;24.38;0.11;27.51;27.47;1.0;1.0
llama-3-8b-tp2;24576;2048;20480;9;38;2.167;1.177;3.344;3.054;2.348;1.179;3.527;4.039;3.31;9;1.01;0.92;1.07;1.22;24.39;0.12;27.73;27.7;1.0;1.0
llama-3-8b-tp2;24576;2048;22528;10;38;2.39;1.174;3.564;3.257;2.591;1.179;3.77;4.226;3.561;9;1.0;0.91;1.06;1.19;24.48;0.13;28.04;28.04;1.0;1.0
llama-3-8b-tp2;24576;2048;24576;11;38;2.6;1.177;3.777;3.469;2.83;1.178;4.008;4.33;3.817;9;0.99;0.91;1.05;1.13;24.63;0.13;28.41;28.45;1.0;1.0
llama-3-8b-tp2;24576;2048;2048;0;40;0.187;1.232;1.419;1.423;0.212;1.229;1.441;2.342;1.353;11;1.05;1.05;1.07;1.73;24.58;0.05;26.0;25.93;1.0;1.0
llama-3-8b-tp2;24576;2048;4096;1;40;0.46;1.238;1.698;1.61;0.487;1.23;1.717;2.662;1.519;11;1.12;1.06;1.13;1.75;24.66;0.06;26.36;26.18;1.01;1.0
llama-3-8b-tp2;24576;2048;6144;2;40;0.647;1.242;1.889;1.81;0.747;1.229;1.976;2.995;1.668;9;1.13;1.09;1.18;1.8;24.69;0.07;26.58;26.36;1.01;1.01
llama-3-8b-tp2;24576;2048;8192;3;40;0.862;1.244;2.106;1.999;0.978;1.23;2.208;3.28;1.908;9;1.1;1.05;1.16;1.72;24.7;0.08;26.81;26.61;1.01;1.01
llama-3-8b-tp2;24576;2048;10240;4;40;1.085;1.242;2.327;2.192;1.214;1.231;2.445;3.533;2.153;9;1.08;1.02;1.14;1.64;24.77;0.09;27.1;26.92;1.01;1.01
llama-3-8b-tp2;24576;2048;12288;5;40;1.303;1.248;2.551;2.397;1.441;1.23;2.671;3.39;2.38;9;1.07;1.01;1.12;1.42;24.78;0.09;27.33;27.16;1.01;1.01
llama-3-8b-tp2;24576;2048;14336;6;40;1.52;1.245;2.765;2.614;1.674;1.231;2.905;3.764;2.643;9;1.05;0.99;1.1;1.42;24.75;0.1;27.52;27.39;1.0;1.01
llama-3-8b-tp2;24576;2048;16384;7;40;1.748;1.243;2.991;2.793;1.911;1.231;3.142;3.979;2.888;9;1.04;0.97;1.09;1.38;24.69;0.11;27.68;27.58;1.0;1.01
llama-3-8b-tp2;24576;2048;18432;8;40;1.957;1.24;3.197;2.988;2.139;1.229;3.368;4.129;3.139;9;1.02;0.95;1.07;1.32;24.6;0.12;27.8;27.74;1.0;1.01
llama-3-8b-tp2;24576;2048;20480;9;40;2.177;1.231;3.408;3.168;2.376;1.229;3.605;4.154;3.369;9;1.01;0.94;1.07;1.23;24.64;0.12;28.05;28.01;1.0;1.01
llama-3-8b-tp2;24576;2048;22528;10;40;2.392;1.24;3.632;3.36;2.607;1.229;3.836;4.338;3.621;9;1.0;0.93;1.06;1.2;24.71;0.13;28.34;28.33;1.0;1.0
llama-3-8b-tp2;24576;2048;24576;11;40;2.608;1.249;3.857;3.532;2.849;1.23;4.079;4.422;3.856;9;1.0;0.92;1.06;1.15;24.71;0.14;28.57;28.57;1.0;1.0
llama-3-8b-tp2;24576;2048;2048;0;43;0.187;1.327;1.514;1.508;0.212;1.312;1.524;2.433;1.411;11;1.07;1.07;1.08;1.72;24.74;0.06;26.25;26.15;1.0;1.0
llama-3-8b-tp2;24576;2048;4096;1;43;0.458;1.332;1.79;1.682;0.486;1.313;1.799;2.767;1.584;11;1.13;1.06;1.14;1.75;24.67;0.07;26.46;26.25;1.01;1.01
llama-3-8b-tp2;24576;2048;6144;2;43;0.646;1.335;1.981;1.88;0.738;1.312;2.05;3.09;1.752;9;1.13;1.07;1.17;1.76;24.62;0.07;26.6;26.37;1.01;1.01
llama-3-8b-tp2;24576;2048;8192;3;43;0.864;1.333;2.197;2.068;0.976;1.312;2.288;3.362;1.971;11;1.11;1.05;1.16;1.71;24.66;0.08;26.86;26.63;1.01;1.01
llama-3-8b-tp2;24576;2048;10240;4;43;1.081;1.334;2.415;2.275;1.214;1.314;2.528;3.695;2.234;9;1.08;1.02;1.13;1.65;24.67;0.09;27.09;26.9;1.01;1.01
llama-3-8b-tp2;24576;2048;12288;5;43;1.304;1.332;2.636;2.473;1.439;1.313;2.752;3.458;2.468;9;1.07;1.0;1.12;1.4;24.68;0.1;27.32;27.15;1.01;1.01
llama-3-8b-tp2;24576;2048;14336;6;43;1.519;1.33;2.849;2.676;1.67;1.312;2.982;3.862;2.718;9;1.05;0.98;1.1;1.42;24.57;0.1;27.42;27.29;1.0;1.01
llama-3-8b-tp2;24576;2048;16384;7;43;1.734;1.319;3.053;2.87;1.898;1.312;3.21;4.076;2.978;9;1.03;0.96;1.08;1.37;24.55;0.11;27.6;27.53;1.0;1.01
llama-3-8b-tp2;24576;2048;18432;8;43;1.955;1.319;3.274;3.05;2.127;1.313;3.44;4.179;3.209;9;1.02;0.95;1.07;1.3;24.54;0.12;27.81;27.75;1.0;1.01
llama-3-8b-tp2;24576;2048;20480;9;43;2.165;1.328;3.493;3.224;2.362;1.312;3.674;4.274;3.437;9;1.02;0.94;1.07;1.24;24.47;0.12;27.96;27.91;1.0;1.01
llama-3-8b-tp2;24576;2048;22528;10;43;2.386;1.318;3.704;3.417;2.59;1.311;3.901;4.407;3.676;9;1.01;0.93;1.06;1.2;24.43;0.13;28.13;28.11;1.0;1.0
llama-3-8b-tp2;24576;2048;24576;11;43;2.603;1.32;3.923;3.6;2.821;1.312;4.133;4.473;3.92;9;1.0;0.92;1.05;1.14;24.45;0.14;28.37;28.37;1.0;1.0

llama-3-8b-tp2;3072;3072;3072;0;310;0.346;1.224;1.57;1.516;0.391;1.166;1.557;1.539;1.318;11;1.19;1.15;1.18;1.17;3.57;0.31;5.14;4.89;1.05;1.05
llama-3-8b-tp2;3072;3072;3072;0;327;0.356;1.309;1.665;1.571;0.377;1.245;1.622;1.639;1.399;11;1.19;1.12;1.16;1.17;3.56;0.32;5.22;4.96;1.05;1.05
llama-3-8b-tp2;3072;3072;3072;0;345;0.363;1.363;1.726;1.661;0.385;1.3;1.685;1.687;1.474;9;1.17;1.13;1.14;1.14;3.59;0.32;5.32;5.06;1.05;1.05
llama-3-8b-tp2;6144;3072;3072;0;154;0.364;1.266;1.63;1.532;0.381;1.153;1.534;2.229;1.321;11;1.23;1.16;1.16;1.69;6.58;0.2;8.21;7.9;1.04;1.04
llama-3-8b-tp2;6144;3072;6144;1;154;0.811;1.271;2.082;1.949;0.922;1.154;2.076;2.679;1.58;11;1.32;1.23;1.31;1.7;6.51;0.24;8.59;8.09;1.06;1.05
llama-3-8b-tp2;6144;3072;3072;0;163;0.367;1.317;1.684;1.594;0.388;1.254;1.642;2.321;1.405;9;1.2;1.13;1.17;1.65;6.62;0.2;8.3;8.03;1.03;1.03
llama-3-8b-tp2;6144;3072;6144;1;163;0.805;1.319;2.124;2.018;0.92;1.256;2.176;2.835;1.638;11;1.3;1.23;1.33;1.73;6.51;0.25;8.63;8.15;1.06;1.05
llama-3-8b-tp2;6144;3072;3072;0;172;0.367;1.409;1.776;1.685;0.382;1.348;1.73;2.428;1.465;9;1.21;1.15;1.18;1.66;6.64;0.21;8.42;8.11;1.04;1.04
llama-3-8b-tp2;6144;3072;6144;1;172;0.802;1.409;2.211;2.08;0.934;1.349;2.283;2.912;1.665;11;1.33;1.25;1.37;1.75;6.52;0.25;8.73;8.18;1.07;1.05
llama-3-8b-tp2;9216;3072;3072;0;103;0.364;1.3;1.664;1.57;0.386;1.156;1.542;2.281;1.388;9;1.2;1.13;1.11;1.64;9.77;0.15;11.43;11.16;1.02;1.02
llama-3-8b-tp2;9216;3072;6144;1;103;0.796;1.319;2.115;1.966;0.924;1.156;2.08;2.849;1.594;11;1.33;1.23;1.3;1.79;9.73;0.18;11.85;11.32;1.05;1.04
llama-3-8b-tp2;9216;3072;9216;2;103;1.248;1.312;2.56;2.418;1.439;1.156;2.595;3.302;1.998;9;1.28;1.21;1.3;1.65;9.82;0.21;12.38;11.82;1.05;1.04
llama-3-8b-tp2;9216;3072;3072;0;109;0.367;1.365;1.732;1.652;0.384;1.297;1.681;2.404;1.457;9;1.19;1.13;1.15;1.65;9.81;0.15;11.54;11.27;1.02;1.02
llama-3-8b-tp2;9216;3072;6144;1;109;0.798;1.371;2.169;2.056;0.921;1.295;2.216;2.961;1.671;11;1.3;1.23;1.33;1.77;9.79;0.18;11.96;11.46;1.04;1.03
llama-3-8b-tp2;9216;3072;9216;2;109;1.257;1.365;2.622;2.509;1.445;1.295;2.74;3.412;2.19;9;1.2;1.15;1.25;1.56;9.82;0.21;12.44;12.01;1.04;1.03
llama-3-8b-tp2;9216;3072;3072;0;115;0.364;1.422;1.786;1.698;0.378;1.418;1.796;2.507;1.518;9;1.18;1.12;1.18;1.65;9.76;0.15;11.55;11.28;1.02;1.02
llama-3-8b-tp2;9216;3072;6144;1;115;0.796;1.43;2.226;2.124;0.933;1.417;2.35;3.12;1.701;11;1.31;1.25;1.38;1.83;9.78;0.19;12.01;11.48;1.05;1.04
llama-3-8b-tp2;9216;3072;9216;2;115;1.256;1.424;2.68;2.583;1.45;1.418;2.868;3.503;2.236;11;1.2;1.16;1.28;1.57;9.84;0.21;12.52;12.08;1.04;1.04
llama-3-8b-tp2;12288;3072;3072;0;77;0.362;1.271;1.633;1.562;0.386;1.196;1.582;2.458;1.42;9;1.15;1.1;1.11;1.73;13.05;0.11;14.68;14.47;1.01;1.01
llama-3-8b-tp2;12288;3072;6144;1;77;0.802;1.276;2.078;2.001;0.928;1.197;2.125;2.943;1.772;9;1.17;1.13;1.2;1.66;13.03;0.14;15.11;14.8;1.02;1.02
llama-3-8b-tp2;12288;3072;9216;2;77;1.257;1.274;2.531;2.432;1.454;1.197;2.651;3.417;2.159;9;1.17;1.13;1.23;1.58;13.09;0.16;15.62;15.25;1.02;1.02
llama-3-8b-tp2;12288;3072;12288;3;77;1.678;1.276;2.954;2.887;1.886;1.197;3.083;3.793;2.571;9;1.15;1.12;1.2;1.48;13.04;0.18;15.99;15.61;1.02;1.02
llama-3-8b-tp2;12288;3072;3072;0;81;0.363;1.313;1.676;1.606;0.381;1.243;1.624;2.52;1.474;9;1.14;1.09;1.1;1.71;13.02;0.11;14.7;14.49;1.01;1.01
llama-3-8b-tp2;12288;3072;6144;1;81;0.801;1.311;2.112;2.032;0.923;1.243;2.166;3.024;1.844;9;1.15;1.1;1.17;1.64;13.0;0.14;15.11;14.84;1.02;1.02
llama-3-8b-tp2;12288;3072;9216;2;81;1.254;1.314;2.568;2.471;1.447;1.243;2.69;3.459;2.22;9;1.16;1.11;1.21;1.56;13.01;0.16;15.58;15.23;1.02;1.02
llama-3-8b-tp2;12288;3072;12288;3;81;1.673;1.313;2.986;2.923;1.874;1.244;3.118;3.924;2.62;9;1.14;1.12;1.19;1.5;12.99;0.19;15.98;15.61;1.02;1.02
llama-3-8b-tp2;12288;3072;3072;0;86;0.359;1.454;1.813;1.718;0.388;1.31;1.698;2.636;1.54;9;1.18;1.12;1.1;1.71;13.04;0.12;14.85;14.58;1.02;1.02
llama-3-8b-tp2;12288;3072;6144;1;86;0.797;1.469;2.266;2.125;0.927;1.311;2.238;3.168;1.923;9;1.18;1.11;1.16;1.65;12.99;0.15;15.26;14.91;1.02;1.02
llama-3-8b-tp2;12288;3072;9216;2;86;1.259;1.459;2.718;2.559;1.45;1.311;2.761;3.623;2.284;9;1.19;1.12;1.21;1.59;13.07;0.17;15.79;15.35;1.03;1.02
llama-3-8b-tp2;12288;3072;12288;3;86;1.672;1.462;3.134;3.005;1.868;1.311;3.179;3.968;2.668;9;1.17;1.13;1.19;1.49;13.0;0.19;16.13;15.67;1.03;1.03
llama-3-8b-tp2;15360;3072;3072;0;62;0.367;1.489;1.856;1.746;0.371;1.391;1.762;2.453;1.484;11;1.25;1.18;1.19;1.65;15.63;0.11;17.49;17.11;1.02;1.02
llama-3-8b-tp2;15360;3072;6144;1;62;0.774;1.489;2.263;2.141;0.918;1.393;2.311;3.056;1.835;11;1.23;1.17;1.26;1.67;15.6;0.13;17.86;17.43;1.02;1.02
llama-3-8b-tp2;15360;3072;9216;2;62;1.239;1.483;2.722;2.531;1.44;1.393;2.833;3.509;2.262;9;1.2;1.12;1.25;1.55;15.61;0.15;18.33;17.87;1.03;1.02
llama-3-8b-tp2;15360;3072;12288;3;62;1.648;1.489;3.137;2.975;1.871;1.397;3.268;3.943;2.667;9;1.18;1.12;1.23;1.48;15.62;0.17;18.76;18.29;1.03;1.02
llama-3-8b-tp2;15360;3072;15360;4;62;2.098;1.487;3.585;3.422;2.393;1.393;3.786;4.265;3.083;9;1.16;1.11;1.23;1.38;15.59;0.19;19.18;18.67;1.03;1.03
llama-3-8b-tp2;15360;3072;3072;0;65;0.35;1.5;1.85;1.753;0.37;1.409;1.779;2.687;1.52;9;1.22;1.15;1.17;1.77;15.57;0.11;17.42;17.09;1.02;1.02
llama-3-8b-tp2;15360;3072;6144;1;65;0.779;1.497;2.276;2.176;0.922;1.407;2.329;3.112;1.887;11;1.21;1.15;1.23;1.65;15.57;0.13;17.85;17.46;1.02;1.02
llama-3-8b-tp2;15360;3072;9216;2;65;1.235;1.501;2.736;2.581;1.43;1.407;2.837;3.588;2.293;9;1.19;1.13;1.24;1.56;15.56;0.15;18.3;17.85;1.03;1.02
llama-3-8b-tp2;15360;3072;12288;3;65;1.642;1.5;3.142;3.024;1.862;1.41;3.272;4.01;2.695;9;1.17;1.12;1.21;1.49;15.48;0.17;18.62;18.18;1.02;1.02
llama-3-8b-tp2;15360;3072;15360;4;65;2.088;1.495;3.583;3.468;2.388;1.406;3.794;4.294;3.103;9;1.15;1.12;1.22;1.38;15.48;0.19;19.06;18.58;1.03;1.02
llama-3-8b-tp2;15360;3072;3072;0;69;0.347;1.528;1.875;1.787;0.379;1.422;1.801;2.846;1.587;9;1.18;1.13;1.13;1.79;15.47;0.11;17.34;17.06;1.02;1.02
llama-3-8b-tp2;15360;3072;6144;1;69;0.775;1.529;2.304;2.216;0.928;1.421;2.349;3.224;1.932;9;1.19;1.15;1.22;1.67;15.49;0.13;17.79;17.42;1.02;1.02
llama-3-8b-tp2;15360;3072;9216;2;69;1.229;1.523;2.752;2.634;1.437;1.419;2.856;3.606;2.339;9;1.18;1.13;1.22;1.54;15.49;0.15;18.24;17.83;1.02;1.02
llama-3-8b-tp2;15360;3072;12288;3;69;1.639;1.531;3.17;3.083;1.851;1.419;3.27;4.17;2.738;9;1.16;1.13;1.19;1.52;15.42;0.17;18.59;18.16;1.02;1.02
llama-3-8b-tp2;15360;3072;15360;4;69;2.083;1.528;3.611;3.525;2.376;1.421;3.797;4.404;3.144;9;1.15;1.12;1.21;1.4;15.4;0.19;19.01;18.54;1.03;1.02
llama-3-8b-tp2;18432;3072;3072;0;51;0.345;1.248;1.593;1.55;0.382;1.145;1.527;2.405;1.563;11;1.02;0.99;0.98;1.54;18.4;0.08;19.99;19.96;1.0;1.0
llama-3-8b-tp2;18432;3072;6144;1;51;0.776;1.253;2.029;1.929;0.921;1.145;2.066;3.138;1.795;11;1.13;1.07;1.15;1.75;18.45;0.1;20.48;20.24;1.01;1.01
llama-3-8b-tp2;18432;3072;9216;2;51;1.226;1.257;2.483;2.423;1.427;1.145;2.572;3.509;2.166;11;1.15;1.12;1.19;1.62;18.51;0.12;20.99;20.68;1.01;1.01
llama-3-8b-tp2;18432;3072;12288;3;51;1.648;1.258;2.906;2.831;1.866;1.146;3.012;3.835;2.554;11;1.14;1.11;1.18;1.5;18.54;0.14;21.45;21.09;1.02;1.01
llama-3-8b-tp2;18432;3072;15360;4;51;2.093;1.261;3.354;3.272;2.392;1.146;3.538;4.379;3.103;11;1.08;1.05;1.14;1.41;18.59;0.15;21.94;21.69;1.01;1.01
llama-3-8b-tp2;18432;3072;18432;5;51;2.541;1.269;3.81;3.697;2.843;1.146;3.989;4.706;3.611;9;1.06;1.02;1.1;1.3;18.63;0.17;22.44;22.24;1.01;1.01
llama-3-8b-tp2;18432;3072;3072;0;54;0.352;1.348;1.7;1.666;0.38;1.197;1.577;2.536;1.625;11;1.05;1.03;0.97;1.56;18.64;0.08;20.34;20.27;1.0;1.0
llama-3-8b-tp2;18432;3072;6144;1;54;0.777;1.354;2.131;2.06;0.93;1.198;2.128;3.336;1.853;11;1.15;1.11;1.15;1.8;18.65;0.1;20.78;20.5;1.01;1.01
llama-3-8b-tp2;18432;3072;9216;2;54;1.243;1.353;2.596;2.53;1.442;1.199;2.641;3.61;2.239;11;1.16;1.13;1.18;1.61;18.71;0.12;21.31;20.95;1.02;1.01
llama-3-8b-tp2;18432;3072;12288;3;54;1.649;1.362;3.011;2.949;1.881;1.199;3.08;3.942;2.62;11;1.15;1.13;1.18;1.5;18.66;0.14;21.67;21.28;1.02;1.01
llama-3-8b-tp2;18432;3072;15360;4;54;2.098;1.356;3.454;3.37;2.4;1.199;3.599;4.478;3.156;11;1.09;1.07;1.14;1.42;18.61;0.16;22.06;21.77;1.01;1.01
llama-3-8b-tp2;18432;3072;18432;5;54;2.534;1.342;3.876;3.795;2.841;1.197;4.038;4.814;3.642;9;1.06;1.04;1.11;1.32;18.63;0.17;22.51;22.27;1.01;1.01
llama-3-8b-tp2;18432;3072;3072;0;57;0.347;1.715;2.062;1.966;0.366;1.591;1.957;2.701;1.648;11;1.25;1.19;1.19;1.64;18.61;0.1;20.67;20.26;1.02;1.02
llama-3-8b-tp2;18432;3072;6144;1;57;0.779;1.721;2.5;2.366;0.919;1.588;2.507;3.459;2.001;11;1.25;1.18;1.25;1.73;18.64;0.12;21.14;20.64;1.02;1.02
llama-3-8b-tp2;18432;3072;9216;2;57;1.234;1.715;2.949;2.728;1.438;1.596;3.034;3.806;2.442;11;1.21;1.12;1.24;1.56;18.7;0.14;21.65;21.14;1.02;1.02
llama-3-8b-tp2;18432;3072;12288;3;57;1.664;1.711;3.375;3.133;1.881;1.591;3.472;4.015;2.87;9;1.18;1.09;1.21;1.4;18.68;0.15;22.05;21.55;1.02;1.02
llama-3-8b-tp2;18432;3072;15360;4;57;2.101;1.716;3.817;3.5;2.397;1.595;3.992;4.563;3.264;9;1.17;1.07;1.22;1.4;18.69;0.17;22.51;21.95;1.03;1.02
llama-3-8b-tp2;18432;3072;18432;5;57;2.538;1.715;4.253;3.911;2.845;1.597;4.442;4.953;3.699;9;1.15;1.06;1.2;1.34;18.67;0.19;22.92;22.37;1.02;1.02
llama-3-8b-tp2;21504;3072;3072;0;44;0.349;1.214;1.563;1.524;0.38;1.176;1.556;2.457;1.72;11;0.91;0.89;0.9;1.43;21.67;0.07;23.23;23.39;0.99;0.99
llama-3-8b-tp2;21504;3072;6144;1;44;0.777;1.219;1.996;1.964;0.931;1.175;2.106;3.092;2.086;11;0.96;0.94;1.01;1.48;21.65;0.08;23.65;23.74;1.0;0.99
llama-3-8b-tp2;21504;3072;9216;2;44;1.232;1.229;2.461;2.412;1.444;1.175;2.619;3.644;2.325;9;1.06;1.04;1.13;1.57;21.68;0.1;24.14;24.0;1.01;1.0
llama-3-8b-tp2;21504;3072;12288;3;44;1.653;1.213;2.866;2.841;1.879;1.175;3.054;3.944;2.67;9;1.07;1.06;1.14;1.48;21.66;0.12;24.53;24.33;1.01;1.0
llama-3-8b-tp2;21504;3072;15360;4;44;2.103;1.199;3.302;3.275;2.39;1.175;3.565;4.578;3.012;9;1.1;1.09;1.18;1.52;21.61;0.13;24.91;24.62;1.01;1.0
llama-3-8b-tp2;21504;3072;18432;5;44;2.544;1.194;3.738;3.699;2.843;1.175;4.018;4.816;3.348;9;1.12;1.1;1.2;1.44;21.57;0.15;25.31;24.92;1.02;1.01
llama-3-8b-tp2;21504;3072;21504;6;44;2.98;1.194;4.174;4.134;3.268;1.174;4.442;5.186;3.674;9;1.14;1.13;1.21;1.41;21.5;0.16;25.67;25.17;1.02;1.01
llama-3-8b-tp2;21504;3072;3072;0;46;0.345;1.267;1.612;1.58;0.384;1.22;1.604;2.499;1.741;11;0.93;0.91;0.92;1.44;21.51;0.07;23.12;23.25;0.99;0.99
llama-3-8b-tp2;21504;3072;6144;1;46;0.778;1.245;2.023;1.983;0.927;1.222;2.149;3.116;2.089;11;0.97;0.95;1.03;1.49;21.5;0.09;23.52;23.59;1.0;1.0
llama-3-8b-tp2;21504;3072;9216;2;46;1.221;1.282;2.503;2.447;1.435;1.221;2.656;3.72;2.357;9;1.06;1.04;1.13;1.58;21.48;0.1;23.98;23.84;1.01;1.0
llama-3-8b-tp2;21504;3072;12288;3;46;1.651;1.26;2.911;2.882;1.865;1.222;3.087;4.058;2.685;9;1.08;1.07;1.15;1.51;21.43;0.12;24.34;24.11;1.01;1.0
llama-3-8b-tp2;21504;3072;15360;4;46;2.08;1.266;3.346;3.323;2.389;1.221;3.61;4.583;3.026;9;1.11;1.1;1.19;1.51;21.43;0.14;24.78;24.46;1.01;1.0
llama-3-8b-tp2;21504;3072;18432;5;46;2.53;1.241;3.771;3.74;2.815;1.221;4.036;4.844;3.356;9;1.12;1.11;1.2;1.44;21.43;0.15;25.2;24.79;1.02;1.01
llama-3-8b-tp2;21504;3072;21504;6;46;2.967;1.235;4.202;4.167;3.264;1.22;4.484;5.24;3.692;9;1.14;1.13;1.21;1.42;21.4;0.16;25.6;25.09;1.02;1.01
llama-3-8b-tp2;21504;3072;3072;0;49;0.346;1.362;1.708;1.697;0.382;1.288;1.67;2.611;1.744;11;0.98;0.97;0.96;1.5;21.4;0.07;23.11;23.14;1.0;1.0
llama-3-8b-tp2;21504;3072;6144;1;49;0.771;1.371;2.142;2.061;0.914;1.288;2.202;3.356;1.961;11;1.09;1.05;1.12;1.71;21.46;0.09;23.6;23.42;1.01;1.0
llama-3-8b-tp2;21504;3072;9216;2;49;1.233;1.359;2.592;2.582;1.44;1.289;2.729;3.892;2.32;11;1.12;1.11;1.18;1.68;21.55;0.11;24.14;23.87;1.01;1.01
llama-3-8b-tp2;21504;3072;12288;3;49;1.65;1.382;3.032;2.987;1.864;1.289;3.153;4.268;2.715;11;1.12;1.1;1.16;1.57;21.59;0.12;24.62;24.3;1.01;1.01
llama-3-8b-tp2;21504;3072;15360;4;49;2.105;1.375;3.48;3.442;2.395;1.289;3.684;4.727;3.165;11;1.1;1.09;1.16;1.49;21.63;0.14;25.11;24.79;1.01;1.01
llama-3-8b-tp2;21504;3072;18432;5;49;2.537;1.382;3.919;3.852;2.851;1.29;4.141;4.971;3.752;11;1.04;1.03;1.1;1.32;21.7;0.15;25.62;25.45;1.01;1.01
llama-3-8b-tp2;21504;3072;21504;6;49;2.982;1.386;4.368;4.286;3.293;1.291;4.584;5.4;4.221;9;1.03;1.02;1.09;1.28;21.7;0.17;26.07;25.92;1.01;1.01
llama-3-8b-tp2;24576;3072;3072;0;38;0.35;1.191;1.541;1.486;0.383;1.178;1.561;2.528;1.397;11;1.1;1.06;1.12;1.81;24.75;0.06;26.29;26.15;1.01;1.01
llama-3-8b-tp2;24576;3072;6144;1;38;0.778;1.183;1.961;1.913;0.92;1.179;2.099;3.185;1.841;9;1.07;1.04;1.14;1.73;24.72;0.07;26.68;26.56;1.0;1.0
llama-3-8b-tp2;24576;3072;9216;2;38;1.243;1.192;2.435;2.329;1.449;1.179;2.628;3.696;2.305;9;1.06;1.01;1.14;1.6;24.79;0.09;27.22;27.09;1.0;1.0
llama-3-8b-tp2;24576;3072;12288;3;38;1.655;1.194;2.849;2.798;1.878;1.18;3.058;4.029;2.75;9;1.04;1.02;1.11;1.47;24.7;0.1;27.55;27.45;1.0;1.0
llama-3-8b-tp2;24576;3072;15360;4;38;2.101;1.201;3.302;3.222;2.414;1.18;3.594;4.247;3.211;9;1.03;1.0;1.12;1.32;24.76;0.12;28.06;27.97;1.0;1.0
llama-3-8b-tp2;24576;3072;18432;5;38;2.548;1.193;3.741;3.664;2.841;1.179;4.02;5.091;3.686;9;1.01;0.99;1.09;1.38;24.69;0.13;28.43;28.38;1.0;1.0
llama-3-8b-tp2;24576;3072;21504;6;38;2.978;1.196;4.174;4.08;3.279;1.178;4.457;5.279;4.163;9;1.0;0.98;1.07;1.27;24.64;0.14;28.81;28.8;1.0;1.0
llama-3-8b-tp2;24576;3072;24576;7;38;3.421;1.188;4.609;4.518;3.754;1.179;4.933;5.4;4.643;9;0.99;0.97;1.06;1.16;24.61;0.16;29.22;29.25;1.0;1.0
llama-3-8b-tp2;24576;3072;3072;0;40;0.348;1.243;1.591;1.547;0.375;1.23;1.605;2.605;1.454;9;1.09;1.06;1.1;1.79;24.56;0.06;26.15;26.01;1.01;1.01
llama-3-8b-tp2;24576;3072;6144;1;40;0.781;1.238;2.019;1.974;0.913;1.229;2.142;3.252;1.902;9;1.06;1.04;1.13;1.71;24.65;0.08;26.67;26.55;1.0;1.0
llama-3-8b-tp2;24576;3072;9216;2;40;1.228;1.251;2.479;2.4;1.446;1.229;2.675;3.736;2.327;11;1.07;1.03;1.15;1.61;24.66;0.09;27.14;26.99;1.01;1.01
llama-3-8b-tp2;24576;3072;12288;3;40;1.651;1.238;2.889;2.853;1.867;1.23;3.097;4.055;2.77;9;1.04;1.03;1.12;1.46;24.62;0.11;27.51;27.39;1.0;1.0
llama-3-8b-tp2;24576;3072;15360;4;40;2.098;1.245;3.343;3.282;2.394;1.23;3.624;4.529;3.24;9;1.03;1.01;1.12;1.4;24.65;0.12;27.99;27.89;1.0;1.0
llama-3-8b-tp2;24576;3072;18432;5;40;2.542;1.243;3.785;3.714;2.838;1.231;4.069;5.175;3.731;9;1.01;1.0;1.09;1.39;24.63;0.13;28.41;28.36;1.0;1.0
llama-3-8b-tp2;24576;3072;21504;6;40;2.978;1.238;4.216;4.143;3.273;1.23;4.503;5.429;4.191;9;1.01;0.99;1.07;1.3;24.63;0.15;28.85;28.82;1.0;1.0
llama-3-8b-tp2;24576;3072;24576;7;40;3.419;1.237;4.656;4.569;3.747;1.23;4.977;5.813;4.677;9;1.0;0.98;1.06;1.24;24.57;0.16;29.23;29.25;1.0;1.0
llama-3-8b-tp2;24576;3072;3072;0;43;0.347;1.325;1.672;1.617;0.374;1.311;1.685;2.683;1.534;11;1.09;1.05;1.1;1.75;24.47;0.06;26.14;26.0;1.01;1.01
llama-3-8b-tp2;24576;3072;6144;1;43;0.78;1.322;2.102;2.039;0.915;1.311;2.226;3.322;1.915;9;1.1;1.06;1.16;1.73;24.45;0.08;26.55;26.36;1.01;1.01
llama-3-8b-tp2;24576;3072;9216;2;43;1.228;1.319;2.547;2.469;1.44;1.312;2.752;3.75;2.419;9;1.05;1.02;1.14;1.55;24.44;0.09;26.99;26.86;1.0;1.01
llama-3-8b-tp2;24576;3072;12288;3;43;1.637;1.321;2.958;2.915;1.851;1.312;3.163;4.127;2.891;9;1.02;1.01;1.09;1.43;24.41;0.11;27.37;27.3;1.0;1.0
llama-3-8b-tp2;24576;3072;15360;4;43;2.081;1.32;3.401;3.339;2.373;1.312;3.685;4.613;3.35;9;1.02;1.0;1.1;1.38;24.4;0.12;27.8;27.75;1.0;1.0
llama-3-8b-tp2;24576;3072;18432;5;43;2.514;1.326;3.84;3.763;2.837;1.313;4.15;5.256;3.853;9;1.0;0.98;1.08;1.36;24.57;0.14;28.41;28.42;1.0;1.0
llama-3-8b-tp2;24576;3072;21504;6;43;2.97;1.332;4.302;4.198;3.262;1.313;4.575;5.498;4.35;9;0.99;0.97;1.05;1.26;24.64;0.15;28.94;28.99;1.0;1.0
llama-3-8b-tp2;24576;3072;24576;7;43;3.415;1.335;4.75;4.646;3.758;1.312;5.07;5.913;4.837;9;0.98;0.96;1.05;1.22;24.72;0.16;29.47;29.56;1.0;1.0

llama-3-8b-tp2;4096;4096;4096;0;233;0.516;1.273;1.789;1.707;0.61;1.181;1.791;2.412;1.413;11;1.27;1.21;1.27;1.71;4.61;0.28;6.4;6.02;1.06;1.06
llama-3-8b-tp2;4096;4096;4096;0;246;0.528;1.325;1.853;1.774;0.624;1.235;1.859;2.513;1.473;11;1.26;1.2;1.26;1.71;4.63;0.29;6.48;6.1;1.06;1.06
llama-3-8b-tp2;4096;4096;4096;0;259;0.527;1.398;1.925;1.847;0.623;1.293;1.916;2.619;1.614;9;1.19;1.14;1.19;1.62;4.67;0.29;6.59;6.28;1.05;1.05
llama-3-8b-tp2;8192;4096;4096;0;116;0.535;1.275;1.81;1.736;0.618;1.265;1.883;2.532;1.504;9;1.2;1.15;1.25;1.68;8.72;0.17;10.53;10.22;1.03;1.03
llama-3-8b-tp2;8192;4096;8192;1;116;1.37;1.275;2.645;2.466;1.56;1.264;2.824;3.307;2.122;11;1.25;1.16;1.33;1.56;8.74;0.23;11.38;10.86;1.05;1.04
llama-3-8b-tp2;8192;4096;4096;0;122;0.54;1.325;1.865;1.777;0.62;1.282;1.902;2.62;1.567;9;1.19;1.13;1.21;1.67;8.71;0.18;10.58;10.28;1.03;1.03
llama-3-8b-tp2;8192;4096;8192;1;122;1.372;1.33;2.702;2.548;1.552;1.281;2.833;3.404;2.176;11;1.24;1.17;1.3;1.56;8.74;0.24;11.44;10.92;1.05;1.04
llama-3-8b-tp2;8192;4096;4096;0;129;0.532;1.416;1.948;1.852;0.622;1.313;1.935;2.72;1.574;11;1.24;1.18;1.23;1.73;8.79;0.18;10.74;10.36;1.04;1.04
llama-3-8b-tp2;8192;4096;8192;1;129;1.371;1.421;2.792;2.628;1.56;1.313;2.873;3.526;2.268;11;1.23;1.16;1.27;1.55;8.86;0.24;11.65;11.13;1.05;1.04
llama-3-8b-tp2;12288;4096;4096;0;77;0.529;1.272;1.801;1.747;0.615;1.195;1.81;2.665;1.556;9;1.16;1.12;1.16;1.71;13.01;0.12;14.81;14.57;1.02;1.02
llama-3-8b-tp2;12288;4096;8192;1;77;1.37;1.273;2.643;2.51;1.551;1.196;2.747;3.528;2.283;9;1.16;1.1;1.2;1.55;13.07;0.17;15.71;15.35;1.02;1.02
llama-3-8b-tp2;12288;4096;12288;2;77;2.18;1.276;3.456;3.255;2.534;1.195;3.729;4.267;2.975;9;1.16;1.09;1.25;1.43;13.02;0.21;16.48;15.99;1.03;1.02
llama-3-8b-tp2;12288;4096;4096;0;81;0.534;1.313;1.847;1.787;0.627;1.244;1.871;2.728;1.634;9;1.13;1.09;1.15;1.67;13.0;0.12;14.85;14.63;1.02;1.02
llama-3-8b-tp2;12288;4096;8192;1;81;1.374;1.315;2.689;2.581;1.551;1.243;2.794;3.582;2.348;9;1.15;1.1;1.19;1.53;13.06;0.17;15.75;15.41;1.02;1.02
llama-3-8b-tp2;12288;4096;12288;2;81;2.193;1.313;3.506;3.323;2.528;1.243;3.771;4.369;3.029;9;1.16;1.1;1.24;1.44;13.0;0.21;16.51;16.03;1.03;1.02
llama-3-8b-tp2;12288;4096;4096;0;86;0.533;1.45;1.983;1.896;0.611;1.311;1.922;2.831;1.694;9;1.17;1.12;1.13;1.67;13.02;0.13;15.0;14.71;1.02;1.02
llama-3-8b-tp2;12288;4096;8192;1;86;1.375;1.456;2.831;2.64;1.557;1.312;2.869;3.728;2.399;9;1.18;1.1;1.2;1.55;13.05;0.18;15.88;15.45;1.03;1.02
llama-3-8b-tp2;12288;4096;12288;2;86;2.187;1.467;3.654;3.379;2.532;1.311;3.843;4.511;3.116;9;1.17;1.08;1.23;1.45;12.98;0.22;16.63;16.1;1.03;1.03
llama-3-8b-tp2;16384;4096;4096;0;57;0.541;1.534;2.075;1.946;0.608;1.415;2.023;2.81;1.665;9;1.25;1.17;1.22;1.69;16.62;0.11;18.7;18.29;1.02;1.02
llama-3-8b-tp2;16384;4096;8192;1;57;1.356;1.54;2.896;2.586;1.551;1.414;2.965;3.642;2.361;9;1.23;1.1;1.26;1.54;16.62;0.15;19.52;18.98;1.03;1.03
llama-3-8b-tp2;16384;4096;12288;2;57;2.164;1.543;3.707;3.345;2.532;1.413;3.945;4.348;3.065;9;1.21;1.09;1.29;1.42;16.61;0.18;20.32;19.68;1.03;1.03
llama-3-8b-tp2;16384;4096;16384;3;57;2.959;1.537;4.496;4.061;3.149;1.416;4.565;5.124;3.766;9;1.19;1.08;1.21;1.36;16.6;0.21;21.1;20.37;1.04;1.03
llama-3-8b-tp2;16384;4096;4096;0;60;0.514;1.585;2.099;1.985;0.601;1.451;2.052;2.869;1.696;9;1.24;1.17;1.21;1.69;16.56;0.11;18.66;18.26;1.02;1.02
llama-3-8b-tp2;16384;4096;8192;1;60;1.347;1.587;2.934;2.655;1.543;1.453;2.996;3.682;2.394;9;1.23;1.11;1.25;1.54;16.54;0.15;19.47;18.93;1.03;1.03
llama-3-8b-tp2;16384;4096;12288;2;60;2.163;1.589;3.752;3.388;2.525;1.456;3.981;4.497;3.081;9;1.22;1.1;1.29;1.46;16.51;0.19;20.26;19.59;1.03;1.03
llama-3-8b-tp2;16384;4096;16384;3;60;2.958;1.591;4.549;4.144;3.13;1.455;4.585;5.224;3.791;9;1.2;1.09;1.21;1.38;16.5;0.22;21.05;20.29;1.04;1.03
llama-3-8b-tp2;16384;4096;4096;0;64;0.513;1.575;2.088;2.021;0.606;1.481;2.087;3.077;1.72;9;1.21;1.18;1.21;1.79;16.46;0.11;18.55;18.18;1.02;1.02
llama-3-8b-tp2;16384;4096;8192;1;64;1.342;1.585;2.927;2.716;1.548;1.482;3.03;3.816;2.438;9;1.2;1.11;1.24;1.57;16.47;0.15;19.4;18.91;1.03;1.02
llama-3-8b-tp2;16384;4096;12288;2;64;2.161;1.581;3.742;3.443;2.519;1.481;4.0;4.679;3.117;9;1.2;1.1;1.28;1.5;16.43;0.19;20.17;19.55;1.03;1.03
llama-3-8b-tp2;16384;4096;16384;3;64;2.946;1.588;4.534;4.198;3.12;1.484;4.604;5.394;3.832;9;1.18;1.1;1.2;1.41;16.46;0.22;20.99;20.29;1.03;1.03
llama-3-8b-tp2;20480;4096;4096;0;45;0.52;1.156;1.676;1.634;0.614;1.147;1.761;2.726;1.829;9;0.92;0.89;0.96;1.49;20.4;0.08;22.08;22.23;0.99;0.99
llama-3-8b-tp2;20480;4096;8192;1;45;1.341;1.163;2.504;2.448;1.547;1.148;2.695;3.842;2.523;9;0.99;0.97;1.07;1.52;20.41;0.11;22.91;22.93;1.0;1.0
llama-3-8b-tp2;20480;4096;12288;2;45;2.157;1.158;3.315;3.208;2.507;1.147;3.654;4.537;3.215;9;1.03;1.0;1.14;1.41;20.38;0.14;23.7;23.59;1.0;1.0
llama-3-8b-tp2;20480;4096;16384;3;45;2.941;1.171;4.112;3.925;3.118;1.147;4.265;5.11;3.891;9;1.06;1.01;1.1;1.31;20.36;0.17;24.47;24.25;1.01;1.0
llama-3-8b-tp2;20480;4096;20480;4;45;3.581;1.165;4.746;4.665;3.919;1.147;5.066;5.874;4.579;9;1.04;1.02;1.11;1.28;20.38;0.19;25.13;24.96;1.01;1.0
llama-3-8b-tp2;20480;4096;4096;0;48;0.512;1.254;1.766;1.722;0.609;1.212;1.821;2.853;1.86;9;0.95;0.93;0.98;1.53;20.39;0.08;22.16;22.25;1.0;1.0
llama-3-8b-tp2;20480;4096;8192;1;48;1.338;1.252;2.59;2.528;1.545;1.212;2.757;3.92;2.56;9;1.01;0.99;1.08;1.53;20.43;0.11;23.02;22.99;1.0;1.0
llama-3-8b-tp2;20480;4096;12288;2;48;2.157;1.254;3.411;3.316;2.513;1.212;3.725;4.637;3.257;9;1.05;1.02;1.14;1.42;20.5;0.14;23.91;23.76;1.01;1.0
llama-3-8b-tp2;20480;4096;16384;3;48;2.954;1.266;4.22;4.026;3.142;1.212;4.354;5.233;3.95;9;1.07;1.02;1.1;1.32;20.58;0.17;24.8;24.53;1.01;1.0
llama-3-8b-tp2;20480;4096;20480;4;48;3.586;1.328;4.914;4.758;3.942;1.213;5.155;6.038;4.661;9;1.05;1.02;1.11;1.3;20.63;0.19;25.54;25.29;1.01;1.01
llama-3-8b-tp2;20480;4096;4096;0;51;0.513;1.405;1.918;1.857;0.614;1.277;1.891;3.034;1.915;9;1.0;0.97;0.99;1.58;20.65;0.08;22.57;22.56;1.0;1.0
llama-3-8b-tp2;20480;4096;8192;1;51;1.354;1.403;2.757;2.652;1.554;1.277;2.831;4.027;2.629;9;1.05;1.01;1.08;1.53;20.67;0.12;23.43;23.3;1.01;1.0
llama-3-8b-tp2;20480;4096;12288;2;51;2.173;1.413;3.586;3.451;2.531;1.277;3.808;4.777;3.322;9;1.08;1.04;1.15;1.44;20.69;0.15;24.28;24.01;1.01;1.01
llama-3-8b-tp2;20480;4096;16384;3;51;2.98;1.408;4.388;4.157;3.156;1.277;4.433;5.463;4.01;9;1.09;1.04;1.11;1.36;20.71;0.17;25.1;24.72;1.02;1.01
llama-3-8b-tp2;20480;4096;20480;4;51;3.597;1.456;5.053;4.862;3.96;1.277;5.237;6.287;4.73;9;1.07;1.03;1.11;1.33;20.64;0.2;25.69;25.37;1.01;1.01
llama-3-8b-tp2;24576;4096;4096;0;38;0.517;1.182;1.699;1.668;0.609;1.178;1.787;2.844;1.611;9;1.05;1.04;1.11;1.77;24.62;0.06;26.32;26.23;1.0;1.0
llama-3-8b-tp2;24576;4096;8192;1;38;1.347;1.184;2.531;2.411;1.557;1.179;2.736;3.807;2.406;9;1.05;1.0;1.14;1.58;24.71;0.09;27.24;27.12;1.0;1.0
llama-3-8b-tp2;24576;4096;12288;2;38;2.167;1.192;3.359;3.168;2.534;1.179;3.713;4.495;3.244;9;1.04;0.98;1.14;1.39;24.68;0.12;28.04;27.92;1.0;1.0
llama-3-8b-tp2;24576;4096;16384;3;38;2.972;1.182;4.154;3.923;3.156;1.178;4.334;5.307;4.109;9;1.01;0.95;1.05;1.29;24.76;0.14;28.91;28.87;1.0;1.0
llama-3-8b-tp2;24576;4096;20480;4;38;3.586;1.214;4.8;4.661;3.956;1.179;5.135;6.059;4.957;9;0.97;0.94;1.04;1.22;24.69;0.16;29.49;29.65;0.99;1.0
llama-3-8b-tp2;24576;4096;24576;5;38;4.347;1.228;5.575;5.437;4.769;1.179;5.948;6.831;5.789;9;0.96;0.94;1.03;1.18;24.64;0.18;30.21;30.43;0.99;1.0
llama-3-8b-tp2;24576;4096;4096;0;40;0.517;1.243;1.76;1.72;0.615;1.229;1.844;2.904;1.668;11;1.06;1.03;1.11;1.74;24.56;0.07;26.32;26.23;1.0;1.0
llama-3-8b-tp2;24576;4096;8192;1;40;1.342;1.24;2.582;2.471;1.557;1.23;2.787;3.784;2.441;11;1.06;1.01;1.14;1.55;24.61;0.09;27.19;27.05;1.01;1.0
llama-3-8b-tp2;24576;4096;12288;2;40;2.157;1.242;3.399;3.226;2.524;1.23;3.754;4.816;3.301;9;1.03;0.98;1.14;1.46;24.55;0.12;27.95;27.85;1.0;1.0
llama-3-8b-tp2;24576;4096;16384;3;40;2.97;1.235;4.205;3.963;3.13;1.229;4.359;5.356;4.136;9;1.02;0.96;1.05;1.29;24.59;0.15;28.8;28.73;1.0;1.0
llama-3-8b-tp2;24576;4096;20480;4;40;3.59;1.246;4.836;4.701;3.933;1.228;5.161;6.116;4.98;9;0.97;0.94;1.04;1.23;24.54;0.16;29.38;29.52;1.0;1.0
llama-3-8b-tp2;24576;4096;24576;5;40;4.326;1.269;5.595;5.467;4.756;1.229;5.985;6.896;5.795;9;0.97;0.94;1.03;1.19;24.51;0.19;30.11;30.3;0.99;1.0
llama-3-8b-tp2;24576;4096;4096;0;43;0.516;1.326;1.842;1.788;0.607;1.312;1.919;3.036;1.685;11;1.09;1.06;1.14;1.8;24.46;0.07;26.3;26.14;1.01;1.01
llama-3-8b-tp2;24576;4096;8192;1;43;1.35;1.331;2.681;2.541;1.549;1.311;2.86;4.23;2.474;9;1.08;1.03;1.16;1.71;24.52;0.1;27.2;26.99;1.01;1.01
llama-3-8b-tp2;24576;4096;12288;2;43;2.163;1.329;3.492;3.296;2.519;1.312;3.831;4.912;3.305;9;1.06;1.0;1.16;1.49;24.49;0.12;27.98;27.79;1.01;1.01
llama-3-8b-tp2;24576;4096;16384;3;43;2.953;1.328;4.281;4.046;3.123;1.312;4.435;5.443;4.14;9;1.03;0.98;1.07;1.31;24.51;0.15;28.79;28.65;1.0;1.01
llama-3-8b-tp2;24576;4096;20480;4;43;3.582;1.328;4.91;4.776;3.93;1.313;5.243;6.205;4.97;9;0.99;0.96;1.05;1.25;24.51;0.17;29.42;29.48;1.0;1.0
llama-3-8b-tp2;24576;4096;24576;5;43;4.333;1.345;5.678;5.548;4.754;1.312;6.066;7.01;5.79;9;0.98;0.96;1.05;1.21;24.48;0.19;30.16;30.27;1.0;1.0



==> Figures/banner/v0/decode.csv <==
model;bs;sm-util;dram-util
llama-3-70b-tp8;16;4;31
llama-3-70b-tp8;32;7;55
llama-3-70b-tp8;64;11;82
llama-3-70b-tp8;128;11;85
llama-3-70b-tp8;256;10;81

==> Figures/banner/v0/fused.csv <==
model;cl;bs;sm-util;dram-util
llama-3-8b-tp2;1024;224;41;79
llama-3-8b-tp2;2048;224;42;80
llama-3-8b-tp2;4096;40;42;81

==> Figures/banner/v0/fusedattn_a100.csv <==
model;cl;bs;fa_p;fa_d;fa_serial;fi_p;fi_d;fi_serial;fi_fused;fa_fused;speedup_fi_serial;speedup_fi_fused;speedup_fa_fused;best_fused_op
llama-2-7b-tp8;1024;4;0.033;0.018;0.051;0.042;0.017;0.059;0.048;0.062;0.95;0.77;0.82;13
llama-2-7b-tp8;1024;8;0.033;0.022;0.055;0.043;0.02;0.063;0.058;0.061;1.03;0.95;0.9;13
llama-2-7b-tp8;1024;12;0.032;0.022;0.054;0.043;0.021;0.064;0.069;0.062;1.03;1.11;0.87;13
llama-2-7b-tp8;1024;16;0.032;0.028;0.06;0.043;0.027;0.07;0.054;0.064;1.09;0.84;0.94;11
llama-2-7b-tp8;1024;24;0.032;0.046;0.078;0.043;0.047;0.09;0.056;0.064;1.41;0.88;1.22;13
llama-2-7b-tp8;1024;32;0.032;0.058;0.09;0.043;0.056;0.099;0.063;0.074;1.34;0.85;1.22;13
llama-2-7b-tp8;1024;40;0.033;0.07;0.103;0.043;0.064;0.107;0.079;0.074;1.45;1.07;1.39;13
llama-2-7b-tp8;1024;48;0.032;0.07;0.102;0.045;0.073;0.118;0.102;0.08;1.47;1.27;1.27;13
llama-2-7b-tp8;1024;56;0.033;0.096;0.129;0.043;0.097;0.14;0.114;0.09;1.56;1.27;1.43;13
llama-2-7b-tp8;1024;64;0.033;0.104;0.137;0.044;0.103;0.147;0.109;0.101;1.46;1.08;1.36;11
llama-2-7b-tp8;1024;80;0.033;0.113;0.146;0.046;0.117;0.163;0.129;0.122;1.34;1.06;1.2;11
llama-2-7b-tp8;1024;96;0.033;0.13;0.163;0.048;0.135;0.183;0.149;0.143;1.28;1.04;1.14;13
llama-2-7b-tp8;1024;112;0.033;0.165;0.198;0.046;0.161;0.207;0.168;0.163;1.27;1.03;1.21;13
llama-2-7b-tp8;1024;128;0.033;0.176;0.209;0.047;0.177;0.224;0.189;0.182;1.23;1.04;1.15;11
llama-2-7b-tp8;1024;144;0.034;0.191;0.225;0.047;0.196;0.243;0.209;0.202;1.2;1.03;1.11;11
llama-2-7b-tp8;1024;160;0.033;0.21;0.243;0.048;0.214;0.262;0.228;0.22;1.19;1.04;1.1;11
llama-2-7b-tp8;1024;176;0.033;0.238;0.271;0.047;0.237;0.284;0.247;0.239;1.19;1.03;1.13;11
llama-2-7b-tp8;1024;192;0.033;0.251;0.284;0.048;0.256;0.304;0.266;0.266;1.14;1.0;1.07;9
llama-2-7b-tp8;1024;208;0.033;0.273;0.306;0.048;0.274;0.322;0.287;0.286;1.13;1.0;1.07;13
llama-2-7b-tp8;1024;224;0.034;0.299;0.333;0.048;0.297;0.345;0.309;0.303;1.14;1.02;1.1;13
llama-2-7b-tp8;1024;240;0.034;0.316;0.35;0.048;0.315;0.363;0.329;0.323;1.12;1.02;1.08;13
llama-2-7b-tp8;1024;256;0.035;0.335;0.37;0.049;0.334;0.383;0.348;0.342;1.12;1.02;1.08;13
llama-2-7b-tp8;1024;272;0.035;0.354;0.389;0.048;0.356;0.404;0.367;0.36;1.12;1.02;1.08;11
llama-2-7b-tp8;1024;288;0.034;0.375;0.409;0.049;0.376;0.425;0.388;0.38;1.12;1.02;1.08;11
llama-2-7b-tp8;1024;304;0.035;0.392;0.427;0.048;0.395;0.443;0.408;0.399;1.11;1.02;1.07;11
llama-2-7b-tp8;1024;320;0.034;0.411;0.445;0.048;0.413;0.461;0.428;0.418;1.1;1.02;1.06;11
llama-2-7b-tp8;1024;336;0.034;0.433;0.467;0.049;0.436;0.485;0.448;0.436;1.11;1.03;1.07;11
llama-2-7b-tp8;1024;352;0.034;0.454;0.488;0.05;0.455;0.505;0.467;0.455;1.11;1.03;1.07;11
llama-2-7b-tp8;1024;368;0.034;0.474;0.508;0.051;0.474;0.525;0.487;0.473;1.11;1.03;1.07;11
llama-2-7b-tp8;1024;384;0.034;0.494;0.528;0.051;0.496;0.547;0.505;0.491;1.11;1.03;1.08;11
llama-2-7b-tp8;1024;400;0.034;0.515;0.549;0.051;0.515;0.566;0.527;0.509;1.11;1.04;1.08;11
llama-2-7b-tp8;1024;416;0.034;0.537;0.571;0.05;0.534;0.584;0.547;0.538;1.09;1.02;1.06;9
llama-2-7b-tp8;1024;432;0.034;0.558;0.592;0.05;0.553;0.603;0.567;0.558;1.08;1.02;1.06;13
llama-2-7b-tp8;1024;448;0.034;0.575;0.609;0.05;0.574;0.624;0.589;0.577;1.08;1.02;1.06;13
llama-2-7b-tp8;1024;464;0.035;0.601;0.636;0.049;0.594;0.643;0.608;0.597;1.08;1.02;1.07;13
llama-2-7b-tp8;1024;480;0.034;0.617;0.651;0.051;0.614;0.665;0.627;0.613;1.08;1.02;1.06;11
llama-2-7b-tp8;1024;496;0.035;0.635;0.67;0.049;0.635;0.684;0.647;0.631;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;512;0.035;0.656;0.691;0.049;0.654;0.703;0.667;0.65;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;528;0.036;0.675;0.711;0.049;0.674;0.723;0.687;0.67;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;544;0.035;0.695;0.73;0.05;0.693;0.743;0.707;0.688;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;560;0.035;0.717;0.752;0.05;0.714;0.764;0.728;0.707;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;576;0.035;0.736;0.771;0.051;0.734;0.785;0.747;0.726;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;592;0.035;0.755;0.79;0.051;0.753;0.804;0.766;0.743;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;608;0.035;0.778;0.813;0.051;0.773;0.824;0.785;0.761;1.08;1.03;1.07;11
llama-2-7b-tp8;1024;624;0.036;0.797;0.833;0.05;0.793;0.843;0.805;0.785;1.07;1.03;1.06;11
llama-2-7b-tp8;1024;640;0.035;0.818;0.853;0.051;0.812;0.863;0.824;0.813;1.06;1.01;1.05;13
llama-2-7b-tp8;1024;656;0.035;0.84;0.875;0.051;0.832;0.883;0.847;0.832;1.06;1.02;1.05;13
llama-2-7b-tp8;1024;672;0.035;0.867;0.902;0.052;0.852;0.904;0.867;0.851;1.06;1.02;1.06;13
llama-2-7b-tp8;1024;688;0.035;0.886;0.921;0.052;0.873;0.925;0.887;0.865;1.07;1.03;1.06;11
llama-2-7b-tp8;1024;704;0.035;0.903;0.938;0.053;0.893;0.946;0.907;0.882;1.07;1.03;1.06;11
llama-2-7b-tp8;1024;720;0.035;0.928;0.963;0.051;0.914;0.965;0.926;0.9;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;736;0.035;0.949;0.984;0.051;0.933;0.984;0.946;0.919;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;752;0.035;0.969;1.004;0.05;0.952;1.002;0.966;0.938;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;768;0.035;0.99;1.025;0.05;0.973;1.023;0.986;0.957;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;784;0.035;1.011;1.046;0.05;0.992;1.042;1.006;0.976;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;800;0.035;1.029;1.064;0.051;1.013;1.064;1.111;0.994;1.07;1.12;1.07;11
llama-2-7b-tp8;1024;816;0.036;1.053;1.089;0.051;1.032;1.083;1.045;1.013;1.07;1.03;1.08;11
llama-2-7b-tp8;1024;832;0.035;1.072;1.107;0.051;1.052;1.103;1.064;1.032;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;848;0.036;1.09;1.126;0.052;1.072;1.124;1.085;1.062;1.06;1.02;1.06;11
llama-2-7b-tp8;1024;864;0.036;1.113;1.149;0.05;1.091;1.141;1.105;1.085;1.05;1.02;1.06;13
llama-2-7b-tp8;1024;880;0.035;1.13;1.165;0.049;1.111;1.16;1.126;1.104;1.05;1.02;1.06;13
llama-2-7b-tp8;1024;896;0.035;1.149;1.184;0.049;1.131;1.18;1.146;1.117;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;912;0.035;1.169;1.204;0.05;1.151;1.201;1.166;1.135;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;928;0.035;1.188;1.223;0.052;1.171;1.223;1.184;1.152;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;944;0.035;1.208;1.243;0.05;1.191;1.241;1.204;1.169;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;960;0.035;1.225;1.26;0.052;1.211;1.263;1.225;1.189;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;976;0.034;1.246;1.28;0.05;1.23;1.28;1.245;1.208;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;992;0.035;1.261;1.296;0.051;1.25;1.301;1.264;1.226;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;1008;0.035;1.282;1.317;0.051;1.27;1.321;1.284;1.245;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;1024;0.035;1.305;1.34;0.051;1.289;1.34;1.304;1.264;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;1040;0.035;1.321;1.356;0.051;1.309;1.36;1.323;1.281;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;1056;0.035;1.34;1.375;0.051;1.329;1.38;1.343;1.304;1.06;1.03;1.05;11
llama-2-7b-tp8;1024;1072;0.035;1.358;1.393;0.051;1.348;1.399;1.362;1.329;1.05;1.02;1.05;11
llama-2-7b-tp8;1024;1088;0.036;1.377;1.413;0.049;1.368;1.417;1.383;1.354;1.05;1.02;1.04;11
llama-2-7b-tp8;1024;1104;0.035;1.395;1.43;0.05;1.388;1.438;1.403;1.369;1.05;1.02;1.04;11
llama-2-7b-tp8;1024;1120;0.035;1.415;1.45;0.05;1.409;1.459;1.543;1.384;1.05;1.11;1.05;11
llama-2-7b-tp8;2048;4;0.064;0.023;0.087;0.099;0.02;0.119;0.123;0.109;1.09;1.13;0.8;0
llama-2-7b-tp8;2048;8;0.059;0.029;0.088;0.098;0.027;0.125;0.127;0.112;1.12;1.13;0.79;0
llama-2-7b-tp8;2048;12;0.059;0.047;0.106;0.099;0.047;0.146;0.126;0.12;1.22;1.05;0.88;0
llama-2-7b-tp8;2048;16;0.059;0.057;0.116;0.099;0.058;0.157;0.175;0.131;1.2;1.34;0.89;0
llama-2-7b-tp8;2048;24;0.059;0.077;0.136;0.1;0.077;0.177;0.182;0.138;1.28;1.32;0.99;11
llama-2-7b-tp8;2048;32;0.06;0.101;0.161;0.101;0.099;0.2;0.145;0.145;1.38;1.0;1.11;11
llama-2-7b-tp8;2048;40;0.061;0.122;0.183;0.103;0.115;0.218;0.173;0.144;1.51;1.2;1.27;11
llama-2-7b-tp8;2048;48;0.063;0.13;0.193;0.103;0.133;0.236;0.204;0.155;1.52;1.32;1.25;11
llama-2-7b-tp8;2048;56;0.065;0.191;0.256;0.1;0.18;0.28;0.217;0.18;1.56;1.21;1.42;11
llama-2-7b-tp8;2048;64;0.064;0.204;0.268;0.102;0.191;0.293;0.229;0.201;1.46;1.14;1.33;11
llama-2-7b-tp8;2048;80;0.065;0.218;0.283;0.104;0.217;0.321;0.262;0.242;1.33;1.08;1.17;13
llama-2-7b-tp8;2048;96;0.064;0.257;0.321;0.105;0.254;0.359;0.32;0.281;1.28;1.14;1.14;11
llama-2-7b-tp8;2048;112;0.064;0.327;0.391;0.104;0.312;0.416;0.357;0.323;1.29;1.11;1.21;11
llama-2-7b-tp8;2048;128;0.065;0.346;0.411;0.105;0.336;0.441;0.369;0.364;1.21;1.01;1.13;11
llama-2-7b-tp8;2048;144;0.063;0.384;0.447;0.105;0.373;0.478;0.408;0.401;1.19;1.02;1.11;11
llama-2-7b-tp8;2048;160;0.063;0.423;0.486;0.104;0.409;0.513;0.446;0.447;1.15;1.0;1.09;9
llama-2-7b-tp8;2048;176;0.063;0.467;0.53;0.105;0.459;0.564;0.486;0.485;1.16;1.0;1.09;13
llama-2-7b-tp8;2048;192;0.064;0.497;0.561;0.107;0.492;0.599;0.527;0.524;1.14;1.01;1.07;13
llama-2-7b-tp8;2048;208;0.065;0.548;0.613;0.105;0.528;0.633;0.568;0.563;1.12;1.01;1.09;13
llama-2-7b-tp8;2048;224;0.065;0.583;0.648;0.106;0.58;0.686;0.613;0.603;1.14;1.02;1.07;13
llama-2-7b-tp8;2048;240;0.065;0.624;0.689;0.106;0.611;0.717;0.651;0.64;1.12;1.02;1.08;13
llama-2-7b-tp8;2048;256;0.065;0.67;0.735;0.107;0.648;0.755;0.689;0.684;1.1;1.01;1.07;13
llama-2-7b-tp8;2048;272;0.065;0.703;0.768;0.107;0.695;0.802;0.726;0.721;1.11;1.01;1.07;11
llama-2-7b-tp8;2048;288;0.064;0.742;0.806;0.107;0.731;0.838;0.764;0.756;1.11;1.01;1.07;9
llama-2-7b-tp8;2048;304;0.064;0.789;0.853;0.105;0.766;0.871;0.805;0.794;1.1;1.01;1.07;9
llama-2-7b-tp8;2048;320;0.064;0.826;0.89;0.108;0.803;0.911;0.842;0.832;1.09;1.01;1.07;9
llama-2-7b-tp8;2048;336;0.064;0.869;0.933;0.107;0.852;0.959;0.882;0.869;1.1;1.01;1.07;9
llama-2-7b-tp8;2048;352;0.064;0.91;0.974;0.106;0.886;0.992;0.921;0.906;1.09;1.02;1.08;11
llama-2-7b-tp8;2048;368;0.064;0.948;1.012;0.107;0.923;1.03;0.958;0.941;1.09;1.02;1.08;11
llama-2-7b-tp8;2048;384;0.064;0.988;1.052;0.106;0.971;1.077;0.996;0.99;1.09;1.01;1.06;9
llama-2-7b-tp8;2048;400;0.064;1.033;1.097;0.106;1.005;1.111;1.036;1.029;1.08;1.01;1.07;9
llama-2-7b-tp8;2048;416;0.065;1.071;1.136;0.105;1.042;1.147;1.077;1.069;1.07;1.01;1.06;9
llama-2-7b-tp8;2048;432;0.064;1.112;1.176;0.107;1.079;1.186;1.119;1.11;1.07;1.01;1.06;9
llama-2-7b-tp8;2048;448;0.064;1.151;1.215;0.106;1.124;1.23;1.162;1.154;1.07;1.01;1.05;11
llama-2-7b-tp8;2048;464;0.064;1.187;1.251;0.106;1.16;1.266;1.2;1.187;1.07;1.01;1.05;11
llama-2-7b-tp8;2048;480;0.064;1.231;1.295;0.107;1.198;1.305;1.238;1.223;1.07;1.01;1.06;11
llama-2-7b-tp8;2048;496;0.064;1.267;1.331;0.107;1.244;1.351;1.275;1.255;1.08;1.02;1.06;9
llama-2-7b-tp8;2048;512;0.063;1.306;1.369;0.108;1.279;1.387;1.314;1.292;1.07;1.02;1.06;9
llama-2-7b-tp8;2048;528;0.063;1.342;1.405;0.107;1.315;1.422;1.354;1.331;1.07;1.02;1.06;9
llama-2-7b-tp8;2048;544;0.065;1.382;1.447;0.107;1.357;1.464;1.392;1.369;1.07;1.02;1.06;9
llama-2-7b-tp8;2048;560;0.063;1.417;1.48;0.106;1.397;1.503;1.431;1.406;1.07;1.02;1.05;9
llama-2-7b-tp8;4096;4;0.225;0.03;0.255;0.243;0.027;0.27;0.339;0.268;1.01;1.26;0.95;0
llama-2-7b-tp8;4096;8;0.22;0.058;0.278;0.243;0.058;0.301;0.294;0.267;1.13;1.1;1.04;0
llama-2-7b-tp8;4096;12;0.221;0.077;0.298;0.246;0.077;0.323;0.307;0.277;1.17;1.11;1.08;0
llama-2-7b-tp8;4096;16;0.222;0.098;0.32;0.246;0.098;0.344;0.351;0.283;1.22;1.24;1.13;0
llama-2-7b-tp8;4096;24;0.222;0.137;0.359;0.248;0.137;0.385;0.39;0.305;1.26;1.28;1.18;11
llama-2-7b-tp8;4096;32;0.223;0.18;0.403;0.247;0.187;0.434;0.454;0.332;1.31;1.37;1.21;11
llama-2-7b-tp8;4096;40;0.224;0.219;0.443;0.249;0.216;0.465;0.546;0.352;1.32;1.55;1.26;11
llama-2-7b-tp8;4096;48;0.224;0.256;0.48;0.251;0.253;0.504;0.638;0.337;1.5;1.89;1.42;11
llama-2-7b-tp8;4096;56;0.225;0.376;0.601;0.247;0.349;0.596;0.689;0.368;1.62;1.87;1.63;11
llama-2-7b-tp8;4096;64;0.225;0.408;0.633;0.249;0.372;0.621;0.497;0.422;1.47;1.18;1.5;11
llama-2-7b-tp8;4096;80;0.225;0.439;0.664;0.251;0.417;0.668;0.591;0.477;1.4;1.24;1.39;11
llama-2-7b-tp8;4096;96;0.226;0.535;0.761;0.251;0.492;0.743;0.679;0.567;1.31;1.2;1.34;9
llama-2-7b-tp8;4096;112;0.227;0.635;0.862;0.251;0.615;0.866;0.772;0.678;1.28;1.14;1.27;9
llama-2-7b-tp8;4096;128;0.228;0.693;0.921;0.252;0.658;0.91;0.842;0.754;1.21;1.12;1.22;9
llama-2-7b-tp8;4096;144;0.227;0.812;1.039;0.252;0.728;0.98;0.947;0.828;1.18;1.14;1.25;9
llama-2-7b-tp8;4096;160;0.227;0.891;1.118;0.254;0.799;1.053;1.037;0.902;1.17;1.15;1.24;9
llama-2-7b-tp8;4096;176;0.228;0.976;1.204;0.252;0.905;1.157;1.123;0.977;1.18;1.15;1.23;9
llama-2-7b-tp8;4096;192;0.228;1.067;1.295;0.251;0.965;1.216;1.214;1.054;1.15;1.15;1.23;9
llama-2-7b-tp8;4096;208;0.228;1.142;1.37;0.251;1.037;1.288;1.304;1.128;1.14;1.16;1.21;9
llama-2-7b-tp8;4096;224;0.227;1.227;1.454;0.252;1.146;1.398;1.398;1.234;1.13;1.13;1.18;11
llama-2-7b-tp8;4096;240;0.226;1.328;1.554;0.253;1.203;1.456;1.483;1.304;1.12;1.14;1.19;11
llama-2-7b-tp8;4096;256;0.227;1.397;1.624;0.254;1.274;1.528;1.45;1.378;1.11;1.05;1.18;9
llama-2-7b-tp8;4096;272;0.227;1.496;1.723;0.253;1.377;1.63;1.52;1.433;1.14;1.06;1.2;9
llama-2-7b-tp8;6144;4;0.365;0.049;0.414;0.387;0.047;0.434;0.488;0.431;1.01;1.13;0.96;0
llama-2-7b-tp8;6144;8;0.36;0.077;0.437;0.389;0.078;0.467;0.54;0.457;1.02;1.18;0.96;11
llama-2-7b-tp8;6144;12;0.36;0.108;0.468;0.39;0.108;0.498;0.584;0.484;1.03;1.21;0.97;11
llama-2-7b-tp8;6144;16;0.361;0.138;0.499;0.391;0.138;0.529;0.63;0.513;1.03;1.23;0.97;9
llama-2-7b-tp8;6144;24;0.361;0.2;0.561;0.392;0.198;0.59;0.716;0.536;1.1;1.34;1.05;9
llama-2-7b-tp8;6144;32;0.362;0.261;0.623;0.394;0.275;0.669;0.824;0.556;1.2;1.48;1.12;9
llama-2-7b-tp8;6144;40;0.363;0.318;0.681;0.394;0.318;0.712;0.905;0.582;1.22;1.55;1.17;9
llama-2-7b-tp8;6144;48;0.363;0.389;0.752;0.397;0.372;0.769;1.021;0.61;1.26;1.67;1.23;9
llama-2-7b-tp8;6144;56;0.363;0.564;0.927;0.391;0.522;0.913;1.09;0.639;1.43;1.71;1.45;9
llama-2-7b-tp8;6144;64;0.364;0.608;0.972;0.392;0.56;0.952;1.193;0.678;1.4;1.76;1.43;9
llama-2-7b-tp8;6144;80;0.365;0.67;1.035;0.397;0.623;1.02;1.337;0.786;1.3;1.7;1.32;9
llama-2-7b-tp8;6144;96;0.365;0.837;1.202;0.396;0.729;1.125;1.092;0.907;1.24;1.2;1.33;9
llama-2-7b-tp8;6144;112;0.366;0.956;1.322;0.396;0.925;1.321;1.225;1.068;1.24;1.15;1.24;9
llama-2-7b-tp8;6144;128;0.365;1.069;1.434;0.395;0.982;1.377;1.346;1.196;1.15;1.13;1.2;9
llama-2-7b-tp8;6144;144;0.366;1.24;1.606;0.396;1.085;1.481;1.494;1.305;1.13;1.14;1.23;9
llama-2-7b-tp8;6144;160;0.366;1.333;1.699;0.397;1.191;1.588;1.637;1.4;1.13;1.17;1.21;9
llama-2-7b-tp8;6144;176;0.366;1.48;1.846;0.395;1.354;1.749;1.777;1.505;1.16;1.18;1.23;9
llama-2-7b-tp8;8192;4;0.589;0.059;0.648;0.626;0.058;0.684;0.766;0.648;1.06;1.18;1.0;9
llama-2-7b-tp8;8192;8;0.585;0.099;0.684;0.629;0.098;0.727;0.783;0.67;1.09;1.17;1.02;9
llama-2-7b-tp8;8192;12;0.583;0.138;0.721;0.631;0.138;0.769;0.916;0.687;1.12;1.33;1.05;9
llama-2-7b-tp8;8192;16;0.583;0.18;0.763;0.631;0.179;0.81;0.969;0.71;1.14;1.36;1.07;9
llama-2-7b-tp8;8192;24;0.582;0.258;0.84;0.631;0.258;0.889;1.007;0.759;1.17;1.33;1.11;9
llama-2-7b-tp8;8192;32;0.585;0.342;0.927;0.63;0.362;0.992;1.184;0.816;1.22;1.45;1.14;9
llama-2-7b-tp8;8192;40;0.582;0.419;1.001;0.633;0.42;1.053;1.328;0.863;1.22;1.54;1.16;9
llama-2-7b-tp8;8192;48;0.585;0.521;1.106;0.635;0.492;1.127;1.396;0.922;1.22;1.51;1.2;9
llama-2-7b-tp8;8192;56;0.583;0.748;1.331;0.629;0.695;1.324;1.564;0.988;1.34;1.58;1.35;9
llama-2-7b-tp8;8192;64;0.584;0.807;1.391;0.631;0.74;1.371;1.646;1.045;1.31;1.58;1.33;9
llama-2-7b-tp8;8192;80;0.585;0.882;1.467;0.633;0.823;1.456;1.893;1.14;1.28;1.66;1.29;9
llama-2-7b-tp8;8192;96;0.584;1.097;1.681;0.631;0.968;1.599;2.146;1.292;1.24;1.66;1.3;9
llama-2-7b-tp8;8192;112;0.584;1.255;1.839;0.631;1.232;1.863;2.428;1.43;1.3;1.7;1.29;9
llama-2-7b-tp8;8192;128;0.586;1.406;1.992;0.634;1.302;1.936;1.891;1.577;1.23;1.2;1.26;9
llama-2-7b-tp8;12288;4;1.132;0.081;1.213;1.174;0.078;1.252;1.364;1.31;0.96;1.04;0.93;9
llama-2-7b-tp8;12288;8;1.128;0.138;1.266;1.176;0.138;1.314;1.417;1.33;0.99;1.07;0.95;9
llama-2-7b-tp8;12288;12;1.126;0.2;1.326;1.176;0.198;1.374;1.645;1.357;1.01;1.21;0.98;9
llama-2-7b-tp8;12288;16;1.129;0.259;1.388;1.176;0.257;1.433;1.677;1.384;1.04;1.21;1.0;9
llama-2-7b-tp8;12288;24;1.127;0.378;1.505;1.178;0.377;1.555;1.915;1.448;1.07;1.32;1.04;9
llama-2-7b-tp8;12288;32;1.127;0.506;1.633;1.176;0.536;1.712;2.025;1.519;1.13;1.33;1.08;9
llama-2-7b-tp8;12288;40;1.129;0.628;1.757;1.179;0.623;1.802;2.235;1.595;1.13;1.4;1.1;9
llama-2-7b-tp8;12288;48;1.132;0.785;1.917;1.182;0.73;1.912;2.437;1.665;1.15;1.46;1.15;9
llama-2-7b-tp8;12288;56;1.134;1.107;2.241;1.18;1.036;2.216;2.604;1.74;1.27;1.5;1.29;9
llama-2-7b-tp8;12288;64;1.13;1.2;2.33;1.178;1.107;2.285;2.777;1.819;1.26;1.53;1.28;9
llama-2-7b-tp8;12288;80;1.128;1.314;2.442;1.183;1.23;2.413;3.131;2.002;1.21;1.56;1.22;9
llama-2-7b-tp8;16384;4;1.855;0.101;1.956;2.007;0.098;2.105;2.272;2.082;1.01;1.09;0.94;9
llama-2-7b-tp8;16384;8;1.854;0.18;2.034;2.01;0.179;2.189;2.42;2.116;1.03;1.14;0.96;9
llama-2-7b-tp8;16384;12;1.857;0.259;2.116;2.009;0.258;2.267;2.577;2.149;1.05;1.2;0.98;9
llama-2-7b-tp8;16384;16;1.849;0.34;2.189;2.007;0.338;2.345;2.66;2.182;1.07;1.22;1.0;9
llama-2-7b-tp8;16384;24;1.849;0.497;2.346;2.005;0.496;2.501;2.966;2.268;1.1;1.31;1.03;9
llama-2-7b-tp8;16384;32;1.855;0.669;2.524;2.008;0.711;2.719;3.169;2.366;1.15;1.34;1.07;9
llama-2-7b-tp8;16384;40;1.855;0.831;2.686;2.01;0.825;2.835;3.416;2.458;1.15;1.39;1.09;9
llama-2-7b-tp8;16384;48;1.855;1.032;2.887;2.006;0.969;2.975;3.651;2.547;1.17;1.43;1.13;9
llama-2-7b-tp8;16384;56;1.851;1.457;3.308;2.005;1.388;3.393;3.877;2.65;1.28;1.46;1.25;9
llama-2-7b-tp8;16384;64;1.853;1.589;3.442;2.011;1.48;3.491;4.076;2.761;1.26;1.48;1.25;9

llama-2-13b-tp8;1024;4;0.044;0.019;0.063;0.052;0.017;0.069;0.061;0.07;0.99;0.87;0.9;11
llama-2-13b-tp8;1024;8;0.041;0.022;0.063;0.052;0.02;0.072;0.071;0.07;1.03;1.01;0.9;13
llama-2-13b-tp8;1024;12;0.04;0.027;0.067;0.052;0.024;0.076;0.075;0.07;1.09;1.07;0.96;11
llama-2-13b-tp8;1024;16;0.04;0.045;0.085;0.052;0.042;0.094;0.056;0.071;1.32;0.79;1.2;11
llama-2-13b-tp8;1024;24;0.041;0.057;0.098;0.052;0.055;0.107;0.064;0.075;1.43;0.85;1.31;13
llama-2-13b-tp8;1024;32;0.041;0.072;0.113;0.053;0.064;0.117;0.087;0.084;1.39;1.04;1.35;11
llama-2-13b-tp8;1024;40;0.041;0.076;0.117;0.055;0.076;0.131;0.111;0.095;1.38;1.17;1.23;13
llama-2-13b-tp8;1024;48;0.042;0.107;0.149;0.053;0.099;0.152;0.12;0.107;1.42;1.12;1.39;13
llama-2-13b-tp8;1024;56;0.041;0.112;0.153;0.055;0.106;0.161;0.128;0.122;1.32;1.05;1.25;11
llama-2-13b-tp8;1024;64;0.042;0.118;0.16;0.056;0.118;0.174;0.131;0.135;1.29;0.97;1.19;0
llama-2-13b-tp8;1024;80;0.041;0.142;0.183;0.059;0.142;0.201;0.156;0.165;1.22;0.95;1.11;13
llama-2-13b-tp8;1024;96;0.042;0.178;0.22;0.056;0.171;0.227;0.182;0.19;1.19;0.96;1.16;13
llama-2-13b-tp8;1024;112;0.041;0.191;0.232;0.057;0.194;0.251;0.208;0.211;1.19;0.99;1.1;11
llama-2-13b-tp8;1024;128;0.042;0.216;0.258;0.061;0.216;0.277;0.233;0.241;1.15;0.97;1.07;11
llama-2-13b-tp8;1024;144;0.041;0.249;0.29;0.06;0.244;0.304;0.259;0.264;1.15;0.98;1.1;9
llama-2-13b-tp8;1024;160;0.042;0.27;0.312;0.059;0.269;0.328;0.284;0.288;1.14;0.99;1.08;13
llama-2-13b-tp8;1024;176;0.042;0.305;0.347;0.057;0.296;0.353;0.309;0.318;1.11;0.97;1.09;13
llama-2-13b-tp8;1024;192;0.042;0.324;0.366;0.06;0.319;0.379;0.334;0.351;1.08;0.95;1.04;13
llama-2-13b-tp8;1024;208;0.043;0.346;0.389;0.058;0.344;0.402;0.359;0.356;1.13;1.01;1.09;13
llama-2-13b-tp8;1024;224;0.044;0.377;0.421;0.058;0.371;0.429;0.387;0.389;1.1;0.99;1.08;13
llama-2-13b-tp8;1024;240;0.043;0.393;0.436;0.059;0.396;0.455;0.411;0.402;1.13;1.02;1.08;13
llama-2-13b-tp8;1024;256;0.044;0.419;0.463;0.059;0.419;0.478;0.436;0.434;1.1;1.0;1.07;11
llama-2-13b-tp8;1024;272;0.043;0.45;0.493;0.059;0.447;0.506;0.462;0.46;1.1;1.0;1.07;11
llama-2-13b-tp8;1024;288;0.043;0.469;0.512;0.06;0.471;0.531;0.487;0.476;1.12;1.02;1.08;11
llama-2-13b-tp8;1024;304;0.043;0.498;0.541;0.06;0.497;0.557;0.512;0.502;1.11;1.02;1.08;11
llama-2-13b-tp8;1024;320;0.043;0.523;0.566;0.061;0.522;0.583;0.538;0.529;1.1;1.02;1.07;11
llama-2-13b-tp8;1024;336;0.043;0.55;0.593;0.058;0.547;0.605;0.563;0.558;1.08;1.01;1.06;13
llama-2-13b-tp8;1024;352;0.043;0.576;0.619;0.059;0.574;0.633;0.588;0.587;1.08;1.0;1.05;13
llama-2-13b-tp8;1024;368;0.043;0.604;0.647;0.061;0.597;0.658;0.612;0.607;1.08;1.01;1.07;13
llama-2-13b-tp8;1024;384;0.043;0.629;0.672;0.059;0.622;0.681;0.637;0.636;1.07;1.0;1.06;11
llama-2-13b-tp8;1024;400;0.044;0.653;0.697;0.06;0.648;0.708;0.662;0.653;1.08;1.01;1.07;11
llama-2-13b-tp8;1024;416;0.044;0.676;0.72;0.059;0.672;0.731;0.687;0.686;1.07;1.0;1.05;11
llama-2-13b-tp8;1024;432;0.043;0.701;0.744;0.059;0.697;0.756;0.714;0.702;1.08;1.02;1.06;11
llama-2-13b-tp8;1024;448;0.044;0.724;0.768;0.06;0.723;0.783;0.741;0.761;1.03;0.97;1.01;11
llama-2-13b-tp8;1024;464;0.043;0.751;0.794;0.058;0.749;0.807;0.766;0.748;1.08;1.02;1.06;11
llama-2-13b-tp8;1024;480;0.044;0.775;0.819;0.062;0.774;0.836;0.79;0.809;1.03;0.98;1.01;11
llama-2-13b-tp8;1024;496;0.042;0.802;0.844;0.06;0.799;0.859;0.814;0.802;1.07;1.01;1.05;9
llama-2-13b-tp8;1024;512;0.044;0.826;0.87;0.059;0.825;0.884;0.839;0.86;1.03;0.98;1.01;13
llama-2-13b-tp8;1024;528;0.044;0.853;0.897;0.061;0.849;0.91;0.864;0.854;1.07;1.01;1.05;13
llama-2-13b-tp8;1024;544;0.043;0.88;0.923;0.061;0.875;0.936;0.89;0.909;1.03;0.98;1.02;13
llama-2-13b-tp8;1024;560;0.043;0.907;0.95;0.06;0.899;0.959;0.915;0.896;1.07;1.02;1.06;11
llama-2-13b-tp8;1024;576;0.044;0.931;0.975;0.061;0.926;0.987;0.94;0.96;1.03;0.98;1.02;11
llama-2-13b-tp8;1024;592;0.043;0.958;1.001;0.061;0.95;1.011;0.964;0.945;1.07;1.02;1.06;11
llama-2-13b-tp8;1024;608;0.044;0.98;1.024;0.061;0.976;1.037;0.989;1.007;1.03;0.98;1.02;11
llama-2-13b-tp8;1024;624;0.044;1.004;1.048;0.06;1.001;1.061;1.014;0.992;1.07;1.02;1.06;11
llama-2-13b-tp8;1024;640;0.045;1.029;1.074;0.059;1.026;1.085;1.04;1.055;1.03;0.99;1.02;11
llama-2-13b-tp8;1024;656;0.043;1.051;1.094;0.061;1.051;1.112;1.067;1.059;1.05;1.01;1.03;11
llama-2-13b-tp8;1024;672;0.043;1.077;1.12;0.059;1.077;1.136;1.091;1.089;1.04;1.0;1.03;13
llama-2-13b-tp8;1024;688;0.043;1.102;1.145;0.06;1.102;1.162;1.115;1.123;1.03;0.99;1.02;13
llama-2-13b-tp8;1024;704;0.043;1.127;1.17;0.061;1.129;1.19;1.142;1.136;1.05;1.01;1.03;13
llama-2-13b-tp8;2048;4;0.078;0.025;0.103;0.129;0.02;0.149;0.133;0.112;1.33;1.19;0.92;0
llama-2-13b-tp8;2048;8;0.075;0.05;0.125;0.128;0.043;0.171;0.155;0.129;1.33;1.2;0.97;0
llama-2-13b-tp8;2048;12;0.075;0.057;0.132;0.129;0.055;0.184;0.175;0.135;1.36;1.3;0.98;0
llama-2-13b-tp8;2048;16;0.076;0.075;0.151;0.129;0.068;0.197;0.18;0.141;1.4;1.28;1.07;0
llama-2-13b-tp8;2048;24;0.075;0.103;0.178;0.13;0.096;0.226;0.193;0.152;1.49;1.27;1.17;11
llama-2-13b-tp8;2048;32;0.077;0.126;0.203;0.13;0.115;0.245;0.188;0.166;1.48;1.13;1.22;11
llama-2-13b-tp8;2048;40;0.079;0.141;0.22;0.133;0.138;0.271;0.213;0.179;1.51;1.19;1.23;11
llama-2-13b-tp8;2048;48;0.079;0.206;0.285;0.13;0.185;0.315;0.234;0.203;1.55;1.15;1.4;11
llama-2-13b-tp8;2048;56;0.079;0.214;0.293;0.131;0.196;0.327;0.253;0.229;1.43;1.1;1.28;11
llama-2-13b-tp8;2048;64;0.079;0.225;0.304;0.134;0.218;0.352;0.28;0.255;1.38;1.1;1.19;11
llama-2-13b-tp8;2048;80;0.078;0.271;0.349;0.134;0.264;0.398;0.342;0.312;1.28;1.1;1.12;11
llama-2-13b-tp8;2048;96;0.078;0.348;0.426;0.134;0.324;0.458;0.39;0.37;1.24;1.05;1.15;11
llama-2-13b-tp8;2048;112;0.077;0.373;0.45;0.134;0.367;0.501;0.443;0.414;1.21;1.07;1.09;11
llama-2-13b-tp8;2048;128;0.078;0.418;0.496;0.136;0.413;0.549;0.457;0.465;1.18;0.98;1.07;13
llama-2-13b-tp8;2048;144;0.079;0.486;0.565;0.134;0.469;0.603;0.507;0.51;1.18;0.99;1.11;13
llama-2-13b-tp8;2048;160;0.079;0.524;0.603;0.136;0.514;0.65;0.555;0.561;1.16;0.99;1.07;13
llama-2-13b-tp8;2048;176;0.079;0.599;0.678;0.134;0.575;0.709;0.605;0.611;1.16;0.99;1.11;13
llama-2-13b-tp8;2048;192;0.079;0.631;0.71;0.135;0.617;0.752;0.656;0.664;1.13;0.99;1.07;13
llama-2-13b-tp8;2048;208;0.08;0.676;0.756;0.135;0.662;0.797;0.707;0.717;1.11;0.99;1.05;13
llama-2-13b-tp8;2048;224;0.079;0.737;0.816;0.135;0.72;0.855;0.763;0.763;1.12;1.0;1.07;9
llama-2-13b-tp8;2048;240;0.078;0.777;0.855;0.136;0.765;0.901;0.811;0.808;1.12;1.0;1.06;9
llama-2-13b-tp8;2048;256;0.079;0.832;0.911;0.137;0.811;0.948;0.857;0.879;1.08;0.97;1.04;9
llama-2-13b-tp8;2048;272;0.078;0.883;0.961;0.135;0.866;1.001;0.905;0.905;1.11;1.0;1.06;9
llama-2-13b-tp8;2048;288;0.079;0.936;1.015;0.135;0.913;1.048;0.955;0.979;1.07;0.98;1.04;9
llama-2-13b-tp8;2048;304;0.079;0.985;1.064;0.136;0.966;1.102;1.003;1.004;1.1;1.0;1.06;9
llama-2-13b-tp8;2048;320;0.079;1.032;1.111;0.134;1.015;1.149;1.053;1.077;1.07;0.98;1.03;9
llama-2-13b-tp8;2048;336;0.079;1.088;1.167;0.137;1.062;1.199;1.102;1.113;1.08;0.99;1.05;9
llama-2-13b-tp8;2048;352;0.078;1.133;1.211;0.135;1.118;1.253;1.152;1.169;1.07;0.99;1.04;13
llama-2-13b-tp8;4096;4;0.229;0.052;0.281;0.245;0.043;0.288;0.34;0.285;1.01;1.19;0.99;11
llama-2-13b-tp8;4096;8;0.226;0.071;0.297;0.246;0.068;0.314;0.309;0.292;1.08;1.06;1.02;0
llama-2-13b-tp8;4096;12;0.226;0.097;0.323;0.25;0.093;0.343;0.335;0.313;1.1;1.07;1.03;0
llama-2-13b-tp8;4096;16;0.226;0.124;0.35;0.248;0.119;0.367;0.412;0.334;1.1;1.23;1.05;11
llama-2-13b-tp8;4096;24;0.227;0.178;0.405;0.249;0.18;0.429;0.484;0.358;1.2;1.35;1.13;11
llama-2-13b-tp8;4096;32;0.228;0.225;0.453;0.25;0.216;0.466;0.6;0.396;1.18;1.52;1.14;11
llama-2-13b-tp8;4096;40;0.228;0.274;0.502;0.256;0.262;0.518;0.672;0.379;1.37;1.77;1.32;11
llama-2-13b-tp8;4096;48;0.228;0.409;0.637;0.25;0.354;0.604;0.732;0.41;1.47;1.79;1.55;11
llama-2-13b-tp8;4096;56;0.229;0.428;0.657;0.251;0.375;0.626;0.819;0.475;1.32;1.72;1.38;11
llama-2-13b-tp8;4096;64;0.23;0.448;0.678;0.253;0.418;0.671;0.635;0.519;1.29;1.22;1.31;9
llama-2-13b-tp8;4096;80;0.229;0.548;0.777;0.254;0.51;0.764;0.729;0.622;1.23;1.17;1.25;9
llama-2-13b-tp8;4096;96;0.232;0.688;0.92;0.26;0.63;0.89;0.845;0.772;1.15;1.09;1.19;9
llama-2-13b-tp8;4096;112;0.231;0.772;1.003;0.257;0.713;0.97;0.95;0.851;1.14;1.12;1.18;9
llama-2-13b-tp8;4096;128;0.231;0.887;1.118;0.253;0.803;1.056;1.064;0.941;1.12;1.13;1.19;9
llama-2-13b-tp8;4096;144;0.231;0.99;1.221;0.254;0.915;1.169;1.176;1.035;1.13;1.14;1.18;9
llama-2-13b-tp8;4096;160;0.231;1.116;1.347;0.255;1.006;1.261;1.286;1.132;1.11;1.14;1.19;9
llama-2-13b-tp8;4096;176;0.23;1.209;1.439;0.255;1.133;1.388;1.399;1.261;1.1;1.11;1.14;11
llama-2-13b-tp8;6144;4;0.415;0.057;0.472;0.445;0.055;0.5;0.554;0.477;1.05;1.16;0.99;9
llama-2-13b-tp8;6144;8;0.412;0.096;0.508;0.444;0.093;0.537;0.589;0.489;1.1;1.2;1.04;9
llama-2-13b-tp8;6144;12;0.413;0.138;0.551;0.446;0.132;0.578;0.667;0.504;1.15;1.32;1.09;9
llama-2-13b-tp8;6144;16;0.412;0.175;0.587;0.447;0.17;0.617;0.761;0.526;1.17;1.45;1.12;9
llama-2-13b-tp8;6144;24;0.414;0.252;0.666;0.448;0.264;0.712;0.861;0.574;1.24;1.5;1.16;9
llama-2-13b-tp8;6144;32;0.415;0.325;0.74;0.447;0.319;0.766;0.996;0.624;1.23;1.6;1.19;9
llama-2-13b-tp8;6144;40;0.417;0.412;0.829;0.453;0.386;0.839;1.096;0.676;1.24;1.62;1.23;9
llama-2-13b-tp8;6144;48;0.418;0.614;1.032;0.446;0.527;0.973;1.212;0.735;1.32;1.65;1.4;9
llama-2-13b-tp8;6144;56;0.416;0.641;1.057;0.45;0.556;1.006;1.29;0.791;1.27;1.63;1.34;9
llama-2-13b-tp8;6144;64;0.415;0.675;1.09;0.451;0.623;1.074;1.44;0.855;1.26;1.68;1.27;9
llama-2-13b-tp8;6144;80;0.414;0.848;1.262;0.451;0.759;1.21;1.664;1.0;1.21;1.66;1.26;9
llama-2-13b-tp8;6144;96;0.414;1.018;1.432;0.451;0.941;1.392;1.358;1.142;1.22;1.19;1.25;9
llama-2-13b-tp8;6144;112;0.417;1.166;1.583;0.45;1.061;1.511;1.535;1.335;1.13;1.15;1.19;9
llama-2-13b-tp8;8192;4;0.699;0.071;0.77;0.763;0.068;0.831;0.868;0.787;1.06;1.1;0.98;9
llama-2-13b-tp8;8192;8;0.696;0.122;0.818;0.765;0.118;0.883;0.931;0.806;1.1;1.16;1.01;9
llama-2-13b-tp8;8192;12;0.694;0.176;0.87;0.763;0.17;0.933;1.023;0.83;1.12;1.23;1.05;9
llama-2-13b-tp8;8192;16;0.693;0.224;0.917;0.765;0.22;0.985;1.114;0.849;1.16;1.31;1.08;9
llama-2-13b-tp8;8192;24;0.698;0.325;1.023;0.766;0.347;1.113;1.28;0.904;1.23;1.42;1.13;9
llama-2-13b-tp8;8192;32;0.694;0.427;1.121;0.767;0.42;1.187;1.388;0.965;1.23;1.44;1.16;9
llama-2-13b-tp8;8192;40;0.695;0.546;1.241;0.77;0.509;1.279;1.585;1.032;1.24;1.54;1.2;9
llama-2-13b-tp8;8192;48;0.7;0.816;1.516;0.763;0.697;1.46;1.706;1.104;1.32;1.55;1.37;9
llama-2-13b-tp8;8192;56;0.693;0.846;1.539;0.765;0.736;1.501;1.881;1.172;1.28;1.6;1.31;9
llama-2-13b-tp8;8192;64;0.697;0.891;1.588;0.766;0.82;1.586;2.039;1.253;1.27;1.63;1.27;9
llama-2-13b-tp8;8192;80;0.696;1.114;1.81;0.764;1.005;1.769;2.313;1.431;1.24;1.62;1.26;9
llama-2-13b-tp8;12288;4;1.339;0.098;1.437;1.484;0.093;1.577;1.702;1.533;1.03;1.11;0.94;9
llama-2-13b-tp8;12288;8;1.332;0.175;1.507;1.487;0.169;1.656;1.831;1.559;1.06;1.17;0.97;9
llama-2-13b-tp8;12288;12;1.333;0.252;1.585;1.491;0.245;1.736;1.9;1.591;1.09;1.19;1.0;9
llama-2-13b-tp8;12288;16;1.334;0.33;1.664;1.492;0.323;1.815;1.991;1.624;1.12;1.23;1.02;9
llama-2-13b-tp8;12288;24;1.335;0.482;1.817;1.487;0.513;2.0;2.268;1.7;1.18;1.33;1.07;9
llama-2-13b-tp8;12288;32;1.337;0.626;1.963;1.488;0.625;2.113;2.49;1.79;1.18;1.39;1.1;9
llama-2-13b-tp8;12288;40;1.33;0.818;2.148;1.494;0.757;2.251;2.736;1.883;1.2;1.45;1.14;9
llama-2-13b-tp8;12288;48;1.333;1.22;2.553;1.486;1.044;2.53;2.975;1.988;1.27;1.5;1.28;9
llama-2-13b-tp8;12288;56;1.334;1.27;2.604;1.487;1.098;2.585;3.178;2.09;1.24;1.52;1.25;9
llama-2-13b-tp8;16384;4;2.252;0.123;2.375;2.438;0.118;2.556;2.719;2.509;1.02;1.08;0.95;9
llama-2-13b-tp8;16384;8;2.258;0.224;2.482;2.433;0.219;2.652;2.877;2.54;1.04;1.13;0.98;9
llama-2-13b-tp8;16384;12;2.26;0.327;2.587;2.434;0.321;2.755;3.047;2.583;1.07;1.18;1.0;9
llama-2-13b-tp8;16384;16;2.253;0.426;2.679;2.435;0.424;2.859;3.145;2.626;1.09;1.2;1.02;9
llama-2-13b-tp8;16384;24;2.255;0.627;2.882;2.422;0.679;3.101;3.524;2.731;1.14;1.29;1.06;9
llama-2-13b-tp8;16384;32;2.258;0.827;3.085;2.435;0.825;3.26;3.799;2.838;1.15;1.34;1.09;9
llama-2-13b-tp8;16384;40;2.247;1.081;3.328;2.428;1.005;3.433;4.155;2.968;1.16;1.4;1.12;9

llama-3-8b-tp8;1024;4;0.035;0.019;0.054;0.044;0.013;0.057;0.044;0.08;0.71;0.55;0.67;9
llama-3-8b-tp8;1024;8;0.032;0.02;0.052;0.043;0.013;0.056;0.048;0.079;0.71;0.61;0.66;11
llama-3-8b-tp8;1024;12;0.032;0.02;0.052;0.043;0.014;0.057;0.047;0.081;0.7;0.58;0.64;11
llama-3-8b-tp8;1024;16;0.032;0.019;0.051;0.043;0.017;0.06;0.048;0.083;0.72;0.58;0.61;13
llama-3-8b-tp8;1024;24;0.032;0.02;0.052;0.043;0.017;0.06;0.057;0.08;0.75;0.71;0.65;13
llama-3-8b-tp8;1024;32;0.032;0.022;0.054;0.043;0.02;0.063;0.058;0.08;0.79;0.72;0.67;13
llama-3-8b-tp8;1024;40;0.033;0.022;0.055;0.043;0.02;0.063;0.059;0.08;0.79;0.74;0.69;13
llama-3-8b-tp8;1024;48;0.033;0.022;0.055;0.043;0.022;0.065;0.068;0.083;0.78;0.82;0.66;9
llama-3-8b-tp8;1024;56;0.032;0.026;0.058;0.043;0.024;0.067;0.07;0.081;0.83;0.86;0.72;11
llama-3-8b-tp8;1024;64;0.032;0.029;0.061;0.043;0.029;0.072;0.071;0.081;0.89;0.88;0.75;13
llama-3-8b-tp8;1024;80;0.033;0.046;0.079;0.043;0.043;0.086;0.05;0.082;1.05;0.61;0.96;13
llama-3-8b-tp8;1024;96;0.032;0.047;0.079;0.043;0.049;0.092;0.054;0.083;1.11;0.65;0.95;13
llama-3-8b-tp8;1024;112;0.032;0.054;0.086;0.043;0.052;0.095;0.06;0.09;1.06;0.67;0.96;11
llama-3-8b-tp8;1024;128;0.032;0.059;0.091;0.044;0.056;0.1;0.063;0.082;1.22;0.77;1.11;13
llama-3-8b-tp8;1024;144;0.033;0.065;0.098;0.044;0.061;0.105;0.068;0.08;1.31;0.85;1.23;11
llama-3-8b-tp8;1024;160;0.033;0.072;0.105;0.044;0.065;0.109;0.08;0.082;1.33;0.98;1.28;13
llama-3-8b-tp8;1024;176;0.033;0.068;0.101;0.046;0.069;0.115;0.092;0.082;1.4;1.12;1.23;13
llama-3-8b-tp8;1024;192;0.033;0.072;0.105;0.047;0.074;0.121;0.102;0.081;1.49;1.26;1.3;13
llama-3-8b-tp8;1024;208;0.034;0.077;0.111;0.046;0.079;0.125;0.11;0.083;1.51;1.33;1.34;13
llama-3-8b-tp8;1024;224;0.034;0.096;0.13;0.045;0.095;0.14;0.113;0.09;1.56;1.26;1.44;13
llama-3-8b-tp8;1024;240;0.034;0.104;0.138;0.045;0.099;0.144;0.116;0.096;1.5;1.21;1.44;13
llama-3-8b-tp8;1024;256;0.034;0.106;0.14;0.045;0.102;0.147;0.118;0.102;1.44;1.16;1.37;13
llama-3-8b-tp8;1024;272;0.034;0.108;0.142;0.046;0.105;0.151;0.121;0.107;1.41;1.13;1.33;13
llama-3-8b-tp8;1024;288;0.034;0.11;0.144;0.046;0.108;0.154;0.127;0.112;1.38;1.13;1.29;13
llama-3-8b-tp8;1024;304;0.034;0.113;0.147;0.048;0.112;0.16;0.131;0.117;1.37;1.12;1.26;11
llama-3-8b-tp8;1024;320;0.034;0.116;0.15;0.048;0.117;0.165;0.144;0.122;1.35;1.18;1.23;11
llama-3-8b-tp8;1024;336;0.034;0.121;0.155;0.048;0.122;0.17;0.149;0.127;1.34;1.17;1.22;11
llama-3-8b-tp8;1024;352;0.034;0.125;0.159;0.05;0.127;0.177;0.155;0.132;1.34;1.17;1.2;11
llama-3-8b-tp8;1024;368;0.034;0.13;0.164;0.05;0.132;0.182;0.158;0.138;1.32;1.14;1.19;13
llama-3-8b-tp8;1024;384;0.034;0.135;0.169;0.048;0.137;0.185;0.164;0.143;1.29;1.15;1.18;13
llama-3-8b-tp8;1024;400;0.034;0.139;0.173;0.049;0.141;0.19;0.168;0.147;1.29;1.14;1.18;11
llama-3-8b-tp8;1024;416;0.035;0.145;0.18;0.05;0.146;0.196;0.174;0.152;1.29;1.14;1.18;11
llama-3-8b-tp8;1024;432;0.035;0.149;0.184;0.048;0.151;0.199;0.179;0.157;1.27;1.14;1.17;11
llama-3-8b-tp8;1024;448;0.035;0.164;0.199;0.048;0.163;0.211;0.185;0.162;1.3;1.14;1.23;11
llama-3-8b-tp8;1024;464;0.035;0.17;0.205;0.048;0.167;0.215;0.19;0.167;1.29;1.14;1.23;13
llama-3-8b-tp8;1024;480;0.035;0.174;0.209;0.048;0.171;0.219;0.195;0.171;1.28;1.14;1.22;11
llama-3-8b-tp8;1024;496;0.034;0.177;0.211;0.048;0.174;0.222;0.2;0.177;1.25;1.13;1.19;13
llama-3-8b-tp8;1024;512;0.035;0.18;0.215;0.049;0.178;0.227;0.205;0.181;1.25;1.13;1.19;13
llama-3-8b-tp8;1024;528;0.034;0.183;0.217;0.048;0.183;0.231;0.209;0.186;1.24;1.12;1.17;11
llama-3-8b-tp8;1024;544;0.034;0.187;0.221;0.049;0.188;0.237;0.215;0.191;1.24;1.13;1.16;11
llama-3-8b-tp8;1024;560;0.034;0.191;0.225;0.048;0.192;0.24;0.22;0.196;1.22;1.12;1.15;11
llama-3-8b-tp8;1024;576;0.034;0.196;0.23;0.048;0.198;0.246;0.225;0.2;1.23;1.12;1.15;11
llama-3-8b-tp8;1024;592;0.034;0.2;0.234;0.049;0.202;0.251;0.229;0.205;1.22;1.12;1.14;11
llama-3-8b-tp8;1024;608;0.034;0.205;0.239;0.049;0.207;0.256;0.235;0.209;1.22;1.12;1.14;11
llama-3-8b-tp8;1024;624;0.034;0.21;0.244;0.051;0.211;0.262;0.238;0.214;1.22;1.11;1.14;11
llama-3-8b-tp8;1024;640;0.034;0.215;0.249;0.049;0.216;0.265;0.244;0.218;1.22;1.12;1.14;11
llama-3-8b-tp8;1024;656;0.034;0.223;0.257;0.051;0.223;0.274;0.25;0.223;1.23;1.12;1.15;11
llama-3-8b-tp8;1024;672;0.033;0.232;0.265;0.05;0.231;0.281;0.255;0.228;1.23;1.12;1.16;11
llama-3-8b-tp8;1024;688;0.034;0.238;0.272;0.048;0.236;0.284;0.259;0.232;1.22;1.12;1.17;11
llama-3-8b-tp8;1024;704;0.034;0.242;0.276;0.05;0.239;0.289;0.264;0.237;1.22;1.11;1.16;11
llama-3-8b-tp8;1024;720;0.034;0.245;0.279;0.049;0.244;0.293;0.269;0.242;1.21;1.11;1.15;11
llama-3-8b-tp8;1024;736;0.034;0.25;0.284;0.05;0.248;0.298;0.274;0.245;1.22;1.12;1.16;11
llama-3-8b-tp8;1024;752;0.034;0.253;0.287;0.051;0.253;0.304;0.28;0.255;1.19;1.1;1.13;11
llama-3-8b-tp8;1024;768;0.034;0.257;0.291;0.05;0.258;0.308;0.285;0.267;1.15;1.07;1.09;9
llama-3-8b-tp8;1024;784;0.034;0.266;0.3;0.051;0.262;0.313;0.289;0.274;1.14;1.05;1.09;9
llama-3-8b-tp8;1024;800;0.034;0.269;0.303;0.052;0.267;0.319;0.294;0.28;1.14;1.05;1.08;13
llama-3-8b-tp8;1024;816;0.034;0.274;0.308;0.05;0.272;0.322;0.299;0.282;1.14;1.06;1.09;13
llama-3-8b-tp8;1024;832;0.034;0.284;0.318;0.05;0.277;0.327;0.304;0.286;1.14;1.06;1.11;13
llama-3-8b-tp8;1024;848;0.034;0.288;0.322;0.05;0.281;0.331;0.31;0.29;1.14;1.07;1.11;13
llama-3-8b-tp8;1024;864;0.034;0.293;0.327;0.051;0.287;0.338;0.314;0.295;1.15;1.06;1.11;13
llama-3-8b-tp8;1024;880;0.035;0.297;0.332;0.05;0.294;0.344;0.319;0.298;1.15;1.07;1.11;13
llama-3-8b-tp8;1024;896;0.036;0.305;0.341;0.049;0.3;0.349;0.325;0.304;1.15;1.07;1.12;13
llama-3-8b-tp8;1024;912;0.035;0.308;0.343;0.051;0.304;0.355;0.329;0.308;1.15;1.07;1.11;13
llama-3-8b-tp8;1024;928;0.036;0.313;0.349;0.05;0.309;0.359;0.334;0.314;1.14;1.06;1.11;13
llama-3-8b-tp8;1024;944;0.036;0.317;0.353;0.05;0.313;0.363;0.339;0.319;1.14;1.06;1.11;13
llama-3-8b-tp8;1024;960;0.036;0.32;0.356;0.051;0.318;0.369;0.344;0.323;1.14;1.07;1.1;13
llama-3-8b-tp8;1024;976;0.037;0.324;0.361;0.05;0.323;0.373;0.349;0.328;1.14;1.06;1.1;13
llama-3-8b-tp8;1024;992;0.036;0.328;0.364;0.05;0.328;0.378;0.354;0.332;1.14;1.07;1.1;13
llama-3-8b-tp8;1024;1008;0.035;0.333;0.368;0.05;0.332;0.382;0.36;0.338;1.13;1.07;1.09;13
llama-3-8b-tp8;1024;1024;0.035;0.338;0.373;0.05;0.337;0.387;0.364;0.341;1.13;1.07;1.09;13
llama-3-8b-tp8;1024;1040;0.035;0.344;0.379;0.051;0.342;0.393;0.37;0.346;1.14;1.07;1.1;13
llama-3-8b-tp8;1024;1056;0.036;0.349;0.385;0.052;0.346;0.398;0.375;0.351;1.13;1.07;1.1;13
llama-3-8b-tp8;1024;1072;0.036;0.353;0.389;0.05;0.351;0.401;0.38;0.354;1.13;1.07;1.1;11
llama-3-8b-tp8;1024;1088;0.035;0.359;0.394;0.051;0.357;0.408;0.383;0.36;1.13;1.06;1.09;11
llama-3-8b-tp8;1024;1104;0.035;0.364;0.399;0.05;0.363;0.413;0.39;0.364;1.13;1.07;1.1;11
llama-3-8b-tp8;1024;1120;0.035;0.37;0.405;0.049;0.369;0.418;0.394;0.37;1.13;1.06;1.09;11
llama-3-8b-tp8;1024;1136;0.035;0.375;0.41;0.05;0.374;0.424;0.399;0.373;1.14;1.07;1.1;11
llama-3-8b-tp8;1024;1152;0.036;0.38;0.416;0.05;0.378;0.428;0.404;0.378;1.13;1.07;1.1;11
llama-3-8b-tp8;1024;1168;0.035;0.384;0.419;0.05;0.383;0.433;0.409;0.383;1.13;1.07;1.09;11
llama-3-8b-tp8;1024;1184;0.035;0.388;0.423;0.05;0.387;0.437;0.416;0.388;1.13;1.07;1.09;11
llama-3-8b-tp8;1024;1200;0.035;0.393;0.428;0.052;0.392;0.444;0.42;0.393;1.13;1.07;1.09;11
llama-3-8b-tp8;1024;1216;0.036;0.397;0.433;0.049;0.397;0.446;0.425;0.397;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1232;0.035;0.402;0.437;0.049;0.402;0.451;0.428;0.401;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1248;0.035;0.407;0.442;0.051;0.407;0.458;0.434;0.407;1.13;1.07;1.09;13
llama-3-8b-tp8;1024;1264;0.035;0.412;0.447;0.05;0.412;0.462;0.44;0.411;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1280;0.035;0.417;0.452;0.05;0.416;0.466;0.443;0.417;1.12;1.06;1.08;11
llama-3-8b-tp8;1024;1296;0.035;0.423;0.458;0.05;0.421;0.471;0.449;0.421;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1312;0.035;0.428;0.463;0.051;0.427;0.478;0.453;0.426;1.12;1.06;1.09;11
llama-3-8b-tp8;1024;1328;0.035;0.434;0.469;0.051;0.433;0.484;0.459;0.431;1.12;1.06;1.09;11
llama-3-8b-tp8;1024;1344;0.035;0.439;0.474;0.051;0.438;0.489;0.463;0.435;1.12;1.06;1.09;11
llama-3-8b-tp8;1024;1360;0.035;0.444;0.479;0.051;0.443;0.494;0.469;0.439;1.13;1.07;1.09;11
llama-3-8b-tp8;1024;1376;0.035;0.448;0.483;0.051;0.448;0.499;0.473;0.445;1.12;1.06;1.09;11
llama-3-8b-tp8;1024;1392;0.035;0.452;0.487;0.05;0.452;0.502;0.478;0.449;1.12;1.06;1.08;11
llama-3-8b-tp8;1024;1408;0.034;0.456;0.49;0.051;0.457;0.508;0.485;0.453;1.12;1.07;1.08;11
llama-3-8b-tp8;1024;1424;0.035;0.462;0.497;0.051;0.462;0.513;0.488;0.457;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1440;0.034;0.466;0.5;0.051;0.466;0.517;0.495;0.462;1.12;1.07;1.08;11
llama-3-8b-tp8;1024;1456;0.034;0.472;0.506;0.051;0.472;0.523;0.5;0.467;1.12;1.07;1.08;11
llama-3-8b-tp8;1024;1472;0.034;0.477;0.511;0.052;0.476;0.528;0.505;0.471;1.12;1.07;1.08;11
llama-3-8b-tp8;1024;1488;0.034;0.483;0.517;0.05;0.481;0.531;0.509;0.476;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1504;0.034;0.488;0.522;0.05;0.486;0.536;0.513;0.48;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1520;0.035;0.493;0.528;0.051;0.491;0.542;0.518;0.485;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1536;0.035;0.498;0.533;0.05;0.496;0.546;0.524;0.489;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1552;0.034;0.504;0.538;0.051;0.502;0.553;0.53;0.493;1.12;1.08;1.09;11
llama-3-8b-tp8;1024;1568;0.034;0.508;0.542;0.051;0.507;0.558;0.533;0.498;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1584;0.035;0.515;0.55;0.05;0.512;0.562;0.539;0.502;1.12;1.07;1.1;11
llama-3-8b-tp8;1024;1600;0.035;0.518;0.553;0.051;0.517;0.568;0.544;0.507;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1616;0.035;0.523;0.558;0.052;0.522;0.574;0.548;0.514;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1632;0.034;0.53;0.564;0.051;0.526;0.577;0.553;0.524;1.1;1.06;1.08;11
llama-3-8b-tp8;1024;1648;0.035;0.533;0.568;0.051;0.531;0.582;0.558;0.532;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;1664;0.035;0.538;0.573;0.05;0.536;0.586;0.562;0.538;1.09;1.04;1.07;13
llama-3-8b-tp8;1024;1680;0.035;0.544;0.579;0.052;0.541;0.593;0.568;0.543;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1696;0.034;0.55;0.584;0.05;0.546;0.596;0.574;0.548;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1712;0.034;0.554;0.588;0.05;0.55;0.6;0.578;0.552;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1728;0.035;0.559;0.594;0.05;0.555;0.605;0.584;0.557;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1744;0.034;0.564;0.598;0.05;0.561;0.611;0.589;0.563;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1760;0.034;0.57;0.604;0.051;0.566;0.617;0.592;0.567;1.09;1.04;1.07;13
llama-3-8b-tp8;1024;1776;0.035;0.572;0.607;0.051;0.571;0.622;0.598;0.572;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1792;0.035;0.578;0.613;0.051;0.577;0.628;0.604;0.576;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1808;0.035;0.582;0.617;0.05;0.581;0.631;0.609;0.582;1.08;1.05;1.06;13
llama-3-8b-tp8;1024;1824;0.035;0.589;0.624;0.051;0.586;0.637;0.613;0.586;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1840;0.035;0.592;0.627;0.05;0.591;0.641;0.617;0.591;1.08;1.04;1.06;13
llama-3-8b-tp8;1024;1856;0.034;0.601;0.635;0.05;0.596;0.646;0.623;0.595;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1872;0.035;0.601;0.636;0.051;0.601;0.652;0.628;0.6;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1888;0.034;0.608;0.642;0.05;0.606;0.656;0.632;0.603;1.09;1.05;1.06;11
llama-3-8b-tp8;1024;1904;0.035;0.619;0.654;0.05;0.61;0.66;0.638;0.608;1.09;1.05;1.08;11
llama-3-8b-tp8;1024;1920;0.035;0.619;0.654;0.049;0.615;0.664;0.642;0.611;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;1936;0.035;0.629;0.664;0.052;0.62;0.672;0.648;0.616;1.09;1.05;1.08;11
llama-3-8b-tp8;1024;1952;0.035;0.628;0.663;0.051;0.625;0.676;0.651;0.62;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;1968;0.035;0.634;0.669;0.05;0.63;0.68;0.656;0.626;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;1984;0.035;0.641;0.676;0.051;0.636;0.687;0.662;0.629;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2000;0.034;0.644;0.678;0.05;0.641;0.691;0.666;0.634;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2016;0.036;0.651;0.687;0.051;0.646;0.697;0.671;0.639;1.09;1.05;1.08;11
llama-3-8b-tp8;1024;2032;0.034;0.654;0.688;0.052;0.65;0.702;0.679;0.644;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2048;0.035;0.66;0.695;0.051;0.656;0.707;0.682;0.648;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2064;0.035;0.664;0.699;0.051;0.66;0.711;0.687;0.653;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2080;0.035;0.667;0.702;0.05;0.665;0.715;0.694;0.658;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2096;0.035;0.671;0.706;0.051;0.671;0.722;0.697;0.662;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2112;0.036;0.677;0.713;0.05;0.675;0.725;0.702;0.667;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2128;0.036;0.682;0.718;0.05;0.68;0.73;0.706;0.671;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2144;0.035;0.688;0.723;0.05;0.685;0.735;0.712;0.677;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2160;0.035;0.691;0.726;0.051;0.69;0.741;0.717;0.681;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2176;0.035;0.699;0.734;0.051;0.694;0.745;0.723;0.686;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2192;0.035;0.701;0.736;0.051;0.7;0.751;0.726;0.69;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2208;0.035;0.706;0.741;0.05;0.704;0.754;0.733;0.696;1.08;1.05;1.06;11
llama-3-8b-tp8;1024;2224;0.035;0.711;0.746;0.051;0.71;0.761;0.738;0.699;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2240;0.035;0.717;0.752;0.051;0.715;0.766;0.742;0.705;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2256;0.035;0.722;0.757;0.051;0.72;0.771;0.747;0.708;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2272;0.035;0.729;0.764;0.051;0.725;0.776;0.753;0.714;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2288;0.034;0.733;0.767;0.05;0.729;0.779;0.757;0.718;1.08;1.05;1.07;11
llama-3-8b-tp8;1024;2304;0.035;0.735;0.77;0.052;0.735;0.787;0.763;0.722;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2320;0.035;0.742;0.777;0.051;0.74;0.791;0.767;0.726;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2336;0.035;0.748;0.783;0.051;0.744;0.795;0.771;0.732;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2352;0.035;0.753;0.788;0.051;0.749;0.8;0.778;0.736;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2368;0.035;0.758;0.793;0.053;0.754;0.807;0.783;0.741;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2384;0.035;0.763;0.798;0.051;0.76;0.811;0.787;0.745;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2400;0.035;0.769;0.804;0.051;0.764;0.815;0.794;0.75;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2416;0.035;0.775;0.81;0.052;0.77;0.822;0.798;0.754;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2432;0.035;0.782;0.817;0.052;0.775;0.827;0.802;0.759;1.09;1.06;1.08;11
llama-3-8b-tp8;1024;2448;0.035;0.784;0.819;0.053;0.78;0.833;0.808;0.763;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2464;0.035;0.791;0.826;0.052;0.785;0.837;0.813;0.768;1.09;1.06;1.08;11
llama-3-8b-tp8;1024;2480;0.034;0.799;0.833;0.052;0.79;0.842;0.817;0.775;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2496;0.035;0.802;0.837;0.052;0.795;0.847;0.823;0.783;1.08;1.05;1.07;11
llama-3-8b-tp8;1024;2512;0.035;0.808;0.843;0.051;0.8;0.851;0.828;0.792;1.07;1.05;1.06;9
llama-3-8b-tp8;1024;2528;0.035;0.818;0.853;0.052;0.805;0.857;0.832;0.799;1.07;1.04;1.07;9
llama-3-8b-tp8;1024;2544;0.035;0.818;0.853;0.052;0.81;0.862;0.838;0.806;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2560;0.035;0.826;0.861;0.051;0.815;0.866;0.842;0.811;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2576;0.035;0.83;0.865;0.052;0.82;0.872;0.847;0.816;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2592;0.035;0.836;0.871;0.052;0.825;0.877;0.853;0.82;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2608;0.035;0.837;0.872;0.053;0.829;0.882;0.858;0.825;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2624;0.035;0.849;0.884;0.051;0.835;0.886;0.861;0.83;1.07;1.04;1.07;13
llama-3-8b-tp8;1024;2640;0.035;0.853;0.888;0.053;0.839;0.892;0.868;0.834;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2656;0.035;0.858;0.893;0.053;0.845;0.898;0.872;0.839;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2672;0.035;0.862;0.897;0.052;0.85;0.902;0.877;0.844;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2688;0.035;0.865;0.9;0.054;0.854;0.908;0.883;0.849;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2704;0.035;0.867;0.902;0.057;0.859;0.916;0.887;0.852;1.08;1.04;1.06;11
llama-3-8b-tp8;1024;2720;0.035;0.876;0.911;0.053;0.864;0.917;0.891;0.857;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2736;0.035;0.883;0.918;0.054;0.869;0.923;0.897;0.859;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;2752;0.035;0.883;0.918;0.052;0.874;0.926;0.901;0.864;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2768;0.035;0.89;0.925;0.052;0.879;0.931;0.906;0.868;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;2784;0.035;0.891;0.926;0.052;0.884;0.936;0.911;0.871;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2800;0.035;0.898;0.933;0.052;0.889;0.941;0.916;0.876;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;2816;0.035;0.902;0.937;0.051;0.894;0.945;0.92;0.881;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2832;0.035;0.906;0.941;0.051;0.899;0.95;0.926;0.886;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2848;0.034;0.913;0.947;0.051;0.904;0.955;0.93;0.89;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2864;0.034;0.917;0.951;0.052;0.909;0.961;0.935;0.895;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2880;0.035;0.922;0.957;0.053;0.914;0.967;0.941;0.9;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2896;0.034;0.927;0.961;0.051;0.919;0.97;0.945;0.905;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2912;0.034;0.932;0.966;0.05;0.924;0.974;0.949;0.909;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2928;0.035;0.936;0.971;0.052;0.929;0.981;0.956;0.914;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2944;0.035;0.942;0.977;0.051;0.934;0.985;0.96;0.918;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2960;0.035;0.946;0.981;0.052;0.939;0.991;0.964;0.923;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2976;0.035;0.951;0.986;0.051;0.944;0.995;0.971;0.928;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2992;0.034;0.958;0.992;0.051;0.949;1.0;0.975;0.932;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3008;0.035;0.962;0.997;0.051;0.954;1.005;0.979;0.937;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;3024;0.035;0.966;1.001;0.051;0.958;1.009;0.985;0.941;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3040;0.035;0.971;1.006;0.051;0.963;1.014;0.99;0.946;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3056;0.034;0.974;1.008;0.051;0.969;1.02;0.994;0.95;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3072;0.035;0.979;1.014;0.051;0.973;1.024;1.0;0.956;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3088;0.035;0.985;1.02;0.052;0.978;1.03;1.005;0.96;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3104;0.035;0.992;1.027;0.051;0.984;1.035;1.009;0.966;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;3120;0.035;0.998;1.033;0.05;0.989;1.039;1.016;0.969;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3136;0.035;1.007;1.042;0.05;0.994;1.044;1.021;0.975;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3152;0.035;1.014;1.049;0.052;1.0;1.052;1.025;0.978;1.08;1.05;1.07;11
llama-3-8b-tp8;1024;3168;0.035;1.019;1.054;0.052;1.004;1.056;1.032;0.984;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3184;0.035;1.023;1.058;0.053;1.01;1.063;1.037;0.987;1.08;1.05;1.07;11
llama-3-8b-tp8;1024;3200;0.035;1.032;1.067;0.052;1.015;1.067;1.04;0.994;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3216;0.036;1.036;1.072;0.051;1.02;1.071;1.046;0.997;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3232;0.035;1.041;1.076;0.051;1.024;1.075;1.052;1.002;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3248;0.035;1.048;1.083;0.051;1.03;1.081;1.055;1.008;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3264;0.035;1.055;1.09;0.05;1.035;1.085;1.062;1.011;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3280;0.035;1.059;1.094;0.051;1.039;1.09;1.066;1.016;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3296;0.036;1.061;1.097;0.05;1.045;1.095;1.07;1.02;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3312;0.035;1.068;1.103;0.05;1.049;1.099;1.077;1.025;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3328;0.035;1.075;1.11;0.051;1.055;1.106;1.082;1.03;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3344;0.036;1.08;1.116;0.051;1.06;1.111;1.085;1.036;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3360;0.036;1.084;1.12;0.051;1.064;1.115;1.089;1.043;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;3376;0.035;1.089;1.124;0.05;1.069;1.119;1.095;1.051;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3392;0.035;1.093;1.128;0.052;1.074;1.126;1.1;1.059;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3408;0.035;1.092;1.127;0.05;1.079;1.129;1.104;1.064;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3424;0.035;1.098;1.133;0.052;1.084;1.136;1.109;1.069;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3440;0.035;1.102;1.137;0.051;1.089;1.14;1.114;1.077;1.06;1.03;1.06;11
llama-3-8b-tp8;1024;3456;0.035;1.105;1.14;0.051;1.093;1.144;1.121;1.083;1.06;1.04;1.05;13
llama-3-8b-tp8;1024;3472;0.035;1.111;1.146;0.05;1.099;1.149;1.125;1.087;1.06;1.03;1.05;13
llama-3-8b-tp8;1024;3488;0.035;1.113;1.148;0.051;1.103;1.154;1.129;1.093;1.06;1.03;1.05;13
llama-3-8b-tp8;1024;3504;0.035;1.117;1.152;0.05;1.108;1.158;1.135;1.096;1.06;1.04;1.05;13
llama-3-8b-tp8;1024;3520;0.034;1.123;1.157;0.051;1.113;1.164;1.14;1.1;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3536;0.034;1.127;1.161;0.051;1.118;1.169;1.144;1.105;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3552;0.035;1.132;1.167;0.051;1.123;1.174;1.149;1.108;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3568;0.035;1.137;1.172;0.05;1.128;1.178;1.154;1.111;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3584;0.035;1.141;1.176;0.051;1.133;1.184;1.159;1.115;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3600;0.035;1.147;1.182;0.051;1.138;1.189;1.164;1.119;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3616;0.035;1.15;1.185;0.051;1.143;1.194;1.17;1.123;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3632;0.035;1.155;1.19;0.051;1.148;1.199;1.173;1.127;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3648;0.035;1.162;1.197;0.052;1.152;1.204;1.18;1.131;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3664;0.034;1.164;1.198;0.052;1.158;1.21;1.184;1.136;1.07;1.04;1.05;11
llama-3-8b-tp8;1024;3680;0.035;1.17;1.205;0.05;1.162;1.212;1.189;1.142;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3696;0.034;1.175;1.209;0.051;1.167;1.218;1.195;1.145;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3712;0.034;1.18;1.214;0.05;1.173;1.223;1.199;1.15;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3728;0.035;1.187;1.222;0.05;1.178;1.228;1.204;1.155;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3744;0.035;1.196;1.231;0.051;1.183;1.234;1.21;1.16;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3760;0.034;1.203;1.237;0.051;1.189;1.24;1.215;1.164;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;3776;0.035;1.209;1.244;0.05;1.194;1.244;1.219;1.17;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3792;0.035;1.219;1.254;0.052;1.199;1.251;1.225;1.174;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;3808;0.035;1.223;1.258;0.051;1.204;1.255;1.23;1.179;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3824;0.035;1.228;1.263;0.052;1.208;1.26;1.234;1.184;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3840;0.035;1.235;1.27;0.051;1.214;1.265;1.241;1.188;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3856;0.035;1.24;1.275;0.053;1.219;1.272;1.246;1.192;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3872;0.035;1.245;1.28;0.052;1.223;1.275;1.249;1.198;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3888;0.035;1.252;1.287;0.05;1.228;1.278;1.255;1.202;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3904;0.035;1.257;1.292;0.051;1.233;1.284;1.26;1.206;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3920;0.035;1.265;1.3;0.051;1.238;1.289;1.264;1.212;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3936;0.035;1.266;1.301;0.051;1.243;1.294;1.271;1.216;1.06;1.05;1.07;11
llama-3-8b-tp8;1024;3952;0.035;1.267;1.302;0.051;1.249;1.3;1.275;1.22;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3968;0.035;1.272;1.307;0.052;1.253;1.305;1.279;1.226;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3984;0.035;1.275;1.31;0.051;1.258;1.309;1.285;1.229;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;4000;0.035;1.276;1.311;0.05;1.263;1.313;1.289;1.233;1.06;1.05;1.06;11
llama-3-8b-tp8;1024;4016;0.035;1.282;1.317;0.052;1.268;1.32;1.293;1.239;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;4032;0.035;1.288;1.323;0.052;1.272;1.324;1.299;1.243;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;4048;0.034;1.289;1.323;0.052;1.277;1.329;1.304;1.247;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;4064;0.034;1.294;1.328;0.051;1.282;1.333;1.308;1.253;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4080;0.035;1.298;1.333;0.05;1.287;1.337;1.314;1.257;1.06;1.05;1.06;11
llama-3-8b-tp8;1024;4096;0.035;1.301;1.336;0.051;1.292;1.343;1.317;1.261;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;4112;0.035;1.307;1.342;0.051;1.297;1.348;1.322;1.267;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4128;0.035;1.311;1.346;0.052;1.301;1.353;1.327;1.271;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4144;0.035;1.314;1.349;0.051;1.307;1.358;1.333;1.275;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;4160;0.035;1.327;1.362;0.05;1.312;1.362;1.337;1.282;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4176;0.035;1.336;1.371;0.051;1.317;1.368;1.343;1.285;1.06;1.05;1.07;11
llama-3-8b-tp8;1024;4192;0.035;1.345;1.38;0.053;1.323;1.376;1.348;1.29;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;4208;0.035;1.349;1.384;0.053;1.327;1.38;1.353;1.297;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4224;0.036;1.359;1.395;0.051;1.333;1.384;1.36;1.303;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4240;0.035;1.365;1.4;0.052;1.337;1.389;1.364;1.309;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4256;0.035;1.369;1.404;0.052;1.342;1.394;1.368;1.317;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4272;0.036;1.372;1.408;0.052;1.347;1.399;1.374;1.321;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4288;0.036;1.378;1.414;0.052;1.353;1.405;1.38;1.327;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4304;0.035;1.391;1.426;0.051;1.357;1.408;1.384;1.335;1.05;1.04;1.07;11
llama-3-8b-tp8;1024;4320;0.035;1.393;1.428;0.052;1.362;1.414;1.389;1.342;1.05;1.04;1.06;11
llama-3-8b-tp8;1024;4336;0.036;1.396;1.432;0.052;1.368;1.42;1.395;1.345;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4352;0.036;1.401;1.437;0.051;1.373;1.424;1.4;1.353;1.05;1.03;1.06;11
llama-3-8b-tp8;1024;4368;0.036;1.402;1.438;0.052;1.378;1.43;1.405;1.356;1.05;1.04;1.06;11
llama-3-8b-tp8;1024;4384;0.035;1.405;1.44;0.053;1.382;1.435;1.409;1.359;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4400;0.036;1.403;1.439;0.052;1.388;1.44;1.413;1.364;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;4416;0.036;1.41;1.446;0.05;1.393;1.443;1.418;1.368;1.05;1.04;1.06;11
llama-3-8b-tp8;1024;4432;0.036;1.413;1.449;0.051;1.397;1.448;1.422;1.37;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4448;0.035;1.416;1.451;0.051;1.402;1.453;1.427;1.375;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4464;0.035;1.423;1.458;0.052;1.406;1.458;1.433;1.379;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4480;0.035;1.424;1.459;0.051;1.412;1.463;1.438;1.382;1.06;1.04;1.06;11
llama-3-8b-tp8;2048;4;0.063;0.019;0.082;0.099;0.013;0.112;0.098;0.106;1.06;0.92;0.77;9
llama-3-8b-tp8;2048;8;0.059;0.02;0.079;0.099;0.017;0.116;0.098;0.107;1.08;0.92;0.74;9
llama-3-8b-tp8;2048;12;0.059;0.021;0.08;0.099;0.018;0.117;0.111;0.107;1.09;1.04;0.75;9
llama-3-8b-tp8;2048;16;0.059;0.023;0.082;0.099;0.02;0.119;0.115;0.108;1.1;1.06;0.76;9
llama-3-8b-tp8;2048;24;0.059;0.023;0.082;0.098;0.021;0.119;0.124;0.109;1.09;1.14;0.75;0
llama-3-8b-tp8;2048;32;0.059;0.03;0.089;0.099;0.028;0.127;0.126;0.112;1.13;1.12;0.79;0
llama-3-8b-tp8;2048;40;0.059;0.048;0.107;0.099;0.043;0.142;0.129;0.113;1.26;1.14;0.95;0
llama-3-8b-tp8;2048;48;0.059;0.047;0.106;0.099;0.047;0.146;0.116;0.121;1.21;0.96;0.88;0
llama-3-8b-tp8;2048;56;0.059;0.054;0.113;0.099;0.054;0.153;0.124;0.128;1.2;0.97;0.88;0
llama-3-8b-tp8;2048;64;0.059;0.059;0.118;0.099;0.059;0.158;0.133;0.133;1.19;1.0;0.89;0
llama-3-8b-tp8;2048;80;0.059;0.074;0.133;0.099;0.069;0.168;0.152;0.136;1.24;1.12;0.98;0
llama-3-8b-tp8;2048;96;0.059;0.079;0.138;0.1;0.079;0.179;0.171;0.138;1.3;1.24;1.0;11
llama-3-8b-tp8;2048;112;0.06;0.096;0.156;0.1;0.092;0.192;0.185;0.141;1.36;1.31;1.11;11
llama-3-8b-tp8;2048;128;0.062;0.103;0.165;0.1;0.1;0.2;0.193;0.145;1.38;1.33;1.14;11
llama-3-8b-tp8;2048;144;0.061;0.113;0.174;0.1;0.107;0.207;0.16;0.138;1.5;1.16;1.26;11
llama-3-8b-tp8;2048;160;0.061;0.123;0.184;0.101;0.116;0.217;0.173;0.141;1.54;1.23;1.3;11
llama-3-8b-tp8;2048;176;0.061;0.126;0.187;0.103;0.125;0.228;0.181;0.145;1.57;1.25;1.29;11
llama-3-8b-tp8;2048;192;0.064;0.135;0.199;0.103;0.134;0.237;0.198;0.152;1.56;1.3;1.31;11
llama-3-8b-tp8;2048;208;0.064;0.143;0.207;0.104;0.143;0.247;0.206;0.16;1.54;1.29;1.29;11
llama-3-8b-tp8;2048;224;0.064;0.188;0.252;0.1;0.177;0.277;0.211;0.179;1.55;1.18;1.41;11
llama-3-8b-tp8;2048;240;0.064;0.199;0.263;0.101;0.185;0.286;0.219;0.19;1.51;1.15;1.38;11
llama-3-8b-tp8;2048;256;0.064;0.205;0.269;0.101;0.189;0.29;0.231;0.2;1.45;1.16;1.34;11
llama-3-8b-tp8;2048;272;0.064;0.209;0.273;0.101;0.195;0.296;0.242;0.204;1.45;1.19;1.34;13
llama-3-8b-tp8;2048;288;0.065;0.213;0.278;0.103;0.2;0.303;0.249;0.214;1.42;1.16;1.3;13
llama-3-8b-tp8;2048;304;0.065;0.218;0.283;0.104;0.208;0.312;0.256;0.225;1.39;1.14;1.26;13
llama-3-8b-tp8;2048;320;0.064;0.224;0.288;0.104;0.217;0.321;0.264;0.238;1.35;1.11;1.21;11
llama-3-8b-tp8;2048;336;0.064;0.231;0.295;0.105;0.226;0.331;0.278;0.248;1.33;1.12;1.19;11
llama-3-8b-tp8;2048;352;0.064;0.24;0.304;0.107;0.235;0.342;0.294;0.257;1.33;1.14;1.18;11
llama-3-8b-tp8;2048;368;0.064;0.249;0.313;0.106;0.244;0.35;0.309;0.266;1.32;1.16;1.18;11
llama-3-8b-tp8;2048;384;0.063;0.26;0.323;0.105;0.254;0.359;0.323;0.275;1.31;1.17;1.17;11
llama-3-8b-tp8;2048;400;0.063;0.27;0.333;0.106;0.262;0.368;0.335;0.285;1.29;1.18;1.17;11
llama-3-8b-tp8;2048;416;0.064;0.279;0.343;0.106;0.271;0.377;0.343;0.297;1.27;1.15;1.15;11
llama-3-8b-tp8;2048;432;0.064;0.29;0.354;0.107;0.28;0.387;0.349;0.307;1.26;1.14;1.15;11
llama-3-8b-tp8;2048;448;0.065;0.324;0.389;0.104;0.31;0.414;0.357;0.316;1.31;1.13;1.23;11
llama-3-8b-tp8;2048;464;0.064;0.333;0.397;0.103;0.317;0.42;0.368;0.326;1.29;1.13;1.22;11
llama-3-8b-tp8;2048;480;0.063;0.34;0.403;0.104;0.323;0.427;0.383;0.335;1.27;1.14;1.2;11
llama-3-8b-tp8;2048;496;0.062;0.346;0.408;0.104;0.329;0.433;0.392;0.345;1.26;1.14;1.18;11
llama-3-8b-tp8;2048;512;0.063;0.351;0.414;0.104;0.337;0.441;0.399;0.356;1.24;1.12;1.16;11
llama-3-8b-tp8;2048;528;0.063;0.356;0.419;0.106;0.345;0.451;0.406;0.363;1.24;1.12;1.15;11
llama-3-8b-tp8;2048;544;0.062;0.364;0.426;0.105;0.354;0.459;0.414;0.374;1.23;1.11;1.14;11
llama-3-8b-tp8;2048;560;0.062;0.371;0.433;0.106;0.363;0.469;0.428;0.383;1.22;1.12;1.13;11
llama-3-8b-tp8;2048;576;0.063;0.379;0.442;0.106;0.373;0.479;0.444;0.391;1.23;1.14;1.13;11
llama-3-8b-tp8;2048;592;0.063;0.388;0.451;0.106;0.382;0.488;0.461;0.399;1.22;1.16;1.13;11
llama-3-8b-tp8;2048;608;0.063;0.397;0.46;0.105;0.391;0.496;0.474;0.408;1.22;1.16;1.13;11
llama-3-8b-tp8;2048;624;0.063;0.408;0.471;0.105;0.4;0.505;0.485;0.42;1.2;1.15;1.12;11
llama-3-8b-tp8;2048;640;0.063;0.416;0.479;0.106;0.409;0.515;0.5;0.438;1.18;1.14;1.09;9
llama-3-8b-tp8;2048;656;0.063;0.438;0.501;0.106;0.431;0.537;0.511;0.449;1.2;1.14;1.12;9
llama-3-8b-tp8;2048;672;0.063;0.458;0.521;0.104;0.445;0.549;0.521;0.462;1.19;1.13;1.13;9
llama-3-8b-tp8;2048;688;0.063;0.466;0.529;0.106;0.452;0.558;0.532;0.47;1.19;1.13;1.13;9
llama-3-8b-tp8;2048;704;0.063;0.473;0.536;0.107;0.458;0.565;0.538;0.481;1.17;1.12;1.11;9
llama-3-8b-tp8;2048;720;0.063;0.48;0.543;0.106;0.465;0.571;0.548;0.49;1.17;1.12;1.11;9
llama-3-8b-tp8;2048;736;0.063;0.487;0.55;0.107;0.474;0.581;0.557;0.501;1.16;1.11;1.1;13
llama-3-8b-tp8;2048;752;0.064;0.495;0.559;0.106;0.482;0.588;0.567;0.51;1.15;1.11;1.1;9
llama-3-8b-tp8;2048;768;0.064;0.503;0.567;0.107;0.492;0.599;0.576;0.52;1.15;1.11;1.09;13
llama-3-8b-tp8;2048;784;0.063;0.511;0.574;0.106;0.5;0.606;0.587;0.529;1.15;1.11;1.09;9
llama-3-8b-tp8;2048;800;0.064;0.52;0.584;0.107;0.51;0.617;0.598;0.539;1.14;1.11;1.08;9
llama-3-8b-tp8;2048;816;0.064;0.532;0.596;0.107;0.519;0.626;0.606;0.549;1.14;1.1;1.09;9
llama-3-8b-tp8;2048;832;0.064;0.539;0.603;0.107;0.528;0.635;0.615;0.559;1.14;1.1;1.08;9
llama-3-8b-tp8;2048;848;0.064;0.551;0.615;0.105;0.537;0.642;0.627;0.567;1.13;1.11;1.08;9
llama-3-8b-tp8;2048;864;0.063;0.563;0.626;0.105;0.547;0.652;0.638;0.578;1.13;1.1;1.08;13
llama-3-8b-tp8;2048;880;0.063;0.585;0.648;0.105;0.569;0.674;0.648;0.589;1.14;1.1;1.1;13
llama-3-8b-tp8;2048;896;0.063;0.594;0.657;0.107;0.579;0.686;0.658;0.597;1.15;1.1;1.1;13
llama-3-8b-tp8;2048;912;0.064;0.602;0.666;0.106;0.586;0.692;0.669;0.608;1.14;1.1;1.1;13
llama-3-8b-tp8;2048;928;0.063;0.609;0.672;0.107;0.593;0.7;0.677;0.616;1.14;1.1;1.09;13
llama-3-8b-tp8;2048;944;0.064;0.618;0.682;0.105;0.602;0.707;0.688;0.626;1.13;1.1;1.09;13
llama-3-8b-tp8;2048;960;0.063;0.626;0.689;0.107;0.611;0.718;0.697;0.634;1.13;1.1;1.09;13
llama-3-8b-tp8;2048;976;0.064;0.634;0.698;0.106;0.619;0.725;0.704;0.644;1.13;1.09;1.08;13
llama-3-8b-tp8;2048;992;0.065;0.641;0.706;0.106;0.628;0.734;0.715;0.653;1.12;1.09;1.08;13
llama-3-8b-tp8;2048;1008;0.065;0.65;0.715;0.105;0.638;0.743;0.723;0.662;1.12;1.09;1.08;13
llama-3-8b-tp8;2048;1024;0.064;0.66;0.724;0.107;0.647;0.754;0.733;0.676;1.12;1.08;1.07;13
llama-3-8b-tp8;2048;1040;0.064;0.67;0.734;0.106;0.656;0.762;0.743;0.685;1.11;1.08;1.07;11
llama-3-8b-tp8;2048;1056;0.063;0.678;0.741;0.108;0.665;0.773;0.755;0.694;1.11;1.09;1.07;11
llama-3-8b-tp8;2048;1072;0.063;0.688;0.751;0.107;0.675;0.782;0.763;0.703;1.11;1.09;1.07;11
llama-3-8b-tp8;2048;1088;0.063;0.7;0.763;0.106;0.689;0.795;0.773;0.712;1.12;1.09;1.07;9
llama-3-8b-tp8;2048;1104;0.063;0.719;0.782;0.106;0.704;0.81;0.786;0.72;1.13;1.09;1.09;9
llama-3-8b-tp8;2048;1120;0.063;0.726;0.789;0.106;0.714;0.82;0.795;0.728;1.13;1.09;1.08;9
llama-3-8b-tp8;2048;1136;0.064;0.734;0.798;0.105;0.721;0.826;0.807;0.737;1.12;1.09;1.08;9
llama-3-8b-tp8;2048;1152;0.063;0.743;0.806;0.106;0.729;0.835;0.815;0.746;1.12;1.09;1.08;9
llama-3-8b-tp8;2048;1168;0.064;0.751;0.815;0.106;0.738;0.844;0.826;0.756;1.12;1.09;1.08;9
llama-3-8b-tp8;2048;1184;0.063;0.76;0.823;0.106;0.748;0.854;0.832;0.765;1.12;1.09;1.08;9
llama-3-8b-tp8;2048;1200;0.063;0.769;0.832;0.108;0.756;0.864;0.843;0.775;1.11;1.09;1.07;9
llama-3-8b-tp8;2048;1216;0.063;0.778;0.841;0.108;0.765;0.873;0.85;0.784;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1232;0.063;0.788;0.851;0.106;0.774;0.88;0.862;0.794;1.11;1.09;1.07;9
llama-3-8b-tp8;2048;1248;0.063;0.797;0.86;0.107;0.783;0.89;0.87;0.803;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1264;0.063;0.808;0.871;0.106;0.793;0.899;0.882;0.813;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1280;0.062;0.817;0.879;0.107;0.802;0.909;0.89;0.822;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1296;0.062;0.829;0.891;0.106;0.813;0.919;0.902;0.832;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1312;0.062;0.844;0.906;0.108;0.828;0.936;0.91;0.841;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1328;0.062;0.854;0.916;0.107;0.839;0.946;0.923;0.852;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1344;0.063;0.863;0.926;0.107;0.849;0.956;0.932;0.859;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1360;0.063;0.873;0.936;0.107;0.857;0.964;0.944;0.871;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1376;0.063;0.884;0.947;0.109;0.867;0.976;0.952;0.879;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1392;0.062;0.894;0.956;0.106;0.876;0.982;0.963;0.891;1.1;1.08;1.07;11
llama-3-8b-tp8;2048;1408;0.062;0.903;0.965;0.107;0.885;0.992;0.971;0.897;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1424;0.062;0.914;0.976;0.106;0.895;1.001;0.982;0.909;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1440;0.063;0.925;0.988;0.107;0.903;1.01;0.99;0.916;1.1;1.08;1.08;11
llama-3-8b-tp8;2048;1456;0.063;0.931;0.994;0.107;0.912;1.019;1.0;0.927;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1472;0.063;0.946;1.009;0.107;0.922;1.029;1.01;0.934;1.1;1.08;1.08;9
llama-3-8b-tp8;2048;1488;0.063;0.953;1.016;0.107;0.931;1.038;1.022;0.947;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1504;0.063;0.965;1.028;0.107;0.942;1.049;1.031;0.956;1.1;1.08;1.08;9
llama-3-8b-tp8;2048;1520;0.063;0.975;1.038;0.106;0.952;1.058;1.042;0.968;1.09;1.08;1.07;9
llama-3-8b-tp8;2048;1536;0.063;0.986;1.049;0.107;0.967;1.074;1.05;0.978;1.1;1.07;1.07;9
llama-3-8b-tp8;2048;1552;0.063;0.996;1.059;0.107;0.977;1.084;1.063;0.988;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1568;0.064;1.003;1.067;0.107;0.986;1.093;1.071;0.998;1.1;1.07;1.07;9
llama-3-8b-tp8;2048;1584;0.063;1.015;1.078;0.106;0.995;1.101;1.08;1.011;1.09;1.07;1.07;9
llama-3-8b-tp8;2048;1600;0.063;1.023;1.086;0.106;1.004;1.11;1.09;1.019;1.09;1.07;1.07;9
llama-3-8b-tp8;2048;1616;0.064;1.033;1.097;0.108;1.013;1.121;1.099;1.03;1.09;1.07;1.07;9
llama-3-8b-tp8;2048;1632;0.063;1.044;1.107;0.106;1.023;1.129;1.11;1.038;1.09;1.07;1.07;9
llama-3-8b-tp8;2048;1648;0.063;1.052;1.115;0.109;1.032;1.141;1.119;1.047;1.09;1.07;1.06;9
llama-3-8b-tp8;2048;1664;0.063;1.06;1.123;0.107;1.041;1.148;1.128;1.056;1.09;1.07;1.06;9
llama-3-8b-tp8;2048;1680;0.064;1.071;1.135;0.107;1.05;1.157;1.137;1.068;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;1696;0.063;1.08;1.143;0.107;1.059;1.166;1.146;1.075;1.08;1.07;1.06;9
llama-3-8b-tp8;2048;1712;0.063;1.089;1.152;0.107;1.068;1.175;1.156;1.086;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;1728;0.063;1.098;1.161;0.106;1.078;1.184;1.165;1.1;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;1744;0.062;1.109;1.171;0.106;1.089;1.195;1.175;1.118;1.07;1.05;1.05;13
llama-3-8b-tp8;2048;1760;0.063;1.118;1.181;0.106;1.102;1.208;1.184;1.127;1.07;1.05;1.05;13
llama-3-8b-tp8;2048;1776;0.063;1.128;1.191;0.108;1.112;1.22;1.195;1.138;1.07;1.05;1.05;13
llama-3-8b-tp8;2048;1792;0.062;1.137;1.199;0.107;1.122;1.229;1.204;1.147;1.07;1.05;1.05;13
llama-3-8b-tp8;2048;1808;0.062;1.146;1.208;0.105;1.13;1.235;1.214;1.152;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1824;0.063;1.157;1.22;0.105;1.14;1.245;1.223;1.164;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1840;0.062;1.166;1.228;0.105;1.149;1.254;1.233;1.17;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1856;0.062;1.175;1.237;0.107;1.158;1.265;1.242;1.179;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1872;0.063;1.186;1.249;0.106;1.167;1.273;1.252;1.191;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1888;0.063;1.196;1.259;0.107;1.176;1.283;1.262;1.198;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1904;0.063;1.205;1.268;0.108;1.186;1.294;1.272;1.207;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1920;0.063;1.22;1.283;0.106;1.196;1.302;1.283;1.219;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1936;0.063;1.231;1.294;0.107;1.206;1.313;1.293;1.223;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;1952;0.063;1.24;1.303;0.105;1.216;1.321;1.303;1.231;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;1968;0.063;1.251;1.314;0.107;1.228;1.335;1.314;1.241;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;1984;0.062;1.262;1.324;0.108;1.24;1.348;1.324;1.247;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2000;0.063;1.269;1.332;0.107;1.25;1.357;1.333;1.257;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2016;0.062;1.282;1.344;0.107;1.26;1.367;1.343;1.269;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2032;0.063;1.292;1.355;0.107;1.269;1.376;1.353;1.276;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2048;0.063;1.305;1.368;0.108;1.278;1.386;1.365;1.286;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2064;0.064;1.312;1.376;0.108;1.287;1.395;1.373;1.297;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2080;0.063;1.322;1.385;0.107;1.296;1.403;1.382;1.303;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2096;0.063;1.332;1.395;0.106;1.305;1.411;1.391;1.314;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2112;0.063;1.342;1.405;0.106;1.315;1.421;1.402;1.325;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2128;0.063;1.351;1.414;0.108;1.324;1.432;1.411;1.333;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2144;0.063;1.36;1.423;0.107;1.334;1.441;1.421;1.341;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2160;0.063;1.372;1.435;0.108;1.343;1.451;1.431;1.354;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2176;0.063;1.38;1.443;0.107;1.354;1.461;1.44;1.359;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2192;0.063;1.389;1.452;0.105;1.365;1.47;1.45;1.369;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2208;0.063;1.398;1.461;0.107;1.376;1.483;1.458;1.381;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2224;0.062;1.406;1.468;0.107;1.385;1.492;1.47;1.388;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2240;0.063;1.419;1.482;0.107;1.396;1.503;1.479;1.397;1.08;1.06;1.06;9
llama-3-8b-tp8;4096;4;0.227;0.023;0.25;0.227;0.017;0.244;0.229;0.27;0.9;0.85;0.93;0
llama-3-8b-tp8;4096;8;0.221;0.024;0.245;0.227;0.02;0.247;0.233;0.274;0.9;0.85;0.89;0
llama-3-8b-tp8;4096;12;0.221;0.025;0.246;0.226;0.022;0.248;0.24;0.271;0.92;0.89;0.91;0
llama-3-8b-tp8;4096;16;0.221;0.031;0.252;0.227;0.029;0.256;0.246;0.267;0.96;0.92;0.94;0
llama-3-8b-tp8;4096;24;0.221;0.049;0.27;0.227;0.048;0.275;0.258;0.276;1.0;0.93;0.98;11
llama-3-8b-tp8;4096;32;0.221;0.059;0.28;0.228;0.058;0.286;0.271;0.268;1.07;1.01;1.04;0
llama-3-8b-tp8;4096;40;0.221;0.069;0.29;0.229;0.068;0.297;0.282;0.27;1.1;1.04;1.07;0
llama-3-8b-tp8;4096;48;0.221;0.079;0.3;0.229;0.078;0.307;0.293;0.276;1.11;1.06;1.09;0
llama-3-8b-tp8;4096;56;0.222;0.093;0.315;0.229;0.089;0.318;0.305;0.278;1.14;1.1;1.13;0
llama-3-8b-tp8;4096;64;0.222;0.1;0.322;0.23;0.098;0.328;0.317;0.282;1.16;1.12;1.14;0
llama-3-8b-tp8;4096;80;0.222;0.124;0.346;0.23;0.121;0.351;0.341;0.292;1.2;1.17;1.18;0
llama-3-8b-tp8;4096;96;0.222;0.142;0.364;0.231;0.14;0.371;0.392;0.302;1.23;1.3;1.21;11
llama-3-8b-tp8;4096;112;0.224;0.166;0.39;0.231;0.176;0.407;0.425;0.317;1.28;1.34;1.23;11
llama-3-8b-tp8;4096;128;0.224;0.184;0.408;0.231;0.188;0.419;0.468;0.327;1.28;1.43;1.25;11
llama-3-8b-tp8;4096;144;0.223;0.203;0.426;0.231;0.201;0.432;0.509;0.334;1.29;1.52;1.28;11
llama-3-8b-tp8;4096;160;0.224;0.224;0.448;0.232;0.219;0.451;0.549;0.353;1.28;1.56;1.27;11
llama-3-8b-tp8;4096;176;0.224;0.242;0.466;0.235;0.235;0.47;0.59;0.315;1.49;1.87;1.48;11
llama-3-8b-tp8;4096;192;0.225;0.261;0.486;0.236;0.254;0.49;0.632;0.327;1.5;1.93;1.49;11
llama-3-8b-tp8;4096;208;0.224;0.28;0.504;0.236;0.271;0.507;0.665;0.339;1.5;1.96;1.49;11
llama-3-8b-tp8;4096;224;0.225;0.358;0.583;0.232;0.344;0.576;0.679;0.36;1.6;1.89;1.62;11
llama-3-8b-tp8;4096;240;0.225;0.399;0.624;0.231;0.359;0.59;0.695;0.393;1.5;1.77;1.59;11
llama-3-8b-tp8;4096;256;0.225;0.408;0.633;0.233;0.37;0.603;0.725;0.414;1.46;1.75;1.53;11
llama-3-8b-tp8;4096;272;0.225;0.415;0.64;0.232;0.378;0.61;0.538;0.403;1.51;1.33;1.59;11
llama-3-8b-tp8;4096;288;0.226;0.424;0.65;0.233;0.388;0.621;0.56;0.422;1.47;1.33;1.54;11
llama-3-8b-tp8;4096;304;0.225;0.434;0.659;0.234;0.401;0.635;0.578;0.442;1.44;1.31;1.49;11
llama-3-8b-tp8;4096;320;0.225;0.446;0.671;0.235;0.42;0.655;0.601;0.462;1.42;1.3;1.45;11
llama-3-8b-tp8;4096;336;0.226;0.459;0.685;0.234;0.436;0.67;0.618;0.482;1.39;1.28;1.42;11
llama-3-8b-tp8;4096;352;0.226;0.475;0.701;0.236;0.455;0.691;0.639;0.503;1.37;1.27;1.39;11
llama-3-8b-tp8;4096;368;0.226;0.492;0.718;0.235;0.472;0.707;0.661;0.525;1.35;1.26;1.37;9
llama-3-8b-tp8;4096;384;0.227;0.511;0.738;0.235;0.491;0.726;0.685;0.545;1.33;1.26;1.35;9
llama-3-8b-tp8;4096;400;0.227;0.533;0.76;0.236;0.508;0.744;0.706;0.566;1.31;1.25;1.34;9
llama-3-8b-tp8;4096;416;0.228;0.554;0.782;0.236;0.526;0.762;0.728;0.585;1.3;1.24;1.34;9
llama-3-8b-tp8;4096;432;0.228;0.571;0.799;0.237;0.543;0.78;0.764;0.605;1.29;1.26;1.32;9
llama-3-8b-tp8;4096;448;0.228;0.649;0.877;0.234;0.612;0.846;0.781;0.658;1.29;1.19;1.33;9
llama-3-8b-tp8;4096;464;0.228;0.666;0.894;0.235;0.625;0.86;0.809;0.676;1.27;1.2;1.32;9
llama-3-8b-tp8;4096;480;0.228;0.675;0.903;0.234;0.637;0.871;0.831;0.696;1.25;1.19;1.3;9
llama-3-8b-tp8;4096;496;0.227;0.686;0.913;0.235;0.644;0.879;0.847;0.714;1.23;1.19;1.28;9
llama-3-8b-tp8;4096;512;0.228;0.697;0.925;0.238;0.66;0.898;0.861;0.732;1.23;1.18;1.26;9
llama-3-8b-tp8;4096;528;0.227;0.711;0.938;0.235;0.673;0.908;0.885;0.75;1.21;1.18;1.25;9
llama-3-8b-tp8;4096;544;0.227;0.725;0.952;0.236;0.691;0.927;0.905;0.771;1.2;1.17;1.23;9
llama-3-8b-tp8;4096;560;0.227;0.742;0.969;0.238;0.708;0.946;0.926;0.785;1.21;1.18;1.23;9
llama-3-8b-tp8;4096;576;0.227;0.764;0.991;0.238;0.727;0.965;0.949;0.805;1.2;1.18;1.23;9
llama-3-8b-tp8;4096;592;0.227;0.789;1.016;0.238;0.745;0.983;0.968;0.821;1.2;1.18;1.24;9
llama-3-8b-tp8;4096;608;0.227;0.812;1.039;0.24;0.763;1.003;0.987;0.839;1.2;1.18;1.24;9
llama-3-8b-tp8;4096;624;0.227;0.838;1.065;0.24;0.781;1.021;1.009;0.856;1.19;1.18;1.24;9
llama-3-8b-tp8;4096;640;0.227;0.858;1.085;0.239;0.799;1.038;1.025;0.876;1.18;1.17;1.24;9
llama-3-8b-tp8;4096;656;0.227;0.896;1.123;0.237;0.853;1.09;1.044;0.894;1.22;1.17;1.26;9
llama-3-8b-tp8;4096;672;0.228;0.93;1.158;0.237;0.878;1.115;1.062;0.913;1.22;1.16;1.27;9
llama-3-8b-tp8;4096;688;0.227;0.939;1.166;0.236;0.89;1.126;1.09;0.93;1.21;1.17;1.25;9
llama-3-8b-tp8;4096;704;0.227;0.959;1.186;0.237;0.9;1.137;1.111;0.95;1.2;1.17;1.25;9
llama-3-8b-tp8;4096;720;0.227;0.974;1.201;0.236;0.913;1.149;1.132;0.968;1.19;1.17;1.24;9
llama-3-8b-tp8;4096;736;0.228;0.994;1.222;0.236;0.929;1.165;1.154;0.988;1.18;1.17;1.24;9
llama-3-8b-tp8;4096;752;0.227;1.013;1.24;0.234;0.947;1.181;1.176;1.005;1.18;1.17;1.23;9
llama-3-8b-tp8;4096;768;0.227;1.026;1.253;0.237;0.964;1.201;1.201;1.026;1.17;1.17;1.22;9
llama-3-8b-tp8;4096;784;0.227;1.052;1.279;0.235;0.982;1.217;1.22;1.042;1.17;1.17;1.23;9
llama-3-8b-tp8;4096;800;0.226;1.073;1.299;0.237;1.0;1.237;1.246;1.063;1.16;1.17;1.22;9
llama-3-8b-tp8;4096;816;0.226;1.097;1.323;0.237;1.018;1.255;1.266;1.082;1.16;1.17;1.22;9
llama-3-8b-tp8;4096;832;0.226;1.119;1.345;0.236;1.036;1.272;1.288;1.104;1.15;1.17;1.22;9
llama-3-8b-tp8;4096;848;0.227;1.142;1.369;0.238;1.054;1.292;1.311;1.126;1.15;1.16;1.22;9
llama-3-8b-tp8;4096;864;0.226;1.154;1.38;0.237;1.075;1.312;1.331;1.159;1.13;1.15;1.19;9
llama-3-8b-tp8;4096;880;0.226;1.184;1.41;0.236;1.127;1.363;1.349;1.182;1.15;1.14;1.19;11
llama-3-8b-tp8;4096;896;0.225;1.194;1.419;0.238;1.145;1.383;1.376;1.199;1.15;1.15;1.18;11
llama-3-8b-tp8;4096;912;0.225;1.208;1.433;0.237;1.156;1.393;1.394;1.215;1.15;1.15;1.18;11
llama-3-8b-tp8;4096;928;0.226;1.228;1.454;0.236;1.169;1.405;1.412;1.234;1.14;1.14;1.18;11
llama-3-8b-tp8;4096;944;0.225;1.255;1.48;0.236;1.184;1.42;1.433;1.25;1.14;1.15;1.18;11
llama-3-8b-tp8;4096;960;0.226;1.274;1.5;0.237;1.202;1.439;1.461;1.268;1.13;1.15;1.18;11
llama-3-8b-tp8;4096;976;0.225;1.293;1.518;0.236;1.22;1.456;1.483;1.287;1.13;1.15;1.18;11
llama-3-8b-tp8;4096;992;0.225;1.315;1.54;0.236;1.236;1.472;1.512;1.304;1.13;1.16;1.18;11
llama-3-8b-tp8;4096;1008;0.225;1.339;1.564;0.235;1.254;1.489;1.537;1.322;1.13;1.16;1.18;11
llama-3-8b-tp8;4096;1024;0.226;1.362;1.588;0.237;1.272;1.509;1.562;1.352;1.12;1.16;1.17;11
llama-3-8b-tp8;4096;1040;0.226;1.382;1.608;0.237;1.29;1.527;1.586;1.368;1.12;1.16;1.18;9
llama-3-8b-tp8;4096;1056;0.227;1.404;1.631;0.237;1.308;1.545;1.608;1.382;1.12;1.16;1.18;9
llama-3-8b-tp8;4096;1072;0.226;1.425;1.651;0.236;1.327;1.563;1.635;1.399;1.12;1.17;1.18;9
llama-3-8b-tp8;4096;1088;0.226;1.441;1.667;0.235;1.364;1.599;1.65;1.41;1.13;1.17;1.18;9
llama-3-8b-tp8;4096;1104;0.226;1.456;1.682;0.237;1.395;1.632;1.675;1.429;1.14;1.17;1.18;9
llama-3-8b-tp8;4096;1120;0.226;1.474;1.7;0.236;1.411;1.647;1.697;1.449;1.14;1.17;1.17;9
llama-3-8b-tp8;6144;4;0.356;0.027;0.383;0.396;0.018;0.414;0.399;0.423;0.98;0.94;0.91;0
llama-3-8b-tp8;6144;8;0.352;0.027;0.379;0.396;0.022;0.418;0.414;0.425;0.98;0.97;0.89;9
llama-3-8b-tp8;6144;12;0.354;0.041;0.395;0.396;0.04;0.436;0.419;0.426;1.02;0.98;0.93;0
llama-3-8b-tp8;6144;16;0.355;0.049;0.404;0.395;0.049;0.444;0.427;0.428;1.04;1.0;0.94;0
llama-3-8b-tp8;6144;24;0.353;0.066;0.419;0.396;0.063;0.459;0.441;0.437;1.05;1.01;0.96;9
llama-3-8b-tp8;6144;32;0.353;0.08;0.433;0.397;0.078;0.475;0.535;0.447;1.06;1.2;0.97;11
llama-3-8b-tp8;6144;40;0.353;0.097;0.45;0.398;0.094;0.492;0.552;0.461;1.07;1.2;0.98;11
llama-3-8b-tp8;6144;48;0.355;0.111;0.466;0.398;0.108;0.506;0.575;0.475;1.07;1.21;0.98;11
llama-3-8b-tp8;6144;56;0.354;0.132;0.486;0.399;0.125;0.524;0.596;0.489;1.07;1.22;0.99;11
llama-3-8b-tp8;6144;64;0.354;0.143;0.497;0.4;0.139;0.539;0.614;0.505;1.07;1.22;0.98;9
llama-3-8b-tp8;6144;80;0.355;0.175;0.53;0.399;0.173;0.572;0.667;0.522;1.1;1.28;1.02;9
llama-3-8b-tp8;6144;96;0.356;0.205;0.561;0.401;0.2;0.601;0.718;0.532;1.13;1.35;1.05;9
llama-3-8b-tp8;6144;112;0.355;0.242;0.597;0.401;0.258;0.659;0.766;0.541;1.22;1.42;1.1;9
llama-3-8b-tp8;6144;128;0.357;0.267;0.624;0.401;0.275;0.676;0.815;0.552;1.22;1.48;1.13;9
llama-3-8b-tp8;6144;144;0.357;0.294;0.651;0.401;0.295;0.696;0.864;0.565;1.23;1.53;1.15;9
llama-3-8b-tp8;6144;160;0.357;0.328;0.685;0.401;0.321;0.722;0.904;0.575;1.26;1.57;1.19;9
llama-3-8b-tp8;6144;176;0.358;0.36;0.718;0.406;0.346;0.752;0.951;0.588;1.28;1.62;1.22;9
llama-3-8b-tp8;6144;192;0.358;0.394;0.752;0.405;0.373;0.778;0.997;0.602;1.29;1.66;1.25;9
llama-3-8b-tp8;6144;208;0.356;0.432;0.788;0.405;0.4;0.805;1.034;0.607;1.33;1.7;1.3;11
llama-3-8b-tp8;6144;224;0.357;0.524;0.881;0.399;0.514;0.913;1.081;0.624;1.46;1.73;1.41;11
llama-3-8b-tp8;6144;240;0.359;0.595;0.954;0.401;0.539;0.94;1.126;0.643;1.46;1.75;1.48;9
llama-3-8b-tp8;6144;256;0.357;0.611;0.968;0.401;0.551;0.952;1.169;0.666;1.43;1.76;1.45;9
llama-3-8b-tp8;6144;272;0.356;0.622;0.978;0.403;0.563;0.966;1.199;0.691;1.4;1.74;1.42;9
llama-3-8b-tp8;6144;288;0.358;0.639;0.997;0.405;0.575;0.98;1.252;0.714;1.37;1.75;1.4;9
llama-3-8b-tp8;6144;304;0.358;0.655;1.013;0.403;0.596;0.999;1.295;0.74;1.35;1.75;1.37;9
llama-3-8b-tp8;6144;320;0.358;0.676;1.034;0.405;0.622;1.027;1.343;0.774;1.33;1.74;1.34;9
llama-3-8b-tp8;6144;336;0.357;0.698;1.055;0.406;0.648;1.054;1.4;0.8;1.32;1.75;1.32;9
llama-3-8b-tp8;6144;352;0.358;0.729;1.087;0.403;0.676;1.079;1.443;0.832;1.3;1.73;1.31;9
llama-3-8b-tp8;6144;368;0.36;0.755;1.115;0.403;0.703;1.106;1.491;0.861;1.28;1.73;1.3;9
llama-3-8b-tp8;6144;384;0.357;0.788;1.145;0.403;0.73;1.133;1.538;0.891;1.27;1.73;1.29;9
llama-3-8b-tp8;6144;400;0.358;0.821;1.179;0.403;0.757;1.16;1.585;0.871;1.33;1.82;1.35;9
llama-3-8b-tp8;6144;416;0.358;0.852;1.21;0.404;0.784;1.188;1.171;0.896;1.33;1.31;1.35;9
llama-3-8b-tp8;6144;432;0.358;0.881;1.239;0.403;0.811;1.214;1.198;0.926;1.31;1.29;1.34;9
llama-3-8b-tp8;6144;448;0.359;0.972;1.331;0.402;0.916;1.318;1.233;1.027;1.28;1.2;1.3;9
llama-3-8b-tp8;6144;464;0.359;1.002;1.361;0.401;0.937;1.338;1.262;1.059;1.26;1.19;1.29;9
llama-3-8b-tp8;6144;480;0.357;1.012;1.369;0.402;0.949;1.351;1.291;1.094;1.23;1.18;1.25;9
llama-3-8b-tp8;6144;496;0.358;1.032;1.39;0.403;0.962;1.365;1.322;1.122;1.22;1.18;1.24;9
llama-3-8b-tp8;6144;512;0.357;1.059;1.416;0.403;0.98;1.383;1.348;1.155;1.2;1.17;1.23;9
llama-3-8b-tp8;6144;528;0.358;1.082;1.44;0.403;1.005;1.408;1.383;1.183;1.19;1.17;1.22;9
llama-3-8b-tp8;6144;544;0.358;1.108;1.466;0.404;1.031;1.435;1.419;1.22;1.18;1.16;1.2;9
llama-3-8b-tp8;6144;560;0.358;1.131;1.489;0.404;1.057;1.461;1.452;1.239;1.18;1.17;1.2;9
llama-3-8b-tp8;6144;576;0.359;1.166;1.525;0.404;1.084;1.488;1.483;1.266;1.18;1.17;1.2;9
llama-3-8b-tp8;6144;592;0.358;1.195;1.553;0.403;1.111;1.514;1.517;1.289;1.17;1.18;1.2;9
llama-3-8b-tp8;6144;608;0.36;1.223;1.583;0.403;1.138;1.541;1.548;1.307;1.18;1.18;1.21;9
llama-3-8b-tp8;6144;624;0.358;1.26;1.618;0.403;1.165;1.568;1.585;1.337;1.17;1.19;1.21;9
llama-3-8b-tp8;6144;640;0.358;1.283;1.641;0.404;1.192;1.596;1.609;1.36;1.17;1.18;1.21;9
llama-3-8b-tp8;6144;656;0.358;1.345;1.703;0.404;1.276;1.68;1.646;1.379;1.22;1.19;1.23;9
llama-3-8b-tp8;6144;672;0.358;1.39;1.748;0.402;1.314;1.716;1.676;1.412;1.22;1.19;1.24;9
llama-3-8b-tp8;6144;688;0.357;1.399;1.756;0.403;1.331;1.734;1.715;1.44;1.2;1.19;1.22;9
llama-3-8b-tp8;6144;704;0.358;1.441;1.799;0.403;1.344;1.747;1.748;1.46;1.2;1.2;1.23;9
llama-3-8b-tp8;6144;720;0.358;1.449;1.807;0.404;1.364;1.768;1.77;1.496;1.18;1.18;1.21;9
llama-3-8b-tp8;6144;736;0.356;1.493;1.849;0.404;1.389;1.793;1.802;1.526;1.17;1.18;1.21;9
llama-3-8b-tp8;8192;4;0.585;0.028;0.613;0.718;0.021;0.739;0.744;0.63;1.17;1.18;0.97;9
llama-3-8b-tp8;8192;8;0.577;0.035;0.612;0.718;0.03;0.748;0.754;0.634;1.18;1.19;0.97;9
llama-3-8b-tp8;8192;12;0.58;0.05;0.63;0.716;0.048;0.764;0.766;0.634;1.21;1.21;0.99;9
llama-3-8b-tp8;8192;16;0.578;0.06;0.638;0.719;0.057;0.776;0.78;0.641;1.21;1.22;1.0;9
llama-3-8b-tp8;8192;24;0.576;0.083;0.659;0.715;0.078;0.793;0.815;0.646;1.23;1.26;1.02;9
llama-3-8b-tp8;8192;32;0.578;0.102;0.68;0.716;0.098;0.814;0.84;0.655;1.24;1.28;1.04;9
llama-3-8b-tp8;8192;40;0.58;0.121;0.701;0.72;0.118;0.838;0.868;0.661;1.27;1.31;1.06;9
llama-3-8b-tp8;8192;48;0.579;0.143;0.722;0.721;0.139;0.86;0.894;0.672;1.28;1.33;1.07;9
llama-3-8b-tp8;8192;56;0.579;0.167;0.746;0.725;0.162;0.887;0.923;0.681;1.3;1.36;1.1;9
llama-3-8b-tp8;8192;64;0.58;0.185;0.765;0.721;0.18;0.901;0.948;0.695;1.3;1.36;1.1;9
llama-3-8b-tp8;8192;80;0.576;0.226;0.802;0.728;0.223;0.951;0.999;0.72;1.32;1.39;1.11;9
llama-3-8b-tp8;8192;96;0.578;0.265;0.843;0.72;0.26;0.98;1.052;0.746;1.31;1.41;1.13;9
llama-3-8b-tp8;8192;112;0.58;0.308;0.888;0.721;0.34;1.061;1.101;0.769;1.38;1.43;1.15;9
llama-3-8b-tp8;8192;128;0.578;0.349;0.927;0.721;0.362;1.083;1.153;0.795;1.36;1.45;1.17;9
llama-3-8b-tp8;8192;144;0.578;0.384;0.962;0.721;0.388;1.109;1.206;0.825;1.34;1.46;1.17;9
llama-3-8b-tp8;8192;160;0.581;0.425;1.006;0.722;0.421;1.143;1.279;0.845;1.35;1.51;1.19;9
llama-3-8b-tp8;8192;176;0.58;0.472;1.052;0.724;0.456;1.18;1.343;0.873;1.35;1.54;1.21;9
llama-3-8b-tp8;8192;192;0.579;0.513;1.092;0.723;0.491;1.214;1.404;0.905;1.34;1.55;1.21;9
llama-3-8b-tp8;8192;208;0.579;0.556;1.135;0.721;0.527;1.248;1.471;0.935;1.33;1.57;1.21;9
llama-3-8b-tp8;8192;224;0.585;0.699;1.284;0.721;0.681;1.402;1.542;0.966;1.45;1.6;1.33;9
llama-3-8b-tp8;8192;240;0.582;0.79;1.372;0.718;0.719;1.437;1.613;1.0;1.44;1.61;1.37;9
llama-3-8b-tp8;8192;256;0.58;0.81;1.39;0.72;0.733;1.453;1.667;1.025;1.42;1.63;1.36;9
llama-3-8b-tp8;8192;272;0.584;0.827;1.411;0.721;0.746;1.467;1.719;1.04;1.41;1.65;1.36;9
llama-3-8b-tp8;8192;288;0.582;0.843;1.425;0.725;0.762;1.487;1.776;1.064;1.4;1.67;1.34;9
llama-3-8b-tp8;8192;304;0.581;0.865;1.446;0.723;0.788;1.511;1.828;1.087;1.39;1.68;1.33;9
llama-3-8b-tp8;8192;320;0.58;0.889;1.469;0.721;0.821;1.542;1.886;1.12;1.38;1.68;1.31;9
llama-3-8b-tp8;8192;336;0.582;0.917;1.499;0.724;0.856;1.58;1.937;1.16;1.36;1.67;1.29;9
llama-3-8b-tp8;8192;352;0.58;0.951;1.531;0.723;0.892;1.615;1.999;1.189;1.36;1.68;1.29;9
llama-3-8b-tp8;8192;368;0.583;0.988;1.571;0.725;0.928;1.653;2.063;1.227;1.35;1.68;1.28;9
llama-3-8b-tp8;8192;384;0.582;1.027;1.609;0.721;0.963;1.684;2.127;1.266;1.33;1.68;1.27;9
llama-3-8b-tp8;8192;400;0.583;1.073;1.656;0.725;0.999;1.724;2.192;1.301;1.33;1.68;1.27;9
llama-3-8b-tp8;8192;416;0.582;1.108;1.69;0.724;1.034;1.758;2.245;1.334;1.32;1.68;1.27;9
llama-3-8b-tp8;8192;432;0.583;1.152;1.735;0.724;1.069;1.793;2.314;1.364;1.31;1.7;1.27;9
llama-3-8b-tp8;8192;448;0.581;1.3;1.881;0.723;1.213;1.936;2.386;1.397;1.39;1.71;1.35;9
llama-3-8b-tp8;8192;464;0.584;1.329;1.913;0.722;1.24;1.962;2.454;1.432;1.37;1.71;1.34;9
llama-3-8b-tp8;8192;480;0.584;1.346;1.93;0.72;1.254;1.974;2.517;1.471;1.34;1.71;1.31;9
llama-3-8b-tp8;8192;496;0.58;1.359;1.939;0.724;1.271;1.995;2.571;1.509;1.32;1.7;1.28;9
llama-3-8b-tp8;8192;512;0.582;1.392;1.974;0.724;1.295;2.019;2.628;1.547;1.31;1.7;1.28;9
llama-3-8b-tp8;8192;528;0.583;1.421;2.004;0.724;1.328;2.052;2.686;1.611;1.27;1.67;1.24;9
llama-3-8b-tp8;8192;544;0.583;1.446;2.029;0.725;1.362;2.087;2.008;1.641;1.27;1.22;1.24;9
llama-3-8b-tp8;8192;560;0.582;1.488;2.07;0.725;1.397;2.122;2.049;1.676;1.27;1.22;1.24;9
llama-3-8b-tp8;12288;4;1.129;0.033;1.162;1.367;0.023;1.39;1.384;1.286;1.08;1.08;0.9;0
llama-3-8b-tp8;12288;8;1.127;0.052;1.179;1.366;0.05;1.416;1.398;1.295;1.09;1.08;0.91;9
llama-3-8b-tp8;12288;12;1.129;0.069;1.198;1.366;0.064;1.43;1.418;1.298;1.1;1.09;0.92;9
llama-3-8b-tp8;12288;16;1.129;0.084;1.213;1.366;0.079;1.445;1.437;1.304;1.11;1.1;0.93;9
llama-3-8b-tp8;12288;24;1.13;0.115;1.245;1.366;0.107;1.473;1.488;1.312;1.12;1.13;0.95;9
llama-3-8b-tp8;12288;32;1.128;0.144;1.272;1.365;0.139;1.504;1.535;1.32;1.14;1.16;0.96;9
llama-3-8b-tp8;12288;40;1.127;0.18;1.307;1.367;0.17;1.537;1.576;1.331;1.15;1.18;0.98;9
llama-3-8b-tp8;12288;48;1.128;0.205;1.333;1.369;0.199;1.568;1.616;1.343;1.17;1.2;0.99;9
llama-3-8b-tp8;12288;56;1.131;0.239;1.37;1.367;0.233;1.6;1.653;1.354;1.18;1.22;1.01;9
llama-3-8b-tp8;12288;64;1.127;0.266;1.393;1.365;0.259;1.624;1.685;1.367;1.19;1.23;1.02;9
llama-3-8b-tp8;12288;80;1.127;0.341;1.468;1.368;0.326;1.694;1.773;1.398;1.21;1.27;1.05;9
llama-3-8b-tp8;12288;96;1.132;0.39;1.522;1.37;0.379;1.749;1.868;1.429;1.22;1.31;1.07;9
llama-3-8b-tp8;12288;112;1.126;0.463;1.589;1.366;0.505;1.871;1.951;1.464;1.28;1.33;1.09;9
llama-3-8b-tp8;12288;128;1.129;0.513;1.642;1.367;0.535;1.902;2.048;1.502;1.27;1.36;1.09;9
llama-3-8b-tp8;12288;144;1.126;0.566;1.692;1.37;0.573;1.943;2.147;1.535;1.27;1.4;1.1;9
llama-3-8b-tp8;12288;160;1.129;0.633;1.762;1.367;0.624;1.991;2.248;1.575;1.26;1.43;1.12;9
llama-3-8b-tp8;12288;176;1.13;0.712;1.842;1.369;0.677;2.046;2.337;1.611;1.27;1.45;1.14;9
llama-3-8b-tp8;12288;192;1.128;0.771;1.899;1.373;0.731;2.104;2.436;1.645;1.28;1.48;1.15;9
llama-3-8b-tp8;12288;208;1.133;0.838;1.971;1.369;0.783;2.152;2.521;1.682;1.28;1.5;1.17;9
llama-3-8b-tp8;12288;224;1.13;1.038;2.168;1.369;1.024;2.393;2.609;1.719;1.39;1.52;1.26;9
llama-3-8b-tp8;12288;240;1.133;1.188;2.321;1.368;1.081;2.449;2.698;1.758;1.39;1.53;1.32;9
llama-3-8b-tp8;12288;256;1.13;1.212;2.342;1.367;1.098;2.465;2.788;1.803;1.37;1.55;1.3;9
llama-3-8b-tp8;12288;272;1.133;1.234;2.367;1.369;1.116;2.485;2.869;1.839;1.35;1.56;1.29;9
llama-3-8b-tp8;12288;288;1.129;1.263;2.392;1.371;1.14;2.511;2.942;1.886;1.33;1.56;1.27;9
llama-3-8b-tp8;12288;304;1.126;1.294;2.42;1.37;1.174;2.544;3.033;1.944;1.31;1.56;1.24;11
llama-3-8b-tp8;12288;320;1.125;1.328;2.453;1.37;1.225;2.595;3.123;1.976;1.31;1.58;1.24;9
llama-3-8b-tp8;12288;336;1.133;1.375;2.508;1.372;1.277;2.649;3.222;2.035;1.3;1.58;1.23;9
llama-3-8b-tp8;12288;352;1.126;1.42;2.546;1.37;1.329;2.699;3.328;2.081;1.3;1.6;1.22;11
llama-3-8b-tp8;12288;368;1.127;1.472;2.599;1.371;1.384;2.755;3.427;2.132;1.29;1.61;1.22;11
llama-3-8b-tp8;16384;4;1.846;0.041;1.887;2.212;0.031;2.243;2.245;2.045;1.1;1.1;0.92;9
llama-3-8b-tp8;16384;8;1.845;0.063;1.908;2.214;0.058;2.272;2.275;2.058;1.1;1.11;0.93;9
llama-3-8b-tp8;16384;12;1.842;0.085;1.927;2.214;0.079;2.293;2.298;2.065;1.11;1.11;0.93;9
llama-3-8b-tp8;16384;16;1.84;0.104;1.944;2.213;0.097;2.31;2.319;2.073;1.11;1.12;0.94;9
llama-3-8b-tp8;16384;24;1.84;0.144;1.984;2.215;0.138;2.353;2.386;2.087;1.13;1.14;0.95;9
llama-3-8b-tp8;16384;32;1.842;0.185;2.027;2.214;0.18;2.394;2.446;2.1;1.14;1.16;0.97;9
llama-3-8b-tp8;16384;40;1.84;0.225;2.065;2.213;0.218;2.431;2.509;2.112;1.15;1.19;0.98;9
llama-3-8b-tp8;16384;48;1.844;0.267;2.111;2.214;0.259;2.473;2.569;2.129;1.16;1.21;0.99;9
llama-3-8b-tp8;16384;56;1.849;0.312;2.161;2.216;0.304;2.52;2.622;2.147;1.17;1.22;1.01;9
llama-3-8b-tp8;16384;64;1.848;0.348;2.196;2.214;0.34;2.554;2.676;2.164;1.18;1.24;1.01;9
llama-3-8b-tp8;16384;80;1.843;0.429;2.272;2.215;0.428;2.643;2.777;2.2;1.2;1.26;1.03;9
llama-3-8b-tp8;16384;96;1.846;0.512;2.358;2.215;0.498;2.713;2.892;2.235;1.21;1.29;1.06;9
llama-3-8b-tp8;16384;112;1.844;0.598;2.442;2.213;0.672;2.885;3.013;2.282;1.26;1.32;1.07;9
llama-3-8b-tp8;16384;128;1.843;0.675;2.518;2.214;0.71;2.924;3.143;2.329;1.26;1.35;1.08;9
llama-3-8b-tp8;16384;144;1.846;0.745;2.591;2.213;0.76;2.973;3.266;2.377;1.25;1.37;1.09;9
llama-3-8b-tp8;16384;160;1.844;0.824;2.668;2.212;0.827;3.039;3.376;2.429;1.25;1.39;1.1;9
llama-3-8b-tp8;16384;176;1.842;0.939;2.781;2.216;0.897;3.113;3.504;2.47;1.26;1.42;1.13;9
llama-3-8b-tp8;16384;192;1.839;1.019;2.858;2.217;0.969;3.186;3.642;2.518;1.27;1.45;1.14;9
llama-3-8b-tp8;16384;208;1.838;1.105;2.943;2.216;1.038;3.254;3.768;2.565;1.27;1.47;1.15;9
llama-3-8b-tp8;16384;224;1.842;1.375;3.217;2.213;1.361;3.574;3.881;2.617;1.37;1.48;1.23;9
llama-3-8b-tp8;16384;240;1.841;1.578;3.419;2.213;1.437;3.65;4.023;2.661;1.37;1.51;1.28;9
llama-3-8b-tp8;16384;256;1.835;1.619;3.454;2.214;1.461;3.675;4.129;2.72;1.35;1.52;1.27;9
llama-3-8b-tp8;16384;272;1.842;1.646;3.488;2.214;1.484;3.698;4.243;2.778;1.33;1.53;1.26;9

yi-34b-tp8;1024;4;0.042;0.019;0.061;0.069;0.013;0.082;0.068;0.078;1.05;0.87;0.78;13
yi-34b-tp8;1024;8;0.039;0.019;0.058;0.068;0.013;0.081;0.068;0.078;1.04;0.87;0.74;13
yi-34b-tp8;1024;12;0.039;0.019;0.058;0.068;0.014;0.082;0.069;0.077;1.06;0.9;0.75;11
yi-34b-tp8;1024;16;0.04;0.019;0.059;0.068;0.017;0.085;0.069;0.077;1.1;0.9;0.77;13
yi-34b-tp8;1024;24;0.039;0.019;0.058;0.068;0.018;0.086;0.077;0.078;1.1;0.99;0.74;13
yi-34b-tp8;1024;32;0.039;0.022;0.061;0.068;0.02;0.088;0.078;0.078;1.13;1.0;0.78;13
yi-34b-tp8;1024;40;0.039;0.022;0.061;0.068;0.021;0.089;0.079;0.078;1.14;1.01;0.78;11
yi-34b-tp8;1024;48;0.04;0.022;0.062;0.068;0.022;0.09;0.082;0.078;1.15;1.05;0.79;13
yi-34b-tp8;1024;56;0.039;0.026;0.065;0.068;0.025;0.093;0.064;0.08;1.16;0.8;0.81;9
yi-34b-tp8;1024;64;0.039;0.033;0.072;0.068;0.03;0.098;0.069;0.078;1.26;0.88;0.92;13
yi-34b-tp8;1024;80;0.039;0.047;0.086;0.068;0.044;0.112;0.078;0.081;1.38;0.96;1.06;13
yi-34b-tp8;1024;96;0.038;0.048;0.086;0.069;0.05;0.119;0.088;0.078;1.53;1.13;1.1;13
yi-34b-tp8;1024;112;0.039;0.055;0.094;0.069;0.052;0.121;0.096;0.078;1.55;1.23;1.21;13
yi-34b-tp8;1024;128;0.039;0.061;0.1;0.069;0.056;0.125;0.078;0.078;1.6;1.0;1.28;11
yi-34b-tp8;1024;144;0.04;0.067;0.107;0.069;0.061;0.13;0.085;0.078;1.67;1.09;1.37;11
yi-34b-tp8;1024;160;0.039;0.074;0.113;0.07;0.065;0.135;0.091;0.079;1.71;1.15;1.43;11
yi-34b-tp8;1024;176;0.041;0.068;0.109;0.072;0.069;0.141;0.098;0.08;1.76;1.23;1.36;11
yi-34b-tp8;1024;192;0.042;0.073;0.115;0.071;0.074;0.145;0.105;0.082;1.77;1.28;1.4;11
yi-34b-tp8;1024;208;0.042;0.077;0.119;0.072;0.079;0.151;0.109;0.086;1.76;1.27;1.38;11
yi-34b-tp8;1024;224;0.042;0.097;0.139;0.07;0.096;0.166;0.111;0.094;1.77;1.18;1.48;13
yi-34b-tp8;1024;240;0.042;0.104;0.146;0.07;0.1;0.17;0.115;0.098;1.73;1.17;1.49;13
yi-34b-tp8;1024;256;0.042;0.106;0.148;0.071;0.102;0.173;0.12;0.103;1.68;1.17;1.44;13
yi-34b-tp8;1024;272;0.042;0.109;0.151;0.072;0.105;0.177;0.127;0.108;1.64;1.18;1.4;13
yi-34b-tp8;1024;288;0.042;0.111;0.153;0.073;0.108;0.181;0.132;0.113;1.6;1.17;1.35;13
yi-34b-tp8;1024;304;0.042;0.113;0.155;0.074;0.113;0.187;0.135;0.119;1.57;1.13;1.3;13
yi-34b-tp8;1024;320;0.041;0.118;0.159;0.075;0.118;0.193;0.139;0.124;1.56;1.12;1.28;13
yi-34b-tp8;1024;336;0.042;0.122;0.164;0.074;0.123;0.197;0.147;0.131;1.5;1.12;1.25;13
yi-34b-tp8;1024;352;0.042;0.127;0.169;0.075;0.128;0.203;0.155;0.136;1.49;1.14;1.24;11
yi-34b-tp8;1024;368;0.042;0.131;0.173;0.074;0.133;0.207;0.164;0.141;1.47;1.16;1.23;11
yi-34b-tp8;1024;384;0.042;0.135;0.177;0.073;0.137;0.21;0.171;0.146;1.44;1.17;1.21;11
yi-34b-tp8;1024;400;0.042;0.14;0.182;0.074;0.142;0.216;0.175;0.15;1.44;1.17;1.21;11
yi-34b-tp8;1024;416;0.042;0.145;0.187;0.074;0.147;0.221;0.181;0.156;1.42;1.16;1.2;11
yi-34b-tp8;1024;432;0.041;0.15;0.191;0.074;0.151;0.225;0.185;0.16;1.41;1.16;1.19;11
yi-34b-tp8;1024;448;0.041;0.165;0.206;0.073;0.163;0.236;0.188;0.166;1.42;1.13;1.24;11
yi-34b-tp8;1024;464;0.041;0.171;0.212;0.073;0.168;0.241;0.191;0.173;1.39;1.1;1.23;11
yi-34b-tp8;1024;480;0.041;0.175;0.216;0.074;0.172;0.246;0.199;0.176;1.4;1.13;1.23;11
yi-34b-tp8;1024;496;0.042;0.178;0.22;0.074;0.175;0.249;0.204;0.182;1.37;1.12;1.21;11
yi-34b-tp8;1024;512;0.041;0.181;0.222;0.074;0.179;0.253;0.208;0.187;1.35;1.11;1.19;11
yi-34b-tp8;1024;528;0.04;0.184;0.224;0.074;0.184;0.258;0.213;0.191;1.35;1.12;1.17;11
yi-34b-tp8;1024;544;0.04;0.188;0.228;0.074;0.189;0.263;0.217;0.196;1.34;1.11;1.16;11
yi-34b-tp8;1024;560;0.04;0.191;0.231;0.075;0.194;0.269;0.223;0.2;1.34;1.11;1.16;11
yi-34b-tp8;1024;576;0.041;0.197;0.238;0.074;0.198;0.272;0.232;0.205;1.33;1.13;1.16;11
yi-34b-tp8;1024;592;0.041;0.201;0.242;0.075;0.203;0.278;0.24;0.209;1.33;1.15;1.16;11
yi-34b-tp8;1024;608;0.041;0.206;0.247;0.074;0.208;0.282;0.245;0.213;1.32;1.15;1.16;11
yi-34b-tp8;1024;624;0.041;0.21;0.251;0.076;0.213;0.289;0.25;0.218;1.33;1.15;1.15;11
yi-34b-tp8;1024;640;0.041;0.216;0.257;0.077;0.218;0.295;0.254;0.223;1.32;1.14;1.15;11
yi-34b-tp8;1024;656;0.041;0.224;0.265;0.075;0.225;0.3;0.257;0.23;1.3;1.12;1.15;11
yi-34b-tp8;1024;672;0.041;0.233;0.274;0.075;0.232;0.307;0.263;0.242;1.27;1.09;1.13;13
yi-34b-tp8;1024;688;0.041;0.239;0.28;0.077;0.237;0.314;0.269;0.246;1.28;1.09;1.14;13
yi-34b-tp8;1024;704;0.041;0.245;0.286;0.077;0.241;0.318;0.275;0.25;1.27;1.1;1.14;13
yi-34b-tp8;1024;720;0.041;0.248;0.289;0.076;0.246;0.322;0.292;0.255;1.26;1.15;1.13;13
yi-34b-tp8;1024;736;0.041;0.252;0.293;0.077;0.25;0.327;0.296;0.259;1.26;1.14;1.13;13
yi-34b-tp8;1024;752;0.041;0.256;0.297;0.076;0.255;0.331;0.303;0.264;1.25;1.15;1.12;13
yi-34b-tp8;1024;768;0.041;0.259;0.3;0.076;0.26;0.336;0.306;0.269;1.25;1.14;1.12;13
yi-34b-tp8;1024;784;0.041;0.268;0.309;0.076;0.264;0.34;0.313;0.273;1.25;1.15;1.13;13
yi-34b-tp8;1024;800;0.041;0.27;0.311;0.077;0.269;0.346;0.317;0.279;1.24;1.14;1.11;13
yi-34b-tp8;1024;816;0.041;0.275;0.316;0.076;0.274;0.35;0.321;0.284;1.23;1.13;1.11;13
yi-34b-tp8;1024;832;0.041;0.281;0.322;0.077;0.279;0.356;0.328;0.288;1.24;1.14;1.12;13
yi-34b-tp8;1024;848;0.042;0.286;0.328;0.075;0.283;0.358;0.332;0.293;1.22;1.13;1.12;13
yi-34b-tp8;1024;864;0.041;0.293;0.334;0.077;0.289;0.366;0.336;0.299;1.22;1.12;1.12;13
yi-34b-tp8;1024;880;0.042;0.298;0.34;0.075;0.296;0.371;0.341;0.302;1.23;1.13;1.13;13
yi-34b-tp8;1024;896;0.043;0.305;0.348;0.076;0.302;0.378;0.347;0.31;1.22;1.12;1.12;13
yi-34b-tp8;1024;912;0.043;0.31;0.353;0.075;0.307;0.382;0.352;0.315;1.21;1.12;1.12;13
yi-34b-tp8;1024;928;0.043;0.314;0.357;0.076;0.311;0.387;0.358;0.32;1.21;1.12;1.12;13
yi-34b-tp8;1024;944;0.044;0.317;0.361;0.076;0.316;0.392;0.363;0.324;1.21;1.12;1.11;13
yi-34b-tp8;1024;960;0.042;0.322;0.364;0.075;0.32;0.395;0.366;0.329;1.2;1.11;1.11;13
yi-34b-tp8;1024;976;0.043;0.324;0.367;0.077;0.325;0.402;0.372;0.333;1.21;1.12;1.1;11
yi-34b-tp8;1024;992;0.042;0.329;0.371;0.077;0.33;0.407;0.379;0.337;1.21;1.12;1.1;11
yi-34b-tp8;1024;1008;0.042;0.335;0.377;0.077;0.334;0.411;0.382;0.343;1.2;1.11;1.1;11
yi-34b-tp8;1024;1024;0.042;0.339;0.381;0.076;0.339;0.415;0.387;0.346;1.2;1.12;1.1;11
yi-34b-tp8;1024;1040;0.042;0.344;0.386;0.077;0.344;0.421;0.393;0.351;1.2;1.12;1.1;11
yi-34b-tp8;1024;1056;0.043;0.349;0.392;0.077;0.349;0.426;0.398;0.357;1.19;1.11;1.1;11
yi-34b-tp8;1024;1072;0.043;0.355;0.398;0.077;0.354;0.431;0.404;0.361;1.19;1.12;1.1;11
yi-34b-tp8;1024;1088;0.042;0.361;0.403;0.075;0.359;0.434;0.406;0.367;1.18;1.11;1.1;11
yi-34b-tp8;1024;1104;0.043;0.367;0.41;0.076;0.366;0.442;0.413;0.371;1.19;1.11;1.11;11
yi-34b-tp8;1024;1120;0.042;0.372;0.414;0.075;0.371;0.446;0.418;0.376;1.19;1.11;1.1;11
yi-34b-tp8;1024;1136;0.042;0.377;0.419;0.076;0.376;0.452;0.423;0.38;1.19;1.11;1.1;11
yi-34b-tp8;1024;1152;0.042;0.382;0.424;0.077;0.381;0.458;0.428;0.385;1.19;1.11;1.1;11
yi-34b-tp8;1024;1168;0.042;0.385;0.427;0.077;0.386;0.463;0.433;0.39;1.19;1.11;1.09;11
yi-34b-tp8;1024;1184;0.042;0.391;0.433;0.076;0.39;0.466;0.438;0.394;1.18;1.11;1.1;11
yi-34b-tp8;1024;1200;0.042;0.397;0.439;0.078;0.395;0.473;0.443;0.4;1.18;1.11;1.1;11
yi-34b-tp8;1024;1216;0.042;0.4;0.442;0.077;0.4;0.477;0.448;0.404;1.18;1.11;1.09;11
yi-34b-tp8;1024;1232;0.042;0.405;0.447;0.078;0.405;0.483;0.455;0.408;1.18;1.12;1.1;11
yi-34b-tp8;1024;1248;0.041;0.41;0.451;0.078;0.41;0.488;0.458;0.414;1.18;1.11;1.09;11
yi-34b-tp8;1024;1264;0.042;0.416;0.458;0.075;0.415;0.49;0.462;0.418;1.17;1.11;1.1;11
yi-34b-tp8;1024;1280;0.042;0.42;0.462;0.078;0.419;0.497;0.47;0.423;1.17;1.11;1.09;11
yi-34b-tp8;1024;1296;0.042;0.426;0.468;0.077;0.425;0.502;0.473;0.428;1.17;1.11;1.09;11
yi-34b-tp8;1024;1312;0.041;0.431;0.472;0.077;0.43;0.507;0.48;0.433;1.17;1.11;1.09;11
yi-34b-tp8;1024;1328;0.042;0.436;0.478;0.077;0.436;0.513;0.484;0.437;1.17;1.11;1.09;11
yi-34b-tp8;1024;1344;0.041;0.442;0.483;0.076;0.441;0.517;0.489;0.442;1.17;1.11;1.09;11
yi-34b-tp8;1024;1360;0.041;0.447;0.488;0.076;0.447;0.523;0.494;0.446;1.17;1.11;1.09;11
yi-34b-tp8;1024;1376;0.042;0.452;0.494;0.078;0.451;0.529;0.498;0.451;1.17;1.1;1.1;11
yi-34b-tp8;1024;1392;0.042;0.456;0.498;0.076;0.456;0.532;0.502;0.455;1.17;1.1;1.09;11
yi-34b-tp8;1024;1408;0.041;0.461;0.502;0.076;0.461;0.537;0.508;0.459;1.17;1.11;1.09;11
yi-34b-tp8;1024;1424;0.042;0.465;0.507;0.076;0.466;0.542;0.513;0.464;1.17;1.11;1.09;11
yi-34b-tp8;1024;1440;0.042;0.47;0.512;0.078;0.471;0.549;0.518;0.469;1.17;1.1;1.09;11
yi-34b-tp8;1024;1456;0.042;0.477;0.519;0.076;0.476;0.552;0.523;0.474;1.16;1.1;1.09;11
yi-34b-tp8;1024;1472;0.042;0.482;0.524;0.078;0.48;0.558;0.528;0.477;1.17;1.11;1.1;11
yi-34b-tp8;1024;1488;0.042;0.488;0.53;0.078;0.486;0.564;0.533;0.482;1.17;1.11;1.1;11
yi-34b-tp8;1024;1504;0.042;0.492;0.534;0.078;0.49;0.568;0.538;0.487;1.17;1.1;1.1;11
yi-34b-tp8;1024;1520;0.042;0.499;0.541;0.08;0.495;0.575;0.544;0.493;1.17;1.1;1.1;11
yi-34b-tp8;1024;1536;0.042;0.504;0.546;0.08;0.501;0.581;0.549;0.5;1.16;1.1;1.09;11
yi-34b-tp8;1024;1552;0.042;0.509;0.551;0.078;0.506;0.584;0.554;0.507;1.15;1.09;1.09;11
yi-34b-tp8;1024;1568;0.043;0.515;0.558;0.077;0.511;0.588;0.559;0.516;1.14;1.08;1.08;11
yi-34b-tp8;1024;1584;0.042;0.52;0.562;0.077;0.517;0.594;0.564;0.522;1.14;1.08;1.08;11
yi-34b-tp8;1024;1600;0.042;0.525;0.567;0.078;0.521;0.599;0.568;0.528;1.13;1.08;1.07;13
yi-34b-tp8;1024;1616;0.042;0.529;0.571;0.079;0.526;0.605;0.574;0.532;1.14;1.08;1.07;9
yi-34b-tp8;1024;1632;0.042;0.534;0.576;0.076;0.531;0.607;0.579;0.537;1.13;1.08;1.07;9
yi-34b-tp8;1024;1648;0.042;0.538;0.58;0.076;0.536;0.612;0.583;0.542;1.13;1.08;1.07;13
yi-34b-tp8;1024;1664;0.042;0.542;0.584;0.076;0.541;0.617;0.588;0.547;1.13;1.07;1.07;13
yi-34b-tp8;1024;1680;0.042;0.548;0.59;0.077;0.546;0.623;0.593;0.552;1.13;1.07;1.07;13
yi-34b-tp8;1024;1696;0.042;0.553;0.595;0.078;0.551;0.629;0.598;0.556;1.13;1.08;1.07;9
yi-34b-tp8;1024;1712;0.041;0.56;0.601;0.077;0.555;0.632;0.605;0.561;1.13;1.08;1.07;13
yi-34b-tp8;1024;1728;0.042;0.566;0.608;0.077;0.561;0.638;0.608;0.566;1.13;1.07;1.07;13
yi-34b-tp8;1024;1744;0.041;0.575;0.616;0.078;0.566;0.644;0.615;0.571;1.13;1.08;1.08;13
yi-34b-tp8;1024;1760;0.042;0.575;0.617;0.077;0.571;0.648;0.618;0.576;1.13;1.07;1.07;13
yi-34b-tp8;1024;1776;0.042;0.578;0.62;0.076;0.577;0.653;0.622;0.58;1.13;1.07;1.07;13
yi-34b-tp8;1024;1792;0.042;0.585;0.627;0.076;0.581;0.657;0.628;0.585;1.12;1.07;1.07;13
yi-34b-tp8;1024;1808;0.042;0.593;0.635;0.077;0.586;0.663;0.633;0.589;1.13;1.07;1.08;11
yi-34b-tp8;1024;1824;0.042;0.599;0.641;0.076;0.591;0.667;0.638;0.593;1.12;1.08;1.08;11
yi-34b-tp8;1024;1840;0.042;0.606;0.648;0.077;0.597;0.674;0.645;0.597;1.13;1.08;1.09;11
yi-34b-tp8;1024;1856;0.041;0.608;0.649;0.079;0.601;0.68;0.649;0.601;1.13;1.08;1.08;11
yi-34b-tp8;1024;1872;0.042;0.615;0.657;0.077;0.606;0.683;0.654;0.606;1.13;1.08;1.08;11
yi-34b-tp8;1024;1888;0.042;0.618;0.66;0.077;0.611;0.688;0.659;0.612;1.12;1.08;1.08;11
yi-34b-tp8;1024;1904;0.042;0.626;0.668;0.076;0.616;0.692;0.664;0.614;1.13;1.08;1.09;11
yi-34b-tp8;1024;1920;0.043;0.629;0.672;0.077;0.621;0.698;0.67;0.62;1.13;1.08;1.08;11
yi-34b-tp8;1024;1936;0.042;0.635;0.677;0.076;0.626;0.702;0.674;0.624;1.12;1.08;1.08;11
yi-34b-tp8;1024;1952;0.043;0.639;0.682;0.076;0.631;0.707;0.679;0.63;1.12;1.08;1.08;11
yi-34b-tp8;1024;1968;0.042;0.646;0.688;0.077;0.637;0.714;0.686;0.634;1.13;1.08;1.09;11
yi-34b-tp8;1024;1984;0.042;0.651;0.693;0.077;0.641;0.718;0.689;0.639;1.12;1.08;1.08;11
yi-34b-tp8;1024;2000;0.043;0.654;0.697;0.076;0.647;0.723;0.694;0.644;1.12;1.08;1.08;11
yi-34b-tp8;1024;2016;0.043;0.658;0.701;0.076;0.652;0.728;0.7;0.648;1.12;1.08;1.08;11
yi-34b-tp8;1024;2032;0.042;0.664;0.706;0.076;0.657;0.733;0.704;0.654;1.12;1.08;1.08;11
yi-34b-tp8;1024;2048;0.043;0.667;0.71;0.076;0.662;0.738;0.709;0.658;1.12;1.08;1.08;11
yi-34b-tp8;1024;2064;0.043;0.673;0.716;0.078;0.667;0.745;0.714;0.662;1.13;1.08;1.08;11
yi-34b-tp8;1024;2080;0.043;0.675;0.718;0.077;0.672;0.749;0.719;0.667;1.12;1.08;1.08;11
yi-34b-tp8;1024;2096;0.043;0.68;0.723;0.077;0.677;0.754;0.724;0.672;1.12;1.08;1.08;11
yi-34b-tp8;1024;2112;0.043;0.686;0.729;0.076;0.682;0.758;0.729;0.677;1.12;1.08;1.08;11
yi-34b-tp8;1024;2128;0.044;0.691;0.735;0.076;0.686;0.762;0.735;0.682;1.12;1.08;1.08;11
yi-34b-tp8;1024;2144;0.043;0.697;0.74;0.077;0.692;0.769;0.738;0.686;1.12;1.08;1.08;11
yi-34b-tp8;1024;2160;0.043;0.701;0.744;0.077;0.696;0.773;0.746;0.691;1.12;1.08;1.08;11
yi-34b-tp8;1024;2176;0.043;0.705;0.748;0.076;0.701;0.777;0.749;0.695;1.12;1.08;1.08;11
yi-34b-tp8;1024;2192;0.043;0.711;0.754;0.077;0.706;0.783;0.754;0.701;1.12;1.08;1.08;11
yi-34b-tp8;2048;4;0.102;0.019;0.121;0.114;0.013;0.127;0.114;0.127;1.0;0.9;0.95;9
yi-34b-tp8;2048;8;0.098;0.02;0.118;0.113;0.017;0.13;0.116;0.13;1.0;0.89;0.91;9
yi-34b-tp8;2048;12;0.098;0.021;0.119;0.113;0.018;0.131;0.118;0.135;0.97;0.87;0.88;9
yi-34b-tp8;2048;16;0.098;0.023;0.121;0.113;0.02;0.133;0.121;0.135;0.99;0.9;0.9;9
yi-34b-tp8;2048;24;0.098;0.023;0.121;0.113;0.022;0.135;0.127;0.141;0.96;0.9;0.86;11
yi-34b-tp8;2048;32;0.098;0.031;0.129;0.113;0.03;0.143;0.134;0.141;1.01;0.95;0.91;11
yi-34b-tp8;2048;40;0.098;0.049;0.147;0.113;0.044;0.157;0.14;0.142;1.11;0.99;1.04;11
yi-34b-tp8;2048;48;0.098;0.048;0.146;0.114;0.049;0.163;0.145;0.144;1.13;1.01;1.01;11
yi-34b-tp8;2048;56;0.098;0.055;0.153;0.114;0.055;0.169;0.153;0.145;1.17;1.06;1.06;11
yi-34b-tp8;2048;64;0.098;0.06;0.158;0.115;0.059;0.174;0.16;0.146;1.19;1.1;1.08;11
yi-34b-tp8;2048;80;0.098;0.075;0.173;0.115;0.07;0.185;0.172;0.149;1.24;1.15;1.16;11
yi-34b-tp8;2048;96;0.099;0.08;0.179;0.116;0.08;0.196;0.184;0.153;1.28;1.2;1.17;11
yi-34b-tp8;2048;112;0.099;0.098;0.197;0.116;0.092;0.208;0.206;0.158;1.32;1.3;1.25;11
yi-34b-tp8;2048;128;0.099;0.104;0.203;0.116;0.1;0.216;0.23;0.163;1.33;1.41;1.25;11
yi-34b-tp8;2048;144;0.1;0.115;0.215;0.117;0.107;0.224;0.251;0.168;1.33;1.49;1.28;11
yi-34b-tp8;2048;160;0.1;0.126;0.226;0.117;0.116;0.233;0.275;0.159;1.47;1.73;1.42;11
yi-34b-tp8;2048;176;0.1;0.126;0.226;0.122;0.125;0.247;0.296;0.164;1.51;1.8;1.38;11
yi-34b-tp8;2048;192;0.1;0.136;0.236;0.12;0.134;0.254;0.316;0.169;1.5;1.87;1.4;11
yi-34b-tp8;2048;208;0.1;0.145;0.245;0.122;0.143;0.265;0.334;0.173;1.53;1.93;1.42;11
yi-34b-tp8;2048;224;0.1;0.185;0.285;0.119;0.178;0.297;0.341;0.184;1.61;1.85;1.55;11
yi-34b-tp8;2048;240;0.1;0.203;0.303;0.117;0.185;0.302;0.349;0.194;1.56;1.8;1.56;11
yi-34b-tp8;2048;256;0.102;0.207;0.309;0.117;0.19;0.307;0.268;0.203;1.51;1.32;1.52;11
yi-34b-tp8;2048;272;0.101;0.213;0.314;0.118;0.195;0.313;0.275;0.212;1.48;1.3;1.48;11
yi-34b-tp8;2048;288;0.102;0.216;0.318;0.119;0.201;0.32;0.286;0.222;1.44;1.29;1.43;11
yi-34b-tp8;2048;304;0.101;0.221;0.322;0.119;0.208;0.327;0.295;0.233;1.4;1.27;1.38;11
yi-34b-tp8;2048;320;0.103;0.227;0.33;0.121;0.218;0.339;0.306;0.242;1.4;1.26;1.36;11
yi-34b-tp8;2048;336;0.103;0.234;0.337;0.12;0.227;0.347;0.315;0.252;1.38;1.25;1.34;11
yi-34b-tp8;2048;352;0.103;0.243;0.346;0.122;0.236;0.358;0.324;0.262;1.37;1.24;1.32;11
yi-34b-tp8;2048;368;0.102;0.253;0.355;0.122;0.245;0.367;0.335;0.271;1.35;1.24;1.31;11
yi-34b-tp8;2048;384;0.103;0.261;0.364;0.122;0.254;0.376;0.347;0.281;1.34;1.23;1.3;11
yi-34b-tp8;2048;400;0.104;0.271;0.375;0.121;0.264;0.385;0.357;0.292;1.32;1.22;1.28;11
yi-34b-tp8;2048;416;0.104;0.282;0.386;0.122;0.272;0.394;0.369;0.3;1.31;1.23;1.29;11
yi-34b-tp8;2048;432;0.104;0.292;0.396;0.122;0.281;0.403;0.379;0.314;1.28;1.21;1.26;11
yi-34b-tp8;2048;448;0.104;0.326;0.43;0.12;0.311;0.431;0.389;0.334;1.29;1.16;1.29;11
yi-34b-tp8;2048;464;0.104;0.338;0.442;0.121;0.319;0.44;0.401;0.346;1.27;1.16;1.28;11
yi-34b-tp8;2048;480;0.101;0.343;0.444;0.12;0.325;0.445;0.414;0.357;1.25;1.16;1.24;11
yi-34b-tp8;2048;496;0.102;0.35;0.452;0.121;0.33;0.451;0.425;0.369;1.22;1.15;1.22;9
yi-34b-tp8;2048;512;0.102;0.355;0.457;0.122;0.338;0.46;0.432;0.379;1.21;1.14;1.21;9
yi-34b-tp8;2048;528;0.102;0.361;0.463;0.121;0.347;0.468;0.444;0.387;1.21;1.15;1.2;9
yi-34b-tp8;2048;544;0.103;0.368;0.471;0.121;0.355;0.476;0.454;0.397;1.2;1.14;1.19;9
yi-34b-tp8;2048;560;0.102;0.376;0.478;0.121;0.364;0.485;0.464;0.405;1.2;1.15;1.18;9
yi-34b-tp8;2048;576;0.102;0.385;0.487;0.123;0.374;0.497;0.475;0.414;1.2;1.15;1.18;9
yi-34b-tp8;2048;592;0.102;0.394;0.496;0.122;0.383;0.505;0.489;0.423;1.19;1.16;1.17;9
yi-34b-tp8;2048;608;0.103;0.405;0.508;0.121;0.392;0.513;0.514;0.432;1.19;1.19;1.18;9
yi-34b-tp8;2048;624;0.103;0.414;0.517;0.124;0.401;0.525;0.523;0.442;1.19;1.18;1.17;9
yi-34b-tp8;2048;640;0.103;0.424;0.527;0.121;0.411;0.532;0.535;0.451;1.18;1.19;1.17;9
yi-34b-tp8;2048;656;0.103;0.442;0.545;0.123;0.434;0.557;0.537;0.46;1.21;1.17;1.18;9
yi-34b-tp8;2048;672;0.103;0.464;0.567;0.121;0.447;0.568;0.551;0.469;1.21;1.17;1.21;9
yi-34b-tp8;2048;688;0.103;0.473;0.576;0.121;0.454;0.575;0.568;0.479;1.2;1.19;1.2;9
yi-34b-tp8;2048;704;0.103;0.479;0.582;0.122;0.46;0.582;0.579;0.488;1.19;1.19;1.19;9
yi-34b-tp8;2048;720;0.103;0.486;0.589;0.123;0.467;0.59;0.593;0.496;1.19;1.2;1.19;9
yi-34b-tp8;2048;736;0.103;0.494;0.597;0.122;0.476;0.598;0.604;0.506;1.18;1.19;1.18;9
yi-34b-tp8;2048;752;0.103;0.501;0.604;0.123;0.485;0.608;0.612;0.517;1.18;1.18;1.17;9
yi-34b-tp8;2048;768;0.103;0.509;0.612;0.123;0.494;0.617;0.623;0.525;1.18;1.19;1.17;9
yi-34b-tp8;2048;784;0.103;0.518;0.621;0.122;0.503;0.625;0.627;0.535;1.17;1.17;1.16;9
yi-34b-tp8;2048;800;0.102;0.529;0.631;0.124;0.512;0.636;0.635;0.545;1.17;1.17;1.16;9
yi-34b-tp8;2048;816;0.102;0.54;0.642;0.122;0.522;0.644;0.641;0.556;1.16;1.15;1.15;9
yi-34b-tp8;2048;832;0.103;0.549;0.652;0.122;0.531;0.653;0.658;0.565;1.16;1.16;1.15;9
yi-34b-tp8;2048;848;0.102;0.562;0.664;0.123;0.54;0.663;0.662;0.577;1.15;1.15;1.15;9
yi-34b-tp8;2048;864;0.102;0.572;0.674;0.124;0.55;0.674;0.673;0.593;1.14;1.13;1.14;11
yi-34b-tp8;2048;880;0.102;0.589;0.691;0.122;0.572;0.694;0.679;0.603;1.15;1.13;1.15;11
yi-34b-tp8;2048;896;0.102;0.599;0.701;0.123;0.581;0.704;0.69;0.609;1.16;1.13;1.15;11
yi-34b-tp8;2048;912;0.102;0.607;0.709;0.123;0.588;0.711;0.703;0.619;1.15;1.14;1.15;11
yi-34b-tp8;2048;928;0.102;0.614;0.716;0.122;0.596;0.718;0.712;0.629;1.14;1.13;1.14;11
yi-34b-tp8;2048;944;0.103;0.624;0.727;0.123;0.604;0.727;0.724;0.639;1.14;1.13;1.14;11
yi-34b-tp8;2048;960;0.102;0.632;0.734;0.123;0.613;0.736;0.738;0.645;1.14;1.14;1.14;11
yi-34b-tp8;2048;976;0.103;0.641;0.744;0.122;0.622;0.744;0.756;0.657;1.13;1.15;1.13;11
yi-34b-tp8;2048;992;0.103;0.65;0.753;0.122;0.631;0.753;0.758;0.665;1.13;1.14;1.13;11
yi-34b-tp8;2048;1008;0.102;0.657;0.759;0.123;0.64;0.763;0.758;0.675;1.13;1.12;1.12;11
yi-34b-tp8;2048;1024;0.103;0.668;0.771;0.124;0.65;0.774;0.778;0.685;1.13;1.14;1.13;11
yi-34b-tp8;2048;1040;0.102;0.68;0.782;0.123;0.659;0.782;0.8;0.694;1.13;1.15;1.13;11
yi-34b-tp8;2048;1056;0.102;0.691;0.793;0.123;0.668;0.791;0.816;0.703;1.13;1.16;1.13;11
yi-34b-tp8;2048;1072;0.102;0.7;0.802;0.122;0.677;0.799;0.827;0.711;1.12;1.16;1.13;9
yi-34b-tp8;2048;1088;0.102;0.712;0.814;0.123;0.692;0.815;0.827;0.718;1.14;1.15;1.13;9
yi-34b-tp8;4096;4;0.253;0.024;0.277;0.345;0.017;0.362;0.349;0.299;1.21;1.17;0.93;9
yi-34b-tp8;4096;8;0.248;0.026;0.274;0.344;0.02;0.364;0.359;0.302;1.21;1.19;0.91;9
yi-34b-tp8;4096;12;0.25;0.026;0.276;0.344;0.022;0.366;0.365;0.303;1.21;1.2;0.91;9
yi-34b-tp8;4096;16;0.248;0.033;0.281;0.343;0.03;0.373;0.369;0.307;1.21;1.2;0.92;9
yi-34b-tp8;4096;24;0.25;0.05;0.3;0.343;0.048;0.391;0.385;0.308;1.27;1.25;0.97;9
yi-34b-tp8;4096;32;0.249;0.06;0.309;0.344;0.059;0.403;0.401;0.311;1.3;1.29;0.99;9
yi-34b-tp8;4096;40;0.249;0.07;0.319;0.344;0.069;0.413;0.413;0.315;1.31;1.31;1.01;9
yi-34b-tp8;4096;48;0.25;0.08;0.33;0.345;0.079;0.424;0.427;0.321;1.32;1.33;1.03;9
yi-34b-tp8;4096;56;0.25;0.095;0.345;0.347;0.09;0.437;0.441;0.325;1.34;1.36;1.06;9
yi-34b-tp8;4096;64;0.25;0.101;0.351;0.347;0.099;0.446;0.456;0.33;1.35;1.38;1.06;9
yi-34b-tp8;4096;80;0.251;0.126;0.377;0.347;0.122;0.469;0.483;0.341;1.38;1.42;1.11;9
yi-34b-tp8;4096;96;0.252;0.144;0.396;0.348;0.141;0.489;0.51;0.353;1.39;1.44;1.12;9
yi-34b-tp8;4096;112;0.251;0.171;0.422;0.347;0.176;0.523;0.537;0.365;1.43;1.47;1.16;9
yi-34b-tp8;4096;128;0.252;0.187;0.439;0.348;0.187;0.535;0.567;0.378;1.42;1.5;1.16;9
yi-34b-tp8;4096;144;0.252;0.205;0.457;0.349;0.201;0.55;0.596;0.392;1.4;1.52;1.17;9
yi-34b-tp8;4096;160;0.253;0.229;0.482;0.35;0.219;0.569;0.626;0.408;1.39;1.53;1.18;9
yi-34b-tp8;4096;176;0.253;0.249;0.502;0.352;0.236;0.588;0.657;0.421;1.4;1.56;1.19;9
yi-34b-tp8;4096;192;0.253;0.268;0.521;0.352;0.254;0.606;0.701;0.433;1.4;1.62;1.2;9
yi-34b-tp8;4096;208;0.253;0.291;0.544;0.353;0.272;0.625;0.728;0.45;1.39;1.62;1.21;9
yi-34b-tp8;4096;224;0.253;0.363;0.616;0.349;0.345;0.694;0.759;0.461;1.51;1.65;1.34;9
yi-34b-tp8;4096;240;0.254;0.395;0.649;0.347;0.362;0.709;0.784;0.471;1.51;1.66;1.38;9
yi-34b-tp8;4096;256;0.254;0.408;0.662;0.348;0.371;0.719;0.826;0.488;1.47;1.69;1.36;9
yi-34b-tp8;4096;272;0.255;0.42;0.675;0.348;0.378;0.726;0.848;0.499;1.45;1.7;1.35;9
yi-34b-tp8;4096;288;0.254;0.43;0.684;0.35;0.389;0.739;0.879;0.516;1.43;1.7;1.33;9
yi-34b-tp8;4096;304;0.255;0.441;0.696;0.351;0.401;0.752;0.912;0.53;1.42;1.72;1.31;9
yi-34b-tp8;4096;320;0.256;0.451;0.707;0.352;0.419;0.771;0.94;0.55;1.4;1.71;1.29;9
yi-34b-tp8;4096;336;0.255;0.464;0.719;0.352;0.437;0.789;0.968;0.569;1.39;1.7;1.26;9
yi-34b-tp8;4096;352;0.256;0.478;0.734;0.353;0.455;0.808;0.998;0.589;1.37;1.69;1.25;9
yi-34b-tp8;4096;368;0.255;0.496;0.751;0.352;0.473;0.825;1.028;0.609;1.35;1.69;1.23;9
yi-34b-tp8;4096;384;0.256;0.516;0.772;0.351;0.491;0.842;1.056;0.63;1.34;1.68;1.23;9
yi-34b-tp8;4096;400;0.255;0.541;0.796;0.351;0.509;0.86;1.09;0.649;1.33;1.68;1.23;11
yi-34b-tp8;4096;416;0.256;0.56;0.816;0.354;0.527;0.881;1.127;0.662;1.33;1.7;1.23;11
yi-34b-tp8;4096;432;0.255;0.586;0.841;0.356;0.545;0.901;1.149;0.679;1.33;1.69;1.24;11
yi-34b-tp8;4096;448;0.255;0.646;0.901;0.35;0.612;0.962;1.183;0.697;1.38;1.7;1.29;11
yi-34b-tp8;4096;464;0.255;0.671;0.926;0.351;0.627;0.978;1.207;0.732;1.34;1.65;1.27;9
yi-34b-tp8;4096;480;0.256;0.679;0.935;0.353;0.636;0.989;1.249;0.749;1.32;1.67;1.25;9
yi-34b-tp8;4096;496;0.257;0.691;0.948;0.354;0.646;1.0;0.935;0.771;1.3;1.21;1.23;9
yi-34b-tp8;4096;512;0.256;0.707;0.963;0.354;0.659;1.013;0.958;0.787;1.29;1.22;1.22;9
yi-34b-tp8;4096;528;0.256;0.725;0.981;0.355;0.678;1.033;0.978;0.808;1.28;1.21;1.21;9
yi-34b-tp8;4096;544;0.255;0.743;0.998;0.356;0.692;1.048;0.997;0.827;1.27;1.21;1.21;9
yi-34b-tp8;6144;4;0.509;0.029;0.538;0.649;0.019;0.668;0.663;0.601;1.11;1.1;0.9;0
yi-34b-tp8;6144;8;0.506;0.029;0.535;0.649;0.022;0.671;0.672;0.607;1.11;1.11;0.88;0
yi-34b-tp8;6144;12;0.504;0.043;0.547;0.647;0.04;0.687;0.678;0.609;1.13;1.11;0.9;9
yi-34b-tp8;6144;16;0.505;0.051;0.556;0.645;0.049;0.694;0.689;0.613;1.13;1.12;0.91;9
yi-34b-tp8;6144;24;0.504;0.067;0.571;0.644;0.064;0.708;0.708;0.618;1.15;1.15;0.92;9
yi-34b-tp8;6144;32;0.504;0.081;0.585;0.646;0.079;0.725;0.727;0.622;1.17;1.17;0.94;9
yi-34b-tp8;6144;40;0.502;0.098;0.6;0.645;0.095;0.74;0.748;0.632;1.17;1.18;0.95;9
yi-34b-tp8;6144;48;0.502;0.113;0.615;0.647;0.109;0.756;0.761;0.635;1.19;1.2;0.97;9
yi-34b-tp8;6144;56;0.499;0.133;0.632;0.646;0.126;0.772;0.78;0.641;1.2;1.22;0.99;9
yi-34b-tp8;6144;64;0.504;0.143;0.647;0.645;0.14;0.785;0.794;0.652;1.2;1.22;0.99;9
yi-34b-tp8;6144;80;0.5;0.179;0.679;0.646;0.174;0.82;0.843;0.665;1.23;1.27;1.02;9
yi-34b-tp8;6144;96;0.501;0.205;0.706;0.645;0.201;0.846;0.881;0.681;1.24;1.29;1.04;9
yi-34b-tp8;6144;112;0.5;0.243;0.743;0.647;0.257;0.904;0.918;0.697;1.3;1.32;1.07;9
yi-34b-tp8;6144;128;0.5;0.269;0.769;0.647;0.275;0.922;0.971;0.714;1.29;1.36;1.08;9
yi-34b-tp8;6144;144;0.5;0.296;0.796;0.647;0.295;0.942;1.024;0.73;1.29;1.4;1.09;9
yi-34b-tp8;6144;160;0.501;0.33;0.831;0.647;0.321;0.968;1.073;0.749;1.29;1.43;1.11;9
yi-34b-tp8;6144;176;0.502;0.365;0.867;0.65;0.346;0.996;1.13;0.768;1.3;1.47;1.13;9
yi-34b-tp8;6144;192;0.503;0.401;0.904;0.652;0.373;1.025;1.187;0.785;1.31;1.51;1.15;9
yi-34b-tp8;6144;208;0.504;0.434;0.938;0.654;0.399;1.053;1.231;0.811;1.3;1.52;1.16;9
yi-34b-tp8;6144;224;0.506;0.535;1.041;0.654;0.512;1.166;1.274;0.829;1.41;1.54;1.26;9
yi-34b-tp8;6144;240;0.505;0.595;1.1;0.651;0.539;1.19;1.31;0.849;1.4;1.54;1.3;9
yi-34b-tp8;6144;256;0.506;0.616;1.122;0.651;0.553;1.204;1.356;0.871;1.38;1.56;1.29;9
yi-34b-tp8;6144;272;0.506;0.625;1.131;0.657;0.563;1.22;1.394;0.887;1.38;1.57;1.28;9
yi-34b-tp8;6144;288;0.507;0.638;1.145;0.654;0.578;1.232;1.437;0.908;1.36;1.58;1.26;9
yi-34b-tp8;6144;304;0.505;0.656;1.161;0.653;0.596;1.249;1.479;0.931;1.34;1.59;1.25;9
yi-34b-tp8;6144;320;0.504;0.675;1.179;0.653;0.622;1.275;1.52;0.956;1.33;1.59;1.23;9
yi-34b-tp8;6144;336;0.506;0.697;1.203;0.656;0.648;1.304;1.565;0.982;1.33;1.59;1.23;9
yi-34b-tp8;6144;352;0.507;0.725;1.232;0.657;0.675;1.332;1.619;0.99;1.35;1.64;1.24;9
yi-34b-tp8;8192;4;0.87;0.03;0.9;1.018;0.022;1.04;1.038;0.974;1.07;1.07;0.92;0
yi-34b-tp8;8192;8;0.872;0.037;0.909;1.017;0.03;1.047;1.055;0.98;1.07;1.08;0.93;9
yi-34b-tp8;8192;12;0.87;0.052;0.922;1.015;0.049;1.064;1.066;0.982;1.08;1.09;0.94;9
yi-34b-tp8;8192;16;0.867;0.061;0.928;1.015;0.058;1.073;1.079;0.986;1.09;1.09;0.94;9
yi-34b-tp8;8192;24;0.869;0.084;0.953;1.016;0.079;1.095;1.112;0.992;1.1;1.12;0.96;9
yi-34b-tp8;8192;32;0.874;0.102;0.976;1.018;0.099;1.117;1.148;1.001;1.12;1.15;0.98;9
yi-34b-tp8;8192;40;0.865;0.122;0.987;1.019;0.119;1.138;1.18;1.009;1.13;1.17;0.98;9
yi-34b-tp8;8192;48;0.868;0.144;1.012;1.018;0.14;1.158;1.205;1.014;1.14;1.19;1.0;9
yi-34b-tp8;8192;56;0.868;0.169;1.037;1.016;0.163;1.179;1.23;1.021;1.15;1.2;1.02;9
yi-34b-tp8;8192;64;0.862;0.186;1.048;1.015;0.181;1.196;1.253;1.029;1.16;1.22;1.02;9
yi-34b-tp8;8192;80;0.864;0.226;1.09;1.015;0.226;1.241;1.311;1.045;1.19;1.25;1.04;9
yi-34b-tp8;8192;96;0.864;0.266;1.13;1.012;0.262;1.274;1.371;1.065;1.2;1.29;1.06;9
yi-34b-tp8;8192;112;0.865;0.311;1.176;1.012;0.34;1.352;1.424;1.087;1.24;1.31;1.08;9
yi-34b-tp8;8192;128;0.858;0.352;1.21;1.011;0.362;1.373;1.479;1.109;1.24;1.33;1.09;9
yi-34b-tp8;8192;144;0.862;0.387;1.249;1.014;0.388;1.402;1.535;1.127;1.24;1.36;1.11;9
yi-34b-tp8;8192;160;0.864;0.43;1.294;1.012;0.422;1.434;1.597;1.152;1.24;1.39;1.12;9
yi-34b-tp8;8192;176;0.865;0.476;1.341;1.019;0.457;1.476;1.669;1.18;1.25;1.41;1.14;9
yi-34b-tp8;8192;192;0.869;0.518;1.387;1.022;0.491;1.513;1.737;1.206;1.25;1.44;1.15;9
yi-34b-tp8;8192;208;0.871;0.563;1.434;1.022;0.527;1.549;1.801;1.232;1.26;1.46;1.16;9
yi-34b-tp8;8192;224;0.869;0.698;1.567;1.022;0.683;1.705;1.857;1.256;1.36;1.48;1.25;9
yi-34b-tp8;8192;240;0.871;0.796;1.667;1.021;0.72;1.741;1.93;1.282;1.36;1.51;1.3;9
yi-34b-tp8;8192;256;0.869;0.814;1.683;1.02;0.734;1.754;1.987;1.304;1.35;1.52;1.29;9
yi-34b-tp8;8192;272;0.868;0.831;1.699;1.019;0.746;1.765;2.044;1.328;1.33;1.54;1.28;9
yi-34b-tp8;12288;4;1.788;0.036;1.824;2.059;0.024;2.083;2.079;1.938;1.07;1.07;0.94;9
yi-34b-tp8;12288;8;1.788;0.054;1.842;2.06;0.051;2.111;2.095;1.939;1.09;1.08;0.95;9
yi-34b-tp8;12288;12;1.781;0.069;1.85;2.054;0.065;2.119;2.123;1.941;1.09;1.09;0.95;9
yi-34b-tp8;12288;16;1.785;0.087;1.872;2.056;0.081;2.137;2.142;1.953;1.09;1.1;0.96;9
yi-34b-tp8;12288;24;1.778;0.114;1.892;2.053;0.108;2.161;2.185;1.959;1.1;1.12;0.97;9
yi-34b-tp8;12288;32;1.774;0.145;1.919;2.05;0.14;2.19;2.228;1.968;1.11;1.13;0.98;9
yi-34b-tp8;12288;40;1.77;0.177;1.947;2.05;0.171;2.221;2.272;1.977;1.12;1.15;0.98;9
yi-34b-tp8;12288;48;1.774;0.21;1.984;2.045;0.2;2.245;2.321;1.987;1.13;1.17;1.0;9
yi-34b-tp8;12288;56;1.773;0.241;2.014;2.045;0.234;2.279;2.376;1.998;1.14;1.19;1.01;9
yi-34b-tp8;12288;64;1.774;0.266;2.04;2.046;0.261;2.307;2.423;2.011;1.15;1.2;1.01;9
yi-34b-tp8;12288;80;1.772;0.336;2.108;2.046;0.327;2.373;2.504;2.035;1.17;1.23;1.04;9
yi-34b-tp8;12288;96;1.776;0.39;2.166;2.049;0.381;2.43;2.59;2.079;1.17;1.25;1.04;9
yi-34b-tp8;12288;112;1.783;0.463;2.246;2.057;0.506;2.563;2.675;2.118;1.21;1.26;1.06;9
yi-34b-tp8;12288;128;1.792;0.514;2.306;2.065;0.536;2.601;2.775;2.156;1.21;1.29;1.07;9
yi-34b-tp8;12288;144;1.79;0.569;2.359;2.065;0.574;2.639;2.867;2.192;1.2;1.31;1.08;9
yi-34b-tp8;12288;160;1.792;0.633;2.425;2.067;0.625;2.692;2.979;2.224;1.21;1.34;1.09;9
yi-34b-tp8;12288;176;1.788;0.712;2.5;2.066;0.678;2.744;3.062;2.258;1.22;1.36;1.11;9
yi-34b-tp8;16384;4;2.999;0.042;3.041;3.459;0.032;3.491;3.491;3.25;1.07;1.07;0.94;9
yi-34b-tp8;16384;8;2.977;0.065;3.042;3.451;0.061;3.512;3.503;3.248;1.08;1.08;0.94;9
yi-34b-tp8;16384;12;2.983;0.085;3.068;3.445;0.08;3.525;3.539;3.252;1.08;1.09;0.94;9
yi-34b-tp8;16384;16;2.977;0.104;3.081;3.441;0.098;3.539;3.564;3.257;1.09;1.09;0.95;9
yi-34b-tp8;16384;24;2.981;0.146;3.127;3.443;0.139;3.582;3.626;3.265;1.1;1.11;0.96;9
yi-34b-tp8;16384;32;2.982;0.186;3.168;3.439;0.18;3.619;3.676;3.278;1.1;1.12;0.97;9
yi-34b-tp8;16384;40;2.973;0.226;3.199;3.44;0.219;3.659;3.731;3.285;1.11;1.14;0.97;9
yi-34b-tp8;16384;48;2.981;0.267;3.248;3.439;0.261;3.7;3.804;3.3;1.12;1.15;0.98;9
yi-34b-tp8;16384;56;2.972;0.312;3.284;3.438;0.306;3.744;3.864;3.316;1.13;1.17;0.99;9
yi-34b-tp8;16384;64;2.976;0.349;3.325;3.438;0.342;3.78;3.92;3.338;1.13;1.17;1.0;9
yi-34b-tp8;16384;80;2.987;0.43;3.417;3.436;0.428;3.864;4.056;3.372;1.15;1.2;1.01;9
yi-34b-tp8;16384;96;3.0;0.512;3.512;3.463;0.5;3.963;4.207;3.442;1.15;1.22;1.02;9
yi-34b-tp8;16384;112;3.001;0.602;3.603;3.476;0.674;4.15;4.328;3.486;1.19;1.24;1.03;9
yi-34b-tp8;16384;128;2.996;0.678;3.674;3.461;0.711;4.172;4.441;3.533;1.18;1.26;1.04;9

llama-3-70b-tp8;1024;4;0.048;0.019;0.067;0.073;0.013;0.086;0.072;0.079;1.09;0.91;0.85;13
llama-3-70b-tp8;1024;8;0.046;0.019;0.065;0.072;0.014;0.086;0.073;0.079;1.09;0.92;0.82;13
llama-3-70b-tp8;1024;12;0.046;0.019;0.065;0.072;0.014;0.086;0.076;0.078;1.1;0.97;0.83;13
llama-3-70b-tp8;1024;16;0.045;0.019;0.064;0.072;0.017;0.089;0.078;0.079;1.13;0.99;0.81;13
llama-3-70b-tp8;1024;24;0.046;0.019;0.065;0.072;0.018;0.09;0.081;0.077;1.17;1.05;0.84;11
llama-3-70b-tp8;1024;32;0.046;0.022;0.068;0.072;0.02;0.092;0.082;0.079;1.16;1.04;0.86;11
llama-3-70b-tp8;1024;40;0.046;0.022;0.068;0.072;0.021;0.093;0.084;0.079;1.18;1.06;0.86;11
llama-3-70b-tp8;1024;48;0.046;0.022;0.068;0.072;0.022;0.094;0.061;0.079;1.19;0.77;0.86;13
llama-3-70b-tp8;1024;56;0.046;0.027;0.073;0.072;0.025;0.097;0.066;0.079;1.23;0.84;0.92;13
llama-3-70b-tp8;1024;64;0.046;0.031;0.077;0.072;0.03;0.102;0.071;0.078;1.31;0.91;0.99;13
llama-3-70b-tp8;1024;80;0.046;0.047;0.093;0.073;0.045;0.118;0.08;0.081;1.46;0.99;1.15;11
llama-3-70b-tp8;1024;96;0.045;0.048;0.093;0.073;0.05;0.123;0.089;0.078;1.58;1.14;1.19;11
llama-3-70b-tp8;1024;112;0.046;0.056;0.102;0.073;0.053;0.126;0.097;0.079;1.59;1.23;1.29;13
llama-3-70b-tp8;1024;128;0.047;0.061;0.108;0.074;0.057;0.131;0.1;0.079;1.66;1.27;1.37;11
llama-3-70b-tp8;1024;144;0.047;0.067;0.114;0.073;0.061;0.134;0.089;0.079;1.7;1.13;1.44;11
llama-3-70b-tp8;1024;160;0.047;0.075;0.122;0.074;0.065;0.139;0.095;0.086;1.62;1.1;1.42;11
llama-3-70b-tp8;1024;176;0.047;0.068;0.115;0.076;0.069;0.145;0.101;0.08;1.81;1.26;1.44;11
llama-3-70b-tp8;1024;192;0.049;0.073;0.122;0.077;0.074;0.151;0.107;0.084;1.8;1.27;1.45;11
llama-3-70b-tp8;1024;208;0.049;0.077;0.126;0.077;0.079;0.156;0.11;0.087;1.79;1.26;1.45;11
llama-3-70b-tp8;1024;224;0.05;0.097;0.147;0.074;0.096;0.17;0.113;0.097;1.75;1.16;1.52;13
llama-3-70b-tp8;1024;240;0.049;0.104;0.153;0.075;0.1;0.175;0.117;0.102;1.72;1.15;1.5;11
llama-3-70b-tp8;1024;256;0.049;0.107;0.156;0.076;0.103;0.179;0.125;0.107;1.67;1.17;1.46;13
llama-3-70b-tp8;1024;272;0.05;0.109;0.159;0.075;0.105;0.18;0.129;0.109;1.65;1.18;1.46;13
llama-3-70b-tp8;1024;288;0.05;0.111;0.161;0.077;0.108;0.185;0.134;0.115;1.61;1.17;1.4;13
llama-3-70b-tp8;1024;304;0.05;0.114;0.164;0.077;0.113;0.19;0.138;0.122;1.56;1.13;1.34;13
llama-3-70b-tp8;1024;320;0.049;0.117;0.166;0.078;0.118;0.196;0.144;0.128;1.53;1.12;1.3;13
llama-3-70b-tp8;1024;336;0.05;0.122;0.172;0.078;0.123;0.201;0.153;0.133;1.51;1.15;1.29;11
llama-3-70b-tp8;1024;352;0.049;0.127;0.176;0.078;0.128;0.206;0.16;0.137;1.5;1.17;1.28;11
llama-3-70b-tp8;1024;368;0.049;0.131;0.18;0.078;0.133;0.211;0.166;0.142;1.49;1.17;1.27;11
llama-3-70b-tp8;1024;384;0.05;0.136;0.186;0.078;0.138;0.216;0.173;0.147;1.47;1.18;1.27;11
llama-3-70b-tp8;1024;400;0.05;0.14;0.19;0.079;0.142;0.221;0.177;0.152;1.45;1.16;1.25;11
llama-3-70b-tp8;1024;416;0.049;0.145;0.194;0.078;0.147;0.225;0.181;0.158;1.42;1.15;1.23;11
llama-3-70b-tp8;1024;432;0.049;0.15;0.199;0.078;0.151;0.229;0.186;0.163;1.4;1.14;1.22;11
llama-3-70b-tp8;1024;448;0.049;0.165;0.214;0.077;0.163;0.24;0.189;0.169;1.42;1.12;1.27;11
llama-3-70b-tp8;1024;464;0.048;0.171;0.219;0.077;0.168;0.245;0.195;0.173;1.42;1.13;1.27;11
llama-3-70b-tp8;1024;480;0.047;0.175;0.222;0.077;0.172;0.249;0.203;0.177;1.41;1.15;1.25;11
llama-3-70b-tp8;1024;496;0.047;0.178;0.225;0.077;0.176;0.253;0.207;0.183;1.38;1.13;1.23;11
llama-3-70b-tp8;1024;512;0.047;0.181;0.228;0.078;0.18;0.258;0.21;0.187;1.38;1.12;1.22;11
llama-3-70b-tp8;1024;528;0.047;0.184;0.231;0.079;0.184;0.263;0.215;0.192;1.37;1.12;1.2;11
llama-3-70b-tp8;1024;544;0.047;0.188;0.235;0.08;0.189;0.269;0.221;0.197;1.37;1.12;1.19;11
llama-3-70b-tp8;1024;560;0.048;0.192;0.24;0.078;0.194;0.272;0.229;0.201;1.35;1.14;1.19;11
llama-3-70b-tp8;1024;576;0.048;0.197;0.245;0.08;0.199;0.279;0.236;0.206;1.35;1.15;1.19;11
llama-3-70b-tp8;1024;592;0.048;0.201;0.249;0.079;0.203;0.282;0.241;0.211;1.34;1.14;1.18;11
llama-3-70b-tp8;1024;608;0.048;0.206;0.254;0.079;0.208;0.287;0.247;0.214;1.34;1.15;1.19;11
llama-3-70b-tp8;1024;624;0.048;0.211;0.259;0.08;0.213;0.293;0.251;0.224;1.31;1.12;1.16;11
llama-3-70b-tp8;1024;640;0.048;0.216;0.264;0.08;0.217;0.297;0.255;0.232;1.28;1.1;1.14;9
llama-3-70b-tp8;1024;656;0.048;0.225;0.273;0.081;0.225;0.306;0.259;0.237;1.29;1.09;1.15;13
llama-3-70b-tp8;1024;672;0.048;0.234;0.282;0.081;0.233;0.314;0.265;0.242;1.3;1.1;1.17;13
llama-3-70b-tp8;1024;688;0.048;0.239;0.287;0.079;0.237;0.316;0.271;0.246;1.28;1.1;1.17;13
llama-3-70b-tp8;1024;704;0.048;0.244;0.292;0.08;0.241;0.321;0.278;0.251;1.28;1.11;1.16;13
llama-3-70b-tp8;1024;720;0.048;0.248;0.296;0.081;0.246;0.327;0.283;0.256;1.28;1.11;1.16;13
llama-3-70b-tp8;1024;736;0.048;0.253;0.301;0.082;0.25;0.332;0.287;0.261;1.27;1.1;1.15;13
llama-3-70b-tp8;1024;752;0.048;0.258;0.306;0.081;0.255;0.336;0.291;0.265;1.27;1.1;1.15;13
llama-3-70b-tp8;1024;768;0.049;0.26;0.309;0.081;0.259;0.34;0.297;0.271;1.25;1.1;1.14;13
llama-3-70b-tp8;1024;784;0.049;0.265;0.314;0.08;0.265;0.345;0.305;0.276;1.25;1.11;1.14;13
llama-3-70b-tp8;1024;800;0.048;0.274;0.322;0.08;0.269;0.349;0.312;0.281;1.24;1.11;1.15;13
llama-3-70b-tp8;1024;816;0.048;0.278;0.326;0.08;0.274;0.354;0.317;0.286;1.24;1.11;1.14;13
llama-3-70b-tp8;1024;832;0.048;0.287;0.335;0.08;0.279;0.359;0.322;0.291;1.23;1.11;1.15;13
llama-3-70b-tp8;1024;848;0.049;0.291;0.34;0.081;0.284;0.365;0.326;0.295;1.24;1.11;1.15;13
llama-3-70b-tp8;1024;864;0.049;0.294;0.343;0.081;0.289;0.37;0.33;0.301;1.23;1.1;1.14;13
llama-3-70b-tp8;1024;880;0.049;0.3;0.349;0.079;0.296;0.375;0.336;0.304;1.23;1.11;1.15;13
llama-3-70b-tp8;1024;896;0.05;0.305;0.355;0.081;0.302;0.383;0.342;0.31;1.24;1.1;1.15;13
llama-3-70b-tp8;1024;912;0.05;0.31;0.36;0.079;0.307;0.386;0.36;0.315;1.23;1.14;1.14;13
llama-3-70b-tp8;1024;928;0.05;0.313;0.363;0.079;0.312;0.391;0.364;0.319;1.23;1.14;1.14;13
llama-3-70b-tp8;1024;944;0.05;0.318;0.368;0.08;0.317;0.397;0.368;0.324;1.23;1.14;1.14;13
llama-3-70b-tp8;1024;960;0.05;0.322;0.372;0.082;0.321;0.403;0.373;0.329;1.22;1.13;1.13;13
llama-3-70b-tp8;1024;976;0.05;0.326;0.376;0.083;0.325;0.408;0.38;0.334;1.22;1.14;1.13;13
llama-3-70b-tp8;1024;992;0.05;0.331;0.381;0.08;0.33;0.41;0.384;0.338;1.21;1.14;1.13;13
llama-3-70b-tp8;1024;1008;0.05;0.335;0.385;0.082;0.335;0.417;0.388;0.343;1.22;1.13;1.12;13
llama-3-70b-tp8;1024;1024;0.051;0.34;0.391;0.081;0.34;0.421;0.395;0.348;1.21;1.14;1.12;11
llama-3-70b-tp8;1024;1040;0.05;0.344;0.394;0.082;0.345;0.427;0.397;0.354;1.21;1.12;1.11;11
llama-3-70b-tp8;1024;1056;0.05;0.35;0.4;0.08;0.349;0.429;0.403;0.359;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1072;0.05;0.354;0.404;0.08;0.354;0.434;0.408;0.363;1.2;1.12;1.11;11
llama-3-70b-tp8;1024;1088;0.05;0.361;0.411;0.08;0.36;0.44;0.414;0.369;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1104;0.049;0.366;0.415;0.081;0.366;0.447;0.418;0.373;1.2;1.12;1.11;11
llama-3-70b-tp8;1024;1120;0.05;0.372;0.422;0.082;0.372;0.454;0.424;0.378;1.2;1.12;1.12;11
llama-3-70b-tp8;1024;1136;0.049;0.379;0.428;0.079;0.376;0.455;0.429;0.382;1.19;1.12;1.12;11
llama-3-70b-tp8;1024;1152;0.049;0.383;0.432;0.081;0.381;0.462;0.434;0.387;1.19;1.12;1.12;11
llama-3-70b-tp8;1024;1168;0.049;0.386;0.435;0.081;0.386;0.467;0.438;0.392;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1184;0.049;0.392;0.441;0.081;0.39;0.471;0.444;0.396;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1200;0.049;0.396;0.445;0.081;0.395;0.476;0.45;0.402;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1216;0.049;0.401;0.45;0.08;0.4;0.48;0.455;0.406;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1232;0.049;0.406;0.455;0.082;0.405;0.487;0.458;0.41;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1248;0.049;0.411;0.46;0.08;0.41;0.49;0.463;0.416;1.18;1.11;1.11;11
llama-3-70b-tp8;1024;1264;0.049;0.414;0.463;0.081;0.415;0.496;0.469;0.42;1.18;1.12;1.1;11
llama-3-70b-tp8;1024;1280;0.049;0.42;0.469;0.081;0.42;0.501;0.476;0.425;1.18;1.12;1.1;11
llama-3-70b-tp8;1024;1296;0.048;0.427;0.475;0.081;0.425;0.506;0.478;0.43;1.18;1.11;1.1;11
llama-3-70b-tp8;1024;1312;0.049;0.431;0.48;0.081;0.43;0.511;0.484;0.435;1.17;1.11;1.1;11
llama-3-70b-tp8;1024;1328;0.049;0.437;0.486;0.082;0.437;0.519;0.491;0.439;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1344;0.048;0.443;0.491;0.081;0.442;0.523;0.497;0.444;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1360;0.049;0.447;0.496;0.083;0.446;0.529;0.502;0.448;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1376;0.049;0.452;0.501;0.084;0.452;0.536;0.506;0.453;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1392;0.048;0.457;0.505;0.082;0.456;0.538;0.511;0.457;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1408;0.049;0.461;0.51;0.081;0.461;0.542;0.517;0.462;1.17;1.12;1.1;11
llama-3-70b-tp8;1024;1424;0.049;0.466;0.515;0.082;0.466;0.548;0.522;0.466;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1440;0.049;0.472;0.521;0.082;0.471;0.553;0.524;0.471;1.17;1.11;1.11;11
llama-3-70b-tp8;2048;4;0.122;0.019;0.141;0.119;0.013;0.132;0.12;0.14;0.94;0.86;1.01;11
llama-3-70b-tp8;2048;8;0.118;0.02;0.138;0.119;0.017;0.136;0.122;0.141;0.96;0.87;0.98;11
llama-3-70b-tp8;2048;12;0.118;0.02;0.138;0.119;0.018;0.137;0.124;0.141;0.97;0.88;0.98;11
llama-3-70b-tp8;2048;16;0.119;0.023;0.142;0.119;0.02;0.139;0.127;0.141;0.99;0.9;1.01;11
llama-3-70b-tp8;2048;24;0.118;0.023;0.141;0.119;0.022;0.141;0.135;0.142;0.99;0.95;0.99;11
llama-3-70b-tp8;2048;32;0.117;0.033;0.15;0.119;0.029;0.148;0.141;0.144;1.03;0.98;1.04;11
llama-3-70b-tp8;2048;40;0.118;0.049;0.167;0.119;0.044;0.163;0.146;0.144;1.13;1.01;1.16;11
llama-3-70b-tp8;2048;48;0.118;0.048;0.166;0.12;0.049;0.169;0.152;0.147;1.15;1.03;1.13;11
llama-3-70b-tp8;2048;56;0.118;0.055;0.173;0.12;0.055;0.175;0.158;0.148;1.18;1.07;1.17;11
llama-3-70b-tp8;2048;64;0.118;0.06;0.178;0.121;0.06;0.181;0.164;0.152;1.19;1.08;1.17;11
llama-3-70b-tp8;2048;80;0.119;0.076;0.195;0.122;0.07;0.192;0.176;0.155;1.24;1.14;1.26;11
llama-3-70b-tp8;2048;96;0.12;0.08;0.2;0.123;0.081;0.204;0.204;0.159;1.28;1.28;1.26;11
llama-3-70b-tp8;2048;112;0.119;0.098;0.217;0.122;0.092;0.214;0.224;0.165;1.3;1.36;1.32;11
llama-3-70b-tp8;2048;128;0.12;0.105;0.225;0.122;0.1;0.222;0.243;0.171;1.3;1.42;1.32;11
llama-3-70b-tp8;2048;144;0.121;0.115;0.236;0.122;0.107;0.229;0.265;0.177;1.29;1.5;1.33;11
llama-3-70b-tp8;2048;160;0.121;0.126;0.247;0.123;0.116;0.239;0.284;0.184;1.3;1.54;1.34;11
llama-3-70b-tp8;2048;176;0.12;0.127;0.247;0.128;0.125;0.253;0.303;0.17;1.49;1.78;1.45;11
llama-3-70b-tp8;2048;192;0.121;0.137;0.258;0.127;0.134;0.261;0.323;0.174;1.5;1.86;1.48;11
llama-3-70b-tp8;2048;208;0.122;0.145;0.267;0.127;0.144;0.271;0.337;0.177;1.53;1.9;1.51;11
llama-3-70b-tp8;2048;224;0.121;0.185;0.306;0.124;0.178;0.302;0.347;0.189;1.6;1.84;1.62;11
llama-3-70b-tp8;2048;240;0.121;0.203;0.324;0.124;0.185;0.309;0.354;0.204;1.51;1.74;1.59;11
llama-3-70b-tp8;2048;256;0.122;0.208;0.33;0.124;0.19;0.314;0.371;0.218;1.44;1.7;1.51;11
llama-3-70b-tp8;2048;272;0.122;0.213;0.335;0.125;0.195;0.32;0.392;0.214;1.5;1.83;1.57;11
llama-3-70b-tp8;2048;288;0.122;0.217;0.339;0.125;0.202;0.327;0.292;0.224;1.46;1.3;1.51;11
llama-3-70b-tp8;2048;304;0.122;0.221;0.343;0.127;0.209;0.336;0.301;0.234;1.44;1.29;1.47;11
llama-3-70b-tp8;2048;320;0.122;0.227;0.349;0.126;0.218;0.344;0.31;0.244;1.41;1.27;1.43;11
llama-3-70b-tp8;2048;336;0.122;0.235;0.357;0.127;0.227;0.354;0.32;0.254;1.39;1.26;1.41;11
llama-3-70b-tp8;2048;352;0.122;0.243;0.365;0.127;0.236;0.363;0.332;0.264;1.38;1.26;1.38;11
llama-3-70b-tp8;2048;368;0.123;0.252;0.375;0.128;0.245;0.373;0.343;0.276;1.35;1.24;1.36;11
llama-3-70b-tp8;2048;384;0.124;0.261;0.385;0.128;0.254;0.382;0.355;0.288;1.33;1.23;1.34;9
llama-3-70b-tp8;2048;400;0.125;0.27;0.395;0.129;0.264;0.393;0.365;0.3;1.31;1.22;1.32;9
llama-3-70b-tp8;2048;416;0.125;0.279;0.404;0.128;0.272;0.4;0.379;0.309;1.29;1.23;1.31;9
llama-3-70b-tp8;2048;432;0.125;0.291;0.416;0.127;0.281;0.408;0.389;0.32;1.27;1.22;1.3;9
llama-3-70b-tp8;2048;448;0.124;0.327;0.451;0.127;0.312;0.439;0.4;0.351;1.25;1.14;1.28;11
llama-3-70b-tp8;2048;464;0.125;0.338;0.463;0.127;0.319;0.446;0.413;0.36;1.24;1.15;1.29;9
llama-3-70b-tp8;2048;480;0.125;0.343;0.468;0.127;0.325;0.452;0.422;0.368;1.23;1.15;1.27;9
llama-3-70b-tp8;2048;496;0.125;0.35;0.475;0.128;0.331;0.459;0.431;0.377;1.22;1.14;1.26;9
llama-3-70b-tp8;2048;512;0.125;0.355;0.48;0.129;0.338;0.467;0.44;0.386;1.21;1.14;1.24;9
llama-3-70b-tp8;2048;528;0.124;0.362;0.486;0.128;0.347;0.475;0.449;0.395;1.2;1.14;1.23;9
llama-3-70b-tp8;2048;544;0.123;0.368;0.491;0.129;0.355;0.484;0.457;0.404;1.2;1.13;1.22;9
llama-3-70b-tp8;2048;560;0.123;0.377;0.5;0.128;0.364;0.492;0.469;0.412;1.19;1.14;1.21;9
llama-3-70b-tp8;2048;576;0.124;0.385;0.509;0.129;0.374;0.503;0.483;0.421;1.19;1.15;1.21;9
llama-3-70b-tp8;2048;592;0.123;0.394;0.517;0.128;0.383;0.511;0.5;0.428;1.19;1.17;1.21;9
llama-3-70b-tp8;2048;608;0.124;0.406;0.53;0.129;0.393;0.522;0.508;0.438;1.19;1.16;1.21;9
llama-3-70b-tp8;2048;624;0.124;0.415;0.539;0.128;0.402;0.53;0.518;0.447;1.19;1.16;1.21;9
llama-3-70b-tp8;2048;640;0.124;0.423;0.547;0.128;0.41;0.538;0.531;0.456;1.18;1.16;1.2;9
llama-3-70b-tp8;2048;656;0.123;0.446;0.569;0.129;0.434;0.563;0.552;0.465;1.21;1.19;1.22;9
llama-3-70b-tp8;2048;672;0.124;0.465;0.589;0.128;0.447;0.575;0.563;0.474;1.21;1.19;1.24;9
llama-3-70b-tp8;2048;688;0.124;0.472;0.596;0.127;0.454;0.581;0.571;0.483;1.2;1.18;1.23;9
llama-3-70b-tp8;2048;704;0.124;0.479;0.603;0.128;0.46;0.588;0.585;0.493;1.19;1.19;1.22;9
llama-3-70b-tp8;2048;720;0.124;0.486;0.61;0.127;0.467;0.594;0.588;0.501;1.19;1.17;1.22;9
llama-3-70b-tp8;4096;4;0.301;0.024;0.325;0.374;0.018;0.392;0.384;0.33;1.19;1.16;0.98;9
llama-3-70b-tp8;4096;8;0.301;0.026;0.327;0.372;0.021;0.393;0.397;0.336;1.17;1.18;0.97;9
llama-3-70b-tp8;4096;12;0.3;0.026;0.326;0.371;0.022;0.393;0.407;0.339;1.16;1.2;0.96;9
llama-3-70b-tp8;4096;16;0.302;0.034;0.336;0.372;0.029;0.401;0.412;0.341;1.18;1.21;0.99;9
llama-3-70b-tp8;4096;24;0.298;0.05;0.348;0.372;0.048;0.42;0.423;0.342;1.23;1.24;1.02;9
llama-3-70b-tp8;4096;32;0.294;0.061;0.355;0.371;0.059;0.43;0.432;0.345;1.25;1.25;1.03;9
llama-3-70b-tp8;4096;40;0.294;0.071;0.365;0.372;0.068;0.44;0.445;0.352;1.25;1.26;1.04;9
llama-3-70b-tp8;4096;48;0.297;0.081;0.378;0.373;0.079;0.452;0.454;0.355;1.27;1.28;1.06;9
llama-3-70b-tp8;4096;56;0.292;0.095;0.387;0.372;0.09;0.462;0.467;0.361;1.28;1.29;1.07;9
llama-3-70b-tp8;4096;64;0.295;0.102;0.397;0.373;0.099;0.472;0.482;0.365;1.29;1.32;1.09;9
llama-3-70b-tp8;4096;80;0.295;0.126;0.421;0.371;0.122;0.493;0.508;0.375;1.31;1.35;1.12;9
llama-3-70b-tp8;4096;96;0.294;0.143;0.437;0.374;0.141;0.515;0.539;0.387;1.33;1.39;1.13;9
llama-3-70b-tp8;4096;112;0.295;0.17;0.465;0.371;0.176;0.547;0.561;0.4;1.37;1.4;1.16;9
llama-3-70b-tp8;4096;128;0.298;0.186;0.484;0.372;0.188;0.56;0.583;0.411;1.36;1.42;1.18;9
llama-3-70b-tp8;4096;144;0.293;0.206;0.499;0.373;0.202;0.575;0.609;0.423;1.36;1.44;1.18;9
llama-3-70b-tp8;4096;160;0.293;0.228;0.521;0.372;0.218;0.59;0.644;0.436;1.35;1.48;1.19;9
llama-3-70b-tp8;4096;176;0.299;0.243;0.542;0.377;0.236;0.613;0.677;0.45;1.36;1.5;1.2;9
llama-3-70b-tp8;4096;192;0.294;0.264;0.558;0.375;0.254;0.629;0.705;0.461;1.36;1.53;1.21;9
llama-3-70b-tp8;4096;208;0.295;0.282;0.577;0.377;0.272;0.649;0.744;0.472;1.38;1.58;1.22;9
llama-3-70b-tp8;4096;224;0.292;0.363;0.655;0.372;0.344;0.716;0.781;0.489;1.46;1.6;1.34;9
llama-3-70b-tp8;4096;240;0.299;0.395;0.694;0.375;0.361;0.736;0.812;0.503;1.46;1.61;1.38;9
llama-3-70b-tp8;4096;256;0.298;0.41;0.708;0.375;0.369;0.744;0.847;0.519;1.43;1.63;1.36;9
llama-3-70b-tp8;4096;272;0.293;0.418;0.711;0.375;0.377;0.752;0.873;0.532;1.41;1.64;1.34;9
llama-3-70b-tp8;4096;288;0.296;0.427;0.723;0.378;0.39;0.768;0.901;0.547;1.4;1.65;1.32;9
llama-3-70b-tp8;4096;304;0.296;0.437;0.733;0.379;0.402;0.781;0.93;0.562;1.39;1.65;1.3;9
llama-3-70b-tp8;4096;320;0.297;0.451;0.748;0.379;0.419;0.798;0.96;0.581;1.37;1.65;1.29;9
llama-3-70b-tp8;4096;336;0.3;0.464;0.764;0.378;0.439;0.817;0.986;0.598;1.37;1.65;1.28;11
llama-3-70b-tp8;4096;352;0.291;0.486;0.777;0.379;0.456;0.835;1.018;0.613;1.36;1.66;1.27;9
llama-3-70b-tp8;6144;4;0.602;0.029;0.631;0.691;0.019;0.71;0.704;0.665;1.07;1.06;0.95;9
llama-3-70b-tp8;6144;8;0.599;0.029;0.628;0.692;0.022;0.714;0.713;0.67;1.07;1.06;0.94;9
llama-3-70b-tp8;6144;12;0.601;0.043;0.644;0.69;0.04;0.73;0.722;0.673;1.08;1.07;0.96;9
llama-3-70b-tp8;6144;16;0.597;0.05;0.647;0.69;0.05;0.74;0.732;0.674;1.1;1.09;0.96;9
llama-3-70b-tp8;6144;24;0.597;0.067;0.664;0.69;0.064;0.754;0.756;0.679;1.11;1.11;0.98;9
llama-3-70b-tp8;6144;32;0.597;0.081;0.678;0.691;0.079;0.77;0.779;0.684;1.13;1.14;0.99;9
llama-3-70b-tp8;6144;40;0.593;0.1;0.693;0.69;0.095;0.785;0.803;0.69;1.14;1.16;1.0;9
llama-3-70b-tp8;6144;48;0.596;0.113;0.709;0.693;0.11;0.803;0.824;0.697;1.15;1.18;1.02;9
llama-3-70b-tp8;6144;56;0.599;0.135;0.734;0.691;0.126;0.817;0.844;0.704;1.16;1.2;1.04;9
llama-3-70b-tp8;6144;64;0.595;0.144;0.739;0.69;0.141;0.831;0.861;0.712;1.17;1.21;1.04;9
llama-3-70b-tp8;6144;80;0.597;0.18;0.777;0.693;0.175;0.868;0.909;0.73;1.19;1.25;1.06;9
llama-3-70b-tp8;6144;96;0.596;0.208;0.804;0.696;0.201;0.897;0.953;0.744;1.21;1.28;1.08;9
llama-3-70b-tp8;6144;112;0.6;0.244;0.844;0.695;0.258;0.953;1.0;0.761;1.25;1.31;1.11;9
llama-3-70b-tp8;6144;128;0.597;0.27;0.867;0.694;0.275;0.969;1.047;0.778;1.25;1.35;1.11;9
llama-3-70b-tp8;6144;144;0.599;0.297;0.896;0.693;0.296;0.989;1.092;0.793;1.25;1.38;1.13;9
llama-3-70b-tp8;6144;160;0.597;0.331;0.928;0.694;0.32;1.014;1.141;0.814;1.25;1.4;1.14;9
llama-3-70b-tp8;6144;176;0.595;0.364;0.959;0.698;0.346;1.044;1.186;0.833;1.25;1.42;1.15;9
llama-3-70b-tp8;6144;192;0.599;0.394;0.993;0.697;0.373;1.07;1.237;0.847;1.26;1.46;1.17;9
llama-3-70b-tp8;6144;208;0.598;0.425;1.023;0.698;0.4;1.098;1.283;0.867;1.27;1.48;1.18;9
llama-3-70b-tp8;6144;224;0.598;0.528;1.126;0.694;0.514;1.208;1.322;0.885;1.36;1.49;1.27;9
llama-3-70b-tp8;6144;240;0.596;0.593;1.189;0.694;0.539;1.233;1.363;0.907;1.36;1.5;1.31;9
llama-3-70b-tp8;8192;4;0.952;0.031;0.983;1.134;0.023;1.157;1.151;1.06;1.09;1.09;0.93;9
llama-3-70b-tp8;8192;8;0.954;0.038;0.992;1.134;0.03;1.164;1.163;1.067;1.09;1.09;0.93;9
llama-3-70b-tp8;8192;12;0.951;0.052;1.003;1.133;0.049;1.182;1.171;1.068;1.11;1.1;0.94;9
llama-3-70b-tp8;8192;16;0.953;0.061;1.014;1.132;0.058;1.19;1.195;1.071;1.11;1.12;0.95;9
llama-3-70b-tp8;8192;24;0.947;0.084;1.031;1.131;0.079;1.21;1.221;1.077;1.12;1.13;0.96;9
llama-3-70b-tp8;8192;32;0.948;0.102;1.05;1.132;0.099;1.231;1.249;1.084;1.14;1.15;0.97;9
llama-3-70b-tp8;8192;40;0.948;0.122;1.07;1.132;0.119;1.251;1.277;1.092;1.15;1.17;0.98;9
llama-3-70b-tp8;8192;48;0.945;0.144;1.089;1.13;0.14;1.27;1.303;1.098;1.16;1.19;0.99;9
llama-3-70b-tp8;8192;56;0.95;0.17;1.12;1.131;0.163;1.294;1.33;1.103;1.17;1.21;1.02;9
llama-3-70b-tp8;8192;64;0.947;0.185;1.132;1.131;0.181;1.312;1.353;1.113;1.18;1.22;1.02;9
llama-3-70b-tp8;8192;80;0.944;0.227;1.171;1.131;0.226;1.357;1.401;1.13;1.2;1.24;1.04;9
llama-3-70b-tp8;8192;96;0.945;0.267;1.212;1.132;0.262;1.394;1.455;1.149;1.21;1.27;1.05;9
llama-3-70b-tp8;8192;112;0.944;0.312;1.256;1.127;0.34;1.467;1.516;1.169;1.25;1.3;1.07;9
llama-3-70b-tp8;8192;128;0.948;0.352;1.3;1.133;0.362;1.495;1.578;1.196;1.25;1.32;1.09;9
llama-3-70b-tp8;8192;144;0.949;0.388;1.337;1.135;0.388;1.523;1.647;1.223;1.25;1.35;1.09;9
llama-3-70b-tp8;8192;160;0.956;0.429;1.385;1.14;0.421;1.561;1.709;1.246;1.25;1.37;1.11;9
llama-3-70b-tp8;8192;176;0.953;0.478;1.431;1.146;0.458;1.604;1.783;1.272;1.26;1.4;1.12;9
llama-3-70b-tp8;12288;4;1.99;0.036;2.026;2.303;0.025;2.328;2.325;2.169;1.07;1.07;0.93;9
llama-3-70b-tp8;12288;8;1.984;0.054;2.038;2.299;0.05;2.349;2.335;2.166;1.08;1.08;0.94;9
llama-3-70b-tp8;12288;12;1.979;0.07;2.049;2.297;0.065;2.362;2.355;2.174;1.09;1.08;0.94;9
llama-3-70b-tp8;12288;16;1.987;0.085;2.072;2.301;0.081;2.382;2.38;2.185;1.09;1.09;0.95;9
llama-3-70b-tp8;12288;24;1.986;0.114;2.1;2.3;0.108;2.408;2.43;2.188;1.1;1.11;0.96;9
llama-3-70b-tp8;12288;32;1.983;0.145;2.128;2.299;0.14;2.439;2.469;2.198;1.11;1.12;0.97;9
llama-3-70b-tp8;12288;40;1.979;0.177;2.156;2.3;0.172;2.472;2.517;2.209;1.12;1.14;0.98;9
llama-3-70b-tp8;12288;48;1.982;0.208;2.19;2.3;0.201;2.501;2.55;2.213;1.13;1.15;0.99;9
llama-3-70b-tp8;12288;56;1.98;0.241;2.221;2.302;0.234;2.536;2.605;2.226;1.14;1.17;1.0;9
llama-3-70b-tp8;12288;64;1.978;0.267;2.245;2.3;0.261;2.561;2.65;2.242;1.14;1.18;1.0;9
llama-3-70b-tp8;12288;80;1.981;0.335;2.316;2.302;0.327;2.629;2.739;2.269;1.16;1.21;1.02;9
llama-3-70b-tp8;12288;96;1.977;0.393;2.37;2.3;0.381;2.681;2.822;2.302;1.16;1.23;1.03;9
llama-3-70b-tp8;12288;112;1.978;0.467;2.445;2.299;0.504;2.803;2.916;2.334;1.2;1.25;1.05;9
llama-3-70b-tp8;16384;4;3.357;0.042;3.399;3.878;0.034;3.912;3.904;3.635;1.08;1.07;0.94;9
llama-3-70b-tp8;16384;8;3.358;0.065;3.423;3.879;0.059;3.938;3.924;3.639;1.08;1.08;0.94;9
llama-3-70b-tp8;16384;12;3.35;0.086;3.436;3.875;0.08;3.955;3.966;3.641;1.09;1.09;0.94;9
llama-3-70b-tp8;16384;16;3.347;0.104;3.451;3.876;0.099;3.975;3.993;3.645;1.09;1.1;0.95;9
llama-3-70b-tp8;16384;24;3.351;0.146;3.497;3.876;0.139;4.015;4.066;3.66;1.1;1.11;0.96;9
llama-3-70b-tp8;16384;32;3.354;0.186;3.54;3.878;0.181;4.059;4.133;3.678;1.1;1.12;0.96;9
llama-3-70b-tp8;16384;40;3.352;0.227;3.579;3.878;0.219;4.097;4.197;3.694;1.11;1.14;0.97;9
llama-3-70b-tp8;16384;48;3.354;0.268;3.622;3.876;0.26;4.136;4.245;3.709;1.12;1.14;0.98;9
llama-3-70b-tp8;16384;56;3.353;0.314;3.667;3.875;0.306;4.181;4.311;3.727;1.12;1.16;0.98;9
llama-3-70b-tp8;16384;64;3.353;0.35;3.703;3.876;0.341;4.217;4.374;3.745;1.13;1.17;0.99;9
llama-3-70b-tp8;16384;80;3.356;0.431;3.787;3.877;0.429;4.306;4.498;3.78;1.14;1.19;1.0;9



==> Figures/banner/v0/prefill.csv <==
model;cl;sm-util;dram-util
llama-3-8b-tp2;1024;26;4
llama-3-8b-tp2;2048;42;4
llama-3-8b-tp2;4096;52;3
llama-3-8b-tp2;8192;65;3
llama-3-8b-tp2;16384;70;1.5

==> Figures/design-tile-effect/compute.csv <==
tile_dim;8;16;32
(128, 64);57;70;71
(64, 128);34;43;44
(32, 64);23;21;22
(16, 32);11;12;11

==> Figures/design-tile-effect/dram.csv <==
tile_dim;8;16;32
(128, 64);54;67;68
(64, 128);64;80;82
(32, 64);86;77;80
(16, 32);82;85;81

==> Figures/eval-ablation-scheduling/data.csv <==
bs	equal-llama	proportional-llama	equal-yi	proportional-yi
32	3.51	3.56	3.42	3.43
64	4.17	3.86	3.48	3.55
96	4.72	4.21	3.81	3.81
128	5.26	4.61	4.17	3.88
192	6.47	5.66	4.7	4.23

==> Figures/eval-attention-sweep/data.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_stream;fi_p;fi_d;fi_serial;fi_batched;HFuse;fa_fused;best_fused_op;speedup_fa_serial;
llama-3-8b-tp1;4096;512;512;0;103;0.043;1.063;1.106;1.155;0.043;0.962;1.005;1.123;1.044;1.023;9;1.08;
llama-3-8b-tp1;4096;512;1024;1;103;0.116;1.095;1.211;1.202;0.089;0.964;1.053;1.225;1.085;1.091;9;1.11;
llama-3-8b-tp1;4096;512;1536;2;103;0.169;1.095;1.264;1.21;0.128;0.965;1.093;1.229;1.151;1.097;9;1.15;
llama-3-8b-tp1;4096;512;2048;3;103;0.22;1.095;1.315;1.221;0.169;0.964;1.133;1.234;1.182;1.08;15;1.22;
llama-3-8b-tp1;4096;512;2560;4;103;0.258;1.062;1.32;1.247;0.205;0.964;1.169;1.226;1.279;1.046;15;1.26;
llama-3-8b-tp1;4096;512;3072;5;103;0.298;1.073;1.371;1.282;0.24;0.964;1.204;1.249;1.328;1.066;15;1.29;
llama-3-8b-tp1;4096;512;3584;6;103;0.335;1.064;1.399;1.305;0.278;0.964;1.242;1.27;1.336;1.057;11;1.32;
llama-3-8b-tp1;4096;512;4096;7;103;0.36;1.068;1.428;1.321;0.315;0.964;1.279;1.286;1.356;1.048;11;1.36;
llama-3-8b-tp1;4096;512;512;0;109;0.072;1.172;1.244;1.213;0.049;1.042;1.091;1.205;1.227;1.152;15;1.08;
llama-3-8b-tp1;4096;512;1024;1;109;0.124;1.146;1.27;1.263;0.093;1.041;1.134;1.262;1.236;1.138;15;1.12;
llama-3-8b-tp1;4096;512;1536;2;109;0.162;1.152;1.314;1.284;0.13;1.04;1.17;1.3;1.25;1.125;15;1.17;
llama-3-8b-tp1;4096;512;2048;3;109;0.197;1.144;1.341;1.3;0.171;1.04;1.211;1.297;1.335;1.116;15;1.2;
llama-3-8b-tp1;4096;512;2560;4;109;0.244;1.148;1.392;1.318;0.206;1.041;1.247;1.304;1.365;1.111;11;1.25;
llama-3-8b-tp1;4096;512;3072;5;109;0.279;1.141;1.42;1.347;0.239;1.041;1.28;1.323;1.382;1.108;11;1.28;
llama-3-8b-tp1;4096;512;3584;6;109;0.321;1.152;1.473;1.364;0.277;1.04;1.317;1.349;1.385;1.102;11;1.34;
llama-3-8b-tp1;4096;512;4096;7;109;0.36;1.153;1.513;1.392;0.319;1.041;1.36;1.38;1.415;1.098;11;1.38;
llama-3-8b-tp1;4096;512;512;0;115;0.066;1.245;1.311;1.288;0.05;1.108;1.158;1.278;1.299;1.168;15;1.12;
llama-3-8b-tp1;4096;512;1024;1;115;0.131;1.249;1.38;1.32;0.093;1.108;1.201;1.331;1.353;1.166;15;1.18;
llama-3-8b-tp1;4096;512;1536;2;115;0.164;1.233;1.397;1.339;0.132;1.106;1.238;1.357;1.365;1.159;15;1.21;
llama-3-8b-tp1;4096;512;2048;3;115;0.212;1.253;1.465;1.357;0.168;1.107;1.275;1.362;1.404;1.152;15;1.27;
llama-3-8b-tp1;4096;512;2560;4;115;0.253;1.246;1.499;1.381;0.211;1.107;1.318;1.382;1.407;1.152;11;1.3;
llama-3-8b-tp1;4096;512;3072;5;115;0.284;1.21;1.494;1.407;0.245;1.107;1.352;1.406;1.393;1.153;11;1.3;
llama-3-8b-tp1;4096;512;3584;6;115;0.321;1.231;1.552;1.433;0.282;1.107;1.389;1.438;1.399;1.149;11;1.35;
llama-3-8b-tp1;4096;512;4096;7;115;0.349;1.237;1.586;1.454;0.317;1.107;1.424;1.45;1.418;1.149;11;1.38;
llama-3-8b-tp1;8192;512;512;0;51;0.065;1.146;1.211;1.187;0.048;0.949;0.997;1.155;1.097;1.008;15;1.2;
llama-3-8b-tp1;8192;512;1024;1;51;0.133;1.174;1.307;1.201;0.089;0.951;1.04;1.198;1.102;1.012;11;1.29;
llama-3-8b-tp1;8192;512;1536;2;51;0.172;1.143;1.315;1.248;0.129;0.952;1.081;1.207;1.182;1.016;15;1.29;
llama-3-8b-tp1;8192;512;2048;3;51;0.238;1.138;1.376;1.245;0.169;0.948;1.117;1.224;1.221;1.019;15;1.35;
llama-3-8b-tp1;8192;512;2560;4;51;0.277;1.139;1.416;1.269;0.204;0.951;1.155;1.248;1.248;1.024;15;1.38;
llama-3-8b-tp1;8192;512;3072;5;51;0.313;1.125;1.438;1.291;0.239;0.951;1.19;1.287;1.314;1.025;9;1.4;
llama-3-8b-tp1;8192;512;3584;6;51;0.365;1.109;1.474;1.333;0.274;0.949;1.223;1.309;1.325;1.031;9;1.43;
llama-3-8b-tp1;8192;512;4096;7;51;0.381;1.117;1.498;1.348;0.311;0.95;1.261;1.313;1.355;1.038;9;1.44;
llama-3-8b-tp1;8192;512;4608;8;51;0.408;1.114;1.522;1.379;0.345;0.951;1.296;1.359;1.42;1.046;15;1.46;
llama-3-8b-tp1;8192;512;5120;9;51;0.439;1.114;1.553;1.394;0.381;0.949;1.33;1.38;1.445;1.037;15;1.5;
llama-3-8b-tp1;8192;512;5632;10;51;0.481;1.121;1.602;1.405;0.415;0.952;1.367;1.402;1.476;1.046;15;1.53;
llama-3-8b-tp1;8192;512;6144;11;51;0.497;1.104;1.601;1.434;0.452;0.952;1.404;1.442;1.482;1.076;15;1.49;
llama-3-8b-tp1;8192;512;6656;12;51;0.525;1.117;1.642;1.441;0.484;0.952;1.436;1.488;1.449;1.11;15;1.48;
llama-3-8b-tp1;8192;512;7168;13;51;0.562;1.121;1.683;1.458;0.524;0.951;1.475;1.518;1.462;1.103;9;1.53;
llama-3-8b-tp1;8192;512;7680;14;51;0.591;1.116;1.707;1.503;0.553;0.952;1.505;1.527;1.466;1.113;9;1.53;
llama-3-8b-tp1;8192;512;8192;15;51;0.607;1.121;1.728;1.521;0.585;0.949;1.534;1.582;1.477;1.131;9;1.53;
llama-3-8b-tp1;8192;512;512;0;54;0.058;1.181;1.239;1.272;0.049;1.001;1.05;1.249;1.191;1.06;11;1.17;
llama-3-8b-tp1;8192;512;1024;1;54;0.139;1.217;1.356;1.292;0.091;1.001;1.092;1.257;1.237;1.064;15;1.27;
llama-3-8b-tp1;8192;512;1536;2;54;0.186;1.209;1.395;1.307;0.133;1.001;1.134;1.265;1.272;1.071;15;1.3;
llama-3-8b-tp1;8192;512;2048;3;54;0.23;1.193;1.423;1.329;0.17;1.001;1.171;1.304;1.334;1.073;9;1.33;
llama-3-8b-tp1;8192;512;2560;4;54;0.276;1.195;1.471;1.361;0.204;1.001;1.205;1.331;1.367;1.075;9;1.37;
llama-3-8b-tp1;8192;512;3072;5;54;0.298;1.168;1.466;1.375;0.245;1.001;1.246;1.343;1.426;1.079;9;1.36;
llama-3-8b-tp1;8192;512;3584;6;54;0.331;1.177;1.508;1.376;0.281;1.001;1.282;1.365;1.434;1.082;9;1.39;
llama-3-8b-tp1;8192;512;4096;7;54;0.354;1.17;1.524;1.412;0.315;1.0;1.315;1.398;1.441;1.09;15;1.4;
llama-3-8b-tp1;8192;512;4608;8;54;0.405;1.166;1.571;1.434;0.352;1.0;1.352;1.432;1.48;1.095;11;1.43;
llama-3-8b-tp1;8192;512;5120;9;54;0.413;1.159;1.572;1.458;0.388;1.0;1.388;1.47;1.505;1.108;15;1.42;
llama-3-8b-tp1;8192;512;5632;10;54;0.442;1.153;1.595;1.477;0.42;1.0;1.42;1.506;1.54;1.14;9;1.4;
llama-3-8b-tp1;8192;512;6144;11;54;0.481;1.167;1.648;1.503;0.452;1.0;1.452;1.541;1.562;1.149;9;1.43;
llama-3-8b-tp1;8192;512;6656;12;54;0.505;1.175;1.68;1.511;0.49;1.001;1.491;1.566;1.561;1.103;9;1.52;
llama-3-8b-tp1;8192;512;7168;13;54;0.543;1.172;1.715;1.513;0.521;1.001;1.522;1.606;1.556;1.122;9;1.53;
llama-3-8b-tp1;8192;512;7680;14;54;0.576;1.173;1.749;1.548;0.561;1.001;1.562;1.613;1.553;1.171;9;1.49;
llama-3-8b-tp1;8192;512;8192;15;54;0.604;1.171;1.775;1.563;0.591;1.001;1.592;1.654;1.578;1.185;9;1.5;
llama-3-8b-tp1;8192;512;512;0;57;0.057;1.26;1.317;1.332;0.049;1.187;1.236;1.353;1.335;1.117;11;1.18;
llama-3-8b-tp1;8192;512;1024;1;57;0.113;1.259;1.372;1.358;0.09;1.187;1.277;1.349;1.386;1.143;15;1.2;
llama-3-8b-tp1;8192;512;1536;2;57;0.161;1.262;1.423;1.383;0.131;1.187;1.318;1.368;1.385;1.164;11;1.22;
llama-3-8b-tp1;8192;512;2048;3;57;0.195;1.258;1.453;1.401;0.17;1.187;1.357;1.387;1.372;1.187;11;1.22;
llama-3-8b-tp1;8192;512;2560;4;57;0.244;1.255;1.499;1.424;0.209;1.186;1.395;1.416;1.42;1.217;15;1.23;
llama-3-8b-tp1;8192;512;3072;5;57;0.286;1.26;1.546;1.441;0.243;1.186;1.429;1.448;1.395;1.237;15;1.25;
llama-3-8b-tp1;8192;512;3584;6;57;0.317;1.262;1.579;1.469;0.282;1.186;1.468;1.475;1.422;1.25;9;1.26;
llama-3-8b-tp1;8192;512;4096;7;57;0.363;1.259;1.622;1.471;0.322;1.186;1.508;1.534;1.421;1.271;9;1.28;
llama-3-8b-tp1;8192;512;4608;8;57;0.39;1.258;1.648;1.491;0.395;1.184;1.579;1.518;1.488;1.272;9;1.3;
llama-3-8b-tp1;8192;512;5120;9;57;0.428;1.257;1.685;1.514;0.395;1.186;1.581;1.579;1.46;1.28;15;1.32;
llama-3-8b-tp1;8192;512;5632;10;57;0.465;1.26;1.725;1.544;0.424;1.186;1.61;1.604;1.515;1.297;9;1.33;
llama-3-8b-tp1;8192;512;6144;11;57;0.501;1.263;1.764;1.558;0.463;1.189;1.652;1.647;1.517;1.315;15;1.34;
llama-3-8b-tp1;8192;512;6656;12;57;0.529;1.263;1.792;1.588;0.489;1.189;1.678;1.647;1.54;1.329;9;1.35;
llama-3-8b-tp1;8192;512;7168;13;57;0.555;1.263;1.818;1.595;0.533;1.188;1.721;1.687;1.541;1.343;15;1.35;
llama-3-8b-tp1;8192;512;7680;14;57;0.587;1.256;1.843;1.623;0.564;1.188;1.752;1.711;1.57;1.357;15;1.36;
llama-3-8b-tp1;8192;512;8192;15;57;0.624;1.255;1.879;1.65;0.594;1.189;1.783;1.739;1.608;1.372;15;1.37;
llama-3-8b-tp1;12288;512;512;0;34;0.06;1.196;1.256;1.258;0.047;1.092;1.139;1.256;1.188;1.054;15;1.19;
llama-3-8b-tp1;12288;512;1024;1;34;0.124;1.207;1.331;1.282;0.088;1.092;1.18;1.339;1.261;1.063;15;1.25;
llama-3-8b-tp1;12288;512;1536;2;34;0.163;1.186;1.349;1.309;0.131;1.086;1.217;1.332;1.273;1.071;15;1.26;
llama-3-8b-tp1;12288;512;2048;3;34;0.205;1.198;1.403;1.326;0.165;1.086;1.251;1.335;1.303;1.078;15;1.3;
llama-3-8b-tp1;12288;512;2560;4;34;0.243;1.186;1.429;1.346;0.205;1.088;1.293;1.341;1.336;1.082;15;1.32;
llama-3-8b-tp1;12288;512;3072;5;34;0.301;1.189;1.49;1.379;0.237;1.086;1.323;1.352;1.368;1.096;11;1.36;
llama-3-8b-tp1;12288;512;3584;6;34;0.328;1.187;1.515;1.387;0.278;1.089;1.367;1.391;1.403;1.101;11;1.38;
llama-3-8b-tp1;12288;512;4096;7;34;0.386;1.19;1.576;1.406;0.311;1.086;1.397;1.418;1.379;1.105;11;1.43;
llama-3-8b-tp1;12288;512;4608;8;34;0.403;1.182;1.585;1.425;0.351;1.086;1.437;1.431;1.42;1.114;11;1.42;
llama-3-8b-tp1;12288;512;5120;9;34;0.444;1.184;1.628;1.421;0.389;1.085;1.474;1.476;1.408;1.13;11;1.44;
llama-3-8b-tp1;12288;512;5632;10;34;0.469;1.18;1.649;1.437;0.419;1.087;1.506;1.486;1.418;1.138;11;1.45;
llama-3-8b-tp1;12288;512;6144;11;34;0.503;1.182;1.685;1.468;0.457;1.088;1.545;1.514;1.432;1.151;11;1.46;
llama-3-8b-tp1;12288;512;6656;12;34;0.55;1.184;1.734;1.475;0.489;1.085;1.574;1.578;1.417;1.162;11;1.49;
llama-3-8b-tp1;12288;512;7168;13;34;0.569;1.18;1.749;1.502;0.527;1.087;1.614;1.58;1.473;1.16;9;1.51;
llama-3-8b-tp1;12288;512;7680;14;34;0.606;1.18;1.786;1.515;0.563;1.085;1.648;1.626;1.46;1.18;9;1.51;
llama-3-8b-tp1;12288;512;8192;15;34;0.645;1.184;1.829;1.524;0.594;1.088;1.682;1.648;1.486;1.18;9;1.55;
llama-3-8b-tp1;12288;512;8704;16;34;0.67;1.182;1.852;1.537;0.628;1.085;1.713;1.669;1.506;1.185;9;1.56;
llama-3-8b-tp1;12288;512;9216;17;34;0.696;1.179;1.875;1.56;0.659;1.085;1.744;1.687;1.538;1.221;9;1.54;
llama-3-8b-tp1;12288;512;9728;18;34;0.716;1.174;1.89;1.545;0.704;1.087;1.791;1.719;1.609;1.228;9;1.54;
llama-3-8b-tp1;12288;512;10240;19;34;0.747;1.18;1.927;1.593;0.739;1.087;1.826;1.736;1.627;1.249;9;1.54;
llama-3-8b-tp1;12288;512;10752;20;34;0.777;1.178;1.955;1.595;0.768;1.087;1.855;1.77;1.712;1.263;9;1.55;
llama-3-8b-tp1;12288;512;11264;21;34;0.815;1.181;1.996;1.604;0.806;1.088;1.894;1.776;1.726;1.309;9;1.52;
llama-3-8b-tp1;12288;512;11776;22;34;0.815;1.175;1.99;1.632;0.839;1.087;1.926;1.809;1.78;1.333;9;1.49;
llama-3-8b-tp1;12288;512;12288;23;34;0.864;1.177;2.041;1.648;0.878;1.088;1.966;1.822;1.838;1.359;9;1.5;
llama-3-8b-tp1;12288;512;512;0;36;0.055;1.211;1.266;1.295;0.048;1.107;1.155;1.372;1.277;1.11;15;1.14;
llama-3-8b-tp1;12288;512;1024;1;36;0.125;1.226;1.351;1.312;0.093;1.106;1.199;1.373;1.352;1.112;11;1.21;
llama-3-8b-tp1;12288;512;1536;2;36;0.169;1.219;1.388;1.328;0.131;1.106;1.237;1.377;1.367;1.122;15;1.24;
llama-3-8b-tp1;12288;512;2048;3;36;0.212;1.218;1.43;1.362;0.167;1.105;1.272;1.39;1.371;1.13;11;1.27;
llama-3-8b-tp1;12288;512;2560;4;36;0.255;1.216;1.471;1.384;0.205;1.106;1.311;1.399;1.413;1.136;11;1.29;
llama-3-8b-tp1;12288;512;3072;5;36;0.294;1.212;1.506;1.399;0.242;1.104;1.346;1.422;1.398;1.139;11;1.32;
llama-3-8b-tp1;12288;512;3584;6;36;0.338;1.21;1.548;1.421;0.28;1.105;1.385;1.434;1.418;1.146;11;1.35;
llama-3-8b-tp1;12288;512;4096;7;36;0.371;1.21;1.581;1.439;0.318;1.105;1.423;1.468;1.426;1.149;11;1.38;
llama-3-8b-tp1;12288;512;4608;8;36;0.412;1.21;1.622;1.461;0.353;1.105;1.458;1.509;1.44;1.159;11;1.4;
llama-3-8b-tp1;12288;512;5120;9;36;0.437;1.205;1.642;1.486;0.386;1.107;1.493;1.535;1.439;1.169;11;1.4;
llama-3-8b-tp1;12288;512;5632;10;36;0.495;1.202;1.697;1.498;0.424;1.105;1.529;1.578;1.484;1.176;11;1.44;
llama-3-8b-tp1;12288;512;6144;11;36;0.53;1.206;1.736;1.513;0.457;1.105;1.562;1.605;1.51;1.2;9;1.45;
llama-3-8b-tp1;12288;512;6656;12;36;0.56;1.203;1.763;1.54;0.496;1.105;1.601;1.637;1.521;1.208;9;1.46;
llama-3-8b-tp1;12288;512;7168;13;36;0.575;1.204;1.779;1.557;0.528;1.106;1.634;1.634;1.515;1.202;9;1.48;
llama-3-8b-tp1;12288;512;7680;14;36;0.615;1.209;1.824;1.59;0.559;1.105;1.664;1.677;1.518;1.229;9;1.48;
llama-3-8b-tp1;12288;512;8192;15;36;0.647;1.205;1.852;1.599;0.594;1.106;1.7;1.69;1.548;1.265;9;1.46;
llama-3-8b-tp1;12288;512;8704;16;36;0.667;1.207;1.874;1.622;0.632;1.106;1.738;1.715;1.565;1.269;9;1.48;
llama-3-8b-tp1;12288;512;9216;17;36;0.715;1.206;1.921;1.638;0.662;1.105;1.767;1.774;1.626;1.286;9;1.49;
llama-3-8b-tp1;12288;512;9728;18;36;0.72;1.204;1.924;1.657;0.699;1.103;1.802;1.792;1.645;1.29;9;1.49;
llama-3-8b-tp1;12288;512;10240;19;36;0.761;1.202;1.963;1.69;0.735;1.105;1.84;1.82;1.722;1.332;9;1.47;
llama-3-8b-tp1;12288;512;10752;20;36;0.792;1.206;1.998;1.697;0.766;1.104;1.87;1.852;1.721;1.379;9;1.45;
llama-3-8b-tp1;12288;512;11264;21;36;0.786;1.21;1.996;1.723;0.8;1.104;1.904;1.877;1.763;1.386;9;1.44;
llama-3-8b-tp1;12288;512;11776;22;36;0.845;1.204;2.049;1.733;0.832;1.106;1.938;1.909;1.812;1.43;9;1.43;
llama-3-8b-tp1;12288;512;12288;23;36;0.863;1.201;2.064;1.758;0.873;1.105;1.978;1.93;1.855;1.455;9;1.42;
llama-3-8b-tp1;12288;512;512;0;38;0.057;1.261;1.318;1.335;0.049;1.13;1.179;1.418;1.313;1.159;15;1.14;
llama-3-8b-tp1;12288;512;1024;1;38;0.126;1.273;1.399;1.351;0.092;1.127;1.219;1.421;1.381;1.166;15;1.2;
llama-3-8b-tp1;12288;512;1536;2;38;0.186;1.269;1.455;1.393;0.131;1.126;1.257;1.416;1.413;1.17;11;1.24;
llama-3-8b-tp1;12288;512;2048;3;38;0.211;1.253;1.464;1.426;0.169;1.127;1.296;1.44;1.4;1.178;11;1.24;
llama-3-8b-tp1;12288;512;2560;4;38;0.261;1.255;1.516;1.454;0.207;1.125;1.332;1.459;1.428;1.183;11;1.28;
llama-3-8b-tp1;12288;512;3072;5;38;0.309;1.249;1.558;1.475;0.248;1.125;1.373;1.504;1.439;1.188;11;1.31;
llama-3-8b-tp1;12288;512;3584;6;38;0.336;1.249;1.585;1.509;0.28;1.126;1.406;1.531;1.451;1.19;11;1.33;
llama-3-8b-tp1;12288;512;4096;7;38;0.385;1.257;1.642;1.527;0.315;1.124;1.439;1.564;1.454;1.192;11;1.38;
llama-3-8b-tp1;12288;512;4608;8;38;0.424;1.249;1.673;1.55;0.352;1.126;1.478;1.589;1.502;1.203;11;1.39;
llama-3-8b-tp1;12288;512;5120;9;38;0.464;1.251;1.715;1.568;0.389;1.126;1.515;1.629;1.503;1.226;11;1.4;
llama-3-8b-tp1;12288;512;5632;10;38;0.489;1.25;1.739;1.589;0.422;1.124;1.546;1.653;1.522;1.251;9;1.39;
llama-3-8b-tp1;12288;512;6144;11;38;0.538;1.252;1.79;1.602;0.459;1.126;1.585;1.674;1.577;1.258;9;1.42;
llama-3-8b-tp1;12288;512;6656;12;38;0.582;1.246;1.828;1.642;0.49;1.126;1.616;1.72;1.549;1.238;9;1.48;
llama-3-8b-tp1;12288;512;7168;13;38;0.587;1.247;1.834;1.632;0.53;1.126;1.656;1.701;1.563;1.256;9;1.46;
llama-3-8b-tp1;12288;512;7680;14;38;0.624;1.25;1.874;1.664;0.563;1.126;1.689;1.74;1.566;1.266;9;1.48;
llama-3-8b-tp1;12288;512;8192;15;38;0.639;1.249;1.888;1.717;0.6;1.125;1.725;1.769;1.597;1.296;9;1.46;
llama-3-8b-tp1;12288;512;8704;16;38;0.668;1.25;1.918;1.703;0.632;1.124;1.756;1.818;1.621;1.323;9;1.45;
llama-3-8b-tp1;12288;512;9216;17;38;0.712;1.254;1.966;1.706;0.668;1.127;1.795;1.815;1.669;1.346;9;1.46;
llama-3-8b-tp1;12288;512;9728;18;38;0.742;1.251;1.993;1.712;0.704;1.125;1.829;1.862;1.69;1.374;9;1.45;
llama-3-8b-tp1;12288;512;10240;19;38;0.756;1.252;2.008;1.74;0.731;1.125;1.856;1.899;1.734;1.423;9;1.41;
llama-3-8b-tp1;12288;512;10752;20;38;0.782;1.251;2.033;1.759;0.766;1.125;1.891;1.931;1.749;1.454;15;1.4;
llama-3-8b-tp1;12288;512;11264;21;38;0.811;1.252;2.063;1.778;0.807;1.127;1.934;1.924;1.789;1.477;9;1.4;
llama-3-8b-tp1;12288;512;11776;22;38;0.848;1.252;2.1;1.793;0.828;1.124;1.952;2.007;1.844;1.493;15;1.41;
llama-3-8b-tp1;12288;512;12288;23;38;0.871;1.245;2.116;1.814;0.871;1.128;1.999;1.982;1.883;1.543;15;1.37;
llama-3-8b-tp1;16384;512;512;0;25;0.057;1.114;1.171;1.203;0.048;0.934;0.982;1.647;1.092;1.07;15;1.09;
llama-3-8b-tp1;16384;512;1024;1;25;0.117;1.147;1.264;1.228;0.091;0.933;1.024;1.675;1.174;1.081;15;1.17;
llama-3-8b-tp1;16384;512;1536;2;25;0.169;1.117;1.286;1.267;0.129;0.932;1.061;1.686;1.208;1.091;15;1.18;
llama-3-8b-tp1;16384;512;2048;3;25;0.208;1.118;1.326;1.292;0.171;0.933;1.104;1.748;1.211;1.11;15;1.19;
llama-3-8b-tp1;16384;512;2560;4;25;0.266;1.101;1.367;1.324;0.205;0.933;1.138;1.798;1.245;1.126;15;1.21;
llama-3-8b-tp1;16384;512;3072;5;25;0.287;1.124;1.411;1.308;0.247;0.932;1.179;1.877;1.257;1.146;15;1.23;
llama-3-8b-tp1;16384;512;3584;6;25;0.328;1.118;1.446;1.352;0.279;0.932;1.211;1.95;1.267;1.155;11;1.25;
llama-3-8b-tp1;16384;512;4096;7;25;0.362;1.105;1.467;1.373;0.32;0.932;1.252;2.002;1.294;1.171;15;1.25;
llama-3-8b-tp1;16384;512;4608;8;25;0.411;1.121;1.532;1.383;0.359;0.932;1.291;2.066;1.31;1.18;15;1.3;
llama-3-8b-tp1;16384;512;5120;9;25;0.44;1.125;1.565;1.422;0.393;0.933;1.326;2.118;1.334;1.193;15;1.31;
llama-3-8b-tp1;16384;512;5632;10;25;0.463;1.122;1.585;1.439;0.423;0.933;1.356;2.18;1.373;1.201;15;1.32;
llama-3-8b-tp1;16384;512;6144;11;25;0.505;1.108;1.613;1.452;0.459;0.932;1.391;2.239;1.38;1.21;15;1.33;
llama-3-8b-tp1;16384;512;6656;12;25;0.541;1.122;1.663;1.499;0.49;0.933;1.423;2.286;1.413;1.214;15;1.37;
llama-3-8b-tp1;16384;512;7168;13;25;0.559;1.113;1.672;1.539;0.53;0.932;1.462;2.244;1.445;1.224;15;1.37;
llama-3-8b-tp1;16384;512;7680;14;25;0.598;1.108;1.706;1.535;0.562;0.932;1.494;2.271;1.447;1.246;15;1.37;
llama-3-8b-tp1;16384;512;8192;15;25;0.618;1.115;1.733;1.587;0.592;0.932;1.524;2.283;1.476;1.263;15;1.37;
llama-3-8b-tp1;16384;512;8704;16;25;0.651;1.127;1.778;1.59;0.626;0.933;1.559;2.307;1.517;1.288;15;1.38;
llama-3-8b-tp1;16384;512;9216;17;25;0.67;1.112;1.782;1.606;0.658;0.933;1.591;2.341;1.59;1.305;15;1.37;
llama-3-8b-tp1;16384;512;9728;18;25;0.706;1.118;1.824;1.658;0.695;0.934;1.629;2.35;1.69;1.355;15;1.35;
llama-3-8b-tp1;16384;512;10240;19;25;0.747;1.108;1.855;1.686;0.723;0.932;1.655;2.377;1.69;1.364;15;1.36;
llama-3-8b-tp1;16384;512;10752;20;25;0.755;1.118;1.873;1.696;0.765;0.933;1.698;2.392;1.751;1.386;11;1.35;
llama-3-8b-tp1;16384;512;11264;21;25;0.802;1.126;1.928;1.734;0.801;0.933;1.734;2.407;1.806;1.431;15;1.35;
llama-3-8b-tp1;16384;512;11776;22;25;0.828;1.134;1.962;1.766;0.831;0.933;1.764;2.437;1.863;1.418;11;1.38;
llama-3-8b-tp1;16384;512;12288;23;25;0.855;1.114;1.969;1.783;0.866;0.933;1.799;2.384;1.913;1.48;15;1.33;
llama-3-8b-tp1;16384;512;12800;24;25;0.877;1.138;2.015;1.818;0.897;0.932;1.829;2.427;1.948;1.455;11;1.38;
llama-3-8b-tp1;16384;512;13312;25;25;0.912;1.12;2.032;1.846;0.932;0.932;1.864;2.429;2.018;1.5;11;1.35;
llama-3-8b-tp1;16384;512;13824;26;25;0.949;1.131;2.08;1.869;0.97;0.933;1.903;2.481;2.062;1.551;11;1.34;
llama-3-8b-tp1;16384;512;14336;27;25;0.972;1.119;2.091;1.895;1.003;0.932;1.935;2.511;2.099;1.588;11;1.32;
llama-3-8b-tp1;16384;512;14848;28;25;1.004;1.127;2.131;1.935;1.037;0.933;1.97;2.554;2.147;1.605;11;1.33;
llama-3-8b-tp1;16384;512;15360;29;25;1.041;1.13;2.171;1.957;1.073;0.932;2.005;2.595;2.192;1.638;11;1.33;
llama-3-8b-tp1;16384;512;15872;30;25;1.07;1.133;2.203;1.994;1.104;0.933;2.037;2.631;2.199;1.696;11;1.3;
llama-3-8b-tp1;16384;512;16384;31;25;1.096;1.117;2.213;2.018;1.136;0.934;2.07;2.68;2.26;1.674;11;1.32;
llama-3-8b-tp1;16384;512;512;0;26;0.051;1.177;1.228;1.25;0.048;0.968;1.016;1.738;1.134;1.097;15;1.12;
llama-3-8b-tp1;16384;512;1024;1;26;0.124;1.221;1.345;1.265;0.094;0.968;1.062;1.729;1.214;1.106;15;1.22;
llama-3-8b-tp1;16384;512;1536;2;26;0.165;1.208;1.373;1.295;0.13;0.968;1.098;1.747;1.237;1.125;15;1.22;
llama-3-8b-tp1;16384;512;2048;3;26;0.226;1.188;1.414;1.317;0.173;0.967;1.14;1.794;1.25;1.134;15;1.25;
llama-3-8b-tp1;16384;512;2560;4;26;0.249;1.181;1.43;1.339;0.213;0.967;1.18;1.848;1.266;1.153;15;1.24;
llama-3-8b-tp1;16384;512;3072;5;26;0.305;1.166;1.471;1.35;0.243;0.967;1.21;1.908;1.295;1.163;15;1.26;
llama-3-8b-tp1;16384;512;3584;6;26;0.338;1.174;1.512;1.356;0.283;0.967;1.25;1.969;1.31;1.175;15;1.29;
llama-3-8b-tp1;16384;512;4096;7;26;0.372;1.171;1.543;1.386;0.319;0.967;1.286;2.033;1.335;1.187;15;1.3;
llama-3-8b-tp1;16384;512;4608;8;26;0.407;1.171;1.578;1.389;0.355;0.967;1.322;2.093;1.355;1.2;15;1.32;
llama-3-8b-tp1;16384;512;5120;9;26;0.445;1.179;1.624;1.416;0.391;0.967;1.358;2.157;1.386;1.205;15;1.35;
llama-3-8b-tp1;16384;512;5632;10;26;0.473;1.179;1.652;1.447;0.425;0.968;1.393;2.209;1.398;1.213;15;1.36;
llama-3-8b-tp1;16384;512;6144;11;26;0.502;1.175;1.677;1.458;0.461;0.968;1.429;2.275;1.439;1.22;15;1.37;
llama-3-8b-tp1;16384;512;6656;12;26;0.539;1.172;1.711;1.482;0.496;0.968;1.464;2.255;1.453;1.241;15;1.38;
llama-3-8b-tp1;16384;512;7168;13;26;0.582;1.172;1.754;1.508;0.53;0.967;1.497;2.269;1.474;1.259;15;1.39;
llama-3-8b-tp1;16384;512;7680;14;26;0.602;1.179;1.781;1.548;0.566;0.967;1.533;2.304;1.522;1.283;15;1.39;
llama-3-8b-tp1;16384;512;8192;15;26;0.626;1.159;1.785;1.571;0.596;0.967;1.563;2.273;1.534;1.284;15;1.39;
llama-3-8b-tp1;16384;512;8704;16;26;0.653;1.179;1.832;1.604;0.631;0.968;1.599;2.339;1.551;1.308;15;1.4;
llama-3-8b-tp1;16384;512;9216;17;26;0.681;1.175;1.856;1.633;0.661;0.968;1.629;2.364;1.637;1.347;15;1.38;
llama-3-8b-tp1;16384;512;9728;18;26;0.709;1.173;1.882;1.653;0.697;0.968;1.665;2.348;1.656;1.362;15;1.38;
llama-3-8b-tp1;16384;512;10240;19;26;0.731;1.188;1.919;1.689;0.733;0.968;1.701;2.415;1.737;1.378;11;1.39;
llama-3-8b-tp1;16384;512;10752;20;26;0.782;1.185;1.967;1.721;0.763;0.968;1.731;2.406;1.771;1.379;11;1.43;
llama-3-8b-tp1;16384;512;11264;21;26;0.795;1.168;1.963;1.739;0.8;0.968;1.768;2.394;1.822;1.412;11;1.39;
llama-3-8b-tp1;16384;512;11776;22;26;0.819;1.193;2.012;1.76;0.841;0.967;1.808;2.461;1.873;1.472;11;1.37;
llama-3-8b-tp1;16384;512;12288;23;26;0.851;1.177;2.028;1.793;0.871;0.968;1.839;2.415;1.909;1.482;11;1.37;
llama-3-8b-tp1;16384;512;12800;24;26;0.883;1.176;2.059;1.826;0.901;0.967;1.868;2.441;1.967;1.524;11;1.35;
llama-3-8b-tp1;16384;512;13312;25;26;0.918;1.199;2.117;1.847;0.939;0.967;1.906;2.475;2.038;1.554;11;1.36;
llama-3-8b-tp1;16384;512;13824;26;26;0.95;1.207;2.157;1.882;0.97;0.967;1.937;2.519;2.062;1.546;11;1.4;
llama-3-8b-tp1;16384;512;14336;27;26;0.978;1.185;2.163;1.907;1.006;0.967;1.973;2.558;2.12;1.574;11;1.37;
llama-3-8b-tp1;16384;512;14848;28;26;1.008;1.189;2.197;1.933;1.033;0.967;2.0;2.607;2.158;1.631;11;1.35;
llama-3-8b-tp1;16384;512;15360;29;26;1.037;1.171;2.208;1.964;1.068;0.968;2.036;2.639;2.186;1.656;11;1.33;
llama-3-8b-tp1;16384;512;15872;30;26;1.066;1.176;2.242;1.984;1.105;0.968;2.073;2.685;2.229;1.683;11;1.33;
llama-3-8b-tp1;16384;512;16384;31;26;1.1;1.182;2.282;2.031;1.134;0.967;2.101;2.725;2.267;1.723;11;1.32;
llama-3-8b-tp1;16384;512;512;0;28;0.051;1.398;1.449;1.496;0.046;1.335;1.381;2.091;1.416;1.226;11;1.18;
llama-3-8b-tp1;16384;512;1024;1;28;0.093;1.399;1.492;1.574;0.084;1.337;1.421;2.104;1.428;1.235;11;1.21;
llama-3-8b-tp1;16384;512;1536;2;28;0.13;1.396;1.526;1.545;0.124;1.335;1.459;2.116;1.428;1.245;11;1.23;
llama-3-8b-tp1;16384;512;2048;3;28;0.169;1.387;1.556;1.573;0.163;1.336;1.499;2.113;1.434;1.262;15;1.23;
llama-3-8b-tp1;16384;512;2560;4;28;0.207;1.407;1.614;1.541;0.205;1.333;1.538;2.124;1.445;1.276;15;1.26;
llama-3-8b-tp1;16384;512;3072;5;28;0.248;1.395;1.643;1.519;0.246;1.335;1.581;2.146;1.454;1.271;11;1.29;
llama-3-8b-tp1;16384;512;3584;6;28;0.289;1.397;1.686;1.517;0.287;1.332;1.619;2.211;1.468;1.295;15;1.3;
llama-3-8b-tp1;16384;512;4096;7;28;0.326;1.398;1.724;1.535;0.314;1.333;1.647;2.296;1.474;1.3;11;1.33;
llama-3-8b-tp1;16384;512;4608;8;28;0.369;1.4;1.769;1.542;0.356;1.332;1.688;2.234;1.484;1.316;15;1.34;
llama-3-8b-tp1;16384;512;5120;9;28;0.4;1.392;1.792;1.558;0.393;1.333;1.726;2.187;1.501;1.33;15;1.35;
llama-3-8b-tp1;16384;512;5632;10;28;0.439;1.391;1.83;1.574;0.422;1.334;1.756;2.192;1.52;1.338;11;1.37;
llama-3-8b-tp1;16384;512;6144;11;28;0.482;1.391;1.873;1.608;0.453;1.333;1.786;2.251;1.534;1.345;15;1.39;
llama-3-8b-tp1;16384;512;6656;12;28;0.516;1.391;1.907;1.61;0.487;1.33;1.817;2.335;1.577;1.357;15;1.41;
llama-3-8b-tp1;16384;512;7168;13;28;0.546;1.373;1.919;1.635;0.531;1.331;1.862;2.326;1.586;1.368;11;1.4;
llama-3-8b-tp1;16384;512;7680;14;28;0.575;1.398;1.973;1.664;0.566;1.332;1.898;2.359;1.622;1.387;11;1.42;
llama-3-8b-tp1;16384;512;8192;15;28;0.627;1.382;2.009;1.675;0.598;1.334;1.932;2.379;1.656;1.402;11;1.43;
llama-3-8b-tp1;16384;512;8704;16;28;0.65;1.384;2.034;1.688;0.632;1.33;1.962;2.395;1.701;1.41;15;1.44;
llama-3-8b-tp1;16384;512;9216;17;28;0.684;1.389;2.073;1.704;0.669;1.333;2.002;2.412;1.707;1.44;15;1.44;
llama-3-8b-tp1;16384;512;9728;18;28;0.706;1.392;2.098;1.75;0.703;1.334;2.037;2.431;1.714;1.47;11;1.43;
llama-3-8b-tp1;16384;512;10240;19;28;0.742;1.393;2.135;1.756;0.733;1.334;2.067;2.483;1.759;1.472;15;1.45;
llama-3-8b-tp1;16384;512;10752;20;28;0.768;1.4;2.168;1.798;0.765;1.334;2.099;2.494;1.78;1.517;11;1.43;
llama-3-8b-tp1;16384;512;11264;21;28;0.794;1.404;2.198;1.81;0.803;1.333;2.136;2.527;1.813;1.529;15;1.44;
llama-3-8b-tp1;16384;512;11776;22;28;0.833;1.4;2.233;1.838;0.833;1.334;2.167;2.441;1.875;1.569;15;1.42;
llama-3-8b-tp1;16384;512;12288;23;28;0.867;1.385;2.252;1.854;0.878;1.334;2.212;2.485;1.922;1.599;11;1.41;
llama-3-8b-tp1;16384;512;12800;24;28;0.896;1.382;2.278;1.874;0.9;1.334;2.234;2.537;1.998;1.585;11;1.44;
llama-3-8b-tp1;16384;512;13312;25;28;0.926;1.405;2.331;1.902;0.936;1.335;2.271;2.55;2.045;1.643;15;1.42;
llama-3-8b-tp1;16384;512;13824;26;28;0.954;1.389;2.343;1.912;0.972;1.333;2.305;2.593;2.116;1.659;11;1.41;
llama-3-8b-tp1;16384;512;14336;27;28;0.984;1.401;2.385;1.939;0.999;1.335;2.334;2.633;2.144;1.675;11;1.42;
llama-3-8b-tp1;16384;512;14848;28;28;1.015;1.389;2.404;1.972;1.04;1.332;2.372;2.672;2.189;1.719;15;1.4;
llama-3-8b-tp1;16384;512;15360;29;28;1.048;1.397;2.445;2.005;1.075;1.336;2.411;2.696;2.243;1.748;9;1.4;
llama-3-8b-tp1;16384;512;15872;30;28;1.071;1.387;2.458;2.033;1.104;1.334;2.438;2.735;2.27;1.765;9;1.39;
llama-3-8b-tp1;16384;512;16384;31;28;1.112;1.376;2.488;2.053;1.147;1.332;2.479;2.767;2.301;1.78;9;1.4;
llama-3-8b-tp1;20480;512;512;0;20;0.052;1.024;1.076;1.136;0.048;0.956;1.004;1.778;1.022;1.04;11;1.03;
llama-3-8b-tp1;20480;512;1024;1;20;0.102;1.045;1.147;1.146;0.09;0.958;1.048;1.804;1.061;1.107;11;1.04;
llama-3-8b-tp1;20480;512;1536;2;20;0.149;1.045;1.194;1.171;0.131;0.958;1.089;1.837;1.091;1.145;11;1.04;
llama-3-8b-tp1;20480;512;2048;3;20;0.189;1.04;1.229;1.187;0.171;0.956;1.127;1.865;1.118;1.168;11;1.05;
llama-3-8b-tp1;20480;512;2560;4;20;0.237;1.028;1.265;1.211;0.206;0.957;1.163;1.908;1.137;1.164;9;1.09;
llama-3-8b-tp1;20480;512;3072;5;20;0.261;1.023;1.284;1.242;0.245;0.957;1.202;1.943;1.173;1.177;9;1.09;
llama-3-8b-tp1;20480;512;3584;6;20;0.294;1.028;1.322;1.261;0.278;0.956;1.234;1.974;1.21;1.22;9;1.08;
llama-3-8b-tp1;20480;512;4096;7;20;0.329;1.01;1.339;1.284;0.314;0.958;1.272;2.017;1.245;1.225;9;1.09;
llama-3-8b-tp1;20480;512;4608;8;20;0.36;1.016;1.376;1.301;0.353;0.957;1.31;2.049;1.271;1.24;9;1.11;
llama-3-8b-tp1;20480;512;5120;9;20;0.392;1.022;1.414;1.31;0.387;0.957;1.344;2.091;1.292;1.269;9;1.11;
llama-3-8b-tp1;20480;512;5632;10;20;0.428;1.015;1.443;1.335;0.422;0.958;1.38;2.13;1.313;1.262;9;1.14;
llama-3-8b-tp1;20480;512;6144;11;20;0.464;1.014;1.478;1.356;0.459;0.958;1.417;2.165;1.333;1.297;9;1.14;
llama-3-8b-tp1;20480;512;6656;12;20;0.494;1.021;1.515;1.385;0.494;0.956;1.45;2.197;1.352;1.349;9;1.12;
llama-3-8b-tp1;20480;512;7168;13;20;0.523;1.015;1.538;1.405;0.524;0.957;1.481;2.242;1.371;1.381;15;1.11;
llama-3-8b-tp1;20480;512;7680;14;20;0.568;1.02;1.588;1.433;0.556;0.958;1.514;2.274;1.403;1.382;15;1.15;
llama-3-8b-tp1;20480;512;8192;15;20;0.595;1.015;1.61;1.455;0.597;0.957;1.554;2.308;1.426;1.404;15;1.15;
llama-3-8b-tp1;20480;512;8704;16;20;0.633;1.018;1.651;1.478;0.63;0.957;1.587;2.338;1.437;1.437;15;1.15;
llama-3-8b-tp1;20480;512;9216;17;20;0.667;1.018;1.685;1.493;0.664;0.957;1.621;2.372;1.476;1.452;15;1.16;
llama-3-8b-tp1;20480;512;9728;18;20;0.699;1.018;1.717;1.521;0.695;0.957;1.652;2.412;1.499;1.483;15;1.16;
llama-3-8b-tp1;20480;512;10240;19;20;0.724;1.02;1.744;1.553;0.732;0.957;1.689;2.44;1.505;1.542;15;1.13;
llama-3-8b-tp1;20480;512;10752;20;20;0.761;1.015;1.776;1.576;0.764;0.958;1.722;2.488;1.532;1.577;15;1.13;
llama-3-8b-tp1;20480;512;11264;21;20;0.797;1.018;1.815;1.601;0.799;0.958;1.757;2.516;1.566;1.64;15;1.11;
llama-3-8b-tp1;20480;512;11776;22;20;0.823;1.019;1.842;1.622;0.832;0.957;1.789;2.547;1.575;1.646;15;1.12;
llama-3-8b-tp1;20480;512;12288;23;20;0.854;1.009;1.863;1.666;0.869;0.958;1.827;2.603;1.609;1.664;15;1.12;
llama-3-8b-tp1;20480;512;12800;24;20;0.886;1.024;1.91;1.691;0.902;0.958;1.86;2.628;1.648;1.693;15;1.13;
llama-3-8b-tp1;20480;512;13312;25;20;0.923;1.023;1.946;1.688;0.938;0.957;1.895;2.675;1.667;1.719;15;1.13;
llama-3-8b-tp1;20480;512;13824;26;20;0.956;1.014;1.97;1.705;0.97;0.958;1.928;2.712;1.7;1.748;15;1.13;
llama-3-8b-tp1;20480;512;14336;27;20;0.994;1.025;2.019;1.733;1.008;0.958;1.966;2.753;1.74;1.772;15;1.14;
llama-3-8b-tp1;20480;512;14848;28;20;1.014;1.019;2.033;1.788;1.05;0.958;2.008;2.784;1.788;1.848;15;1.1;
llama-3-8b-tp1;20480;512;15360;29;20;1.05;1.029;2.079;1.808;1.078;0.958;2.036;2.821;1.822;1.86;15;1.12;
llama-3-8b-tp1;20480;512;15872;30;20;1.08;1.045;2.125;1.837;1.109;0.957;2.066;2.866;1.873;1.875;15;1.13;
llama-3-8b-tp1;20480;512;16384;31;20;1.106;1.063;2.169;1.863;1.143;0.957;2.1;2.645;1.921;1.896;15;1.14;
llama-3-8b-tp1;20480;512;16896;32;20;1.137;1.064;2.201;1.881;1.185;0.958;2.143;2.647;1.977;1.922;15;1.15;
llama-3-8b-tp1;20480;512;17408;33;20;1.178;1.02;2.198;1.887;1.216;0.957;2.173;2.657;2.014;1.957;15;1.12;
llama-3-8b-tp1;20480;512;17920;34;20;1.205;1.021;2.226;1.917;1.247;0.958;2.205;2.675;2.055;1.982;15;1.12;
llama-3-8b-tp1;20480;512;18432;35;20;1.227;1.064;2.291;1.969;1.282;0.958;2.24;2.674;2.112;2.024;15;1.13;
llama-3-8b-tp1;20480;512;18944;36;20;1.267;1.023;2.29;1.977;1.322;0.958;2.28;2.677;2.153;2.093;15;1.09;
llama-3-8b-tp1;20480;512;19456;37;20;1.296;1.054;2.35;2.023;1.346;0.958;2.304;2.696;2.192;2.08;15;1.13;
llama-3-8b-tp1;20480;512;19968;38;20;1.33;1.054;2.384;2.027;1.389;0.957;2.346;2.711;2.26;2.12;15;1.12;
llama-3-8b-tp1;20480;512;20480;39;20;1.37;1.063;2.433;2.049;1.421;0.957;2.378;2.717;2.32;2.157;15;1.13;
llama-3-8b-tp1;20480;512;512;0;21;0.051;1.129;1.18;1.196;0.049;1.0;1.049;1.799;1.092;1.14;9;1.04;
llama-3-8b-tp1;20480;512;1024;1;21;0.105;1.102;1.207;1.188;0.091;0.998;1.089;1.838;1.094;1.152;11;1.05;
llama-3-8b-tp1;20480;512;1536;2;21;0.156;1.087;1.243;1.198;0.131;0.998;1.129;1.86;1.125;1.189;11;1.05;
llama-3-8b-tp1;20480;512;2048;3;21;0.192;1.075;1.267;1.233;0.171;0.997;1.168;1.901;1.152;1.218;11;1.04;
llama-3-8b-tp1;20480;512;2560;4;21;0.232;1.076;1.308;1.261;0.209;0.998;1.207;1.941;1.163;1.213;9;1.08;
llama-3-8b-tp1;20480;512;3072;5;21;0.271;1.071;1.342;1.282;0.239;0.998;1.237;1.984;1.176;1.218;9;1.1;
llama-3-8b-tp1;20480;512;3584;6;21;0.299;1.061;1.36;1.307;0.284;0.998;1.282;2.019;1.21;1.217;9;1.12;
llama-3-8b-tp1;20480;512;4096;7;21;0.334;1.061;1.395;1.336;0.317;0.997;1.314;2.066;1.268;1.222;9;1.14;
llama-3-8b-tp1;20480;512;4608;8;21;0.363;1.063;1.426;1.346;0.359;0.998;1.357;2.094;1.313;1.274;9;1.12;
llama-3-8b-tp1;20480;512;5120;9;21;0.398;1.056;1.454;1.361;0.386;0.998;1.384;2.139;1.353;1.286;9;1.13;
llama-3-8b-tp1;20480;512;5632;10;21;0.43;1.059;1.489;1.379;0.417;0.998;1.415;2.174;1.38;1.306;9;1.14;
llama-3-8b-tp1;20480;512;6144;11;21;0.46;1.061;1.521;1.395;0.458;0.998;1.456;2.208;1.394;1.334;15;1.14;
llama-3-8b-tp1;20480;512;6656;12;21;0.493;1.062;1.555;1.427;0.494;0.998;1.492;2.237;1.411;1.375;15;1.13;
llama-3-8b-tp1;20480;512;7168;13;21;0.526;1.058;1.584;1.455;0.524;0.998;1.522;2.276;1.434;1.392;15;1.14;
llama-3-8b-tp1;20480;512;7680;14;21;0.559;1.059;1.618;1.486;0.559;0.998;1.557;2.308;1.456;1.426;15;1.13;
llama-3-8b-tp1;20480;512;8192;15;21;0.6;1.06;1.66;1.506;0.596;0.998;1.594;2.346;1.474;1.442;15;1.15;
llama-3-8b-tp1;20480;512;8704;16;21;0.628;1.056;1.684;1.532;0.623;0.998;1.621;2.386;1.496;1.474;15;1.14;
llama-3-8b-tp1;20480;512;9216;17;21;0.664;1.063;1.727;1.563;0.66;0.997;1.657;2.419;1.522;1.5;15;1.15;
llama-3-8b-tp1;20480;512;9728;18;21;0.692;1.062;1.754;1.571;0.697;0.997;1.694;2.455;1.557;1.536;15;1.14;
llama-3-8b-tp1;20480;512;10240;19;21;0.725;1.06;1.785;1.604;0.737;0.998;1.735;2.493;1.565;1.561;15;1.14;
llama-3-8b-tp1;20480;512;10752;20;21;0.758;1.062;1.82;1.624;0.769;0.999;1.768;2.519;1.584;1.605;15;1.13;
llama-3-8b-tp1;20480;512;11264;21;21;0.784;1.062;1.846;1.644;0.81;0.998;1.808;2.557;1.615;1.654;15;1.12;
llama-3-8b-tp1;20480;512;11776;22;21;0.826;1.058;1.884;1.661;0.833;0.998;1.831;2.605;1.645;1.68;15;1.12;
llama-3-8b-tp1;20480;512;12288;23;21;0.873;1.064;1.937;1.671;0.87;0.998;1.868;2.634;1.669;1.71;15;1.13;
llama-3-8b-tp1;20480;512;12800;24;21;0.889;1.061;1.95;1.709;0.902;0.998;1.9;2.681;1.694;1.742;15;1.12;
llama-3-8b-tp1;20480;512;13312;25;21;0.928;1.062;1.99;1.725;0.938;0.998;1.936;2.701;1.712;1.783;15;1.12;
llama-3-8b-tp1;20480;512;13824;26;21;0.954;1.061;2.015;1.773;0.972;0.998;1.97;2.75;1.748;1.787;15;1.13;
llama-3-8b-tp1;20480;512;14336;27;21;0.986;1.059;2.045;1.782;1.01;0.998;2.008;2.797;1.802;1.819;15;1.12;
llama-3-8b-tp1;20480;512;14848;28;21;1.022;1.062;2.084;1.8;1.044;0.998;2.042;2.829;1.847;1.842;15;1.13;
llama-3-8b-tp1;20480;512;15360;29;21;1.041;1.067;2.108;1.863;1.072;0.998;2.07;2.879;1.881;1.876;15;1.12;
llama-3-8b-tp1;20480;512;15872;30;21;1.078;1.105;2.183;1.879;1.105;0.998;2.103;2.917;1.917;1.909;15;1.14;
llama-3-8b-tp1;20480;512;16384;31;21;1.123;1.059;2.182;1.855;1.145;0.998;2.143;2.681;1.934;1.943;15;1.12;
llama-3-8b-tp1;20480;512;16896;32;21;1.152;1.062;2.214;1.906;1.18;0.998;2.178;2.704;1.966;1.975;15;1.12;
llama-3-8b-tp1;20480;512;17408;33;21;1.183;1.1;2.283;1.94;1.204;0.999;2.203;2.71;2.023;2.009;15;1.14;
llama-3-8b-tp1;20480;512;17920;34;21;1.216;1.105;2.321;1.958;1.25;0.999;2.249;2.7;2.061;2.044;15;1.14;
llama-3-8b-tp1;20480;512;18432;35;21;1.246;1.096;2.342;1.981;1.284;0.999;2.283;2.713;2.101;2.072;15;1.13;
llama-3-8b-tp1;20480;512;18944;36;21;1.275;1.114;2.389;2.026;1.313;0.998;2.311;2.739;2.177;2.126;15;1.12;
llama-3-8b-tp1;20480;512;19456;37;21;1.308;1.119;2.427;2.028;1.35;0.999;2.349;2.733;2.193;2.154;15;1.13;
llama-3-8b-tp1;20480;512;19968;38;21;1.338;1.082;2.42;2.045;1.379;0.999;2.378;2.757;2.288;2.182;15;1.11;
llama-3-8b-tp1;20480;512;20480;39;21;1.375;1.092;2.467;2.071;1.422;0.999;2.421;2.756;2.281;2.204;15;1.12;
llama-3-8b-tp1;20480;512;512;0;23;0.052;1.34;1.392;1.411;0.07;1.084;1.154;1.864;1.337;1.284;9;1.08;
llama-3-8b-tp1;20480;512;1024;1;23;0.11;1.271;1.381;1.361;0.092;1.081;1.173;1.94;1.327;1.29;9;1.07;
llama-3-8b-tp1;20480;512;1536;2;23;0.152;1.247;1.399;1.447;0.141;1.082;1.223;1.966;1.365;1.289;9;1.09;
llama-3-8b-tp1;20480;512;2048;3;23;0.192;1.241;1.433;1.492;0.173;1.082;1.255;2.004;1.364;1.305;9;1.1;
llama-3-8b-tp1;20480;512;2560;4;23;0.232;1.244;1.476;1.473;0.217;1.081;1.298;2.034;1.394;1.327;15;1.11;
llama-3-8b-tp1;20480;512;3072;5;23;0.273;1.207;1.48;1.589;0.254;1.081;1.335;2.054;1.413;1.34;15;1.1;
llama-3-8b-tp1;20480;512;3584;6;23;0.313;1.248;1.561;1.512;0.289;1.081;1.37;2.091;1.446;1.352;15;1.15;
llama-3-8b-tp1;20480;512;4096;7;23;0.35;1.239;1.589;1.558;0.321;1.082;1.403;2.114;1.461;1.364;15;1.16;
llama-3-8b-tp1;20480;512;4608;8;23;0.39;1.276;1.666;1.552;0.355;1.082;1.437;2.147;1.465;1.375;15;1.21;
llama-3-8b-tp1;20480;512;5120;9;23;0.428;1.248;1.676;1.578;0.392;1.081;1.473;2.178;1.489;1.387;15;1.21;
llama-3-8b-tp1;20480;512;5632;10;23;0.45;1.233;1.683;1.62;0.428;1.082;1.51;2.214;1.514;1.403;15;1.2;
llama-3-8b-tp1;20480;512;6144;11;23;0.492;1.19;1.682;1.708;0.459;1.081;1.54;2.258;1.541;1.419;15;1.19;
llama-3-8b-tp1;20480;512;6656;12;23;0.522;1.244;1.766;1.671;0.496;1.081;1.577;2.294;1.555;1.422;15;1.24;
llama-3-8b-tp1;20480;512;7168;13;23;0.559;1.26;1.819;1.674;0.532;1.081;1.613;2.325;1.586;1.433;15;1.27;
llama-3-8b-tp1;20480;512;7680;14;23;0.59;1.186;1.776;1.796;0.564;1.082;1.646;2.363;1.597;1.438;15;1.24;
llama-3-8b-tp1;20480;512;8192;15;23;0.628;1.275;1.903;1.736;0.601;1.081;1.682;2.405;1.631;1.449;15;1.31;
llama-3-8b-tp1;20480;512;8704;16;23;0.665;1.208;1.873;1.824;0.632;1.082;1.714;2.447;1.692;1.467;15;1.28;
llama-3-8b-tp1;20480;512;9216;17;23;0.691;1.258;1.949;1.804;0.667;1.082;1.749;2.474;1.708;1.486;15;1.31;
llama-3-8b-tp1;20480;512;9728;18;23;0.712;1.269;1.981;1.811;0.699;1.081;1.78;2.516;1.757;1.508;11;1.31;
llama-3-8b-tp1;20480;512;10240;19;23;0.736;1.265;2.001;1.838;0.731;1.081;1.812;2.551;1.805;1.52;15;1.32;
llama-3-8b-tp1;20480;512;10752;20;23;0.762;1.263;2.025;1.884;0.765;1.081;1.846;2.594;1.85;1.535;15;1.32;
llama-3-8b-tp1;20480;512;11264;21;23;0.793;1.266;2.059;1.913;0.801;1.081;1.882;2.63;1.888;1.555;15;1.32;
llama-3-8b-tp1;20480;512;11776;22;23;0.834;1.183;2.017;2.033;0.835;1.081;1.916;2.66;1.965;1.579;11;1.28;
llama-3-8b-tp1;20480;512;12288;23;23;0.868;1.262;2.13;1.98;0.872;1.081;1.953;2.702;2.005;1.612;15;1.32;
llama-3-8b-tp1;20480;512;12800;24;23;0.89;1.274;2.164;2.016;0.903;1.082;1.985;2.737;2.044;1.739;15;1.24;
llama-3-8b-tp1;20480;512;13312;25;23;0.918;1.181;2.099;1.989;0.936;1.081;2.017;2.788;2.117;1.642;11;1.28;
llama-3-8b-tp1;20480;512;13824;26;23;0.947;1.206;2.153;2.18;0.974;1.08;2.054;2.814;2.162;1.698;11;1.27;
llama-3-8b-tp1;20480;512;14336;27;23;0.982;1.25;2.232;2.103;1.0;1.081;2.081;2.914;2.215;1.716;11;1.3;
llama-3-8b-tp1;20480;512;14848;28;23;1.017;1.183;2.2;2.218;1.033;1.081;2.114;2.93;2.264;1.744;11;1.26;
llama-3-8b-tp1;20480;512;15360;29;23;1.045;1.231;2.276;2.208;1.069;1.081;2.15;2.938;2.306;1.771;11;1.29;
llama-3-8b-tp1;20480;512;15872;30;23;1.068;1.248;2.316;2.215;1.103;1.081;2.184;2.965;2.373;1.849;11;1.25;
llama-3-8b-tp1;20480;512;16384;31;23;1.099;1.211;2.31;2.28;1.134;1.081;2.215;2.749;2.397;1.828;11;1.26;
llama-3-8b-tp1;20480;512;16896;32;23;1.132;1.23;2.362;2.354;1.17;1.081;2.251;2.77;2.464;1.833;11;1.29;
llama-3-8b-tp1;20480;512;17408;33;23;1.168;1.236;2.404;2.322;1.214;1.081;2.295;2.785;2.511;1.874;11;1.28;
llama-3-8b-tp1;20480;512;17920;34;23;1.199;1.194;2.393;2.416;1.24;1.081;2.321;2.798;2.541;1.9;11;1.26;
llama-3-8b-tp1;20480;512;18432;35;23;1.233;1.242;2.475;2.38;1.278;1.081;2.359;2.792;2.566;1.953;11;1.27;
llama-3-8b-tp1;20480;512;18944;36;23;1.257;1.233;2.49;2.46;1.309;1.081;2.39;2.824;2.628;1.957;11;1.27;
llama-3-8b-tp1;20480;512;19456;37;23;1.29;1.254;2.544;2.43;1.341;1.083;2.424;2.821;2.651;2.002;11;1.27;
llama-3-8b-tp1;20480;512;19968;38;23;1.318;1.214;2.532;2.531;1.372;1.082;2.454;2.839;2.708;2.025;11;1.25;
llama-3-8b-tp1;20480;512;20480;39;23;1.356;1.253;2.609;2.471;1.413;1.082;2.495;2.843;2.737;2.047;11;1.27;

llama-3-8b-tp1;4096;1024;1024;0;103;0.097;1.181;1.278;1.313;0.11;0.966;1.076;1.303;1.254;1.05;11;1.22;
llama-3-8b-tp1;4096;1024;2048;1;103;0.286;1.137;1.423;1.382;0.256;0.967;1.223;1.358;1.43;1.066;11;1.33;
llama-3-8b-tp1;4096;1024;3072;2;103;0.397;1.13;1.527;1.448;0.344;0.966;1.31;1.47;1.5;1.153;11;1.32;
llama-3-8b-tp1;4096;1024;4096;3;103;0.503;1.141;1.644;1.534;0.454;0.966;1.42;1.628;1.476;1.17;9;1.41;
llama-3-8b-tp1;4096;1024;1024;0;109;0.121;1.21;1.331;1.363;0.115;1.046;1.161;1.374;1.336;1.104;11;1.21;
llama-3-8b-tp1;4096;1024;2048;1;109;0.279;1.221;1.5;1.444;0.259;1.046;1.305;1.436;1.451;1.145;11;1.31;
llama-3-8b-tp1;4096;1024;3072;2;109;0.402;1.211;1.613;1.503;0.347;1.046;1.393;1.571;1.503;1.209;11;1.33;
llama-3-8b-tp1;4096;1024;4096;3;109;0.502;1.21;1.712;1.585;0.459;1.047;1.506;1.69;1.525;1.226;9;1.4;
llama-3-8b-tp1;4096;1024;1024;0;115;0.124;1.301;1.425;1.392;0.11;1.113;1.223;1.462;1.367;1.167;11;1.22;
llama-3-8b-tp1;4096;1024;2048;1;115;0.301;1.285;1.586;1.48;0.258;1.112;1.37;1.523;1.461;1.23;11;1.29;
llama-3-8b-tp1;4096;1024;3072;2;115;0.393;1.272;1.665;1.583;0.347;1.113;1.46;1.654;1.533;1.259;9;1.32;
llama-3-8b-tp1;4096;1024;4096;3;115;0.5;1.263;1.763;1.666;0.458;1.113;1.571;1.764;1.594;1.29;9;1.37;
llama-3-8b-tp1;8192;1024;1024;0;51;0.118;1.195;1.313;1.3;0.112;0.951;1.063;1.71;1.255;1.062;9;1.24;
llama-3-8b-tp1;8192;1024;2048;1;51;0.278;1.179;1.457;1.375;0.258;0.951;1.209;1.801;1.308;1.134;9;1.28;
llama-3-8b-tp1;8192;1024;3072;2;51;0.402;1.165;1.567;1.448;0.343;0.951;1.294;1.927;1.375;1.2;9;1.31;
llama-3-8b-tp1;8192;1024;4096;3;51;0.518;1.152;1.67;1.525;0.453;0.951;1.404;2.002;1.438;1.27;9;1.31;
llama-3-8b-tp1;8192;1024;5120;4;51;0.626;1.175;1.801;1.61;0.559;0.951;1.51;2.143;1.527;1.339;9;1.35;
llama-3-8b-tp1;8192;1024;6144;5;51;0.707;1.159;1.866;1.706;0.674;0.951;1.625;2.189;1.657;1.422;9;1.31;
llama-3-8b-tp1;8192;1024;7168;6;51;0.79;1.181;1.971;1.756;0.789;0.951;1.74;2.318;1.764;1.502;15;1.31;
llama-3-8b-tp1;8192;1024;8192;7;51;0.91;1.173;2.083;1.849;0.899;0.952;1.851;2.407;1.853;1.602;15;1.3;
llama-3-8b-tp1;8192;1024;1024;0;54;0.113;1.199;1.312;1.367;0.109;1.003;1.112;1.823;1.27;1.115;9;1.18;
llama-3-8b-tp1;8192;1024;2048;1;54;0.295;1.216;1.511;1.445;0.253;1.003;1.256;1.925;1.364;1.185;9;1.28;
llama-3-8b-tp1;8192;1024;3072;2;54;0.396;1.203;1.599;1.512;0.34;1.003;1.343;2.009;1.417;1.257;9;1.27;
llama-3-8b-tp1;8192;1024;4096;3;54;0.519;1.209;1.728;1.597;0.455;1.002;1.457;2.119;1.496;1.328;9;1.3;
llama-3-8b-tp1;8192;1024;5120;4;54;0.613;1.208;1.821;1.704;0.562;1.003;1.565;2.216;1.588;1.398;9;1.3;
llama-3-8b-tp1;8192;1024;6144;5;54;0.708;1.202;1.91;1.783;0.672;1.003;1.675;2.331;1.715;1.456;15;1.31;
llama-3-8b-tp1;8192;1024;7168;6;54;0.809;1.207;2.016;1.89;0.785;1.003;1.788;2.413;1.831;1.538;11;1.31;
llama-3-8b-tp1;8192;1024;8192;7;54;0.92;1.206;2.126;1.991;0.896;1.003;1.899;2.5;1.914;1.65;9;1.29;
llama-3-8b-tp1;8192;1024;1024;0;57;0.112;1.275;1.387;1.433;0.113;1.19;1.303;1.933;1.358;1.161;9;1.19;
llama-3-8b-tp1;8192;1024;2048;1;57;0.254;1.274;1.528;1.488;0.257;1.188;1.445;2.019;1.409;1.238;9;1.23;
llama-3-8b-tp1;8192;1024;3072;2;57;0.396;1.275;1.671;1.571;0.34;1.189;1.529;2.14;1.473;1.309;9;1.28;
llama-3-8b-tp1;8192;1024;4096;3;57;0.501;1.276;1.777;1.668;0.455;1.188;1.643;2.205;1.56;1.387;9;1.28;
llama-3-8b-tp1;8192;1024;5120;4;57;0.608;1.286;1.894;1.774;0.563;1.188;1.751;2.326;1.664;1.447;11;1.31;
llama-3-8b-tp1;8192;1024;6144;5;57;0.718;1.279;1.997;1.857;0.673;1.189;1.862;2.412;1.786;1.51;11;1.32;
llama-3-8b-tp1;8192;1024;7168;6;57;0.818;1.279;2.097;1.978;0.787;1.189;1.976;2.492;1.87;1.609;15;1.3;
llama-3-8b-tp1;8192;1024;8192;7;57;0.926;1.281;2.207;2.07;0.896;1.189;2.085;2.588;1.979;1.677;15;1.32;
llama-3-8b-tp1;12288;1024;1024;0;34;0.116;1.184;1.3;1.308;0.111;1.091;1.202;1.787;1.245;1.126;11;1.15;
llama-3-8b-tp1;12288;1024;2048;1;34;0.253;1.187;1.44;1.379;0.252;1.088;1.34;1.94;1.311;1.185;11;1.22;
llama-3-8b-tp1;12288;1024;3072;2;34;0.383;1.18;1.563;1.474;0.335;1.091;1.426;2.095;1.363;1.272;15;1.23;
llama-3-8b-tp1;12288;1024;4096;3;34;0.477;1.184;1.661;1.555;0.45;1.091;1.541;2.101;1.438;1.342;15;1.24;
llama-3-8b-tp1;12288;1024;5120;4;34;0.609;1.187;1.796;1.633;0.559;1.089;1.648;2.213;1.542;1.396;15;1.29;
llama-3-8b-tp1;12288;1024;6144;5;34;0.698;1.18;1.878;1.703;0.672;1.09;1.762;2.312;1.636;1.474;15;1.27;
llama-3-8b-tp1;12288;1024;7168;6;34;0.839;1.189;2.028;1.787;0.79;1.089;1.879;2.383;1.76;1.562;15;1.3;
llama-3-8b-tp1;12288;1024;8192;7;34;0.894;1.183;2.077;1.89;0.9;1.09;1.99;2.463;1.92;1.641;11;1.27;
llama-3-8b-tp1;12288;1024;9216;8;34;1.007;1.184;2.191;1.974;1.007;1.088;2.095;2.575;2.078;1.705;9;1.29;
llama-3-8b-tp1;12288;1024;10240;9;34;1.103;1.191;2.294;2.06;1.117;1.091;2.208;2.761;2.212;1.769;9;1.3;
llama-3-8b-tp1;12288;1024;11264;10;34;1.198;1.185;2.383;2.132;1.234;1.09;2.324;2.716;2.365;1.857;9;1.28;
llama-3-8b-tp1;12288;1024;12288;11;34;1.313;1.207;2.52;2.209;1.346;1.092;2.438;2.767;2.522;1.942;9;1.3;
llama-3-8b-tp1;12288;1024;1024;0;36;0.102;1.272;1.374;1.361;0.111;1.109;1.22;1.834;1.297;1.174;11;1.17;
llama-3-8b-tp1;12288;1024;2048;1;36;0.295;1.225;1.52;1.427;0.261;1.104;1.365;1.975;1.341;1.246;11;1.22;
llama-3-8b-tp1;12288;1024;3072;2;36;0.379;1.216;1.595;1.541;0.336;1.109;1.445;2.146;1.421;1.305;15;1.22;
llama-3-8b-tp1;12288;1024;4096;3;36;0.507;1.223;1.73;1.634;0.447;1.11;1.557;2.214;1.508;1.384;15;1.25;
llama-3-8b-tp1;12288;1024;5120;4;36;0.608;1.214;1.822;1.734;0.562;1.109;1.671;2.289;1.582;1.439;15;1.27;
llama-3-8b-tp1;12288;1024;6144;5;36;0.709;1.209;1.918;1.839;0.674;1.109;1.783;2.364;1.746;1.506;15;1.27;
llama-3-8b-tp1;12288;1024;7168;6;36;0.819;1.219;2.038;1.922;0.791;1.108;1.899;2.454;1.846;1.583;15;1.29;
llama-3-8b-tp1;12288;1024;8192;7;36;0.904;1.211;2.115;1.975;0.897;1.108;2.005;2.576;1.952;1.664;11;1.27;
llama-3-8b-tp1;12288;1024;9216;8;36;0.996;1.235;2.231;2.104;1.006;1.108;2.114;2.694;2.093;1.77;11;1.26;
llama-3-8b-tp1;12288;1024;10240;9;36;1.106;1.274;2.38;2.168;1.115;1.108;2.223;2.817;2.235;1.871;9;1.27;
llama-3-8b-tp1;12288;1024;11264;10;36;1.211;1.266;2.477;2.251;1.227;1.11;2.337;2.894;2.394;1.943;9;1.27;
llama-3-8b-tp1;12288;1024;12288;11;36;1.317;1.232;2.549;2.315;1.345;1.111;2.456;3.015;2.553;2.019;9;1.26;
llama-3-8b-tp1;12288;1024;1024;0;38;0.104;1.29;1.394;1.4;0.113;1.129;1.242;1.932;1.367;1.227;11;1.14;
llama-3-8b-tp1;12288;1024;2048;1;38;0.279;1.263;1.542;1.487;0.257;1.126;1.383;2.154;1.401;1.291;15;1.19;
llama-3-8b-tp1;12288;1024;3072;2;38;0.397;1.261;1.658;1.605;0.342;1.127;1.469;2.205;1.462;1.355;15;1.22;
llama-3-8b-tp1;12288;1024;4096;3;38;0.507;1.256;1.763;1.695;0.454;1.128;1.582;2.276;1.566;1.416;15;1.25;
llama-3-8b-tp1;12288;1024;5120;4;38;0.637;1.266;1.903;1.787;0.561;1.128;1.689;2.359;1.663;1.475;11;1.29;
llama-3-8b-tp1;12288;1024;6144;5;38;0.739;1.262;2.001;1.884;0.678;1.129;1.807;2.435;1.826;1.538;15;1.3;
llama-3-8b-tp1;12288;1024;7168;6;38;0.832;1.265;2.097;1.981;0.782;1.128;1.91;2.657;1.933;1.609;11;1.3;
llama-3-8b-tp1;12288;1024;8192;7;38;0.924;1.274;2.198;2.105;0.894;1.128;2.022;2.73;2.019;1.723;11;1.28;
llama-3-8b-tp1;12288;1024;9216;8;38;1.017;1.298;2.315;2.193;1.01;1.128;2.138;2.757;2.141;1.817;11;1.27;
llama-3-8b-tp1;12288;1024;10240;9;38;1.115;1.317;2.432;2.255;1.123;1.127;2.25;2.876;2.287;1.91;11;1.27;
llama-3-8b-tp1;12288;1024;11264;10;38;1.22;1.321;2.541;2.344;1.226;1.129;2.355;2.981;2.433;1.983;9;1.28;
llama-3-8b-tp1;12288;1024;12288;11;38;1.331;1.269;2.6;2.411;1.339;1.133;2.472;3.077;2.588;2.06;9;1.26;
llama-3-8b-tp1;16384;1024;1024;0;25;0.103;1.138;1.241;1.226;0.112;0.934;1.046;1.699;1.145;1.157;15;1.07;
llama-3-8b-tp1;16384;1024;2048;1;25;0.267;1.114;1.381;1.307;0.259;0.934;1.193;1.863;1.247;1.243;9;1.11;
llama-3-8b-tp1;16384;1024;3072;2;25;0.402;1.133;1.535;1.376;0.347;0.932;1.279;2.074;1.336;1.285;9;1.19;
llama-3-8b-tp1;16384;1024;4096;3;25;0.487;1.136;1.623;1.445;0.457;0.934;1.391;2.26;1.462;1.334;15;1.22;
llama-3-8b-tp1;16384;1024;5120;4;25;0.593;1.125;1.718;1.568;0.566;0.935;1.501;2.163;1.573;1.429;15;1.2;
llama-3-8b-tp1;16384;1024;6144;5;25;0.699;1.117;1.816;1.674;0.674;0.934;1.608;2.439;1.688;1.502;15;1.21;
llama-3-8b-tp1;16384;1024;7168;6;25;0.805;1.113;1.918;1.773;0.788;0.934;1.722;2.426;1.762;1.632;15;1.18;
llama-3-8b-tp1;16384;1024;8192;7;25;0.896;1.114;2.01;1.852;0.909;0.934;1.843;2.639;1.906;1.716;15;1.17;
llama-3-8b-tp1;16384;1024;9216;8;25;1.009;1.124;2.133;1.965;1.015;0.933;1.948;2.726;2.036;1.799;15;1.19;
llama-3-8b-tp1;16384;1024;10240;9;25;1.101;1.12;2.221;2.074;1.122;0.934;2.056;2.755;2.178;1.898;15;1.17;
llama-3-8b-tp1;16384;1024;11264;10;25;1.205;1.14;2.345;2.174;1.226;0.934;2.16;2.805;2.329;1.977;15;1.19;
llama-3-8b-tp1;16384;1024;12288;11;25;1.317;1.153;2.47;2.239;1.347;0.934;2.281;2.9;2.481;2.091;9;1.18;
llama-3-8b-tp1;16384;1024;13312;12;25;1.412;1.146;2.558;2.341;1.457;0.935;2.392;3.011;2.622;2.165;9;1.18;
llama-3-8b-tp1;16384;1024;14336;13;25;1.519;1.193;2.712;2.431;1.568;0.935;2.503;3.126;2.756;2.253;9;1.2;
llama-3-8b-tp1;16384;1024;15360;14;25;1.621;1.132;2.753;2.514;1.674;0.936;2.61;3.231;2.889;2.366;9;1.16;
llama-3-8b-tp1;16384;1024;16384;15;25;1.725;1.176;2.901;2.623;1.791;0.935;2.726;3.377;3.041;2.505;9;1.16;
llama-3-8b-tp1;16384;1024;1024;0;26;0.099;1.159;1.258;1.289;0.114;0.968;1.082;1.814;1.201;1.209;15;1.04;
llama-3-8b-tp1;16384;1024;2048;1;26;0.281;1.192;1.473;1.411;0.255;0.968;1.223;1.947;1.319;1.265;9;1.16;
llama-3-8b-tp1;16384;1024;3072;2;26;0.378;1.162;1.54;1.483;0.337;0.967;1.304;2.154;1.417;1.333;15;1.16;
llama-3-8b-tp1;16384;1024;4096;3;26;0.491;1.191;1.682;1.547;0.455;0.967;1.422;2.262;1.517;1.384;15;1.22;
llama-3-8b-tp1;16384;1024;5120;4;26;0.605;1.193;1.798;1.618;0.564;0.968;1.532;2.195;1.583;1.468;15;1.22;
llama-3-8b-tp1;16384;1024;6144;5;26;0.703;1.186;1.889;1.729;0.676;0.967;1.643;2.515;1.713;1.569;15;1.2;
llama-3-8b-tp1;16384;1024;7168;6;26;0.839;1.19;2.029;1.828;0.798;0.968;1.766;2.655;1.752;1.683;15;1.21;
llama-3-8b-tp1;16384;1024;8192;7;26;0.91;1.176;2.086;1.917;0.902;0.968;1.87;2.695;1.936;1.776;15;1.17;
llama-3-8b-tp1;16384;1024;9216;8;26;1.004;1.179;2.183;2.001;1.02;0.967;1.987;2.753;2.074;1.82;15;1.2;
llama-3-8b-tp1;16384;1024;10240;9;26;1.116;1.196;2.312;2.09;1.12;0.968;2.088;2.794;2.208;1.948;15;1.19;
llama-3-8b-tp1;16384;1024;11264;10;26;1.209;1.192;2.401;2.19;1.233;0.968;2.201;2.84;2.346;2.003;15;1.2;
llama-3-8b-tp1;16384;1024;12288;11;26;1.321;1.171;2.492;2.285;1.344;0.969;2.313;2.954;2.505;2.13;9;1.17;
llama-3-8b-tp1;16384;1024;13312;12;26;1.412;1.181;2.593;2.363;1.462;0.969;2.431;3.038;2.648;2.203;9;1.18;
llama-3-8b-tp1;16384;1024;14336;13;26;1.523;1.202;2.725;2.468;1.568;0.969;2.537;3.151;2.784;2.279;9;1.2;
llama-3-8b-tp1;16384;1024;15360;14;26;1.618;1.217;2.835;2.547;1.673;0.969;2.642;3.278;2.908;2.391;9;1.19;
llama-3-8b-tp1;16384;1024;16384;15;26;1.728;1.187;2.915;2.641;1.793;0.97;2.763;3.397;3.065;2.521;9;1.16;
llama-3-8b-tp1;16384;1024;1024;0;28;0.099;1.395;1.494;1.485;0.107;1.334;1.441;2.11;1.458;1.322;11;1.13;
llama-3-8b-tp1;16384;1024;2048;1;28;0.217;1.405;1.622;1.658;0.247;1.332;1.579;2.133;1.504;1.419;11;1.14;
llama-3-8b-tp1;16384;1024;3072;2;28;0.335;1.404;1.739;1.645;0.336;1.331;1.667;2.169;1.57;1.49;11;1.17;
llama-3-8b-tp1;16384;1024;4096;3;28;0.447;1.4;1.847;1.689;0.449;1.333;1.782;2.239;1.662;1.571;11;1.18;
llama-3-8b-tp1;16384;1024;5120;4;28;0.573;1.401;1.974;1.731;0.568;1.333;1.901;2.426;1.715;1.592;15;1.24;
llama-3-8b-tp1;16384;1024;6144;5;28;0.677;1.389;2.066;1.847;0.676;1.336;2.012;2.678;1.814;1.667;15;1.24;
llama-3-8b-tp1;16384;1024;7168;6;28;0.793;1.408;2.201;1.916;0.793;1.333;2.126;2.718;1.901;1.743;15;1.26;
llama-3-8b-tp1;16384;1024;8192;7;28;0.905;1.43;2.335;1.998;0.905;1.336;2.241;2.755;2.052;1.814;15;1.29;
llama-3-8b-tp1;16384;1024;9216;8;28;0.998;1.437;2.435;2.079;1.018;1.336;2.354;2.855;2.191;1.893;15;1.29;
llama-3-8b-tp1;16384;1024;10240;9;28;1.105;1.421;2.526;2.152;1.122;1.336;2.458;3.005;2.344;1.966;15;1.28;
llama-3-8b-tp1;16384;1024;11264;10;28;1.207;1.397;2.604;2.228;1.232;1.335;2.567;3.04;2.514;2.047;15;1.27;
llama-3-8b-tp1;16384;1024;12288;11;28;1.314;1.411;2.725;2.312;1.351;1.334;2.685;3.093;2.64;2.124;15;1.28;
llama-3-8b-tp1;16384;1024;13312;12;28;1.418;1.401;2.819;2.422;1.459;1.332;2.791;3.207;2.785;2.2;15;1.28;
llama-3-8b-tp1;16384;1024;14336;13;28;1.519;1.409;2.928;2.469;1.571;1.333;2.904;3.315;2.931;2.263;9;1.29;
llama-3-8b-tp1;16384;1024;15360;14;28;1.622;1.395;3.017;2.566;1.682;1.336;3.018;3.381;3.084;2.342;15;1.29;
llama-3-8b-tp1;16384;1024;16384;15;28;1.732;1.408;3.14;2.669;1.795;1.335;3.13;3.465;3.24;2.423;9;1.3;
llama-3-8b-tp1;20480;1024;1024;0;20;0.098;1.023;1.121;1.175;0.11;0.959;1.069;1.83;1.057;1.149;11;0.98;
llama-3-8b-tp1;20480;1024;2048;1;20;0.252;1.029;1.281;1.262;0.254;0.957;1.211;1.96;1.138;1.258;9;1.02;
llama-3-8b-tp1;20480;1024;3072;2;20;0.366;1.031;1.397;1.372;0.34;0.958;1.298;2.105;1.263;1.296;9;1.08;
llama-3-8b-tp1;20480;1024;4096;3;20;0.472;1.025;1.497;1.45;0.447;0.957;1.404;2.265;1.383;1.374;9;1.09;
llama-3-8b-tp1;20480;1024;5120;4;20;0.568;1.018;1.586;1.543;0.562;0.958;1.52;2.402;1.501;1.45;15;1.09;
llama-3-8b-tp1;20480;1024;6144;5;20;0.68;1.029;1.709;1.615;0.674;0.958;1.632;2.542;1.606;1.533;15;1.11;
llama-3-8b-tp1;20480;1024;7168;6;20;0.788;1.035;1.823;1.723;0.784;0.958;1.742;2.683;1.725;1.601;15;1.14;
llama-3-8b-tp1;20480;1024;8192;7;20;0.877;1.018;1.895;1.804;0.9;0.958;1.858;2.835;1.841;1.732;15;1.09;
llama-3-8b-tp1;20480;1024;9216;8;20;0.989;1.016;2.005;1.9;1.007;0.959;1.966;2.801;1.974;1.848;9;1.08;
llama-3-8b-tp1;20480;1024;10240;9;20;1.096;1.023;2.119;1.989;1.115;0.959;2.074;2.916;2.071;1.9;9;1.12;
llama-3-8b-tp1;20480;1024;11264;10;20;1.203;1.014;2.217;2.088;1.228;0.96;2.188;3.001;2.163;1.988;9;1.12;
llama-3-8b-tp1;20480;1024;12288;11;20;1.31;1.028;2.338;2.174;1.343;0.957;2.3;3.12;2.288;2.068;9;1.13;
llama-3-8b-tp1;20480;1024;13312;12;20;1.416;1.033;2.449;2.264;1.453;0.961;2.414;3.284;2.388;2.195;15;1.12;
llama-3-8b-tp1;20480;1024;14336;13;20;1.519;1.033;2.552;2.359;1.569;0.961;2.53;3.324;2.52;2.28;9;1.12;
llama-3-8b-tp1;20480;1024;15360;14;20;1.616;1.038;2.654;2.432;1.687;0.959;2.646;3.368;2.664;2.385;9;1.11;
llama-3-8b-tp1;20480;1024;16384;15;20;1.73;1.029;2.759;2.54;1.793;0.96;2.753;3.399;2.801;2.498;9;1.1;
llama-3-8b-tp1;20480;1024;17408;16;20;1.836;1.022;2.858;2.627;1.905;0.961;2.866;3.433;2.948;2.585;9;1.11;
llama-3-8b-tp1;20480;1024;18432;17;20;1.944;1.024;2.968;2.722;2.019;0.96;2.979;3.469;3.08;2.695;9;1.1;
llama-3-8b-tp1;20480;1024;19456;18;20;2.042;1.032;3.074;2.834;2.134;0.958;3.092;3.508;3.233;2.814;9;1.09;
llama-3-8b-tp1;20480;1024;20480;19;20;2.153;1.024;3.177;2.919;2.245;0.958;3.203;3.552;3.371;2.937;9;1.08;
llama-3-8b-tp1;20480;1024;1024;0;21;0.097;1.067;1.164;1.256;0.111;0.997;1.108;1.898;1.118;1.156;9;1.01;
llama-3-8b-tp1;20480;1024;2048;1;21;0.254;1.086;1.34;1.322;0.253;0.997;1.25;2.016;1.19;1.248;9;1.07;
llama-3-8b-tp1;20480;1024;3072;2;21;0.367;1.061;1.428;1.407;0.342;0.997;1.339;2.163;1.306;1.351;9;1.06;
llama-3-8b-tp1;20480;1024;4096;3;21;0.465;1.073;1.538;1.5;0.455;0.997;1.452;2.309;1.45;1.433;15;1.07;
llama-3-8b-tp1;20480;1024;5120;4;21;0.561;1.068;1.629;1.583;0.567;0.997;1.564;2.458;1.558;1.54;15;1.06;
llama-3-8b-tp1;20480;1024;6144;5;21;0.672;1.069;1.741;1.686;0.677;0.997;1.674;2.597;1.671;1.611;15;1.08;
llama-3-8b-tp1;20480;1024;7168;6;21;0.775;1.071;1.846;1.769;0.796;0.997;1.793;2.747;1.795;1.715;15;1.08;
llama-3-8b-tp1;20480;1024;8192;7;21;0.885;1.075;1.96;1.852;0.904;0.996;1.9;2.887;1.9;1.787;15;1.1;
llama-3-8b-tp1;20480;1024;9216;8;21;0.987;1.074;2.061;1.943;1.006;0.997;2.003;2.805;2.019;1.878;9;1.1;
llama-3-8b-tp1;20480;1024;10240;9;21;1.094;1.071;2.165;2.048;1.128;0.998;2.126;2.926;2.132;1.958;15;1.11;
llama-3-8b-tp1;20480;1024;11264;10;21;1.202;1.086;2.288;2.132;1.237;0.997;2.234;3.047;2.234;2.048;15;1.12;
llama-3-8b-tp1;20480;1024;12288;11;21;1.312;1.07;2.382;2.224;1.342;0.998;2.34;3.163;2.354;2.123;9;1.12;
llama-3-8b-tp1;20480;1024;13312;12;21;1.408;1.072;2.48;2.324;1.457;0.998;2.455;3.328;2.452;2.237;9;1.11;
llama-3-8b-tp1;20480;1024;14336;13;21;1.527;1.076;2.603;2.418;1.57;0.998;2.568;3.368;2.594;2.341;9;1.11;
llama-3-8b-tp1;20480;1024;15360;14;21;1.632;1.068;2.7;2.488;1.685;0.999;2.684;3.404;2.68;2.462;9;1.1;
llama-3-8b-tp1;20480;1024;16384;15;21;1.728;1.081;2.809;2.591;1.794;0.998;2.792;3.434;2.786;2.571;9;1.09;
llama-3-8b-tp1;20480;1024;17408;16;21;1.837;1.093;2.93;2.681;1.907;0.997;2.904;3.479;2.914;2.655;9;1.1;
llama-3-8b-tp1;20480;1024;18432;17;21;1.942;1.071;3.013;2.801;2.024;0.996;3.02;3.526;3.062;2.767;9;1.09;
llama-3-8b-tp1;20480;1024;19456;18;21;2.057;1.071;3.128;2.891;2.13;0.997;3.127;3.555;3.208;2.864;9;1.09;
llama-3-8b-tp1;20480;1024;20480;19;21;2.157;1.077;3.234;2.987;2.248;0.997;3.245;3.594;3.361;2.982;9;1.08;
llama-3-8b-tp1;20480;1024;1024;0;23;0.098;1.291;1.389;1.44;0.121;1.081;1.202;1.989;1.342;1.274;9;1.09;
llama-3-8b-tp1;20480;1024;2048;1;23;0.255;1.27;1.525;1.47;0.265;1.081;1.346;2.102;1.452;1.371;15;1.11;
llama-3-8b-tp1;20480;1024;3072;2;23;0.376;1.243;1.619;1.585;0.35;1.081;1.431;2.314;1.522;1.421;15;1.14;
llama-3-8b-tp1;20480;1024;4096;3;23;0.497;1.237;1.734;1.694;0.463;1.081;1.544;2.451;1.586;1.493;15;1.16;
llama-3-8b-tp1;20480;1024;5120;4;23;0.609;1.252;1.861;1.76;0.571;1.081;1.652;2.603;1.731;1.534;15;1.21;
llama-3-8b-tp1;20480;1024;6144;5;23;0.712;1.198;1.91;1.946;0.692;1.08;1.772;2.782;1.853;1.644;15;1.16;
llama-3-8b-tp1;20480;1024;7168;6;23;0.805;1.245;2.05;2.01;0.798;1.081;1.879;2.774;1.966;1.72;15;1.19;
llama-3-8b-tp1;20480;1024;8192;7;23;0.909;1.269;2.178;2.12;0.908;1.081;1.989;2.858;2.049;1.854;15;1.17;
llama-3-8b-tp1;20480;1024;9216;8;23;1.009;1.201;2.21;2.238;1.018;1.08;2.098;2.963;2.194;1.967;15;1.12;
llama-3-8b-tp1;20480;1024;10240;9;23;1.113;1.279;2.392;2.289;1.127;1.08;2.207;3.247;2.367;2.064;15;1.16;
llama-3-8b-tp1;20480;1024;11264;10;23;1.219;1.273;2.492;2.346;1.24;1.08;2.32;3.353;2.497;2.167;9;1.15;
llama-3-8b-tp1;20480;1024;12288;11;23;1.309;1.26;2.569;2.542;1.348;1.08;2.428;3.37;2.618;2.247;9;1.14;
llama-3-8b-tp1;20480;1024;13312;12;23;1.424;1.249;2.673;2.63;1.456;1.081;2.537;3.408;2.74;2.339;9;1.14;
llama-3-8b-tp1;20480;1024;14336;13;23;1.521;1.228;2.749;2.74;1.565;1.08;2.645;3.449;2.9;2.424;9;1.13;
llama-3-8b-tp1;20480;1024;15360;14;23;1.634;1.233;2.867;2.833;1.683;1.08;2.763;3.48;3.046;2.515;9;1.14;
llama-3-8b-tp1;20480;1024;16384;15;23;1.734;1.202;2.936;2.93;1.794;1.081;2.875;3.598;3.181;2.582;9;1.14;
llama-3-8b-tp1;20480;1024;17408;16;23;1.837;1.282;3.119;2.938;1.908;1.08;2.988;3.787;3.32;2.721;9;1.15;
llama-3-8b-tp1;20480;1024;18432;17;23;1.943;1.215;3.158;3.141;2.016;1.081;3.097;3.901;3.451;2.833;9;1.11;
llama-3-8b-tp1;20480;1024;19456;18;23;2.051;1.22;3.271;3.228;2.13;1.081;3.211;4.017;3.582;2.943;9;1.11;
llama-3-8b-tp1;20480;1024;20480;19;23;2.153;1.271;3.424;3.353;2.241;1.081;3.322;4.125;3.742;3.034;15;1.13;

llama-3-8b-tp1;4096;2048;2048;0;103;0.283;1.147;1.43;1.438;0.295;0.966;1.261;1.932;1.355;1.155;11;1.24;
llama-3-8b-tp1;4096;2048;4096;1;103;0.775;1.14;1.915;1.788;0.712;0.967;1.679;2.237;1.706;1.481;15;1.29;
llama-3-8b-tp1;4096;2048;2048;0;109;0.328;1.208;1.536;1.511;0.295;1.046;1.341;1.993;1.436;1.224;11;1.25;
llama-3-8b-tp1;4096;2048;4096;1;109;0.766;1.215;1.981;1.856;0.716;1.047;1.763;2.335;1.776;1.527;15;1.3;
llama-3-8b-tp1;4096;2048;2048;0;115;0.325;1.29;1.615;1.546;0.298;1.113;1.411;2.102;1.467;1.291;15;1.25;
llama-3-8b-tp1;4096;2048;4096;1;115;0.783;1.291;2.074;1.903;0.712;1.113;1.825;2.463;1.847;1.568;15;1.32;
llama-3-8b-tp1;8192;2048;2048;0;51;0.337;1.138;1.475;1.456;0.292;0.951;1.243;1.919;1.349;1.189;15;1.24;
llama-3-8b-tp1;8192;2048;4096;1;51;0.77;1.178;1.948;1.789;0.713;0.951;1.664;2.314;1.704;1.509;15;1.29;
llama-3-8b-tp1;8192;2048;6144;2;51;1.149;1.177;2.326;2.157;1.083;0.952;2.035;2.731;2.084;1.842;11;1.26;
llama-3-8b-tp1;8192;2048;8192;3;51;1.481;1.23;2.711;2.509;1.478;0.952;2.43;3.004;2.622;2.174;9;1.25;
llama-3-8b-tp1;8192;2048;2048;0;54;0.297;1.251;1.548;1.502;0.29;1.003;1.293;2.019;1.417;1.233;15;1.26;
llama-3-8b-tp1;8192;2048;4096;1;54;0.778;1.215;1.993;1.858;0.717;1.003;1.72;2.402;1.795;1.539;15;1.29;
llama-3-8b-tp1;8192;2048;6144;2;54;1.176;1.21;2.386;2.221;1.08;1.003;2.083;2.794;2.159;1.855;9;1.29;
llama-3-8b-tp1;8192;2048;8192;3;54;1.484;1.251;2.735;2.576;1.483;1.004;2.487;3.074;2.677;2.163;9;1.26;
llama-3-8b-tp1;8192;2048;2048;0;57;0.301;1.284;1.585;1.555;0.296;1.188;1.484;2.116;1.452;1.286;15;1.23;
llama-3-8b-tp1;8192;2048;4096;1;57;0.777;1.288;2.065;1.911;0.712;1.191;1.903;2.506;1.82;1.603;15;1.29;
llama-3-8b-tp1;8192;2048;6144;2;57;1.161;1.284;2.445;2.286;1.083;1.191;2.274;2.899;2.252;1.929;9;1.27;
llama-3-8b-tp1;8192;2048;8192;3;57;1.508;1.285;2.793;2.662;1.471;1.194;2.665;3.151;2.689;2.261;9;1.24;
llama-3-8b-tp1;12288;2048;2048;0;34;0.304;1.185;1.489;1.46;0.29;1.092;1.382;2.025;1.356;1.273;9;1.17;
llama-3-8b-tp1;12288;2048;4096;1;34;0.756;1.187;1.943;1.819;0.704;1.091;1.795;2.455;1.731;1.592;15;1.22;
llama-3-8b-tp1;12288;2048;6144;2;34;1.15;1.191;2.341;2.198;1.082;1.092;2.174;2.789;2.122;1.928;9;1.21;
llama-3-8b-tp1;12288;2048;8192;3;34;1.485;1.186;2.671;2.573;1.47;1.098;2.568;3.196;2.608;2.241;9;1.19;
llama-3-8b-tp1;12288;2048;10240;4;34;1.805;1.195;3.0;2.981;1.843;1.092;2.935;3.543;3.099;2.563;9;1.17;
llama-3-8b-tp1;12288;2048;12288;5;34;2.16;1.194;3.354;3.366;2.237;1.094;3.331;3.927;3.627;2.89;9;1.16;
llama-3-8b-tp1;12288;2048;2048;0;36;0.287;1.222;1.509;1.503;0.293;1.111;1.404;2.147;1.419;1.3;15;1.16;
llama-3-8b-tp1;12288;2048;4096;1;36;0.781;1.213;1.994;1.872;0.715;1.11;1.825;2.534;1.764;1.635;15;1.22;
llama-3-8b-tp1;12288;2048;6144;2;36;1.131;1.227;2.358;2.245;1.088;1.113;2.201;2.921;2.174;1.954;9;1.21;
llama-3-8b-tp1;12288;2048;8192;3;36;1.489;1.225;2.714;2.622;1.473;1.118;2.591;3.285;2.664;2.27;9;1.2;
llama-3-8b-tp1;12288;2048;10240;4;36;1.813;1.224;3.037;2.996;1.848;1.115;2.963;3.625;3.142;2.601;9;1.17;
llama-3-8b-tp1;12288;2048;12288;5;36;2.167;1.281;3.448;3.411;2.231;1.114;3.345;3.985;3.662;2.946;15;1.17;
llama-3-8b-tp1;12288;2048;2048;0;38;0.292;1.267;1.559;1.552;0.297;1.128;1.425;2.204;1.485;1.342;15;1.16;
llama-3-8b-tp1;12288;2048;4096;1;38;0.773;1.269;2.042;1.944;0.713;1.13;1.843;2.613;1.881;1.668;15;1.22;
llama-3-8b-tp1;12288;2048;6144;2;38;1.14;1.271;2.411;2.335;1.086;1.13;2.216;3.001;2.274;1.984;9;1.22;
llama-3-8b-tp1;12288;2048;8192;3;38;1.487;1.27;2.757;2.671;1.478;1.136;2.614;3.357;2.701;2.313;9;1.19;
llama-3-8b-tp1;12288;2048;10240;4;38;1.816;1.282;3.098;3.063;1.853;1.13;2.983;3.694;3.202;2.636;9;1.18;
llama-3-8b-tp1;12288;2048;12288;5;38;2.176;1.292;3.468;3.464;2.232;1.135;3.367;4.035;3.69;2.989;15;1.16;
llama-3-8b-tp1;16384;2048;2048;0;25;0.289;1.145;1.434;1.419;0.293;0.933;1.226;1.991;1.368;1.289;15;1.11;
llama-3-8b-tp1;16384;2048;4096;1;25;0.74;1.15;1.89;1.773;0.709;0.934;1.643;2.603;1.754;1.588;15;1.19;
llama-3-8b-tp1;16384;2048;6144;2;25;1.117;1.145;2.262;2.187;1.087;0.934;2.021;2.991;2.152;1.937;15;1.17;
llama-3-8b-tp1;16384;2048;8192;3;25;1.486;1.158;2.644;2.502;1.471;0.935;2.406;3.306;2.611;2.416;9;1.09;
llama-3-8b-tp1;16384;2048;10240;4;25;1.801;1.178;2.979;2.849;1.853;0.934;2.787;3.786;3.095;2.805;9;1.06;
llama-3-8b-tp1;16384;2048;12288;5;25;2.163;1.178;3.341;3.219;2.24;0.934;3.174;4.052;3.607;3.076;9;1.09;
llama-3-8b-tp1;16384;2048;14336;6;25;2.524;1.181;3.705;3.595;2.622;0.935;3.557;4.355;4.073;3.433;9;1.08;
llama-3-8b-tp1;16384;2048;16384;7;25;2.905;1.167;4.072;3.987;3.012;0.935;3.947;4.667;4.605;3.82;15;1.07;
llama-3-8b-tp1;16384;2048;2048;0;26;0.282;1.19;1.472;1.479;0.292;0.967;1.259;2.082;1.412;1.313;15;1.12;
llama-3-8b-tp1;16384;2048;4096;1;26;0.759;1.193;1.952;1.844;0.707;0.967;1.674;2.657;1.797;1.608;15;1.21;
llama-3-8b-tp1;16384;2048;6144;2;26;1.113;1.189;2.302;2.24;1.087;0.968;2.055;3.051;2.183;1.972;15;1.17;
llama-3-8b-tp1;16384;2048;8192;3;26;1.48;1.208;2.688;2.587;1.474;0.969;2.443;3.332;2.623;2.439;9;1.1;
llama-3-8b-tp1;16384;2048;10240;4;26;1.793;1.213;3.006;2.939;1.852;0.969;2.821;3.864;3.138;2.844;9;1.06;
llama-3-8b-tp1;16384;2048;12288;5;26;2.169;1.188;3.357;3.288;2.233;0.97;3.203;4.109;3.642;3.202;9;1.05;
llama-3-8b-tp1;16384;2048;14336;6;26;2.548;1.214;3.762;3.643;2.621;0.97;3.591;4.389;4.126;3.47;15;1.08;
llama-3-8b-tp1;16384;2048;16384;7;26;2.903;1.22;4.123;4.011;3.011;0.97;3.981;4.683;4.62;3.877;15;1.06;
llama-3-8b-tp1;16384;2048;2048;0;28;0.279;1.403;1.682;1.694;0.283;1.333;1.616;2.244;1.513;1.472;15;1.14;
llama-3-8b-tp1;16384;2048;4096;1;28;0.722;1.407;2.129;2.03;0.705;1.335;2.04;2.742;1.859;1.798;15;1.18;
llama-3-8b-tp1;16384;2048;6144;2;28;1.123;1.41;2.533;2.387;1.085;1.336;2.421;3.088;2.276;2.125;15;1.19;
llama-3-8b-tp1;16384;2048;8192;3;28;1.498;1.423;2.921;2.744;1.471;1.337;2.808;3.466;2.668;2.463;9;1.19;
llama-3-8b-tp1;16384;2048;10240;4;28;1.82;1.401;3.221;3.067;1.858;1.336;3.194;3.924;3.18;2.776;9;1.16;
llama-3-8b-tp1;16384;2048;12288;5;28;2.175;1.428;3.603;3.438;2.249;1.336;3.585;4.187;3.697;3.116;9;1.16;
llama-3-8b-tp1;16384;2048;14336;6;28;2.55;1.418;3.968;3.817;2.62;1.338;3.958;4.5;4.173;3.448;15;1.15;
llama-3-8b-tp1;16384;2048;16384;7;28;2.906;1.431;4.337;4.18;3.002;1.339;4.341;4.776;4.67;3.778;15;1.15;
llama-3-8b-tp1;20480;2048;2048;0;20;0.284;1.022;1.306;1.339;0.291;0.958;1.249;2.074;1.231;1.267;9;1.03;
llama-3-8b-tp1;20480;2048;4096;1;20;0.759;1.032;1.791;1.702;0.711;0.959;1.67;2.617;1.589;1.661;15;1.08;
llama-3-8b-tp1;20480;2048;6144;2;20;1.126;1.023;2.149;2.077;1.085;0.961;2.046;3.127;2.059;2.021;9;1.06;
llama-3-8b-tp1;20480;2048;8192;3;20;1.467;1.03;2.497;2.431;1.477;0.962;2.439;3.492;2.551;2.374;15;1.05;
llama-3-8b-tp1;20480;2048;10240;4;20;1.796;1.041;2.837;2.81;1.854;0.96;2.814;3.842;3.027;2.7;9;1.05;
llama-3-8b-tp1;20480;2048;12288;5;20;2.162;1.029;3.191;3.193;2.237;0.96;3.197;4.196;3.492;3.009;15;1.06;
llama-3-8b-tp1;20480;2048;14336;6;20;2.564;1.062;3.626;3.569;2.616;0.962;3.578;4.481;3.995;3.359;15;1.08;
llama-3-8b-tp1;20480;2048;16384;7;20;2.917;1.06;3.977;3.96;3.01;0.963;3.973;4.849;4.476;3.743;15;1.06;
llama-3-8b-tp1;20480;2048;18432;8;20;3.285;1.061;4.346;4.35;3.406;0.961;4.367;5.268;4.94;4.105;9;1.06;
llama-3-8b-tp1;20480;2048;20480;9;20;3.711;1.09;4.801;4.669;3.819;0.96;4.779;5.652;5.446;4.495;15;1.07;
llama-3-8b-tp1;20480;2048;2048;0;21;0.278;1.069;1.347;1.395;0.296;0.999;1.295;2.115;1.32;1.298;9;1.04;
llama-3-8b-tp1;20480;2048;4096;1;21;0.761;1.074;1.835;1.74;0.713;0.998;1.711;2.677;1.691;1.716;15;1.07;
llama-3-8b-tp1;20480;2048;6144;2;21;1.12;1.08;2.2;2.113;1.086;0.998;2.084;3.209;2.163;2.05;9;1.07;
llama-3-8b-tp1;20480;2048;8192;3;21;1.487;1.078;2.565;2.469;1.475;0.999;2.474;3.422;2.625;2.347;9;1.09;
llama-3-8b-tp1;20480;2048;10240;4;21;1.787;1.085;2.872;2.855;1.858;0.997;2.855;3.924;3.107;2.726;9;1.05;
llama-3-8b-tp1;20480;2048;12288;5;21;2.175;1.086;3.261;3.223;2.24;0.997;3.237;4.274;3.537;3.039;9;1.07;
llama-3-8b-tp1;20480;2048;14336;6;21;2.566;1.087;3.653;3.622;2.614;0.999;3.613;4.489;4.03;3.373;15;1.08;
llama-3-8b-tp1;20480;2048;16384;7;21;2.918;1.085;4.003;3.992;3.006;1.0;4.006;4.903;4.481;3.751;15;1.07;
llama-3-8b-tp1;20480;2048;18432;8;21;3.329;1.103;4.432;4.354;3.421;0.998;4.419;5.318;4.93;4.108;15;1.08;
llama-3-8b-tp1;20480;2048;20480;9;21;3.677;1.158;4.835;4.71;3.81;0.999;4.809;5.696;5.42;4.486;15;1.08;
llama-3-8b-tp1;20480;2048;2048;0;23;0.278;1.254;1.532;1.686;0.3;1.081;1.381;2.216;1.509;1.447;15;1.06;
llama-3-8b-tp1;20480;2048;4096;1;23;0.767;1.273;2.04;1.893;0.712;1.08;1.792;2.851;1.92;1.753;15;1.16;
llama-3-8b-tp1;20480;2048;6144;2;23;1.11;1.263;2.373;2.459;1.085;1.08;2.165;3.256;2.367;2.107;9;1.13;
llama-3-8b-tp1;20480;2048;8192;3;23;1.469;1.27;2.739;2.724;1.482;1.08;2.562;3.64;2.762;2.492;9;1.1;
llama-3-8b-tp1;20480;2048;10240;4;23;1.799;1.287;3.086;3.082;1.852;1.08;2.932;4.009;3.243;2.882;9;1.07;
llama-3-8b-tp1;20480;2048;12288;5;23;2.174;1.272;3.446;3.461;2.238;1.082;3.32;4.39;3.739;3.222;15;1.07;
llama-3-8b-tp1;20480;2048;14336;6;23;2.541;1.299;3.84;3.809;2.622;1.083;3.705;4.799;4.244;3.573;15;1.07;
llama-3-8b-tp1;20480;2048;16384;7;23;2.915;1.251;4.166;4.206;3.014;1.082;4.096;5.007;4.716;3.994;9;1.04;
llama-3-8b-tp1;20480;2048;18432;8;23;3.292;1.313;4.605;4.577;3.413;1.082;4.495;5.413;5.214;4.347;15;1.06;
llama-3-8b-tp1;20480;2048;20480;9;23;3.644;1.386;5.03;4.932;3.812;1.082;4.894;5.77;5.696;4.73;15;1.06;

llama-3-8b-tp2;4096;512;512;0;233;0.046;1.229;1.275;1.314;0.035;1.124;1.159;1.152;1.335;1.175;11;1.09;
llama-3-8b-tp2;4096;512;1024;1;233;0.092;1.279;1.371;1.312;0.054;1.122;1.176;1.166;1.389;1.185;15;1.16;
llama-3-8b-tp2;4096;512;1536;2;233;0.112;1.269;1.381;1.328;0.062;1.121;1.183;1.184;1.406;1.182;15;1.17;
llama-3-8b-tp2;4096;512;2048;3;233;0.132;1.287;1.419;1.344;0.08;1.12;1.2;1.197;1.417;1.185;11;1.2;
llama-3-8b-tp2;4096;512;2560;4;233;0.145;1.281;1.426;1.357;0.096;1.121;1.217;1.215;1.418;1.183;11;1.21;
llama-3-8b-tp2;4096;512;3072;5;233;0.149;1.257;1.406;1.38;0.106;1.121;1.227;1.23;1.448;1.178;11;1.19;
llama-3-8b-tp2;4096;512;3584;6;233;0.177;1.25;1.427;1.388;0.121;1.121;1.242;1.238;1.447;1.174;11;1.22;
llama-3-8b-tp2;4096;512;4096;7;233;0.199;1.263;1.462;1.397;0.137;1.12;1.257;1.248;1.447;1.175;11;1.24;
llama-3-8b-tp2;4096;512;512;0;246;0.068;1.347;1.415;1.389;0.035;1.157;1.192;1.195;1.454;1.219;11;1.16;
llama-3-8b-tp2;4096;512;1024;1;246;0.087;1.327;1.414;1.375;0.054;1.157;1.211;1.215;1.453;1.221;15;1.16;
llama-3-8b-tp2;4096;512;1536;2;246;0.106;1.322;1.428;1.393;0.063;1.158;1.221;1.233;1.471;1.22;11;1.17;
llama-3-8b-tp2;4096;512;2048;3;246;0.13;1.319;1.449;1.406;0.079;1.157;1.236;1.249;1.463;1.224;11;1.18;
llama-3-8b-tp2;4096;512;2560;4;246;0.136;1.323;1.459;1.425;0.095;1.157;1.252;1.266;1.471;1.222;11;1.19;
llama-3-8b-tp2;4096;512;3072;5;246;0.146;1.312;1.458;1.441;0.104;1.158;1.262;1.282;1.466;1.222;11;1.19;
llama-3-8b-tp2;4096;512;3584;6;246;0.172;1.298;1.47;1.454;0.122;1.157;1.279;1.296;1.503;1.222;11;1.2;
llama-3-8b-tp2;4096;512;4096;7;246;0.181;1.317;1.498;1.463;0.138;1.158;1.296;1.303;1.5;1.216;11;1.23;
llama-3-8b-tp2;4096;512;512;0;259;0.065;1.405;1.47;1.457;0.035;1.209;1.244;1.248;1.489;1.27;11;1.16;
llama-3-8b-tp2;4096;512;1024;1;259;0.084;1.417;1.501;1.452;0.053;1.21;1.263;1.269;1.493;1.272;11;1.18;
llama-3-8b-tp2;4096;512;1536;2;259;0.107;1.396;1.503;1.46;0.062;1.209;1.271;1.285;1.502;1.27;15;1.18;
llama-3-8b-tp2;4096;512;2048;3;259;0.125;1.38;1.505;1.488;0.078;1.209;1.287;1.301;1.504;1.275;11;1.18;
llama-3-8b-tp2;4096;512;2560;4;259;0.138;1.387;1.525;1.503;0.094;1.209;1.303;1.315;1.501;1.271;11;1.2;
llama-3-8b-tp2;4096;512;3072;5;259;0.158;1.381;1.539;1.532;0.105;1.209;1.314;1.33;1.522;1.267;11;1.21;
llama-3-8b-tp2;4096;512;3584;6;259;0.173;1.378;1.551;1.555;0.118;1.209;1.327;1.341;1.542;1.271;11;1.22;
llama-3-8b-tp2;4096;512;4096;7;259;0.188;1.373;1.561;1.54;0.134;1.209;1.343;1.368;1.531;1.269;11;1.23;
llama-3-8b-tp2;8192;512;512;0;116;0.061;1.291;1.352;1.343;0.034;1.204;1.238;1.413;1.355;1.145;11;1.18;
llama-3-8b-tp2;8192;512;1024;1;116;0.076;1.267;1.343;1.337;0.051;1.203;1.254;1.419;1.354;1.15;11;1.17;
llama-3-8b-tp2;8192;512;1536;2;116;0.1;1.266;1.366;1.325;0.061;1.205;1.266;1.414;1.374;1.154;15;1.18;
llama-3-8b-tp2;8192;512;2048;3;116;0.117;1.268;1.385;1.347;0.077;1.203;1.28;1.432;1.379;1.157;15;1.2;
llama-3-8b-tp2;8192;512;2560;4;116;0.129;1.257;1.386;1.355;0.093;1.204;1.297;1.419;1.395;1.159;15;1.2;
llama-3-8b-tp2;8192;512;3072;5;116;0.15;1.259;1.409;1.363;0.102;1.203;1.305;1.462;1.403;1.163;15;1.21;
llama-3-8b-tp2;8192;512;3584;6;116;0.168;1.26;1.428;1.385;0.119;1.206;1.325;1.432;1.447;1.164;15;1.23;
llama-3-8b-tp2;8192;512;4096;7;116;0.178;1.254;1.432;1.402;0.134;1.202;1.336;1.465;1.44;1.169;11;1.22;
llama-3-8b-tp2;8192;512;4608;8;116;0.2;1.257;1.457;1.391;0.142;1.201;1.343;1.499;1.429;1.172;15;1.24;
llama-3-8b-tp2;8192;512;5120;9;116;0.207;1.254;1.461;1.409;0.162;1.202;1.364;1.499;1.465;1.158;15;1.26;
llama-3-8b-tp2;8192;512;5632;10;116;0.223;1.249;1.472;1.425;0.173;1.202;1.375;1.518;1.459;1.162;15;1.27;
llama-3-8b-tp2;8192;512;6144;11;116;0.248;1.26;1.508;1.431;0.185;1.203;1.388;1.528;1.481;1.172;15;1.29;
llama-3-8b-tp2;8192;512;6656;12;116;0.257;1.254;1.511;1.443;0.2;1.203;1.403;1.524;1.505;1.181;15;1.28;
llama-3-8b-tp2;8192;512;7168;13;116;0.267;1.251;1.518;1.46;0.22;1.205;1.425;1.551;1.531;1.191;11;1.27;
llama-3-8b-tp2;8192;512;7680;14;116;0.296;1.26;1.556;1.478;0.226;1.203;1.429;1.553;1.524;1.195;11;1.3;
llama-3-8b-tp2;8192;512;8192;15;116;0.299;1.253;1.552;1.481;0.239;1.202;1.441;1.625;1.529;1.194;11;1.3;
llama-3-8b-tp2;8192;512;512;0;122;0.061;1.351;1.412;1.38;0.034;1.231;1.265;1.45;1.389;1.196;15;1.18;
llama-3-8b-tp2;8192;512;1024;1;122;0.085;1.319;1.404;1.376;0.051;1.231;1.282;1.484;1.395;1.199;11;1.17;
llama-3-8b-tp2;8192;512;1536;2;122;0.095;1.319;1.414;1.385;0.062;1.232;1.294;1.487;1.424;1.201;11;1.18;
llama-3-8b-tp2;8192;512;2048;3;122;0.12;1.305;1.425;1.392;0.079;1.231;1.31;1.485;1.417;1.203;11;1.18;
llama-3-8b-tp2;8192;512;2560;4;122;0.145;1.301;1.446;1.42;0.094;1.229;1.323;1.513;1.426;1.209;11;1.2;
llama-3-8b-tp2;8192;512;3072;5;122;0.149;1.303;1.452;1.432;0.104;1.23;1.334;1.516;1.451;1.209;11;1.2;
llama-3-8b-tp2;8192;512;3584;6;122;0.182;1.306;1.488;1.446;0.119;1.23;1.349;1.527;1.472;1.213;11;1.23;
llama-3-8b-tp2;8192;512;4096;7;122;0.186;1.303;1.489;1.461;0.132;1.23;1.362;1.554;1.468;1.216;11;1.22;
llama-3-8b-tp2;8192;512;4608;8;122;0.207;1.303;1.51;1.479;0.142;1.229;1.371;1.573;1.486;1.218;11;1.24;
llama-3-8b-tp2;8192;512;5120;9;122;0.217;1.295;1.512;1.495;0.16;1.228;1.388;1.589;1.492;1.213;15;1.25;
llama-3-8b-tp2;8192;512;5632;10;122;0.233;1.294;1.527;1.488;0.175;1.229;1.404;1.606;1.499;1.213;15;1.26;
llama-3-8b-tp2;8192;512;6144;11;122;0.24;1.298;1.538;1.501;0.185;1.229;1.414;1.612;1.53;1.228;11;1.25;
llama-3-8b-tp2;8192;512;6656;12;122;0.27;1.296;1.566;1.521;0.201;1.232;1.433;1.617;1.566;1.231;11;1.27;
llama-3-8b-tp2;8192;512;7168;13;122;0.27;1.299;1.569;1.516;0.215;1.23;1.445;1.648;1.571;1.233;15;1.27;
llama-3-8b-tp2;8192;512;7680;14;122;0.285;1.291;1.576;1.535;0.226;1.229;1.455;1.658;1.559;1.241;11;1.27;
llama-3-8b-tp2;8192;512;8192;15;122;0.311;1.287;1.598;1.575;0.238;1.23;1.468;1.66;1.574;1.245;11;1.28;
llama-3-8b-tp2;8192;512;512;0;129;0.064;1.418;1.482;1.451;0.034;1.248;1.282;1.544;1.443;1.258;15;1.18;
llama-3-8b-tp2;8192;512;1024;1;129;0.088;1.409;1.497;1.442;0.052;1.25;1.302;1.549;1.465;1.258;15;1.19;
llama-3-8b-tp2;8192;512;1536;2;129;0.113;1.397;1.51;1.464;0.062;1.249;1.311;1.573;1.455;1.262;15;1.2;
llama-3-8b-tp2;8192;512;2048;3;129;0.129;1.398;1.527;1.503;0.077;1.248;1.325;1.594;1.476;1.267;11;1.21;
llama-3-8b-tp2;8192;512;2560;4;129;0.142;1.407;1.549;1.523;0.096;1.248;1.344;1.593;1.492;1.269;11;1.22;
llama-3-8b-tp2;8192;512;3072;5;129;0.147;1.393;1.54;1.526;0.102;1.248;1.35;1.611;1.487;1.269;11;1.21;
llama-3-8b-tp2;8192;512;3584;6;129;0.177;1.394;1.571;1.557;0.117;1.248;1.365;1.66;1.511;1.275;15;1.23;
llama-3-8b-tp2;8192;512;4096;7;129;0.192;1.4;1.592;1.56;0.132;1.25;1.382;1.642;1.542;1.275;11;1.25;
llama-3-8b-tp2;8192;512;4608;8;129;0.208;1.386;1.594;1.556;0.142;1.247;1.389;1.671;1.545;1.278;15;1.25;
llama-3-8b-tp2;8192;512;5120;9;129;0.232;1.391;1.623;1.595;0.159;1.247;1.406;1.678;1.534;1.27;15;1.28;
llama-3-8b-tp2;8192;512;5632;10;129;0.24;1.394;1.634;1.577;0.174;1.247;1.421;1.705;1.549;1.269;15;1.29;
llama-3-8b-tp2;8192;512;6144;11;129;0.242;1.38;1.622;1.59;0.184;1.247;1.431;1.716;1.561;1.275;15;1.27;
llama-3-8b-tp2;8192;512;6656;12;129;0.265;1.383;1.648;1.611;0.199;1.247;1.446;1.716;1.588;1.28;15;1.29;
llama-3-8b-tp2;8192;512;7168;13;129;0.291;1.371;1.662;1.606;0.215;1.248;1.463;1.741;1.571;1.284;15;1.29;
llama-3-8b-tp2;8192;512;7680;14;129;0.292;1.376;1.668;1.644;0.224;1.247;1.471;1.755;1.605;1.295;15;1.29;
llama-3-8b-tp2;8192;512;8192;15;129;0.309;1.373;1.682;1.677;0.238;1.248;1.486;1.767;1.589;1.3;11;1.29;
llama-3-8b-tp2;12288;512;512;0;77;0.062;1.264;1.326;1.329;0.033;1.138;1.171;1.402;1.352;1.204;11;1.1;
llama-3-8b-tp2;12288;512;1024;1;77;0.088;1.267;1.355;1.327;0.052;1.137;1.189;1.408;1.343;1.212;11;1.12;
llama-3-8b-tp2;12288;512;1536;2;77;0.113;1.263;1.376;1.337;0.06;1.138;1.198;1.404;1.362;1.212;11;1.14;
llama-3-8b-tp2;12288;512;2048;3;77;0.133;1.262;1.395;1.344;0.078;1.137;1.215;1.404;1.364;1.215;15;1.15;
llama-3-8b-tp2;12288;512;2560;4;77;0.155;1.26;1.415;1.349;0.093;1.138;1.231;1.416;1.382;1.217;11;1.16;
llama-3-8b-tp2;12288;512;3072;5;77;0.152;1.249;1.401;1.368;0.102;1.137;1.239;1.428;1.396;1.22;11;1.15;
llama-3-8b-tp2;12288;512;3584;6;77;0.174;1.239;1.413;1.378;0.118;1.137;1.255;1.441;1.417;1.218;11;1.16;
llama-3-8b-tp2;12288;512;4096;7;77;0.194;1.249;1.443;1.396;0.134;1.138;1.272;1.434;1.407;1.223;11;1.18;
llama-3-8b-tp2;12288;512;4608;8;77;0.207;1.252;1.459;1.409;0.144;1.136;1.28;1.457;1.445;1.222;11;1.19;
llama-3-8b-tp2;12288;512;5120;9;77;0.243;1.249;1.492;1.421;0.157;1.137;1.294;1.471;1.43;1.224;11;1.22;
llama-3-8b-tp2;12288;512;5632;10;77;0.248;1.247;1.495;1.437;0.173;1.138;1.311;1.496;1.455;1.235;11;1.21;
llama-3-8b-tp2;12288;512;6144;11;77;0.262;1.246;1.508;1.447;0.182;1.137;1.319;1.501;1.453;1.235;11;1.22;
llama-3-8b-tp2;12288;512;6656;12;77;0.278;1.235;1.513;1.452;0.197;1.137;1.334;1.528;1.441;1.231;11;1.23;
llama-3-8b-tp2;12288;512;7168;13;77;0.319;1.241;1.56;1.47;0.213;1.136;1.349;1.535;1.469;1.243;11;1.26;
llama-3-8b-tp2;12288;512;7680;14;77;0.302;1.236;1.538;1.48;0.225;1.137;1.362;1.537;1.469;1.238;11;1.24;
llama-3-8b-tp2;12288;512;8192;15;77;0.336;1.241;1.577;1.5;0.24;1.136;1.376;1.567;1.495;1.244;11;1.27;
llama-3-8b-tp2;12288;512;8704;16;77;0.324;1.241;1.565;1.499;0.252;1.138;1.39;1.614;1.495;1.248;11;1.25;
llama-3-8b-tp2;12288;512;9216;17;77;0.329;1.241;1.57;1.509;0.261;1.137;1.398;1.624;1.511;1.252;11;1.25;
llama-3-8b-tp2;12288;512;9728;18;77;0.369;1.239;1.608;1.53;0.278;1.137;1.415;1.636;1.553;1.252;11;1.28;
llama-3-8b-tp2;12288;512;10240;19;77;0.363;1.236;1.599;1.544;0.292;1.135;1.427;1.647;1.538;1.261;11;1.27;
llama-3-8b-tp2;12288;512;10752;20;77;0.373;1.236;1.609;1.544;0.304;1.137;1.441;1.663;1.559;1.267;11;1.27;
llama-3-8b-tp2;12288;512;11264;21;77;0.408;1.236;1.644;1.578;0.316;1.137;1.453;1.686;1.579;1.273;11;1.29;
llama-3-8b-tp2;12288;512;11776;22;77;0.419;1.24;1.659;1.575;0.333;1.137;1.47;1.721;1.583;1.292;11;1.28;
llama-3-8b-tp2;12288;512;12288;23;77;0.412;1.233;1.645;1.563;0.342;1.137;1.479;1.728;1.604;1.291;11;1.27;
llama-3-8b-tp2;12288;512;512;0;81;0.06;1.306;1.366;1.369;0.035;1.171;1.206;1.478;1.36;1.258;11;1.09;
llama-3-8b-tp2;12288;512;1024;1;81;0.097;1.321;1.418;1.373;0.052;1.172;1.224;1.469;1.382;1.264;11;1.12;
llama-3-8b-tp2;12288;512;1536;2;81;0.117;1.309;1.426;1.38;0.061;1.171;1.232;1.483;1.403;1.261;11;1.13;
llama-3-8b-tp2;12288;512;2048;3;81;0.127;1.296;1.423;1.385;0.079;1.172;1.251;1.513;1.387;1.261;11;1.13;
llama-3-8b-tp2;12288;512;2560;4;81;0.14;1.298;1.438;1.394;0.095;1.171;1.266;1.519;1.422;1.269;11;1.13;
llama-3-8b-tp2;12288;512;3072;5;81;0.165;1.304;1.469;1.407;0.103;1.171;1.274;1.512;1.438;1.268;11;1.16;
llama-3-8b-tp2;12288;512;3584;6;81;0.195;1.3;1.495;1.421;0.121;1.173;1.294;1.518;1.455;1.268;11;1.18;
llama-3-8b-tp2;12288;512;4096;7;81;0.199;1.293;1.492;1.422;0.135;1.17;1.305;1.531;1.45;1.274;11;1.17;
llama-3-8b-tp2;12288;512;4608;8;81;0.21;1.294;1.504;1.435;0.141;1.172;1.313;1.53;1.458;1.273;11;1.18;
llama-3-8b-tp2;12288;512;5120;9;81;0.255;1.297;1.552;1.447;0.161;1.171;1.332;1.558;1.466;1.276;11;1.22;
llama-3-8b-tp2;12288;512;5632;10;81;0.241;1.286;1.527;1.467;0.177;1.172;1.349;1.574;1.478;1.281;11;1.19;
llama-3-8b-tp2;12288;512;6144;11;81;0.245;1.289;1.534;1.475;0.187;1.172;1.359;1.608;1.496;1.279;11;1.2;
llama-3-8b-tp2;12288;512;6656;12;81;0.28;1.284;1.564;1.488;0.202;1.17;1.372;1.628;1.491;1.283;11;1.22;
llama-3-8b-tp2;12288;512;7168;13;81;0.301;1.288;1.589;1.492;0.218;1.172;1.39;1.641;1.5;1.291;11;1.23;
llama-3-8b-tp2;12288;512;7680;14;81;0.31;1.287;1.597;1.51;0.228;1.171;1.399;1.654;1.524;1.288;11;1.24;
llama-3-8b-tp2;12288;512;8192;15;81;0.306;1.28;1.586;1.526;0.244;1.172;1.416;1.674;1.522;1.291;11;1.23;
llama-3-8b-tp2;12288;512;8704;16;81;0.32;1.286;1.606;1.537;0.259;1.172;1.431;1.684;1.534;1.3;11;1.24;
llama-3-8b-tp2;12288;512;9216;17;81;0.333;1.283;1.616;1.547;0.264;1.172;1.436;1.707;1.534;1.301;11;1.24;
llama-3-8b-tp2;12288;512;9728;18;81;0.357;1.281;1.638;1.561;0.284;1.171;1.455;1.731;1.562;1.303;11;1.26;
llama-3-8b-tp2;12288;512;10240;19;81;0.373;1.283;1.656;1.572;0.296;1.172;1.468;1.737;1.568;1.324;11;1.25;
llama-3-8b-tp2;12288;512;10752;20;81;0.379;1.283;1.662;1.579;0.307;1.17;1.477;1.771;1.567;1.325;11;1.25;
llama-3-8b-tp2;12288;512;11264;21;81;0.406;1.281;1.687;1.591;0.323;1.171;1.494;1.789;1.602;1.342;11;1.26;
llama-3-8b-tp2;12288;512;11776;22;81;0.42;1.285;1.705;1.604;0.336;1.172;1.508;1.794;1.594;1.347;11;1.27;
llama-3-8b-tp2;12288;512;12288;23;81;0.427;1.276;1.703;1.619;0.343;1.171;1.514;1.814;1.608;1.356;9;1.26;
llama-3-8b-tp2;12288;512;512;0;86;0.06;1.463;1.523;1.488;0.034;1.225;1.259;1.558;1.493;1.321;11;1.15;
llama-3-8b-tp2;12288;512;1024;1;86;0.068;1.42;1.488;1.484;0.052;1.227;1.279;1.56;1.507;1.326;15;1.12;
llama-3-8b-tp2;12288;512;1536;2;86;0.084;1.408;1.492;1.518;0.06;1.227;1.287;1.553;1.539;1.322;15;1.13;
llama-3-8b-tp2;12288;512;2048;3;86;0.116;1.43;1.546;1.539;0.076;1.224;1.3;1.59;1.528;1.324;11;1.17;
llama-3-8b-tp2;12288;512;2560;4;86;0.119;1.396;1.515;1.557;0.092;1.226;1.318;1.613;1.539;1.332;15;1.14;
llama-3-8b-tp2;12288;512;3072;5;86;0.13;1.404;1.534;1.562;0.1;1.227;1.327;1.615;1.563;1.33;15;1.15;
llama-3-8b-tp2;12288;512;3584;6;86;0.154;1.391;1.545;1.57;0.119;1.226;1.345;1.637;1.56;1.33;15;1.16;
llama-3-8b-tp2;12288;512;4096;7;86;0.16;1.395;1.555;1.594;0.131;1.227;1.358;1.63;1.589;1.337;15;1.16;
llama-3-8b-tp2;12288;512;4608;8;86;0.172;1.397;1.569;1.624;0.14;1.225;1.365;1.657;1.581;1.336;11;1.17;
llama-3-8b-tp2;12288;512;5120;9;86;0.197;1.39;1.587;1.632;0.157;1.224;1.381;1.661;1.577;1.339;11;1.19;
llama-3-8b-tp2;12288;512;5632;10;86;0.207;1.4;1.607;1.626;0.175;1.223;1.398;1.698;1.583;1.348;11;1.19;
llama-3-8b-tp2;12288;512;6144;11;86;0.217;1.406;1.623;1.616;0.187;1.224;1.411;1.708;1.601;1.343;11;1.21;
llama-3-8b-tp2;12288;512;6656;12;86;0.239;1.406;1.645;1.619;0.196;1.223;1.419;1.767;1.615;1.346;11;1.22;
llama-3-8b-tp2;12288;512;7168;13;86;0.247;1.404;1.651;1.657;0.217;1.223;1.44;1.746;1.617;1.355;11;1.22;
llama-3-8b-tp2;12288;512;7680;14;86;0.253;1.401;1.654;1.662;0.222;1.223;1.445;1.764;1.624;1.354;11;1.22;
llama-3-8b-tp2;12288;512;8192;15;86;0.282;1.41;1.692;1.651;0.24;1.224;1.464;1.772;1.633;1.358;11;1.25;
llama-3-8b-tp2;12288;512;8704;16;86;0.316;1.407;1.723;1.671;0.255;1.224;1.479;1.807;1.639;1.367;11;1.26;
llama-3-8b-tp2;12288;512;9216;17;86;0.301;1.406;1.707;1.725;0.261;1.224;1.485;1.823;1.638;1.374;11;1.24;
llama-3-8b-tp2;12288;512;9728;18;86;0.308;1.398;1.706;1.684;0.284;1.223;1.507;1.828;1.703;1.37;9;1.25;
llama-3-8b-tp2;12288;512;10240;19;86;0.34;1.397;1.737;1.709;0.291;1.224;1.515;1.845;1.682;1.394;9;1.25;
llama-3-8b-tp2;12288;512;10752;20;86;0.344;1.398;1.742;1.735;0.299;1.224;1.523;1.848;1.676;1.385;9;1.26;
llama-3-8b-tp2;12288;512;11264;21;86;0.369;1.392;1.761;1.74;0.317;1.225;1.542;1.878;1.689;1.396;15;1.26;
llama-3-8b-tp2;12288;512;11776;22;86;0.385;1.412;1.797;1.777;0.329;1.224;1.553;1.869;1.695;1.407;15;1.28;
llama-3-8b-tp2;12288;512;12288;23;86;0.388;1.383;1.771;1.784;0.342;1.225;1.567;1.868;1.724;1.409;9;1.26;
llama-3-8b-tp2;16384;512;512;0;57;0.052;1.462;1.514;1.517;0.033;1.354;1.387;1.523;1.434;1.256;15;1.21;
llama-3-8b-tp2;16384;512;1024;1;57;0.065;1.421;1.486;1.487;0.047;1.357;1.404;1.506;1.442;1.261;15;1.18;
llama-3-8b-tp2;16384;512;1536;2;57;0.081;1.473;1.554;1.504;0.056;1.355;1.411;1.512;1.45;1.266;11;1.23;
llama-3-8b-tp2;16384;512;2048;3;57;0.101;1.45;1.551;1.48;0.072;1.35;1.422;1.512;1.464;1.268;11;1.22;
llama-3-8b-tp2;16384;512;2560;4;57;0.113;1.427;1.54;1.41;0.091;1.355;1.446;1.518;1.467;1.275;11;1.21;
llama-3-8b-tp2;16384;512;3072;5;57;0.126;1.479;1.605;1.413;0.1;1.354;1.454;1.518;1.473;1.278;11;1.26;
llama-3-8b-tp2;16384;512;3584;6;57;0.143;1.439;1.582;1.41;0.116;1.355;1.471;1.535;1.486;1.285;11;1.23;
llama-3-8b-tp2;16384;512;4096;7;57;0.152;1.43;1.582;1.421;0.131;1.358;1.489;1.537;1.492;1.281;11;1.23;
llama-3-8b-tp2;16384;512;4608;8;57;0.169;1.479;1.648;1.439;0.141;1.356;1.497;1.546;1.498;1.284;11;1.28;
llama-3-8b-tp2;16384;512;5120;9;57;0.183;1.455;1.638;1.43;0.157;1.357;1.514;1.553;1.5;1.293;11;1.27;
llama-3-8b-tp2;16384;512;5632;10;57;0.195;1.42;1.615;1.455;0.174;1.358;1.532;1.559;1.515;1.29;11;1.25;
llama-3-8b-tp2;16384;512;6144;11;57;0.208;1.469;1.677;1.473;0.179;1.359;1.538;1.56;1.528;1.298;11;1.29;
llama-3-8b-tp2;16384;512;6656;12;57;0.231;1.443;1.674;1.474;0.196;1.358;1.554;1.585;1.528;1.306;11;1.28;
llama-3-8b-tp2;16384;512;7168;13;57;0.239;1.41;1.649;1.488;0.211;1.354;1.565;1.592;1.534;1.302;11;1.27;
llama-3-8b-tp2;16384;512;7680;14;57;0.251;1.471;1.722;1.508;0.221;1.356;1.577;1.614;1.547;1.31;11;1.31;
llama-3-8b-tp2;16384;512;8192;15;57;0.278;1.444;1.722;1.501;0.235;1.36;1.595;1.592;1.548;1.312;11;1.31;
llama-3-8b-tp2;16384;512;8704;16;57;0.281;1.418;1.699;1.517;0.252;1.356;1.608;1.607;1.564;1.325;11;1.28;
llama-3-8b-tp2;16384;512;9216;17;57;0.294;1.481;1.775;1.515;0.271;1.357;1.628;1.619;1.565;1.323;11;1.34;
llama-3-8b-tp2;16384;512;9728;18;57;0.309;1.434;1.743;1.531;0.276;1.357;1.633;1.65;1.573;1.329;11;1.31;
llama-3-8b-tp2;16384;512;10240;19;57;0.319;1.408;1.727;1.532;0.299;1.353;1.652;1.645;1.584;1.331;11;1.3;
llama-3-8b-tp2;16384;512;10752;20;57;0.337;1.476;1.813;1.537;0.302;1.354;1.656;1.676;1.587;1.345;11;1.35;
llama-3-8b-tp2;16384;512;11264;21;57;0.351;1.424;1.775;1.563;0.328;1.355;1.683;1.656;1.599;1.348;11;1.32;
llama-3-8b-tp2;16384;512;11776;22;57;0.362;1.405;1.767;1.566;0.331;1.361;1.692;1.666;1.605;1.361;11;1.3;
llama-3-8b-tp2;16384;512;12288;23;57;0.374;1.479;1.853;1.575;0.343;1.356;1.699;1.695;1.632;1.356;11;1.37;
llama-3-8b-tp2;16384;512;12800;24;57;0.401;1.439;1.84;1.591;0.356;1.354;1.71;1.707;1.647;1.366;11;1.35;
llama-3-8b-tp2;16384;512;13312;25;57;0.406;1.4;1.806;1.592;0.373;1.354;1.727;1.722;1.667;1.37;11;1.32;
llama-3-8b-tp2;16384;512;13824;26;57;0.433;1.472;1.905;1.601;0.384;1.358;1.742;1.744;1.652;1.366;11;1.39;
llama-3-8b-tp2;16384;512;14336;27;57;0.435;1.474;1.909;1.631;0.405;1.356;1.761;1.73;1.669;1.397;11;1.37;
llama-3-8b-tp2;16384;512;14848;28;57;0.442;1.411;1.853;1.629;0.411;1.357;1.768;1.763;1.667;1.393;11;1.33;
llama-3-8b-tp2;16384;512;15360;29;57;0.481;1.455;1.936;1.641;0.415;1.357;1.772;1.794;1.675;1.409;11;1.37;
llama-3-8b-tp2;16384;512;15872;30;57;0.481;1.454;1.935;1.664;0.436;1.354;1.79;1.78;1.652;1.453;11;1.33;
llama-3-8b-tp2;16384;512;16384;31;57;0.5;1.422;1.922;1.654;0.453;1.355;1.808;1.785;1.674;1.479;11;1.3;
llama-3-8b-tp2;16384;512;512;0;60;0.052;1.561;1.613;1.629;0.031;1.389;1.42;1.538;1.448;1.31;11;1.23;
llama-3-8b-tp2;16384;512;1024;1;60;0.066;1.55;1.616;1.629;0.046;1.398;1.444;1.536;1.458;1.317;15;1.23;
llama-3-8b-tp2;16384;512;1536;2;60;0.085;1.549;1.634;1.6;0.056;1.395;1.451;1.544;1.464;1.315;11;1.24;
llama-3-8b-tp2;16384;512;2048;3;60;0.103;1.552;1.655;1.571;0.072;1.396;1.468;1.552;1.471;1.319;11;1.25;
llama-3-8b-tp2;16384;512;2560;4;60;0.115;1.548;1.663;1.482;0.09;1.388;1.478;1.564;1.48;1.328;15;1.25;
llama-3-8b-tp2;16384;512;3072;5;60;0.127;1.555;1.682;1.425;0.103;1.393;1.496;1.577;1.492;1.335;15;1.26;
llama-3-8b-tp2;16384;512;3584;6;60;0.145;1.55;1.695;1.452;0.117;1.393;1.51;1.581;1.498;1.331;11;1.27;
llama-3-8b-tp2;16384;512;4096;7;60;0.158;1.552;1.71;1.427;0.134;1.393;1.527;1.594;1.512;1.334;11;1.28;
llama-3-8b-tp2;16384;512;4608;8;60;0.167;1.551;1.718;1.449;0.145;1.393;1.538;1.607;1.522;1.338;11;1.28;
llama-3-8b-tp2;16384;512;5120;9;60;0.19;1.554;1.744;1.458;0.163;1.393;1.556;1.604;1.533;1.34;11;1.3;
llama-3-8b-tp2;16384;512;5632;10;60;0.2;1.551;1.751;1.468;0.176;1.391;1.567;1.632;1.528;1.338;11;1.31;
llama-3-8b-tp2;16384;512;6144;11;60;0.213;1.561;1.774;1.473;0.187;1.391;1.578;1.661;1.546;1.346;11;1.32;
llama-3-8b-tp2;16384;512;6656;12;60;0.237;1.552;1.789;1.491;0.204;1.387;1.591;1.677;1.544;1.353;11;1.32;
llama-3-8b-tp2;16384;512;7168;13;60;0.244;1.554;1.798;1.501;0.221;1.389;1.61;1.679;1.55;1.362;11;1.32;
llama-3-8b-tp2;16384;512;7680;14;60;0.255;1.555;1.81;1.508;0.228;1.392;1.62;1.695;1.557;1.366;11;1.33;
llama-3-8b-tp2;16384;512;8192;15;60;0.274;1.554;1.828;1.525;0.25;1.395;1.645;1.634;1.579;1.362;11;1.34;
llama-3-8b-tp2;16384;512;8704;16;60;0.288;1.552;1.84;1.528;0.255;1.392;1.647;1.695;1.574;1.371;11;1.34;
llama-3-8b-tp2;16384;512;9216;17;60;0.302;1.557;1.859;1.54;0.268;1.393;1.661;1.706;1.588;1.376;11;1.35;
llama-3-8b-tp2;16384;512;9728;18;60;0.32;1.551;1.871;1.556;0.285;1.394;1.679;1.707;1.597;1.378;11;1.36;
llama-3-8b-tp2;16384;512;10240;19;60;0.326;1.551;1.877;1.557;0.298;1.39;1.688;1.709;1.598;1.387;11;1.35;
llama-3-8b-tp2;16384;512;10752;20;60;0.345;1.553;1.898;1.577;0.308;1.397;1.705;1.738;1.648;1.396;11;1.36;
llama-3-8b-tp2;16384;512;11264;21;60;0.367;1.542;1.909;1.596;0.325;1.394;1.719;1.732;1.626;1.404;11;1.36;
llama-3-8b-tp2;16384;512;11776;22;60;0.37;1.552;1.922;1.596;0.333;1.395;1.728;1.751;1.652;1.404;11;1.37;
llama-3-8b-tp2;16384;512;12288;23;60;0.388;1.555;1.943;1.61;0.344;1.396;1.74;1.774;1.659;1.408;11;1.38;
llama-3-8b-tp2;16384;512;12800;24;60;0.408;1.554;1.962;1.648;0.364;1.393;1.757;1.774;1.638;1.43;15;1.37;
llama-3-8b-tp2;16384;512;13312;25;60;0.438;1.545;1.983;1.633;0.372;1.396;1.768;1.802;1.645;1.421;11;1.4;
llama-3-8b-tp2;16384;512;13824;26;60;0.443;1.557;2.0;1.65;0.385;1.391;1.776;1.813;1.686;1.444;15;1.39;
llama-3-8b-tp2;16384;512;14336;27;60;0.449;1.549;1.998;1.671;0.397;1.392;1.789;1.831;1.643;1.441;15;1.39;
llama-3-8b-tp2;16384;512;14848;28;60;0.446;1.551;1.997;1.664;0.41;1.393;1.803;1.845;1.727;1.451;15;1.38;
llama-3-8b-tp2;16384;512;15360;29;60;0.478;1.555;2.033;1.674;0.421;1.394;1.815;1.85;1.704;1.464;15;1.39;
llama-3-8b-tp2;16384;512;15872;30;60;0.494;1.557;2.051;1.703;0.438;1.391;1.829;1.875;1.734;1.473;15;1.39;
llama-3-8b-tp2;16384;512;16384;31;60;0.502;1.55;2.052;1.701;0.453;1.394;1.847;1.885;1.688;1.504;11;1.36;
llama-3-8b-tp2;16384;512;512;0;64;0.055;1.57;1.625;1.647;0.032;1.425;1.457;1.578;1.484;1.373;11;1.18;
llama-3-8b-tp2;16384;512;1024;1;64;0.071;1.571;1.642;1.643;0.048;1.429;1.477;1.594;1.518;1.38;15;1.19;
llama-3-8b-tp2;16384;512;1536;2;64;0.089;1.575;1.664;1.644;0.059;1.425;1.484;1.607;1.522;1.376;11;1.21;
llama-3-8b-tp2;16384;512;2048;3;64;0.109;1.566;1.675;1.618;0.076;1.428;1.504;1.62;1.513;1.388;11;1.21;
llama-3-8b-tp2;16384;512;2560;4;64;0.12;1.571;1.691;1.594;0.095;1.428;1.523;1.636;1.523;1.389;11;1.22;
llama-3-8b-tp2;16384;512;3072;5;64;0.132;1.567;1.699;1.541;0.101;1.425;1.526;1.641;1.541;1.394;15;1.22;
llama-3-8b-tp2;16384;512;3584;6;64;0.154;1.572;1.726;1.536;0.12;1.429;1.549;1.669;1.543;1.402;11;1.23;
llama-3-8b-tp2;16384;512;4096;7;64;0.163;1.57;1.733;1.532;0.136;1.431;1.567;1.68;1.558;1.402;11;1.24;
llama-3-8b-tp2;16384;512;4608;8;64;0.175;1.565;1.74;1.537;0.149;1.427;1.576;1.701;1.547;1.406;11;1.24;
llama-3-8b-tp2;16384;512;5120;9;64;0.194;1.571;1.765;1.55;0.168;1.429;1.597;1.699;1.579;1.407;11;1.25;
llama-3-8b-tp2;16384;512;5632;10;64;0.214;1.567;1.781;1.573;0.18;1.425;1.605;1.714;1.578;1.412;11;1.26;
llama-3-8b-tp2;16384;512;6144;11;64;0.227;1.567;1.794;1.583;0.187;1.425;1.612;1.734;1.583;1.415;11;1.27;
llama-3-8b-tp2;16384;512;6656;12;64;0.243;1.571;1.814;1.579;0.206;1.427;1.633;1.722;1.615;1.424;11;1.27;
llama-3-8b-tp2;16384;512;7168;13;64;0.26;1.57;1.83;1.584;0.214;1.429;1.643;1.772;1.62;1.424;11;1.29;
llama-3-8b-tp2;16384;512;7680;14;64;0.272;1.56;1.832;1.605;0.23;1.423;1.653;1.73;1.64;1.434;15;1.28;
llama-3-8b-tp2;16384;512;8192;15;64;0.29;1.569;1.859;1.611;0.24;1.425;1.665;1.723;1.656;1.433;15;1.3;
llama-3-8b-tp2;16384;512;8704;16;64;0.306;1.571;1.877;1.634;0.262;1.427;1.689;1.767;1.627;1.437;15;1.31;
llama-3-8b-tp2;16384;512;9216;17;64;0.318;1.569;1.887;1.626;0.266;1.432;1.698;1.769;1.661;1.435;11;1.31;
llama-3-8b-tp2;16384;512;9728;18;64;0.337;1.569;1.906;1.648;0.281;1.42;1.701;1.777;1.666;1.455;15;1.31;
llama-3-8b-tp2;16384;512;10240;19;64;0.343;1.574;1.917;1.639;0.29;1.42;1.71;1.85;1.619;1.451;15;1.32;
llama-3-8b-tp2;16384;512;10752;20;64;0.354;1.566;1.92;1.687;0.304;1.428;1.732;1.804;1.699;1.455;11;1.32;
llama-3-8b-tp2;16384;512;11264;21;64;0.374;1.567;1.941;1.675;0.323;1.425;1.748;1.798;1.72;1.458;15;1.33;
llama-3-8b-tp2;16384;512;11776;22;64;0.389;1.566;1.955;1.687;0.334;1.425;1.759;1.832;1.698;1.466;15;1.33;
llama-3-8b-tp2;16384;512;12288;23;64;0.404;1.571;1.975;1.703;0.343;1.428;1.771;1.833;1.71;1.468;15;1.35;
llama-3-8b-tp2;16384;512;12800;24;64;0.441;1.571;2.012;1.708;0.358;1.424;1.782;1.828;1.739;1.484;15;1.36;
llama-3-8b-tp2;16384;512;13312;25;64;0.435;1.567;2.002;1.738;0.375;1.422;1.797;1.865;1.706;1.483;15;1.35;
llama-3-8b-tp2;16384;512;13824;26;64;0.443;1.565;2.008;1.728;0.381;1.424;1.805;1.88;1.709;1.488;15;1.35;
llama-3-8b-tp2;16384;512;14336;27;64;0.459;1.569;2.028;1.745;0.395;1.423;1.818;1.864;1.76;1.492;15;1.36;
llama-3-8b-tp2;16384;512;14848;28;64;0.484;1.567;2.051;1.763;0.409;1.425;1.834;1.908;1.742;1.498;15;1.37;
llama-3-8b-tp2;16384;512;15360;29;64;0.481;1.57;2.051;1.785;0.42;1.427;1.847;1.927;1.764;1.503;15;1.36;
llama-3-8b-tp2;16384;512;15872;30;64;0.518;1.57;2.088;1.783;0.438;1.429;1.867;1.923;1.791;1.517;15;1.38;
llama-3-8b-tp2;16384;512;16384;31;64;0.514;1.57;2.084;1.791;0.45;1.427;1.877;1.923;1.795;1.539;15;1.35;
llama-3-8b-tp2;20480;512;512;0;45;0.059;1.167;1.226;1.194;0.039;1.064;1.103;1.316;1.21;1.211;15;1.01;
llama-3-8b-tp2;20480;512;1024;1;45;0.067;1.139;1.206;1.265;0.054;1.067;1.121;1.383;1.204;1.251;15;0.96;
llama-3-8b-tp2;20480;512;1536;2;45;0.081;1.141;1.222;1.25;0.065;1.066;1.131;1.369;1.211;1.25;15;0.98;
llama-3-8b-tp2;20480;512;2048;3;45;0.103;1.144;1.247;1.28;0.083;1.066;1.149;1.388;1.217;1.268;15;0.98;
llama-3-8b-tp2;20480;512;2560;4;45;0.111;1.142;1.253;1.299;0.098;1.066;1.164;1.374;1.229;1.276;15;0.98;
llama-3-8b-tp2;20480;512;3072;5;45;0.127;1.178;1.305;1.311;0.106;1.065;1.171;1.392;1.243;1.286;9;1.01;
llama-3-8b-tp2;20480;512;3584;6;45;0.147;1.135;1.282;1.28;0.125;1.065;1.19;1.39;1.259;1.296;9;0.99;
llama-3-8b-tp2;20480;512;4096;7;45;0.158;1.145;1.303;1.301;0.141;1.066;1.207;1.399;1.259;1.295;9;1.01;
llama-3-8b-tp2;20480;512;4608;8;45;0.169;1.147;1.316;1.343;0.145;1.066;1.211;1.433;1.267;1.321;15;1.0;
llama-3-8b-tp2;20480;512;5120;9;45;0.198;1.134;1.332;1.336;0.164;1.066;1.23;1.439;1.272;1.327;9;1.0;
llama-3-8b-tp2;20480;512;5632;10;45;0.203;1.144;1.347;1.331;0.183;1.066;1.249;1.469;1.273;1.321;15;1.02;
llama-3-8b-tp2;20480;512;6144;11;45;0.213;1.143;1.356;1.336;0.194;1.066;1.26;1.466;1.278;1.345;9;1.01;
llama-3-8b-tp2;20480;512;6656;12;45;0.256;1.153;1.409;1.352;0.209;1.065;1.274;1.485;1.295;1.389;15;1.01;
llama-3-8b-tp2;20480;512;7168;13;45;0.256;1.148;1.404;1.366;0.225;1.065;1.29;1.494;1.303;1.375;9;1.02;
llama-3-8b-tp2;20480;512;7680;14;45;0.28;1.15;1.43;1.373;0.229;1.066;1.295;1.519;1.354;1.397;15;1.02;
llama-3-8b-tp2;20480;512;8192;15;45;0.307;1.141;1.448;1.407;0.245;1.065;1.31;1.545;1.343;1.419;15;1.02;
llama-3-8b-tp2;20480;512;8704;16;45;0.31;1.148;1.458;1.403;0.262;1.066;1.328;1.556;1.367;1.421;15;1.03;
llama-3-8b-tp2;20480;512;9216;17;45;0.32;1.15;1.47;1.42;0.272;1.065;1.337;1.573;1.377;1.405;9;1.05;
llama-3-8b-tp2;20480;512;9728;18;45;0.345;1.146;1.491;1.466;0.285;1.065;1.35;1.603;1.38;1.41;15;1.06;
llama-3-8b-tp2;20480;512;10240;19;45;0.349;1.152;1.501;1.437;0.302;1.066;1.368;1.628;1.417;1.403;15;1.07;
llama-3-8b-tp2;20480;512;10752;20;45;0.365;1.147;1.512;1.479;0.311;1.066;1.377;1.645;1.377;1.454;9;1.04;
llama-3-8b-tp2;20480;512;11264;21;45;0.379;1.134;1.513;1.487;0.325;1.066;1.391;1.686;1.412;1.455;9;1.04;
llama-3-8b-tp2;20480;512;11776;22;45;0.392;1.144;1.536;1.485;0.34;1.067;1.407;1.674;1.481;1.439;9;1.07;
llama-3-8b-tp2;20480;512;12288;23;45;0.404;1.139;1.543;1.51;0.35;1.065;1.415;1.697;1.443;1.465;9;1.05;
llama-3-8b-tp2;20480;512;12800;24;45;0.424;1.147;1.571;1.507;0.366;1.066;1.432;1.71;1.478;1.461;9;1.08;
llama-3-8b-tp2;20480;512;13312;25;45;0.423;1.144;1.567;1.515;0.379;1.065;1.444;1.728;1.498;1.474;9;1.06;
llama-3-8b-tp2;20480;512;13824;26;45;0.438;1.154;1.592;1.543;0.39;1.065;1.455;1.747;1.499;1.491;9;1.07;
llama-3-8b-tp2;20480;512;14336;27;45;0.458;1.141;1.599;1.566;0.4;1.066;1.466;1.765;1.541;1.485;9;1.08;
llama-3-8b-tp2;20480;512;14848;28;45;0.476;1.143;1.619;1.568;0.416;1.065;1.481;1.786;1.549;1.5;9;1.08;
llama-3-8b-tp2;20480;512;15360;29;45;0.479;1.136;1.615;1.594;0.425;1.065;1.49;1.803;1.555;1.499;9;1.08;
llama-3-8b-tp2;20480;512;15872;30;45;0.497;1.153;1.65;1.587;0.441;1.066;1.507;1.828;1.575;1.525;9;1.08;
llama-3-8b-tp2;20480;512;16384;31;45;0.528;1.147;1.675;1.598;0.455;1.065;1.52;1.841;1.581;1.523;9;1.1;
llama-3-8b-tp2;20480;512;16896;32;45;0.522;1.15;1.672;1.629;0.463;1.066;1.529;1.878;1.573;1.539;15;1.09;
llama-3-8b-tp2;20480;512;17408;33;45;0.528;1.141;1.669;1.648;0.479;1.066;1.545;1.889;1.604;1.545;9;1.08;
llama-3-8b-tp2;20480;512;17920;34;45;0.537;1.15;1.687;1.652;0.491;1.066;1.557;1.908;1.661;1.573;15;1.07;
llama-3-8b-tp2;20480;512;18432;35;45;0.564;1.142;1.706;1.659;0.506;1.066;1.572;1.934;1.613;1.562;15;1.09;
llama-3-8b-tp2;20480;512;18944;36;45;0.57;1.156;1.726;1.68;0.519;1.067;1.586;1.882;1.619;1.61;15;1.07;
llama-3-8b-tp2;20480;512;19456;37;45;0.608;1.147;1.755;1.697;0.53;1.066;1.596;1.897;1.619;1.569;15;1.12;
llama-3-8b-tp2;20480;512;19968;38;45;0.597;1.145;1.742;1.678;0.54;1.067;1.607;1.85;1.634;1.645;15;1.06;
llama-3-8b-tp2;20480;512;20480;39;45;0.613;1.149;1.762;1.703;0.557;1.066;1.623;1.889;1.647;1.597;15;1.1;
llama-3-8b-tp2;20480;512;512;0;48;0.053;1.266;1.319;1.279;0.036;1.128;1.164;1.413;1.24;1.266;15;1.04;
llama-3-8b-tp2;20480;512;1024;1;48;0.07;1.27;1.34;1.321;0.054;1.126;1.18;1.456;1.243;1.327;15;1.01;
llama-3-8b-tp2;20480;512;1536;2;48;0.083;1.231;1.314;1.368;0.064;1.126;1.19;1.465;1.25;1.322;15;0.99;
llama-3-8b-tp2;20480;512;2048;3;48;0.102;1.25;1.352;1.368;0.08;1.126;1.206;1.471;1.251;1.326;15;1.02;
llama-3-8b-tp2;20480;512;2560;4;48;0.121;1.262;1.383;1.399;0.093;1.126;1.219;1.491;1.264;1.33;15;1.04;
llama-3-8b-tp2;20480;512;3072;5;48;0.129;1.249;1.378;1.465;0.104;1.126;1.23;1.516;1.292;1.362;15;1.01;
llama-3-8b-tp2;20480;512;3584;6;48;0.158;1.248;1.406;1.431;0.122;1.126;1.248;1.52;1.299;1.384;15;1.02;
llama-3-8b-tp2;20480;512;4096;7;48;0.168;1.264;1.432;1.445;0.135;1.126;1.261;1.526;1.307;1.366;15;1.05;
llama-3-8b-tp2;20480;512;4608;8;48;0.187;1.241;1.428;1.496;0.143;1.125;1.268;1.538;1.311;1.35;15;1.06;
llama-3-8b-tp2;20480;512;5120;9;48;0.207;1.253;1.46;1.505;0.157;1.125;1.282;1.559;1.339;1.392;15;1.05;
llama-3-8b-tp2;20480;512;5632;10;48;0.216;1.251;1.467;1.478;0.178;1.126;1.304;1.586;1.377;1.392;15;1.05;
llama-3-8b-tp2;20480;512;6144;11;48;0.235;1.239;1.474;1.502;0.185;1.125;1.31;1.616;1.362;1.418;15;1.04;
llama-3-8b-tp2;20480;512;6656;12;48;0.257;1.25;1.507;1.544;0.198;1.126;1.324;1.641;1.379;1.421;9;1.06;
llama-3-8b-tp2;20480;512;7168;13;48;0.264;1.237;1.501;1.535;0.216;1.126;1.342;1.672;1.382;1.402;15;1.07;
llama-3-8b-tp2;20480;512;7680;14;48;0.278;1.248;1.526;1.555;0.23;1.125;1.355;1.7;1.381;1.439;15;1.06;
llama-3-8b-tp2;20480;512;8192;15;48;0.303;1.261;1.564;1.552;0.243;1.125;1.368;1.725;1.393;1.447;15;1.08;
llama-3-8b-tp2;20480;512;8704;16;48;0.302;1.256;1.558;1.549;0.252;1.126;1.378;1.748;1.424;1.434;15;1.09;
llama-3-8b-tp2;20480;512;9216;17;48;0.31;1.238;1.548;1.565;0.268;1.126;1.394;1.773;1.461;1.463;15;1.06;
llama-3-8b-tp2;20480;512;9728;18;48;0.336;1.243;1.579;1.609;0.28;1.125;1.405;1.799;1.471;1.503;15;1.05;
llama-3-8b-tp2;20480;512;10240;19;48;0.355;1.238;1.593;1.624;0.29;1.125;1.415;1.828;1.45;1.442;15;1.1;
llama-3-8b-tp2;20480;512;10752;20;48;0.352;1.244;1.596;1.61;0.305;1.127;1.432;1.849;1.476;1.499;15;1.06;
llama-3-8b-tp2;20480;512;11264;21;48;0.377;1.235;1.612;1.672;0.317;1.125;1.442;1.861;1.468;1.474;15;1.09;
llama-3-8b-tp2;20480;512;11776;22;48;0.386;1.227;1.613;1.663;0.331;1.126;1.457;1.858;1.503;1.553;9;1.04;
llama-3-8b-tp2;20480;512;12288;23;48;0.398;1.238;1.636;1.628;0.343;1.125;1.468;1.879;1.489;1.505;15;1.09;
llama-3-8b-tp2;20480;512;12800;24;48;0.423;1.252;1.675;1.641;0.358;1.126;1.484;1.879;1.541;1.535;15;1.09;
llama-3-8b-tp2;20480;512;13312;25;48;0.431;1.227;1.658;1.66;0.371;1.125;1.496;1.895;1.539;1.538;15;1.08;
llama-3-8b-tp2;20480;512;13824;26;48;0.443;1.238;1.681;1.675;0.383;1.125;1.508;1.901;1.527;1.55;15;1.08;
llama-3-8b-tp2;20480;512;14336;27;48;0.462;1.247;1.709;1.726;0.399;1.126;1.525;1.918;1.544;1.535;15;1.11;
llama-3-8b-tp2;20480;512;14848;28;48;0.479;1.246;1.725;1.705;0.415;1.126;1.541;1.92;1.581;1.609;15;1.07;
llama-3-8b-tp2;20480;512;15360;29;48;0.494;1.236;1.73;1.708;0.417;1.125;1.542;1.939;1.582;1.554;15;1.11;
llama-3-8b-tp2;20480;512;15872;30;48;0.5;1.243;1.743;1.744;0.433;1.126;1.559;1.946;1.577;1.572;15;1.11;
llama-3-8b-tp2;20480;512;16384;31;48;0.506;1.238;1.744;1.723;0.452;1.126;1.578;1.959;1.603;1.6;15;1.09;
llama-3-8b-tp2;20480;512;16896;32;48;0.524;1.243;1.767;1.76;0.461;1.126;1.587;1.967;1.629;1.644;15;1.07;
llama-3-8b-tp2;20480;512;17408;33;48;0.564;1.224;1.788;1.771;0.477;1.124;1.601;1.997;1.625;1.62;15;1.1;
llama-3-8b-tp2;20480;512;17920;34;48;0.572;1.23;1.802;1.794;0.486;1.125;1.611;1.989;1.67;1.62;15;1.11;
llama-3-8b-tp2;20480;512;18432;35;48;0.57;1.233;1.803;1.773;0.504;1.124;1.628;2.01;1.638;1.623;15;1.11;
llama-3-8b-tp2;20480;512;18944;36;48;0.587;1.241;1.828;1.821;0.518;1.125;1.643;2.013;1.656;1.644;15;1.11;
llama-3-8b-tp2;20480;512;19456;37;48;0.594;1.236;1.83;1.814;0.526;1.126;1.652;1.968;1.692;1.679;15;1.09;
llama-3-8b-tp2;20480;512;19968;38;48;0.607;1.251;1.858;1.802;0.553;1.124;1.677;1.978;1.706;1.678;15;1.11;
llama-3-8b-tp2;20480;512;20480;39;48;0.626;1.243;1.869;1.85;0.576;1.125;1.701;1.989;1.706;1.703;15;1.1;
llama-3-8b-tp2;20480;512;512;0;51;0.053;1.384;1.437;1.371;0.035;1.193;1.228;1.484;1.331;1.366;15;1.05;
llama-3-8b-tp2;20480;512;1024;1;51;0.08;1.393;1.473;1.445;0.052;1.188;1.24;1.53;1.308;1.394;15;1.06;
llama-3-8b-tp2;20480;512;1536;2;51;0.084;1.364;1.448;1.461;0.062;1.196;1.258;1.521;1.308;1.414;15;1.02;
llama-3-8b-tp2;20480;512;2048;3;51;0.108;1.367;1.475;1.471;0.079;1.189;1.268;1.548;1.322;1.423;15;1.04;
llama-3-8b-tp2;20480;512;2560;4;51;0.123;1.376;1.499;1.518;0.091;1.189;1.28;1.561;1.371;1.431;15;1.05;
llama-3-8b-tp2;20480;512;3072;5;51;0.139;1.395;1.534;1.491;0.106;1.19;1.296;1.591;1.348;1.433;15;1.07;
llama-3-8b-tp2;20480;512;3584;6;51;0.163;1.379;1.542;1.531;0.12;1.189;1.309;1.583;1.381;1.456;15;1.06;
llama-3-8b-tp2;20480;512;4096;7;51;0.176;1.377;1.553;1.529;0.137;1.188;1.325;1.624;1.378;1.483;15;1.05;
llama-3-8b-tp2;20480;512;4608;8;51;0.181;1.354;1.535;1.56;0.143;1.189;1.332;1.642;1.412;1.464;15;1.05;
llama-3-8b-tp2;20480;512;5120;9;51;0.206;1.348;1.554;1.597;0.159;1.188;1.347;1.65;1.45;1.479;15;1.05;
llama-3-8b-tp2;20480;512;5632;10;51;0.225;1.383;1.608;1.561;0.172;1.188;1.36;1.691;1.393;1.446;15;1.11;
llama-3-8b-tp2;20480;512;6144;11;51;0.228;1.356;1.584;1.55;0.185;1.19;1.375;1.698;1.456;1.489;9;1.06;
llama-3-8b-tp2;20480;512;6656;12;51;0.25;1.353;1.603;1.599;0.202;1.188;1.39;1.725;1.41;1.493;15;1.07;
llama-3-8b-tp2;20480;512;7168;13;51;0.266;1.373;1.639;1.626;0.214;1.188;1.402;1.719;1.441;1.492;15;1.1;
llama-3-8b-tp2;20480;512;7680;14;51;0.28;1.37;1.65;1.598;0.223;1.189;1.412;1.771;1.454;1.487;15;1.11;
llama-3-8b-tp2;20480;512;8192;15;51;0.296;1.354;1.65;1.639;0.239;1.19;1.429;1.777;1.491;1.536;15;1.07;
llama-3-8b-tp2;20480;512;8704;16;51;0.318;1.356;1.674;1.646;0.252;1.188;1.44;1.795;1.485;1.495;15;1.12;
llama-3-8b-tp2;20480;512;9216;17;51;0.326;1.366;1.692;1.624;0.268;1.189;1.457;1.822;1.506;1.518;15;1.11;
llama-3-8b-tp2;20480;512;9728;18;51;0.336;1.358;1.694;1.703;0.279;1.189;1.468;1.849;1.487;1.539;15;1.1;
llama-3-8b-tp2;20480;512;10240;19;51;0.349;1.355;1.704;1.68;0.29;1.189;1.479;1.888;1.523;1.526;15;1.12;
llama-3-8b-tp2;20480;512;10752;20;51;0.364;1.368;1.732;1.665;0.307;1.189;1.496;1.888;1.534;1.545;15;1.12;
llama-3-8b-tp2;20480;512;11264;21;51;0.385;1.341;1.726;1.729;0.314;1.188;1.502;1.899;1.519;1.558;15;1.11;
llama-3-8b-tp2;20480;512;11776;22;51;0.387;1.361;1.748;1.723;0.334;1.189;1.523;1.901;1.547;1.568;15;1.11;
llama-3-8b-tp2;20480;512;12288;23;51;0.396;1.368;1.764;1.695;0.342;1.189;1.531;1.927;1.585;1.556;15;1.13;
llama-3-8b-tp2;20480;512;12800;24;51;0.403;1.356;1.759;1.761;0.357;1.19;1.547;1.918;1.584;1.619;15;1.09;
llama-3-8b-tp2;20480;512;13312;25;51;0.427;1.351;1.778;1.746;0.377;1.188;1.565;1.945;1.623;1.571;15;1.13;
llama-3-8b-tp2;20480;512;13824;26;51;0.428;1.361;1.789;1.767;0.377;1.189;1.566;1.944;1.651;1.606;15;1.11;
llama-3-8b-tp2;20480;512;14336;27;51;0.454;1.346;1.8;1.808;0.395;1.188;1.583;1.965;1.654;1.57;15;1.15;
llama-3-8b-tp2;20480;512;14848;28;51;0.46;1.341;1.801;1.786;0.414;1.189;1.603;1.963;1.679;1.643;15;1.1;
llama-3-8b-tp2;20480;512;15360;29;51;0.48;1.356;1.836;1.803;0.423;1.188;1.611;1.987;1.686;1.621;15;1.13;
llama-3-8b-tp2;20480;512;15872;30;51;0.485;1.348;1.833;1.816;0.446;1.187;1.633;1.994;1.697;1.629;15;1.13;
llama-3-8b-tp2;20480;512;16384;31;51;0.501;1.337;1.838;1.851;0.451;1.187;1.638;1.996;1.706;1.663;15;1.11;
llama-3-8b-tp2;20480;512;16896;32;51;0.516;1.361;1.877;1.841;0.466;1.187;1.653;2.021;1.729;1.67;15;1.12;
llama-3-8b-tp2;20480;512;17408;33;51;0.525;1.362;1.887;1.867;0.482;1.187;1.669;2.034;1.737;1.659;15;1.14;
llama-3-8b-tp2;20480;512;17920;34;51;0.534;1.366;1.9;1.875;0.503;1.187;1.69;2.029;1.735;1.688;15;1.13;
llama-3-8b-tp2;20480;512;18432;35;51;0.536;1.39;1.926;1.857;0.504;1.188;1.692;2.045;1.766;1.692;15;1.14;
llama-3-8b-tp2;20480;512;18944;36;51;0.578;1.338;1.916;1.922;0.526;1.188;1.714;2.056;1.775;1.698;15;1.13;
llama-3-8b-tp2;20480;512;19456;37;51;0.577;1.363;1.94;1.907;0.538;1.187;1.725;2.07;1.78;1.722;15;1.13;
llama-3-8b-tp2;20480;512;19968;38;51;0.591;1.366;1.957;1.915;0.547;1.188;1.735;2.077;1.795;1.717;15;1.14;
llama-3-8b-tp2;20480;512;20480;39;51;0.608;1.364;1.972;1.951;0.563;1.187;1.75;2.1;1.81;1.745;15;1.13;

llama-3-8b-tp2;4096;1024;1024;0;233;0.082;1.293;1.375;1.371;0.088;1.127;1.215;1.378;1.359;1.19;15;1.16;
llama-3-8b-tp2;4096;1024;2048;1;233;0.218;1.311;1.529;1.414;0.166;1.117;1.283;1.436;1.422;1.178;11;1.3;
llama-3-8b-tp2;4096;1024;3072;2;233;0.286;1.296;1.582;1.451;0.239;1.118;1.357;1.504;1.421;1.175;11;1.35;
llama-3-8b-tp2;4096;1024;4096;3;233;0.347;1.289;1.636;1.493;0.306;1.118;1.424;1.572;1.472;1.171;11;1.4;
llama-3-8b-tp2;4096;1024;1024;0;246;0.101;1.371;1.472;1.444;0.086;1.157;1.243;1.492;1.409;1.214;11;1.21;
llama-3-8b-tp2;4096;1024;2048;1;246;0.188;1.35;1.538;1.49;0.168;1.158;1.326;1.553;1.456;1.223;11;1.26;
llama-3-8b-tp2;4096;1024;3072;2;246;0.278;1.356;1.634;1.542;0.242;1.157;1.399;1.585;1.494;1.225;11;1.33;
llama-3-8b-tp2;4096;1024;4096;3;246;0.347;1.335;1.682;1.586;0.31;1.156;1.466;1.659;1.522;1.226;11;1.37;
llama-3-8b-tp2;4096;1024;1024;0;259;0.096;1.446;1.542;1.548;0.085;1.209;1.294;1.602;1.465;1.261;11;1.22;
llama-3-8b-tp2;4096;1024;2048;1;259;0.192;1.437;1.629;1.597;0.163;1.208;1.371;1.642;1.512;1.268;11;1.28;
llama-3-8b-tp2;4096;1024;3072;2;259;0.274;1.43;1.704;1.618;0.237;1.208;1.445;1.685;1.556;1.287;11;1.32;
llama-3-8b-tp2;4096;1024;4096;3;259;0.34;1.439;1.779;1.646;0.309;1.208;1.517;1.752;1.548;1.291;11;1.38;
llama-3-8b-tp2;8192;1024;1024;0;116;0.097;1.32;1.417;1.385;0.085;1.202;1.287;1.45;1.383;1.164;9;1.22;
llama-3-8b-tp2;8192;1024;2048;1;116;0.179;1.296;1.475;1.436;0.163;1.199;1.362;1.443;1.407;1.216;11;1.21;
llama-3-8b-tp2;8192;1024;3072;2;116;0.267;1.288;1.555;1.458;0.242;1.201;1.443;1.512;1.452;1.258;9;1.24;
llama-3-8b-tp2;8192;1024;4096;3;116;0.361;1.291;1.652;1.505;0.31;1.2;1.51;1.569;1.477;1.271;9;1.3;
llama-3-8b-tp2;8192;1024;5120;4;116;0.426;1.293;1.719;1.552;0.378;1.201;1.579;1.614;1.537;1.295;15;1.33;
llama-3-8b-tp2;8192;1024;6144;5;116;0.484;1.295;1.779;1.587;0.448;1.199;1.647;1.683;1.557;1.324;15;1.34;
llama-3-8b-tp2;8192;1024;7168;6;116;0.549;1.289;1.838;1.646;0.512;1.201;1.713;1.731;1.568;1.351;15;1.36;
llama-3-8b-tp2;8192;1024;8192;7;116;0.618;1.301;1.919;1.675;0.588;1.2;1.788;1.748;1.608;1.375;15;1.4;
llama-3-8b-tp2;8192;1024;1024;0;122;0.086;1.358;1.444;1.48;0.081;1.229;1.31;1.496;1.417;1.225;11;1.18;
llama-3-8b-tp2;8192;1024;2048;1;122;0.199;1.351;1.55;1.501;0.163;1.229;1.392;1.542;1.444;1.268;9;1.22;
llama-3-8b-tp2;8192;1024;3072;2;122;0.287;1.355;1.642;1.513;0.241;1.227;1.468;1.587;1.508;1.292;9;1.27;
llama-3-8b-tp2;8192;1024;4096;3;122;0.347;1.347;1.694;1.569;0.311;1.229;1.54;1.644;1.528;1.308;9;1.3;
llama-3-8b-tp2;8192;1024;5120;4;122;0.418;1.347;1.765;1.638;0.383;1.227;1.61;1.703;1.564;1.33;15;1.33;
llama-3-8b-tp2;8192;1024;6144;5;122;0.488;1.337;1.825;1.698;0.445;1.228;1.673;1.738;1.609;1.361;15;1.34;
llama-3-8b-tp2;8192;1024;7168;6;122;0.563;1.362;1.925;1.752;0.515;1.23;1.745;1.808;1.621;1.385;15;1.39;
llama-3-8b-tp2;8192;1024;8192;7;122;0.638;1.355;1.993;1.798;0.581;1.23;1.811;1.844;1.669;1.409;15;1.41;
llama-3-8b-tp2;8192;1024;1024;0;129;0.093;1.436;1.529;1.575;0.083;1.252;1.335;1.581;1.486;1.283;15;1.19;
llama-3-8b-tp2;8192;1024;2048;1;129;0.191;1.446;1.637;1.629;0.16;1.247;1.407;1.642;1.529;1.319;9;1.24;
llama-3-8b-tp2;8192;1024;3072;2;129;0.287;1.438;1.725;1.618;0.238;1.245;1.483;1.688;1.538;1.341;9;1.29;
llama-3-8b-tp2;8192;1024;4096;3;129;0.344;1.429;1.773;1.672;0.306;1.245;1.551;1.733;1.579;1.368;9;1.3;
llama-3-8b-tp2;8192;1024;5120;4;129;0.422;1.424;1.846;1.712;0.381;1.247;1.628;1.773;1.592;1.385;15;1.33;
llama-3-8b-tp2;8192;1024;6144;5;129;0.504;1.429;1.933;1.756;0.446;1.249;1.695;1.809;1.668;1.407;15;1.37;
llama-3-8b-tp2;8192;1024;7168;6;129;0.553;1.429;1.982;1.81;0.52;1.249;1.769;1.872;1.696;1.431;15;1.39;
llama-3-8b-tp2;8192;1024;8192;7;129;0.632;1.443;2.075;1.848;0.589;1.246;1.835;1.92;1.732;1.457;15;1.42;
llama-3-8b-tp2;12288;1024;1024;0;77;0.09;1.269;1.359;1.362;0.085;1.141;1.226;1.45;1.284;1.2;11;1.13;
llama-3-8b-tp2;12288;1024;2048;1;77;0.208;1.283;1.491;1.424;0.165;1.135;1.3;1.474;1.403;1.208;11;1.23;
llama-3-8b-tp2;12288;1024;3072;2;77;0.279;1.268;1.547;1.486;0.236;1.136;1.372;1.495;1.451;1.219;11;1.27;
llama-3-8b-tp2;12288;1024;4096;3;77;0.351;1.273;1.624;1.551;0.304;1.134;1.438;1.547;1.441;1.226;11;1.32;
llama-3-8b-tp2;12288;1024;5120;4;77;0.425;1.266;1.691;1.609;0.374;1.135;1.509;1.601;1.494;1.241;11;1.36;
llama-3-8b-tp2;12288;1024;6144;5;77;0.499;1.267;1.766;1.657;0.444;1.136;1.58;1.662;1.59;1.272;9;1.39;
llama-3-8b-tp2;12288;1024;7168;6;77;0.546;1.269;1.815;1.681;0.511;1.136;1.647;1.736;1.595;1.28;9;1.42;
llama-3-8b-tp2;12288;1024;8192;7;77;0.602;1.273;1.875;1.717;0.58;1.134;1.714;1.79;1.698;1.309;9;1.43;
llama-3-8b-tp2;12288;1024;9216;8;77;0.675;1.273;1.948;1.746;0.653;1.136;1.789;1.827;1.735;1.351;9;1.44;
llama-3-8b-tp2;12288;1024;10240;9;77;0.738;1.272;2.01;1.765;0.725;1.136;1.861;1.886;1.787;1.414;9;1.42;
llama-3-8b-tp2;12288;1024;11264;10;77;0.775;1.264;2.039;1.822;0.792;1.137;1.929;1.943;1.867;1.492;15;1.37;
llama-3-8b-tp2;12288;1024;12288;11;77;0.852;1.272;2.124;1.85;0.853;1.136;1.989;1.984;1.936;1.525;15;1.39;
llama-3-8b-tp2;12288;1024;1024;0;81;0.08;1.327;1.407;1.429;0.083;1.171;1.254;1.55;1.369;1.251;15;1.12;
llama-3-8b-tp2;12288;1024;2048;1;81;0.205;1.333;1.538;1.488;0.165;1.17;1.335;1.535;1.444;1.259;11;1.22;
llama-3-8b-tp2;12288;1024;3072;2;81;0.277;1.329;1.606;1.529;0.238;1.17;1.408;1.594;1.481;1.274;11;1.26;
llama-3-8b-tp2;12288;1024;4096;3;81;0.362;1.321;1.683;1.604;0.313;1.17;1.483;1.629;1.53;1.282;11;1.31;
llama-3-8b-tp2;12288;1024;5120;4;81;0.438;1.322;1.76;1.667;0.38;1.17;1.55;1.72;1.549;1.31;9;1.34;
llama-3-8b-tp2;12288;1024;6144;5;81;0.509;1.32;1.829;1.723;0.448;1.17;1.618;1.737;1.648;1.341;9;1.36;
llama-3-8b-tp2;12288;1024;7168;6;81;0.569;1.321;1.89;1.755;0.515;1.17;1.685;1.799;1.655;1.341;9;1.41;
llama-3-8b-tp2;12288;1024;8192;7;81;0.599;1.325;1.924;1.791;0.586;1.171;1.757;1.848;1.72;1.362;9;1.41;
llama-3-8b-tp2;12288;1024;9216;8;81;0.691;1.322;2.013;1.835;0.651;1.172;1.823;1.887;1.762;1.407;15;1.43;
llama-3-8b-tp2;12288;1024;10240;9;81;0.73;1.318;2.048;1.881;0.724;1.171;1.895;1.948;1.811;1.425;15;1.44;
llama-3-8b-tp2;12288;1024;11264;10;81;0.796;1.33;2.126;1.885;0.788;1.171;1.959;1.999;1.858;1.483;15;1.43;
llama-3-8b-tp2;12288;1024;12288;11;81;0.862;1.325;2.187;1.935;0.858;1.17;2.028;2.052;1.93;1.527;15;1.43;
llama-3-8b-tp2;12288;1024;1024;0;86;0.081;1.492;1.573;1.654;0.078;1.225;1.303;1.603;1.504;1.313;15;1.2;
llama-3-8b-tp2;12288;1024;2048;1;86;0.171;1.492;1.663;1.688;0.155;1.223;1.378;1.611;1.566;1.321;11;1.26;
llama-3-8b-tp2;12288;1024;3072;2;86;0.252;1.461;1.713;1.718;0.23;1.224;1.454;1.687;1.572;1.34;11;1.28;
llama-3-8b-tp2;12288;1024;4096;3;86;0.328;1.462;1.79;1.753;0.305;1.223;1.528;1.731;1.611;1.349;15;1.33;
llama-3-8b-tp2;12288;1024;5120;4;86;0.402;1.455;1.857;1.774;0.372;1.223;1.595;1.801;1.654;1.36;15;1.37;
llama-3-8b-tp2;12288;1024;6144;5;86;0.48;1.472;1.952;1.799;0.44;1.223;1.663;1.861;1.67;1.37;15;1.42;
llama-3-8b-tp2;12288;1024;7168;6;86;0.543;1.461;2.004;1.823;0.513;1.223;1.736;1.887;1.707;1.394;15;1.44;
llama-3-8b-tp2;12288;1024;8192;7;86;0.612;1.467;2.079;1.88;0.577;1.223;1.8;1.932;1.763;1.406;15;1.48;
llama-3-8b-tp2;12288;1024;9216;8;86;0.676;1.461;2.137;1.882;0.651;1.224;1.875;1.994;1.827;1.44;15;1.48;
llama-3-8b-tp2;12288;1024;10240;9;86;0.733;1.458;2.191;1.916;0.714;1.224;1.938;2.033;1.876;1.494;15;1.47;
llama-3-8b-tp2;12288;1024;11264;10;86;0.798;1.475;2.273;1.96;0.792;1.223;2.015;2.097;1.901;1.533;15;1.48;
llama-3-8b-tp2;12288;1024;12288;11;86;0.882;1.435;2.317;1.995;0.861;1.223;2.084;2.137;1.97;1.584;15;1.46;
llama-3-8b-tp2;16384;1024;1024;0;57;0.083;1.486;1.569;1.614;0.074;1.349;1.423;2.138;1.422;1.275;11;1.23;
llama-3-8b-tp2;16384;1024;2048;1;57;0.151;1.482;1.633;1.614;0.152;1.346;1.498;2.198;1.435;1.306;11;1.25;
llama-3-8b-tp2;16384;1024;3072;2;57;0.229;1.434;1.663;1.635;0.225;1.353;1.578;2.24;1.458;1.325;15;1.26;
llama-3-8b-tp2;16384;1024;4096;3;57;0.305;1.471;1.776;1.643;0.306;1.349;1.655;2.305;1.476;1.351;11;1.31;
llama-3-8b-tp2;16384;1024;5120;4;57;0.379;1.454;1.833;1.58;0.379;1.354;1.733;2.371;1.496;1.367;15;1.34;
llama-3-8b-tp2;16384;1024;6144;5;57;0.461;1.44;1.901;1.607;0.448;1.354;1.802;2.422;1.548;1.382;11;1.38;
llama-3-8b-tp2;16384;1024;7168;6;57;0.533;1.481;2.014;1.635;0.523;1.353;1.876;2.352;1.566;1.41;11;1.43;
llama-3-8b-tp2;16384;1024;8192;7;57;0.599;1.462;2.061;1.666;0.581;1.352;1.933;2.397;1.627;1.42;11;1.45;
llama-3-8b-tp2;16384;1024;9216;8;57;0.682;1.445;2.127;1.706;0.648;1.349;1.997;2.439;1.743;1.444;11;1.47;
llama-3-8b-tp2;16384;1024;10240;9;57;0.74;1.483;2.223;1.745;0.722;1.353;2.075;2.495;1.725;1.487;11;1.49;
llama-3-8b-tp2;16384;1024;11264;10;57;0.798;1.468;2.266;1.801;0.789;1.351;2.14;2.525;1.786;1.522;15;1.49;
llama-3-8b-tp2;16384;1024;12288;11;57;0.851;1.434;2.285;1.867;0.856;1.351;2.207;2.546;1.901;1.554;15;1.47;
llama-3-8b-tp2;16384;1024;13312;12;57;0.909;1.478;2.387;1.905;0.923;1.352;2.275;2.603;2.014;1.601;15;1.49;
llama-3-8b-tp2;16384;1024;14336;13;57;0.974;1.454;2.428;1.944;0.995;1.351;2.346;2.655;2.123;1.666;11;1.46;
llama-3-8b-tp2;16384;1024;15360;14;57;1.031;1.432;2.463;1.996;1.063;1.35;2.413;2.704;2.197;1.709;15;1.44;
llama-3-8b-tp2;16384;1024;16384;15;57;1.094;1.482;2.576;2.038;1.122;1.352;2.474;2.766;2.288;1.744;9;1.48;
llama-3-8b-tp2;16384;1024;1024;0;60;0.075;1.554;1.629;1.614;0.075;1.392;1.467;2.194;1.436;1.362;11;1.2;
llama-3-8b-tp2;16384;1024;2048;1;60;0.166;1.561;1.727;1.648;0.163;1.387;1.55;2.24;1.451;1.386;11;1.25;
llama-3-8b-tp2;16384;1024;3072;2;60;0.237;1.558;1.795;1.691;0.233;1.392;1.625;2.308;1.489;1.396;11;1.29;
llama-3-8b-tp2;16384;1024;4096;3;60;0.326;1.554;1.88;1.718;0.301;1.393;1.694;2.363;1.524;1.419;11;1.32;
llama-3-8b-tp2;16384;1024;5120;4;60;0.399;1.558;1.957;1.731;0.378;1.389;1.767;2.439;1.578;1.444;11;1.36;
llama-3-8b-tp2;16384;1024;6144;5;60;0.479;1.554;2.033;1.698;0.447;1.391;1.838;2.479;1.603;1.453;11;1.4;
llama-3-8b-tp2;16384;1024;7168;6;60;0.568;1.554;2.122;1.693;0.52;1.388;1.908;2.397;1.649;1.48;11;1.43;
llama-3-8b-tp2;16384;1024;8192;7;60;0.608;1.554;2.162;1.727;0.59;1.39;1.98;2.452;1.692;1.498;15;1.44;
llama-3-8b-tp2;16384;1024;9216;8;60;0.68;1.553;2.233;1.774;0.657;1.39;2.047;2.49;1.745;1.527;11;1.46;
llama-3-8b-tp2;16384;1024;10240;9;60;0.742;1.545;2.287;1.824;0.729;1.39;2.119;2.547;1.766;1.54;11;1.49;
llama-3-8b-tp2;16384;1024;11264;10;60;0.797;1.554;2.351;1.871;0.787;1.391;2.178;2.585;1.823;1.575;11;1.49;
llama-3-8b-tp2;16384;1024;12288;11;60;0.854;1.55;2.404;1.94;0.86;1.39;2.25;2.621;1.914;1.601;15;1.5;
llama-3-8b-tp2;16384;1024;13312;12;60;0.915;1.549;2.464;1.987;0.93;1.391;2.321;2.664;2.02;1.637;15;1.51;
llama-3-8b-tp2;16384;1024;14336;13;60;0.981;1.549;2.53;1.999;0.994;1.394;2.388;2.723;2.116;1.72;15;1.47;
llama-3-8b-tp2;16384;1024;15360;14;60;1.042;1.542;2.584;2.028;1.062;1.39;2.452;2.764;2.237;1.761;11;1.47;
llama-3-8b-tp2;16384;1024;16384;15;60;1.105;1.549;2.654;2.088;1.127;1.389;2.516;2.828;2.319;1.781;9;1.49;
llama-3-8b-tp2;16384;1024;1024;0;64;0.076;1.576;1.652;1.635;0.079;1.426;1.505;2.23;1.487;1.455;11;1.14;
llama-3-8b-tp2;16384;1024;2048;1;64;0.176;1.576;1.752;1.68;0.163;1.42;1.583;2.315;1.506;1.476;11;1.19;
llama-3-8b-tp2;16384;1024;3072;2;64;0.251;1.572;1.823;1.737;0.237;1.428;1.665;2.397;1.519;1.49;11;1.22;
llama-3-8b-tp2;16384;1024;4096;3;64;0.329;1.567;1.896;1.758;0.31;1.427;1.737;2.486;1.623;1.508;11;1.26;
llama-3-8b-tp2;16384;1024;5120;4;64;0.417;1.574;1.991;1.797;0.371;1.424;1.795;2.457;1.629;1.521;11;1.31;
llama-3-8b-tp2;16384;1024;6144;5;64;0.481;1.564;2.045;1.832;0.444;1.425;1.869;2.532;1.661;1.544;11;1.32;
llama-3-8b-tp2;16384;1024;7168;6;64;0.548;1.555;2.103;1.855;0.509;1.429;1.938;2.46;1.691;1.559;11;1.35;
llama-3-8b-tp2;16384;1024;8192;7;64;0.619;1.563;2.182;1.86;0.585;1.425;2.01;2.493;1.766;1.574;11;1.39;
llama-3-8b-tp2;16384;1024;9216;8;64;0.682;1.552;2.234;1.884;0.655;1.426;2.081;2.583;1.819;1.588;11;1.41;
llama-3-8b-tp2;16384;1024;10240;9;64;0.744;1.557;2.301;1.939;0.725;1.423;2.148;2.683;1.881;1.618;11;1.42;
llama-3-8b-tp2;16384;1024;11264;10;64;0.819;1.565;2.384;1.954;0.787;1.423;2.21;2.779;1.946;1.669;11;1.43;
llama-3-8b-tp2;16384;1024;12288;11;64;0.874;1.563;2.437;1.984;0.855;1.428;2.283;2.804;1.952;1.664;11;1.46;
llama-3-8b-tp2;16384;1024;13312;12;64;0.928;1.557;2.485;2.023;0.924;1.424;2.348;2.833;2.037;1.722;11;1.44;
llama-3-8b-tp2;16384;1024;14336;13;64;0.985;1.564;2.549;2.065;0.992;1.425;2.417;2.843;2.138;1.759;11;1.45;
llama-3-8b-tp2;16384;1024;15360;14;64;1.041;1.565;2.606;2.115;1.064;1.425;2.489;2.878;2.266;1.822;15;1.43;
llama-3-8b-tp2;16384;1024;16384;15;64;1.108;1.569;2.677;2.14;1.124;1.43;2.554;2.894;2.347;1.86;9;1.44;
llama-3-8b-tp2;20480;1024;1024;0;45;0.078;1.245;1.323;1.372;0.101;1.067;1.168;1.868;1.329;1.257;9;1.05;
llama-3-8b-tp2;20480;1024;2048;1;45;0.185;1.222;1.407;1.374;0.174;1.066;1.24;1.965;1.332;1.27;9;1.11;
llama-3-8b-tp2;20480;1024;3072;2;45;0.253;1.178;1.431;1.454;0.244;1.066;1.31;2.032;1.361;1.309;9;1.09;
llama-3-8b-tp2;20480;1024;4096;3;45;0.328;1.211;1.539;1.477;0.314;1.066;1.38;2.069;1.409;1.341;9;1.15;
llama-3-8b-tp2;20480;1024;5120;4;45;0.395;1.211;1.606;1.531;0.381;1.067;1.448;2.143;1.446;1.372;15;1.17;
llama-3-8b-tp2;20480;1024;6144;5;45;0.471;1.218;1.689;1.571;0.45;1.066;1.516;2.211;1.479;1.388;15;1.22;
llama-3-8b-tp2;20480;1024;7168;6;45;0.529;1.216;1.745;1.639;0.519;1.066;1.585;2.287;1.54;1.422;15;1.23;
llama-3-8b-tp2;20480;1024;8192;7;45;0.606;1.159;1.765;1.776;0.584;1.067;1.651;2.368;1.589;1.436;15;1.23;
llama-3-8b-tp2;20480;1024;9216;8;45;0.664;1.169;1.833;1.818;0.649;1.066;1.715;2.427;1.684;1.458;15;1.26;
llama-3-8b-tp2;20480;1024;10240;9;45;0.73;1.22;1.95;1.826;0.717;1.066;1.783;2.505;1.76;1.499;15;1.3;
llama-3-8b-tp2;20480;1024;11264;10;45;0.784;1.16;1.944;1.952;0.781;1.067;1.848;2.574;1.846;1.51;15;1.29;
llama-3-8b-tp2;20480;1024;12288;11;45;0.839;1.207;2.046;1.959;0.858;1.067;1.925;2.658;1.961;1.559;11;1.31;
llama-3-8b-tp2;20480;1024;13312;12;45;0.904;1.164;2.068;2.071;0.917;1.067;1.984;2.737;2.071;1.575;11;1.31;
llama-3-8b-tp2;20480;1024;14336;13;45;0.973;1.164;2.137;2.144;0.981;1.067;2.048;2.818;2.161;1.612;11;1.33;
llama-3-8b-tp2;20480;1024;15360;14;45;1.019;1.202;2.221;2.218;1.054;1.066;2.12;2.876;2.274;1.703;15;1.3;
llama-3-8b-tp2;20480;1024;16384;15;45;1.08;1.174;2.254;2.264;1.121;1.066;2.187;2.944;2.363;1.765;11;1.28;
llama-3-8b-tp2;20480;1024;17408;16;45;1.148;1.152;2.3;2.317;1.192;1.066;2.258;2.735;2.446;1.777;11;1.29;
llama-3-8b-tp2;20480;1024;18432;17;45;1.21;1.188;2.398;2.403;1.259;1.067;2.326;2.756;2.539;1.829;11;1.31;
llama-3-8b-tp2;20480;1024;19456;18;45;1.268;1.22;2.488;2.451;1.328;1.067;2.395;2.767;2.62;1.893;15;1.31;
llama-3-8b-tp2;20480;1024;20480;19;45;1.335;1.214;2.549;2.441;1.394;1.067;2.461;2.797;2.71;1.947;11;1.31;
llama-3-8b-tp2;20480;1024;1024;0;48;0.071;1.363;1.434;1.49;0.083;1.125;1.208;1.985;1.361;1.334;15;1.07;
llama-3-8b-tp2;20480;1024;2048;1;48;0.178;1.323;1.501;1.49;0.165;1.124;1.289;2.053;1.432;1.348;15;1.11;
llama-3-8b-tp2;20480;1024;3072;2;48;0.27;1.334;1.604;1.538;0.24;1.125;1.365;2.139;1.436;1.363;15;1.18;
llama-3-8b-tp2;20480;1024;4096;3;48;0.352;1.311;1.663;1.57;0.311;1.125;1.436;2.232;1.475;1.387;15;1.2;
llama-3-8b-tp2;20480;1024;5120;4;48;0.417;1.313;1.73;1.609;0.382;1.125;1.507;2.335;1.548;1.401;15;1.23;
llama-3-8b-tp2;20480;1024;6144;5;48;0.473;1.331;1.804;1.667;0.447;1.125;1.572;2.437;1.566;1.434;15;1.26;
llama-3-8b-tp2;20480;1024;7168;6;48;0.548;1.328;1.876;1.741;0.517;1.124;1.641;2.53;1.63;1.45;15;1.29;
llama-3-8b-tp2;20480;1024;8192;7;48;0.625;1.318;1.943;1.779;0.583;1.125;1.708;2.641;1.738;1.47;15;1.32;
llama-3-8b-tp2;20480;1024;9216;8;48;0.679;1.325;2.004;1.836;0.654;1.125;1.779;2.742;1.756;1.503;15;1.33;
llama-3-8b-tp2;20480;1024;10240;9;48;0.737;1.321;2.058;1.864;0.726;1.125;1.851;2.845;1.814;1.532;15;1.34;
llama-3-8b-tp2;20480;1024;11264;10;48;0.792;1.32;2.112;1.928;0.784;1.125;1.909;2.895;1.91;1.567;15;1.35;
llama-3-8b-tp2;20480;1024;12288;11;48;0.846;1.335;2.181;1.993;0.856;1.124;1.98;2.929;2.011;1.582;11;1.38;
llama-3-8b-tp2;20480;1024;13312;12;48;0.911;1.338;2.249;2.047;0.922;1.125;2.047;2.984;2.115;1.663;11;1.35;
llama-3-8b-tp2;20480;1024;14336;13;48;0.976;1.31;2.286;2.118;0.991;1.124;2.115;3.019;2.203;1.701;11;1.34;
llama-3-8b-tp2;20480;1024;15360;14;48;1.03;1.326;2.356;2.162;1.057;1.124;2.181;2.955;2.318;1.771;11;1.33;
llama-3-8b-tp2;20480;1024;16384;15;48;1.09;1.346;2.436;2.223;1.122;1.125;2.247;3.014;2.4;1.805;11;1.35;
llama-3-8b-tp2;20480;1024;17408;16;48;1.161;1.332;2.493;2.298;1.193;1.124;2.317;2.808;2.49;1.825;11;1.37;
llama-3-8b-tp2;20480;1024;18432;17;48;1.214;1.284;2.498;2.462;1.26;1.125;2.385;2.844;2.579;1.892;11;1.32;
llama-3-8b-tp2;20480;1024;19456;18;48;1.286;1.33;2.616;2.405;1.329;1.125;2.454;2.85;2.661;1.967;11;1.33;
llama-3-8b-tp2;20480;1024;20480;19;48;1.328;1.34;2.668;2.483;1.395;1.124;2.519;2.869;2.745;2.026;11;1.32;
llama-3-8b-tp2;20480;1024;1024;0;51;0.071;1.438;1.509;1.509;0.119;1.188;1.307;2.067;1.439;1.403;15;1.08;
llama-3-8b-tp2;20480;1024;2048;1;51;0.191;1.444;1.635;1.61;0.164;1.187;1.351;2.164;1.456;1.397;15;1.17;
llama-3-8b-tp2;20480;1024;3072;2;51;0.281;1.434;1.715;1.683;0.233;1.188;1.421;2.21;1.494;1.408;15;1.22;
llama-3-8b-tp2;20480;1024;4096;3;51;0.35;1.434;1.784;1.691;0.312;1.188;1.5;2.299;1.564;1.43;15;1.25;
llama-3-8b-tp2;20480;1024;5120;4;51;0.414;1.432;1.846;1.747;0.372;1.186;1.558;2.392;1.603;1.451;15;1.27;
llama-3-8b-tp2;20480;1024;6144;5;51;0.485;1.443;1.928;1.793;0.445;1.188;1.633;2.506;1.649;1.472;15;1.31;
llama-3-8b-tp2;20480;1024;7168;6;51;0.569;1.443;2.012;1.839;0.509;1.187;1.696;2.628;1.712;1.494;15;1.35;
llama-3-8b-tp2;20480;1024;8192;7;51;0.616;1.449;2.065;1.862;0.585;1.187;1.772;2.828;1.795;1.515;15;1.36;
llama-3-8b-tp2;20480;1024;9216;8;51;0.692;1.433;2.125;1.932;0.651;1.187;1.838;2.877;1.832;1.558;15;1.36;
llama-3-8b-tp2;20480;1024;10240;9;51;0.743;1.439;2.182;1.984;0.715;1.187;1.902;2.915;1.892;1.585;11;1.38;
llama-3-8b-tp2;20480;1024;11264;10;51;0.8;1.42;2.22;2.019;0.784;1.187;1.971;2.971;1.957;1.612;11;1.38;
llama-3-8b-tp2;20480;1024;12288;11;51;0.856;1.456;2.312;2.084;0.864;1.187;2.051;2.999;2.055;1.665;15;1.39;
llama-3-8b-tp2;20480;1024;13312;12;51;0.92;1.442;2.362;2.126;0.927;1.188;2.115;3.052;2.14;1.708;11;1.38;
llama-3-8b-tp2;20480;1024;14336;13;51;0.989;1.438;2.427;2.152;0.99;1.187;2.177;3.091;2.251;1.744;11;1.39;
llama-3-8b-tp2;20480;1024;15360;14;51;1.039;1.427;2.466;2.236;1.057;1.188;2.245;3.084;2.354;1.85;11;1.33;
llama-3-8b-tp2;20480;1024;16384;15;51;1.104;1.453;2.557;2.288;1.123;1.187;2.31;3.062;2.451;1.858;11;1.38;
llama-3-8b-tp2;20480;1024;17408;16;51;1.153;1.451;2.604;2.34;1.198;1.188;2.386;3.123;2.529;1.958;11;1.33;
llama-3-8b-tp2;20480;1024;18432;17;51;1.218;1.442;2.66;2.367;1.259;1.189;2.448;3.197;2.633;1.939;11;1.37;
llama-3-8b-tp2;20480;1024;19456;18;51;1.281;1.448;2.729;2.435;1.331;1.189;2.52;3.272;2.737;2.036;11;1.34;
llama-3-8b-tp2;20480;1024;20480;19;51;1.344;1.443;2.787;2.484;1.396;1.198;2.594;3.345;2.814;2.134;11;1.31;

llama-3-8b-tp2;4096;2048;2048;0;233;0.177;1.3;1.477;1.457;0.197;1.119;1.316;1.561;1.393;1.219;11;1.21;
llama-3-8b-tp2;4096;2048;4096;1;233;0.534;1.301;1.835;1.616;0.447;1.119;1.566;1.731;1.563;1.276;9;1.44;
llama-3-8b-tp2;4096;2048;2048;0;246;0.206;1.368;1.574;1.53;0.192;1.157;1.349;1.599;1.462;1.28;11;1.23;
llama-3-8b-tp2;4096;2048;4096;1;246;0.516;1.353;1.869;1.716;0.451;1.157;1.608;1.819;1.626;1.357;9;1.38;
llama-3-8b-tp2;4096;2048;2048;0;259;0.212;1.442;1.654;1.636;0.194;1.209;1.403;1.705;1.505;1.333;11;1.24;
llama-3-8b-tp2;4096;2048;4096;1;259;0.542;1.445;1.987;1.772;0.45;1.209;1.659;1.897;1.694;1.392;9;1.43;
llama-3-8b-tp2;8192;2048;2048;0;116;0.23;1.295;1.525;1.471;0.192;1.2;1.392;2.037;1.386;1.216;9;1.25;
llama-3-8b-tp2;8192;2048;4096;1;116;0.522;1.308;1.83;1.655;0.449;1.202;1.651;2.182;1.544;1.374;9;1.33;
llama-3-8b-tp2;8192;2048;6144;2;116;0.733;1.297;2.03;1.851;0.647;1.202;1.849;2.402;1.749;1.494;15;1.36;
llama-3-8b-tp2;8192;2048;8192;3;116;0.926;1.298;2.224;2.056;0.868;1.201;2.069;2.614;1.956;1.682;11;1.32;
llama-3-8b-tp2;8192;2048;2048;0;122;0.205;1.355;1.56;1.608;0.195;1.229;1.424;2.083;1.441;1.27;9;1.23;
llama-3-8b-tp2;8192;2048;4096;1;122;0.512;1.349;1.861;1.708;0.452;1.229;1.681;2.262;1.605;1.431;9;1.3;
llama-3-8b-tp2;8192;2048;6144;2;122;0.72;1.356;2.076;1.916;0.644;1.23;1.874;2.5;1.868;1.523;11;1.36;
llama-3-8b-tp2;8192;2048;8192;3;122;0.932;1.365;2.297;2.122;0.867;1.228;2.095;2.659;2.03;1.715;11;1.34;
llama-3-8b-tp2;8192;2048;2048;0;129;0.199;1.485;1.684;1.705;0.191;1.247;1.438;2.165;1.505;1.339;15;1.26;
llama-3-8b-tp2;8192;2048;4096;1;129;0.538;1.427;1.965;1.829;0.445;1.249;1.694;2.375;1.669;1.53;9;1.28;
llama-3-8b-tp2;8192;2048;6144;2;129;0.711;1.446;2.157;2.005;0.65;1.248;1.898;2.611;1.913;1.636;9;1.32;
llama-3-8b-tp2;8192;2048;8192;3;129;0.908;1.444;2.352;2.186;0.87;1.249;2.119;2.791;2.107;1.742;9;1.35;
llama-3-8b-tp2;12288;2048;2048;0;77;0.201;1.304;1.505;1.48;0.195;1.137;1.332;1.992;1.384;1.295;9;1.16;
llama-3-8b-tp2;12288;2048;4096;1;77;0.517;1.275;1.792;1.649;0.448;1.136;1.584;2.244;1.521;1.425;15;1.26;
llama-3-8b-tp2;12288;2048;6144;2;77;0.71;1.275;1.985;1.862;0.646;1.136;1.782;2.477;1.775;1.552;11;1.28;
llama-3-8b-tp2;12288;2048;8192;3;77;0.919;1.276;2.195;2.077;0.867;1.136;2.003;2.65;1.946;1.695;15;1.29;
llama-3-8b-tp2;12288;2048;10240;4;77;1.1;1.31;2.41;2.331;1.088;1.137;2.225;2.795;2.221;1.864;15;1.29;
llama-3-8b-tp2;12288;2048;12288;5;77;1.308;1.336;2.644;2.528;1.309;1.138;2.447;3.051;2.545;2.027;9;1.3;
llama-3-8b-tp2;12288;2048;2048;0;81;0.181;1.346;1.527;1.527;0.192;1.17;1.362;2.196;1.453;1.33;9;1.15;
llama-3-8b-tp2;12288;2048;4096;1;81;0.537;1.321;1.858;1.722;0.448;1.17;1.618;2.388;1.646;1.479;11;1.26;
llama-3-8b-tp2;12288;2048;6144;2;81;0.715;1.325;2.04;1.919;0.649;1.171;1.82;2.563;1.847;1.595;11;1.28;
llama-3-8b-tp2;12288;2048;8192;3;81;0.912;1.339;2.251;2.141;0.872;1.171;2.043;2.684;2.062;1.729;11;1.3;
llama-3-8b-tp2;12288;2048;10240;4;81;1.116;1.376;2.492;2.371;1.089;1.172;2.261;2.892;2.288;1.924;11;1.3;
llama-3-8b-tp2;12288;2048;12288;5;81;1.317;1.389;2.706;2.572;1.305;1.173;2.478;3.122;2.6;2.088;9;1.3;
llama-3-8b-tp2;12288;2048;2048;0;86;0.193;1.499;1.692;1.754;0.184;1.224;1.408;2.23;1.563;1.384;9;1.22;
llama-3-8b-tp2;12288;2048;4096;1;86;0.5;1.465;1.965;1.823;0.445;1.223;1.668;2.459;1.762;1.483;11;1.33;
llama-3-8b-tp2;12288;2048;6144;2;86;0.711;1.472;2.183;2.009;0.644;1.224;1.868;2.645;1.971;1.587;11;1.38;
llama-3-8b-tp2;12288;2048;8192;3;86;0.914;1.481;2.395;2.2;0.864;1.224;2.088;2.808;2.11;1.792;11;1.34;
llama-3-8b-tp2;12288;2048;10240;4;86;1.127;1.502;2.629;2.365;1.088;1.225;2.313;3.038;2.351;1.958;9;1.34;
llama-3-8b-tp2;12288;2048;12288;5;86;1.321;1.458;2.779;2.58;1.306;1.229;2.535;3.18;2.617;2.112;9;1.32;
llama-3-8b-tp2;16384;2048;2048;0;57;0.192;1.457;1.649;1.645;0.18;1.341;1.521;2.146;1.495;1.379;11;1.2;
llama-3-8b-tp2;16384;2048;4096;1;57;0.466;1.477;1.943;1.714;0.447;1.355;1.802;2.376;1.638;1.539;15;1.26;
llama-3-8b-tp2;16384;2048;6144;2;57;0.671;1.471;2.142;1.829;0.648;1.355;2.003;2.594;1.789;1.697;15;1.26;
llama-3-8b-tp2;16384;2048;8192;3;57;0.881;1.45;2.331;2.013;0.871;1.352;2.223;2.705;1.976;1.851;15;1.26;
llama-3-8b-tp2;16384;2048;10240;4;57;1.09;1.491;2.581;2.194;1.091;1.355;2.446;2.879;2.3;1.972;15;1.31;
llama-3-8b-tp2;16384;2048;12288;5;57;1.301;1.482;2.783;2.341;1.31;1.352;2.662;3.02;2.573;2.106;15;1.32;
llama-3-8b-tp2;16384;2048;14336;6;57;1.506;1.434;2.94;2.532;1.534;1.355;2.889;3.231;2.887;2.254;9;1.3;
llama-3-8b-tp2;16384;2048;16384;7;57;1.719;1.475;3.194;2.673;1.755;1.352;3.107;3.416;3.149;2.409;9;1.33;
llama-3-8b-tp2;16384;2048;2048;0;60;0.172;1.548;1.72;1.671;0.185;1.393;1.578;2.198;1.516;1.412;15;1.22;
llama-3-8b-tp2;16384;2048;4096;1;60;0.477;1.55;2.027;1.825;0.441;1.391;1.832;2.265;1.657;1.58;15;1.28;
llama-3-8b-tp2;16384;2048;6144;2;60;0.672;1.554;2.226;1.942;0.647;1.393;2.04;2.764;1.869;1.728;15;1.29;
llama-3-8b-tp2;16384;2048;8192;3;60;0.889;1.537;2.426;2.117;0.873;1.394;2.267;2.648;2.035;1.891;15;1.28;
llama-3-8b-tp2;16384;2048;10240;4;60;1.099;1.559;2.658;2.259;1.093;1.392;2.485;3.127;2.353;2.011;15;1.32;
llama-3-8b-tp2;16384;2048;12288;5;60;1.301;1.559;2.86;2.383;1.31;1.391;2.701;3.132;2.63;2.145;15;1.33;
llama-3-8b-tp2;16384;2048;14336;6;60;1.513;1.558;3.071;2.548;1.538;1.394;2.932;3.321;2.936;2.288;9;1.34;
llama-3-8b-tp2;16384;2048;16384;7;60;1.718;1.563;3.281;2.729;1.759;1.392;3.151;3.482;3.212;2.444;15;1.34;
llama-3-8b-tp2;16384;2048;2048;0;64;0.174;1.567;1.741;1.694;0.189;1.425;1.614;2.248;1.568;1.476;15;1.18;
llama-3-8b-tp2;16384;2048;4096;1;64;0.497;1.555;2.052;1.877;0.447;1.422;1.869;2.476;1.747;1.662;11;1.23;
llama-3-8b-tp2;16384;2048;6144;2;64;0.681;1.576;2.257;2.041;0.648;1.417;2.065;2.77;1.944;1.806;9;1.25;
llama-3-8b-tp2;16384;2048;8192;3;64;0.901;1.57;2.471;2.189;0.876;1.424;2.3;2.864;2.189;1.964;9;1.26;
llama-3-8b-tp2;16384;2048;10240;4;64;1.115;1.566;2.681;2.374;1.09;1.426;2.516;3.211;2.412;2.086;9;1.29;
llama-3-8b-tp2;16384;2048;12288;5;64;1.307;1.564;2.871;2.517;1.31;1.429;2.739;3.412;2.663;2.19;9;1.31;
llama-3-8b-tp2;16384;2048;14336;6;64;1.509;1.57;3.079;2.697;1.533;1.427;2.96;3.39;2.959;2.351;9;1.31;
llama-3-8b-tp2;16384;2048;16384;7;64;1.729;1.574;3.303;2.834;1.757;1.426;3.183;3.549;3.24;2.494;9;1.32;
llama-3-8b-tp2;20480;2048;2048;0;45;0.179;1.186;1.365;1.426;0.222;1.066;1.288;2.01;1.363;1.291;9;1.06;
llama-3-8b-tp2;20480;2048;4096;1;45;0.518;1.163;1.681;1.655;0.452;1.066;1.518;2.333;1.518;1.433;15;1.17;
llama-3-8b-tp2;20480;2048;6144;2;45;0.702;1.222;1.924;1.794;0.648;1.066;1.714;2.666;1.763;1.572;15;1.22;
llama-3-8b-tp2;20480;2048;8192;3;45;0.891;1.188;2.079;2.074;0.877;1.066;1.943;2.909;1.985;1.759;15;1.18;
llama-3-8b-tp2;20480;2048;10240;4;45;1.093;1.211;2.304;2.293;1.088;1.066;2.154;2.934;2.244;1.987;15;1.16;
llama-3-8b-tp2;20480;2048;12288;5;45;1.312;1.199;2.511;2.496;1.31;1.067;2.377;3.188;2.545;2.172;9;1.16;
llama-3-8b-tp2;20480;2048;14336;6;45;1.504;1.234;2.738;2.687;1.532;1.067;2.599;3.344;2.806;2.342;9;1.17;
llama-3-8b-tp2;20480;2048;16384;7;45;1.717;1.191;2.908;2.874;1.75;1.067;2.817;3.556;3.091;2.56;9;1.14;
llama-3-8b-tp2;20480;2048;18432;8;45;1.925;1.213;3.138;3.012;1.98;1.067;3.047;3.76;3.348;2.775;15;1.13;
llama-3-8b-tp2;20480;2048;20480;9;45;2.132;1.185;3.317;3.262;2.197;1.067;3.264;3.999;3.634;2.977;9;1.11;
llama-3-8b-tp2;20480;2048;2048;0;48;0.171;1.325;1.496;1.529;0.192;1.125;1.317;2.094;1.484;1.385;9;1.08;
llama-3-8b-tp2;20480;2048;4096;1;48;0.516;1.349;1.865;1.715;0.45;1.126;1.576;2.443;1.621;1.504;15;1.24;
llama-3-8b-tp2;20480;2048;6144;2;48;0.734;1.341;2.075;1.895;0.65;1.126;1.776;2.731;1.863;1.639;15;1.27;
llama-3-8b-tp2;20480;2048;8192;3;48;0.89;1.331;2.221;2.132;0.882;1.125;2.007;2.737;2.059;1.845;15;1.2;
llama-3-8b-tp2;20480;2048;10240;4;48;1.102;1.333;2.435;2.304;1.093;1.126;2.219;3.249;2.338;2.047;15;1.19;
llama-3-8b-tp2;20480;2048;12288;5;48;1.311;1.344;2.655;2.452;1.311;1.126;2.437;3.256;2.607;2.247;9;1.18;
llama-3-8b-tp2;20480;2048;14336;6;48;1.503;1.375;2.878;2.669;1.54;1.125;2.665;3.408;2.845;2.431;9;1.18;
llama-3-8b-tp2;20480;2048;16384;7;48;1.715;1.37;3.085;2.836;1.76;1.126;2.886;3.639;3.131;2.607;9;1.18;
llama-3-8b-tp2;20480;2048;18432;8;48;1.928;1.343;3.271;3.044;1.978;1.125;3.103;3.841;3.395;2.812;9;1.16;
llama-3-8b-tp2;20480;2048;20480;9;48;2.136;1.326;3.462;3.228;2.205;1.125;3.33;4.061;3.698;3.029;15;1.14;
llama-3-8b-tp2;20480;2048;2048;0;51;0.173;1.427;1.6;1.675;0.187;1.188;1.375;2.215;1.491;1.457;15;1.1;
llama-3-8b-tp2;20480;2048;4096;1;51;0.516;1.445;1.961;1.777;0.448;1.187;1.635;2.52;1.715;1.587;15;1.24;
llama-3-8b-tp2;20480;2048;6144;2;51;0.693;1.438;2.131;1.986;0.658;1.188;1.846;2.796;1.918;1.734;15;1.23;
llama-3-8b-tp2;20480;2048;8192;3;51;0.904;1.459;2.363;2.226;0.876;1.187;2.063;2.947;2.121;1.95;15;1.21;
llama-3-8b-tp2;20480;2048;10240;4;51;1.135;1.451;2.586;2.378;1.089;1.188;2.277;3.352;2.378;2.159;15;1.2;
llama-3-8b-tp2;20480;2048;12288;5;51;1.315;1.443;2.758;2.554;1.316;1.188;2.504;3.368;2.648;2.325;9;1.19;
llama-3-8b-tp2;20480;2048;14336;6;51;1.51;1.452;2.962;2.696;1.535;1.189;2.724;3.482;2.9;2.54;9;1.17;
llama-3-8b-tp2;20480;2048;16384;7;51;1.722;1.463;3.185;2.887;1.759;1.187;2.946;3.727;3.176;2.68;9;1.19;
llama-3-8b-tp2;20480;2048;18432;8;51;1.927;1.463;3.39;3.066;1.98;1.187;3.167;3.902;3.464;2.873;9;1.18;
llama-3-8b-tp2;20480;2048;20480;9;51;2.141;1.449;3.59;3.266;2.197;1.188;3.385;4.146;3.771;3.094;15;1.16;

llama-3-8b-tp4;4096;512;512;0;492;0.034;1.285;1.319;1.355;0.031;1.146;1.177;1.167;1.397;1.254;11;1.05;
llama-3-8b-tp4;4096;512;1024;1;492;0.055;1.322;1.377;1.336;0.04;1.148;1.188;1.177;1.409;1.254;11;1.1;
llama-3-8b-tp4;4096;512;1536;2;492;0.063;1.301;1.364;1.352;0.042;1.146;1.188;1.19;1.405;1.247;11;1.09;
llama-3-8b-tp4;4096;512;2048;3;492;0.076;1.31;1.386;1.357;0.054;1.146;1.2;1.203;1.431;1.245;11;1.11;
llama-3-8b-tp4;4096;512;2560;4;492;0.079;1.308;1.387;1.354;0.059;1.146;1.205;1.214;1.43;1.247;11;1.11;
llama-3-8b-tp4;4096;512;3072;5;492;0.089;1.298;1.387;1.375;0.063;1.146;1.209;1.219;1.437;1.246;11;1.11;
llama-3-8b-tp4;4096;512;3584;6;492;0.107;1.294;1.401;1.376;0.074;1.145;1.219;1.223;1.452;1.248;11;1.12;
llama-3-8b-tp4;4096;512;4096;7;492;0.114;1.287;1.401;1.38;0.08;1.145;1.225;1.231;1.454;1.249;11;1.12;
llama-3-8b-tp4;4096;512;512;0;519;0.046;1.444;1.49;1.421;0.029;1.198;1.227;1.216;1.477;1.29;11;1.16;
llama-3-8b-tp4;4096;512;1024;1;519;0.058;1.409;1.467;1.414;0.039;1.197;1.236;1.231;1.473;1.287;15;1.14;
llama-3-8b-tp4;4096;512;1536;2;519;0.066;1.39;1.456;1.422;0.042;1.197;1.239;1.245;1.499;1.29;11;1.13;
llama-3-8b-tp4;4096;512;2048;3;519;0.075;1.359;1.434;1.433;0.054;1.197;1.251;1.262;1.475;1.279;11;1.12;
llama-3-8b-tp4;4096;512;2560;4;519;0.088;1.381;1.469;1.429;0.059;1.197;1.256;1.277;1.494;1.281;11;1.15;
llama-3-8b-tp4;4096;512;3072;5;519;0.094;1.379;1.473;1.447;0.064;1.196;1.26;1.283;1.478;1.284;11;1.15;
llama-3-8b-tp4;4096;512;3584;6;519;0.108;1.361;1.469;1.451;0.076;1.197;1.273;1.293;1.486;1.282;11;1.15;
llama-3-8b-tp4;4096;512;4096;7;519;0.106;1.377;1.483;1.465;0.08;1.197;1.277;1.299;1.497;1.281;11;1.16;
llama-3-8b-tp4;4096;512;512;0;547;0.047;1.487;1.534;1.5;0.033;1.314;1.347;1.311;1.537;1.33;11;1.15;
llama-3-8b-tp4;4096;512;1024;1;547;0.055;1.46;1.515;1.493;0.04;1.313;1.353;1.306;1.529;1.329;11;1.14;
llama-3-8b-tp4;4096;512;1536;2;547;0.056;1.43;1.486;1.495;0.042;1.313;1.355;1.302;1.542;1.328;11;1.12;
llama-3-8b-tp4;4096;512;2048;3;547;0.077;1.434;1.511;1.489;0.053;1.313;1.366;1.309;1.486;1.332;11;1.13;
llama-3-8b-tp4;4096;512;2560;4;547;0.082;1.447;1.529;1.503;0.058;1.313;1.371;1.324;1.575;1.33;11;1.15;
llama-3-8b-tp4;4096;512;3072;5;547;0.088;1.421;1.509;1.526;0.064;1.312;1.376;1.34;1.557;1.331;11;1.13;
llama-3-8b-tp4;4096;512;3584;6;547;0.105;1.437;1.542;1.508;0.073;1.312;1.385;1.363;1.543;1.334;11;1.16;
llama-3-8b-tp4;4096;512;4096;7;547;0.111;1.422;1.533;1.506;0.079;1.313;1.392;1.381;1.545;1.334;11;1.15;
llama-3-8b-tp4;8192;512;512;0;245;0.046;1.32;1.366;1.337;0.032;1.229;1.261;1.234;1.433;1.182;9;1.16;
llama-3-8b-tp4;8192;512;1024;1;245;0.052;1.319;1.371;1.345;0.039;1.225;1.264;1.239;1.43;1.185;9;1.16;
llama-3-8b-tp4;8192;512;1536;2;245;0.064;1.296;1.36;1.343;0.041;1.226;1.267;1.247;1.431;1.185;9;1.15;
llama-3-8b-tp4;8192;512;2048;3;245;0.079;1.306;1.385;1.347;0.052;1.227;1.279;1.257;1.435;1.187;9;1.17;
llama-3-8b-tp4;8192;512;2560;4;245;0.086;1.3;1.386;1.344;0.058;1.227;1.285;1.265;1.438;1.188;9;1.17;
llama-3-8b-tp4;8192;512;3072;5;245;0.094;1.299;1.393;1.358;0.063;1.226;1.289;1.269;1.448;1.189;9;1.17;
llama-3-8b-tp4;8192;512;3584;6;245;0.107;1.298;1.405;1.376;0.074;1.225;1.299;1.279;1.46;1.191;9;1.18;
llama-3-8b-tp4;8192;512;4096;7;245;0.105;1.29;1.395;1.373;0.08;1.224;1.304;1.287;1.453;1.192;9;1.17;
llama-3-8b-tp4;8192;512;4608;8;245;0.117;1.304;1.421;1.378;0.084;1.226;1.31;1.293;1.452;1.191;9;1.19;
llama-3-8b-tp4;8192;512;5120;9;245;0.133;1.298;1.431;1.381;0.094;1.226;1.32;1.302;1.467;1.192;9;1.2;
llama-3-8b-tp4;8192;512;5632;10;245;0.145;1.295;1.44;1.392;0.1;1.225;1.325;1.312;1.475;1.194;9;1.21;
llama-3-8b-tp4;8192;512;6144;11;245;0.147;1.304;1.451;1.392;0.104;1.224;1.328;1.317;1.473;1.195;15;1.21;
llama-3-8b-tp4;8192;512;6656;12;245;0.158;1.285;1.443;1.402;0.115;1.224;1.339;1.325;1.47;1.197;15;1.21;
llama-3-8b-tp4;8192;512;7168;13;245;0.157;1.274;1.431;1.408;0.124;1.225;1.349;1.332;1.473;1.198;15;1.19;
llama-3-8b-tp4;8192;512;7680;14;245;0.161;1.272;1.433;1.41;0.126;1.225;1.351;1.337;1.506;1.199;15;1.2;
llama-3-8b-tp4;8192;512;8192;15;245;0.164;1.271;1.435;1.424;0.133;1.224;1.357;1.343;1.472;1.2;15;1.2;
llama-3-8b-tp4;8192;512;512;0;259;0.045;1.43;1.475;1.422;0.029;1.244;1.273;1.26;1.477;1.244;9;1.19;
llama-3-8b-tp4;8192;512;1024;1;259;0.053;1.398;1.451;1.391;0.04;1.244;1.284;1.268;1.468;1.243;11;1.17;
llama-3-8b-tp4;8192;512;1536;2;259;0.06;1.395;1.455;1.401;0.041;1.244;1.285;1.278;1.459;1.243;15;1.17;
llama-3-8b-tp4;8192;512;2048;3;259;0.073;1.416;1.489;1.405;0.053;1.245;1.298;1.29;1.478;1.244;15;1.2;
llama-3-8b-tp4;8192;512;2560;4;259;0.087;1.399;1.486;1.414;0.058;1.243;1.301;1.298;1.467;1.246;11;1.19;
llama-3-8b-tp4;8192;512;3072;5;259;0.094;1.389;1.483;1.425;0.063;1.244;1.307;1.308;1.486;1.244;15;1.19;
llama-3-8b-tp4;8192;512;3584;6;259;0.108;1.4;1.508;1.431;0.074;1.245;1.319;1.317;1.482;1.248;15;1.21;
llama-3-8b-tp4;8192;512;4096;7;259;0.105;1.394;1.499;1.443;0.079;1.241;1.32;1.327;1.475;1.247;9;1.2;
llama-3-8b-tp4;8192;512;4608;8;259;0.121;1.394;1.515;1.443;0.084;1.245;1.329;1.338;1.488;1.25;15;1.21;
llama-3-8b-tp4;8192;512;5120;9;259;0.136;1.4;1.536;1.448;0.096;1.244;1.34;1.348;1.509;1.251;11;1.23;
llama-3-8b-tp4;8192;512;5632;10;259;0.139;1.392;1.531;1.456;0.098;1.243;1.341;1.356;1.506;1.252;15;1.22;
llama-3-8b-tp4;8192;512;6144;11;259;0.133;1.378;1.511;1.453;0.107;1.244;1.351;1.364;1.501;1.252;9;1.21;
llama-3-8b-tp4;8192;512;6656;12;259;0.159;1.393;1.552;1.456;0.114;1.243;1.357;1.375;1.503;1.255;9;1.24;
llama-3-8b-tp4;8192;512;7168;13;259;0.162;1.384;1.546;1.464;0.121;1.241;1.362;1.379;1.527;1.253;9;1.23;
llama-3-8b-tp4;8192;512;7680;14;259;0.184;1.391;1.575;1.469;0.125;1.243;1.368;1.385;1.528;1.255;15;1.25;
llama-3-8b-tp4;8192;512;8192;15;259;0.175;1.376;1.551;1.488;0.138;1.242;1.38;1.393;1.519;1.259;11;1.23;
llama-3-8b-tp4;8192;512;512;0;273;0.047;1.51;1.557;1.478;0.032;1.279;1.311;1.298;1.553;1.3;9;1.2;
llama-3-8b-tp4;8192;512;1024;1;273;0.047;1.459;1.506;1.467;0.04;1.28;1.32;1.314;1.543;1.299;9;1.16;
llama-3-8b-tp4;8192;512;1536;2;273;0.053;1.42;1.473;1.494;0.042;1.28;1.322;1.326;1.565;1.301;9;1.13;
llama-3-8b-tp4;8192;512;2048;3;273;0.067;1.427;1.494;1.503;0.053;1.28;1.333;1.336;1.562;1.303;9;1.15;
llama-3-8b-tp4;8192;512;2560;4;273;0.074;1.434;1.508;1.486;0.059;1.28;1.339;1.348;1.558;1.303;9;1.16;
llama-3-8b-tp4;8192;512;3072;5;273;0.078;1.44;1.518;1.496;0.063;1.279;1.342;1.36;1.57;1.304;9;1.16;
llama-3-8b-tp4;8192;512;3584;6;273;0.091;1.432;1.523;1.512;0.074;1.279;1.353;1.377;1.559;1.305;9;1.17;
llama-3-8b-tp4;8192;512;4096;7;273;0.094;1.423;1.517;1.511;0.079;1.281;1.36;1.39;1.571;1.305;9;1.16;
llama-3-8b-tp4;8192;512;4608;8;273;0.1;1.416;1.516;1.533;0.085;1.279;1.364;1.398;1.57;1.307;9;1.16;
llama-3-8b-tp4;8192;512;5120;9;273;0.113;1.427;1.54;1.518;0.094;1.281;1.375;1.407;1.581;1.307;15;1.18;
llama-3-8b-tp4;8192;512;5632;10;273;0.121;1.435;1.556;1.519;0.101;1.279;1.38;1.419;1.568;1.308;15;1.19;
llama-3-8b-tp4;8192;512;6144;11;273;0.123;1.431;1.554;1.526;0.106;1.279;1.385;1.427;1.566;1.31;15;1.19;
llama-3-8b-tp4;8192;512;6656;12;273;0.131;1.424;1.555;1.551;0.114;1.278;1.392;1.436;1.571;1.309;9;1.19;
llama-3-8b-tp4;8192;512;7168;13;273;0.136;1.416;1.552;1.549;0.122;1.279;1.401;1.444;1.571;1.31;9;1.18;
llama-3-8b-tp4;8192;512;7680;14;273;0.142;1.428;1.57;1.539;0.127;1.279;1.406;1.445;1.589;1.313;15;1.2;
llama-3-8b-tp4;8192;512;8192;15;273;0.161;1.421;1.582;1.56;0.137;1.278;1.415;1.453;1.592;1.312;9;1.21;
llama-3-8b-tp4;12288;512;512;0;163;0.046;1.3;1.346;1.352;0.03;1.167;1.197;1.178;1.468;1.269;15;1.06;
llama-3-8b-tp4;12288;512;1024;1;163;0.044;1.279;1.323;1.35;0.039;1.17;1.209;1.187;1.467;1.275;15;1.04;
llama-3-8b-tp4;12288;512;1536;2;163;0.049;1.283;1.332;1.354;0.041;1.17;1.211;1.201;1.479;1.27;11;1.05;
llama-3-8b-tp4;12288;512;2048;3;163;0.059;1.287;1.346;1.356;0.052;1.168;1.22;1.21;1.482;1.271;11;1.06;
llama-3-8b-tp4;12288;512;2560;4;163;0.066;1.259;1.325;1.357;0.058;1.169;1.227;1.223;1.487;1.276;15;1.04;
llama-3-8b-tp4;12288;512;3072;5;163;0.072;1.266;1.338;1.362;0.062;1.17;1.232;1.236;1.491;1.274;15;1.05;
llama-3-8b-tp4;12288;512;3584;6;163;0.082;1.275;1.357;1.367;0.073;1.167;1.24;1.247;1.488;1.277;11;1.06;
llama-3-8b-tp4;12288;512;4096;7;163;0.089;1.26;1.349;1.377;0.079;1.168;1.247;1.253;1.494;1.282;15;1.05;
llama-3-8b-tp4;12288;512;4608;8;163;0.091;1.279;1.37;1.379;0.082;1.169;1.251;1.268;1.495;1.277;11;1.07;
llama-3-8b-tp4;12288;512;5120;9;163;0.104;1.265;1.369;1.386;0.094;1.166;1.26;1.272;1.497;1.277;11;1.07;
llama-3-8b-tp4;12288;512;5632;10;163;0.109;1.261;1.37;1.389;0.1;1.168;1.268;1.292;1.498;1.286;11;1.07;
llama-3-8b-tp4;12288;512;6144;11;163;0.116;1.259;1.375;1.401;0.102;1.168;1.27;1.292;1.499;1.281;11;1.07;
llama-3-8b-tp4;12288;512;6656;12;163;0.125;1.262;1.387;1.409;0.115;1.169;1.284;1.29;1.509;1.28;15;1.08;
llama-3-8b-tp4;12288;512;7168;13;163;0.132;1.267;1.399;1.409;0.119;1.168;1.287;1.297;1.509;1.285;11;1.09;
llama-3-8b-tp4;12288;512;7680;14;163;0.139;1.266;1.405;1.416;0.123;1.168;1.291;1.309;1.499;1.283;11;1.1;
llama-3-8b-tp4;12288;512;8192;15;163;0.149;1.263;1.412;1.418;0.133;1.167;1.3;1.314;1.509;1.284;15;1.1;
llama-3-8b-tp4;12288;512;8704;16;163;0.155;1.264;1.419;1.425;0.14;1.166;1.306;1.33;1.508;1.293;11;1.1;
llama-3-8b-tp4;12288;512;9216;17;163;0.156;1.263;1.419;1.437;0.144;1.167;1.311;1.334;1.511;1.289;11;1.1;
llama-3-8b-tp4;12288;512;9728;18;163;0.169;1.262;1.431;1.438;0.155;1.166;1.321;1.356;1.513;1.288;15;1.11;
llama-3-8b-tp4;12288;512;10240;19;163;0.171;1.263;1.434;1.449;0.159;1.167;1.326;1.362;1.517;1.293;11;1.11;
llama-3-8b-tp4;12288;512;10752;20;163;0.183;1.262;1.445;1.445;0.166;1.166;1.332;1.385;1.517;1.29;15;1.12;
llama-3-8b-tp4;12288;512;11264;21;163;0.192;1.259;1.451;1.464;0.173;1.166;1.339;1.389;1.514;1.291;11;1.12;
llama-3-8b-tp4;12288;512;11776;22;163;0.197;1.264;1.461;1.461;0.179;1.167;1.346;1.41;1.523;1.299;11;1.12;
llama-3-8b-tp4;12288;512;12288;23;163;0.201;1.259;1.46;1.472;0.185;1.167;1.352;1.423;1.527;1.292;11;1.13;
llama-3-8b-tp4;12288;512;512;0;172;0.037;1.424;1.461;1.428;0.029;1.213;1.242;1.224;1.496;1.324;11;1.1;
llama-3-8b-tp4;12288;512;1024;1;172;0.046;1.375;1.421;1.409;0.039;1.213;1.252;1.236;1.496;1.328;11;1.07;
llama-3-8b-tp4;12288;512;1536;2;172;0.051;1.393;1.444;1.441;0.041;1.214;1.255;1.249;1.496;1.325;15;1.09;
llama-3-8b-tp4;12288;512;2048;3;172;0.061;1.406;1.467;1.407;0.052;1.212;1.264;1.261;1.5;1.329;11;1.1;
llama-3-8b-tp4;12288;512;2560;4;172;0.067;1.374;1.441;1.429;0.057;1.214;1.271;1.273;1.506;1.332;11;1.08;
llama-3-8b-tp4;12288;512;3072;5;172;0.072;1.372;1.444;1.445;0.061;1.212;1.273;1.284;1.512;1.329;11;1.09;
llama-3-8b-tp4;12288;512;3584;6;172;0.084;1.367;1.451;1.434;0.073;1.213;1.286;1.294;1.51;1.332;11;1.09;
llama-3-8b-tp4;12288;512;4096;7;172;0.09;1.37;1.46;1.448;0.079;1.213;1.292;1.306;1.516;1.333;11;1.1;
llama-3-8b-tp4;12288;512;4608;8;172;0.094;1.356;1.45;1.455;0.083;1.213;1.296;1.319;1.516;1.333;11;1.09;
llama-3-8b-tp4;12288;512;5120;9;172;0.106;1.366;1.472;1.443;0.093;1.211;1.304;1.323;1.52;1.336;11;1.1;
llama-3-8b-tp4;12288;512;5632;10;172;0.112;1.362;1.474;1.451;0.101;1.213;1.314;1.333;1.526;1.336;11;1.1;
llama-3-8b-tp4;12288;512;6144;11;172;0.118;1.372;1.49;1.465;0.104;1.212;1.316;1.34;1.528;1.335;11;1.12;
llama-3-8b-tp4;12288;512;6656;12;172;0.13;1.376;1.506;1.463;0.113;1.211;1.324;1.341;1.523;1.337;11;1.13;
llama-3-8b-tp4;12288;512;7168;13;172;0.132;1.372;1.504;1.47;0.118;1.212;1.33;1.347;1.526;1.341;11;1.12;
llama-3-8b-tp4;12288;512;7680;14;172;0.139;1.364;1.503;1.482;0.124;1.212;1.336;1.356;1.533;1.338;11;1.12;
llama-3-8b-tp4;12288;512;8192;15;172;0.148;1.36;1.508;1.48;0.136;1.212;1.348;1.357;1.55;1.34;11;1.13;
llama-3-8b-tp4;12288;512;8704;16;172;0.152;1.383;1.535;1.481;0.14;1.211;1.351;1.37;1.55;1.345;11;1.14;
llama-3-8b-tp4;12288;512;9216;17;172;0.163;1.366;1.529;1.507;0.142;1.211;1.353;1.388;1.548;1.344;11;1.14;
llama-3-8b-tp4;12288;512;9728;18;172;0.173;1.355;1.528;1.501;0.156;1.211;1.367;1.403;1.553;1.345;11;1.14;
llama-3-8b-tp4;12288;512;10240;19;172;0.18;1.363;1.543;1.51;0.159;1.211;1.37;1.417;1.571;1.345;11;1.15;
llama-3-8b-tp4;12288;512;10752;20;172;0.185;1.366;1.551;1.509;0.165;1.212;1.377;1.427;1.57;1.349;11;1.15;
llama-3-8b-tp4;12288;512;11264;21;172;0.201;1.375;1.576;1.508;0.175;1.213;1.388;1.444;1.562;1.347;11;1.17;
llama-3-8b-tp4;12288;512;11776;22;172;0.209;1.368;1.577;1.515;0.18;1.211;1.391;1.461;1.556;1.353;11;1.17;
llama-3-8b-tp4;12288;512;12288;23;172;0.211;1.361;1.572;1.527;0.186;1.212;1.398;1.47;1.574;1.351;11;1.16;
llama-3-8b-tp4;12288;512;512;0;182;0.04;1.529;1.569;1.501;0.03;1.269;1.299;1.284;1.527;1.388;11;1.13;
llama-3-8b-tp4;12288;512;1024;1;182;0.046;1.496;1.542;1.504;0.039;1.268;1.307;1.295;1.536;1.387;11;1.11;
llama-3-8b-tp4;12288;512;1536;2;182;0.054;1.486;1.54;1.499;0.04;1.269;1.309;1.307;1.52;1.388;15;1.11;
llama-3-8b-tp4;12288;512;2048;3;182;0.063;1.473;1.536;1.539;0.051;1.269;1.32;1.318;1.542;1.39;11;1.11;
llama-3-8b-tp4;12288;512;2560;4;182;0.071;1.476;1.547;1.528;0.057;1.269;1.326;1.33;1.534;1.393;11;1.11;
llama-3-8b-tp4;12288;512;3072;5;182;0.073;1.485;1.558;1.515;0.062;1.268;1.33;1.338;1.546;1.389;11;1.12;
llama-3-8b-tp4;12288;512;3584;6;182;0.086;1.473;1.559;1.547;0.071;1.269;1.34;1.35;1.542;1.392;11;1.12;
llama-3-8b-tp4;12288;512;4096;7;182;0.093;1.466;1.559;1.539;0.077;1.269;1.346;1.357;1.557;1.392;11;1.12;
llama-3-8b-tp4;12288;512;4608;8;182;0.1;1.477;1.577;1.552;0.082;1.268;1.35;1.366;1.559;1.393;11;1.13;
llama-3-8b-tp4;12288;512;5120;9;182;0.117;1.489;1.606;1.546;0.094;1.268;1.362;1.37;1.555;1.394;11;1.15;
llama-3-8b-tp4;12288;512;5632;10;182;0.119;1.491;1.61;1.531;0.1;1.269;1.369;1.376;1.564;1.4;11;1.15;
llama-3-8b-tp4;12288;512;6144;11;182;0.129;1.476;1.605;1.565;0.101;1.268;1.369;1.381;1.569;1.396;11;1.15;
llama-3-8b-tp4;12288;512;6656;12;182;0.131;1.479;1.61;1.554;0.114;1.268;1.382;1.395;1.577;1.399;11;1.15;
llama-3-8b-tp4;12288;512;7168;13;182;0.136;1.476;1.612;1.567;0.117;1.268;1.385;1.403;1.602;1.401;11;1.15;
llama-3-8b-tp4;12288;512;7680;14;182;0.14;1.472;1.612;1.567;0.125;1.268;1.393;1.409;1.582;1.399;11;1.15;
llama-3-8b-tp4;12288;512;8192;15;182;0.153;1.457;1.61;1.563;0.136;1.269;1.405;1.42;1.584;1.403;11;1.15;
llama-3-8b-tp4;12288;512;8704;16;182;0.158;1.474;1.632;1.593;0.14;1.268;1.408;1.43;1.625;1.405;11;1.16;
llama-3-8b-tp4;12288;512;9216;17;182;0.167;1.48;1.647;1.58;0.144;1.268;1.412;1.447;1.595;1.405;11;1.17;
llama-3-8b-tp4;12288;512;9728;18;182;0.178;1.473;1.651;1.59;0.154;1.269;1.423;1.462;1.628;1.411;11;1.17;
llama-3-8b-tp4;12288;512;10240;19;182;0.191;1.475;1.666;1.603;0.159;1.268;1.427;1.477;1.622;1.412;11;1.18;
llama-3-8b-tp4;12288;512;10752;20;182;0.198;1.458;1.656;1.602;0.164;1.268;1.432;1.49;1.626;1.407;11;1.18;
llama-3-8b-tp4;12288;512;11264;21;182;0.193;1.463;1.656;1.617;0.176;1.268;1.444;1.504;1.624;1.415;11;1.17;
llama-3-8b-tp4;12288;512;11776;22;182;0.209;1.461;1.67;1.628;0.176;1.268;1.444;1.522;1.646;1.416;11;1.18;
llama-3-8b-tp4;12288;512;12288;23;182;0.214;1.448;1.662;1.608;0.184;1.267;1.451;1.535;1.606;1.413;9;1.18;
llama-3-8b-tp4;16384;512;512;0;122;0.041;1.491;1.532;1.617;0.032;1.396;1.428;1.496;1.433;1.342;15;1.14;
llama-3-8b-tp4;16384;512;1024;1;122;0.042;1.527;1.569;1.596;0.035;1.395;1.43;1.495;1.448;1.342;15;1.17;
llama-3-8b-tp4;16384;512;1536;2;122;0.05;1.513;1.563;1.596;0.036;1.392;1.428;1.511;1.444;1.342;15;1.16;
llama-3-8b-tp4;16384;512;2048;3;122;0.06;1.507;1.567;1.592;0.046;1.396;1.442;1.51;1.45;1.345;9;1.17;
llama-3-8b-tp4;16384;512;2560;4;122;0.066;1.524;1.59;1.594;0.052;1.394;1.446;1.511;1.459;1.347;15;1.18;
llama-3-8b-tp4;16384;512;3072;5;122;0.073;1.518;1.591;1.589;0.055;1.398;1.453;1.527;1.451;1.348;15;1.18;
llama-3-8b-tp4;16384;512;3584;6;122;0.083;1.526;1.609;1.589;0.065;1.398;1.463;1.528;1.462;1.346;15;1.2;
llama-3-8b-tp4;16384;512;4096;7;122;0.087;1.502;1.589;1.596;0.071;1.401;1.472;1.526;1.468;1.35;11;1.18;
llama-3-8b-tp4;16384;512;4608;8;122;0.095;1.514;1.609;1.603;0.075;1.396;1.471;1.534;1.467;1.351;9;1.19;
llama-3-8b-tp4;16384;512;5120;9;122;0.105;1.513;1.618;1.605;0.084;1.4;1.484;1.542;1.469;1.354;11;1.19;
llama-3-8b-tp4;16384;512;5632;10;122;0.111;1.514;1.625;1.611;0.089;1.396;1.485;1.55;1.474;1.351;11;1.2;
llama-3-8b-tp4;16384;512;6144;11;122;0.114;1.528;1.642;1.612;0.094;1.395;1.489;1.558;1.473;1.354;9;1.21;
llama-3-8b-tp4;16384;512;6656;12;122;0.122;1.524;1.646;1.607;0.103;1.391;1.494;1.568;1.478;1.351;11;1.22;
llama-3-8b-tp4;16384;512;7168;13;122;0.127;1.53;1.657;1.607;0.109;1.397;1.506;1.564;1.489;1.35;9;1.23;
llama-3-8b-tp4;16384;512;7680;14;122;0.134;1.531;1.665;1.615;0.113;1.398;1.511;1.581;1.491;1.357;9;1.23;
llama-3-8b-tp4;16384;512;8192;15;122;0.142;1.527;1.669;1.598;0.123;1.399;1.522;1.575;1.496;1.36;15;1.23;
llama-3-8b-tp4;16384;512;8704;16;122;0.153;1.525;1.678;1.606;0.128;1.396;1.524;1.583;1.503;1.357;9;1.24;
llama-3-8b-tp4;16384;512;9216;17;122;0.152;1.532;1.684;1.598;0.136;1.402;1.538;1.589;1.5;1.357;9;1.24;
llama-3-8b-tp4;16384;512;9728;18;122;0.164;1.533;1.697;1.56;0.147;1.401;1.548;1.59;1.513;1.361;11;1.25;
llama-3-8b-tp4;16384;512;10240;19;122;0.175;1.529;1.704;1.587;0.153;1.399;1.552;1.594;1.506;1.366;11;1.25;
llama-3-8b-tp4;16384;512;10752;20;122;0.174;1.523;1.697;1.583;0.155;1.399;1.554;1.612;1.513;1.363;9;1.25;
llama-3-8b-tp4;16384;512;11264;21;122;0.184;1.532;1.716;1.604;0.168;1.399;1.567;1.613;1.516;1.368;11;1.25;
llama-3-8b-tp4;16384;512;11776;22;122;0.191;1.528;1.719;1.585;0.172;1.4;1.572;1.62;1.52;1.367;15;1.26;
llama-3-8b-tp4;16384;512;12288;23;122;0.197;1.533;1.73;1.598;0.18;1.4;1.58;1.623;1.525;1.367;9;1.27;
llama-3-8b-tp4;16384;512;12800;24;122;0.21;1.525;1.735;1.603;0.187;1.403;1.59;1.649;1.53;1.368;9;1.27;
llama-3-8b-tp4;16384;512;13312;25;122;0.215;1.529;1.744;1.62;0.19;1.398;1.588;1.636;1.536;1.366;9;1.28;
llama-3-8b-tp4;16384;512;13824;26;122;0.219;1.522;1.741;1.602;0.192;1.398;1.59;1.654;1.541;1.374;9;1.27;
llama-3-8b-tp4;16384;512;14336;27;122;0.232;1.531;1.763;1.635;0.208;1.401;1.609;1.619;1.56;1.37;9;1.29;
llama-3-8b-tp4;16384;512;14848;28;122;0.24;1.53;1.77;1.625;0.208;1.397;1.605;1.661;1.547;1.376;9;1.29;
llama-3-8b-tp4;16384;512;15360;29;122;0.242;1.525;1.767;1.643;0.214;1.4;1.614;1.66;1.545;1.378;11;1.28;
llama-3-8b-tp4;16384;512;15872;30;122;0.251;1.533;1.784;1.62;0.23;1.396;1.626;1.601;1.546;1.381;11;1.29;
llama-3-8b-tp4;16384;512;16384;31;122;0.259;1.526;1.785;1.642;0.231;1.396;1.627;1.604;1.576;1.378;11;1.3;
llama-3-8b-tp4;16384;512;512;0;129;0.038;1.566;1.604;1.626;0.031;1.43;1.461;1.545;1.469;1.395;11;1.15;
llama-3-8b-tp4;16384;512;1024;1;129;0.045;1.552;1.597;1.639;0.035;1.43;1.465;1.529;1.471;1.396;11;1.14;
llama-3-8b-tp4;16384;512;1536;2;129;0.051;1.53;1.581;1.632;0.036;1.431;1.467;1.538;1.469;1.396;9;1.13;
llama-3-8b-tp4;16384;512;2048;3;129;0.061;1.557;1.618;1.615;0.048;1.433;1.481;1.545;1.485;1.393;9;1.16;
llama-3-8b-tp4;16384;512;2560;4;129;0.066;1.552;1.618;1.616;0.054;1.431;1.485;1.55;1.487;1.393;9;1.16;
llama-3-8b-tp4;16384;512;3072;5;129;0.072;1.546;1.618;1.614;0.057;1.429;1.486;1.555;1.483;1.402;11;1.15;
llama-3-8b-tp4;16384;512;3584;6;129;0.084;1.548;1.632;1.612;0.067;1.433;1.5;1.57;1.5;1.399;9;1.17;
llama-3-8b-tp4;16384;512;4096;7;129;0.088;1.564;1.652;1.625;0.074;1.431;1.505;1.562;1.491;1.405;9;1.18;
llama-3-8b-tp4;16384;512;4608;8;129;0.092;1.562;1.654;1.633;0.076;1.431;1.507;1.63;1.488;1.406;9;1.18;
llama-3-8b-tp4;16384;512;5120;9;129;0.106;1.548;1.654;1.633;0.093;1.434;1.527;1.599;1.512;1.405;9;1.18;
llama-3-8b-tp4;16384;512;5632;10;129;0.111;1.548;1.659;1.648;0.091;1.429;1.52;1.604;1.493;1.407;9;1.18;
llama-3-8b-tp4;16384;512;6144;11;129;0.116;1.561;1.677;1.645;0.099;1.432;1.531;1.586;1.53;1.396;9;1.2;
llama-3-8b-tp4;16384;512;6656;12;129;0.13;1.553;1.683;1.647;0.107;1.429;1.536;1.589;1.524;1.406;9;1.2;
llama-3-8b-tp4;16384;512;7168;13;129;0.133;1.555;1.688;1.648;0.113;1.43;1.543;1.619;1.532;1.395;9;1.21;
llama-3-8b-tp4;16384;512;7680;14;129;0.14;1.558;1.698;1.656;0.114;1.43;1.544;1.621;1.535;1.406;9;1.21;
llama-3-8b-tp4;16384;512;8192;15;129;0.15;1.544;1.694;1.666;0.125;1.43;1.555;1.62;1.524;1.408;9;1.2;
llama-3-8b-tp4;16384;512;8704;16;129;0.152;1.556;1.708;1.673;0.131;1.431;1.562;1.622;1.544;1.407;9;1.21;
llama-3-8b-tp4;16384;512;9216;17;129;0.162;1.556;1.718;1.672;0.136;1.432;1.568;1.631;1.543;1.409;9;1.22;
llama-3-8b-tp4;16384;512;9728;18;129;0.173;1.56;1.733;1.682;0.146;1.43;1.576;1.645;1.536;1.407;9;1.23;
llama-3-8b-tp4;16384;512;10240;19;129;0.176;1.555;1.731;1.688;0.152;1.429;1.581;1.648;1.553;1.416;9;1.22;
llama-3-8b-tp4;16384;512;10752;20;129;0.18;1.549;1.729;1.685;0.159;1.432;1.591;1.654;1.544;1.41;9;1.23;
llama-3-8b-tp4;16384;512;11264;21;129;0.191;1.552;1.743;1.695;0.167;1.433;1.6;1.679;1.564;1.41;9;1.24;
llama-3-8b-tp4;16384;512;11776;22;129;0.193;1.552;1.745;1.697;0.172;1.429;1.601;1.676;1.553;1.411;9;1.24;
llama-3-8b-tp4;16384;512;12288;23;129;0.207;1.564;1.771;1.703;0.174;1.429;1.603;1.664;1.589;1.421;9;1.25;
llama-3-8b-tp4;16384;512;12800;24;129;0.214;1.548;1.762;1.707;0.186;1.43;1.616;1.694;1.568;1.411;9;1.25;
llama-3-8b-tp4;16384;512;13312;25;129;0.218;1.557;1.775;1.713;0.196;1.431;1.627;1.675;1.593;1.418;9;1.25;
llama-3-8b-tp4;16384;512;13824;26;129;0.225;1.556;1.781;1.712;0.193;1.431;1.624;1.71;1.589;1.415;9;1.26;
llama-3-8b-tp4;16384;512;14336;27;129;0.235;1.554;1.789;1.715;0.209;1.429;1.638;1.694;1.579;1.414;9;1.27;
llama-3-8b-tp4;16384;512;14848;28;129;0.237;1.56;1.797;1.721;0.212;1.429;1.641;1.705;1.58;1.421;9;1.26;
llama-3-8b-tp4;16384;512;15360;29;129;0.249;1.559;1.808;1.735;0.218;1.431;1.649;1.703;1.579;1.432;9;1.26;
llama-3-8b-tp4;16384;512;15872;30;129;0.255;1.558;1.813;1.728;0.228;1.432;1.66;1.685;1.618;1.432;11;1.27;
llama-3-8b-tp4;16384;512;16384;31;129;0.271;1.56;1.831;1.725;0.234;1.432;1.666;1.683;1.606;1.438;11;1.27;
llama-3-8b-tp4;16384;512;512;0;136;0.038;1.552;1.59;1.655;0.029;1.449;1.478;1.607;1.488;1.455;15;1.09;
llama-3-8b-tp4;16384;512;1024;1;136;0.045;1.551;1.596;1.647;0.039;1.453;1.492;1.586;1.51;1.456;9;1.1;
llama-3-8b-tp4;16384;512;1536;2;136;0.053;1.576;1.629;1.657;0.038;1.449;1.487;1.617;1.501;1.46;15;1.12;
llama-3-8b-tp4;16384;512;2048;3;136;0.063;1.56;1.623;1.646;0.051;1.454;1.505;1.606;1.519;1.46;15;1.11;
llama-3-8b-tp4;16384;512;2560;4;136;0.068;1.553;1.621;1.649;0.055;1.451;1.506;1.643;1.51;1.464;11;1.11;
llama-3-8b-tp4;16384;512;3072;5;136;0.074;1.572;1.646;1.644;0.063;1.452;1.515;1.605;1.545;1.457;9;1.13;
llama-3-8b-tp4;16384;512;3584;6;136;0.086;1.558;1.644;1.648;0.072;1.448;1.52;1.655;1.531;1.461;9;1.13;
llama-3-8b-tp4;16384;512;4096;7;136;0.09;1.572;1.662;1.663;0.074;1.453;1.527;1.643;1.564;1.463;9;1.14;
llama-3-8b-tp4;16384;512;4608;8;136;0.098;1.564;1.662;1.661;0.08;1.452;1.532;1.655;1.54;1.465;9;1.13;
llama-3-8b-tp4;16384;512;5120;9;136;0.107;1.554;1.661;1.672;0.092;1.451;1.543;1.657;1.565;1.455;9;1.14;
llama-3-8b-tp4;16384;512;5632;10;136;0.117;1.581;1.698;1.676;0.097;1.449;1.546;1.656;1.562;1.459;9;1.16;
llama-3-8b-tp4;16384;512;6144;11;136;0.12;1.565;1.685;1.681;0.1;1.45;1.55;1.693;1.555;1.46;9;1.15;
llama-3-8b-tp4;16384;512;6656;12;136;0.13;1.565;1.695;1.681;0.114;1.451;1.565;1.69;1.562;1.466;9;1.16;
llama-3-8b-tp4;16384;512;7168;13;136;0.137;1.576;1.713;1.693;0.117;1.452;1.569;1.687;1.581;1.468;9;1.17;
llama-3-8b-tp4;16384;512;7680;14;136;0.145;1.537;1.682;1.696;0.121;1.448;1.569;1.697;1.562;1.469;9;1.14;
llama-3-8b-tp4;16384;512;8192;15;136;0.157;1.556;1.713;1.698;0.129;1.45;1.579;1.722;1.578;1.46;9;1.17;
llama-3-8b-tp4;16384;512;8704;16;136;0.158;1.567;1.725;1.706;0.137;1.452;1.589;1.716;1.565;1.466;9;1.18;
llama-3-8b-tp4;16384;512;9216;17;136;0.167;1.575;1.742;1.714;0.142;1.452;1.594;1.723;1.569;1.459;9;1.19;
llama-3-8b-tp4;16384;512;9728;18;136;0.172;1.569;1.741;1.718;0.152;1.452;1.604;1.71;1.598;1.464;9;1.19;
llama-3-8b-tp4;16384;512;10240;19;136;0.182;1.577;1.759;1.72;0.155;1.45;1.605;1.728;1.572;1.462;9;1.2;
llama-3-8b-tp4;16384;512;10752;20;136;0.182;1.57;1.752;1.724;0.162;1.453;1.615;1.732;1.606;1.466;9;1.2;
llama-3-8b-tp4;16384;512;11264;21;136;0.208;1.544;1.752;1.737;0.168;1.448;1.616;1.766;1.586;1.468;9;1.19;
llama-3-8b-tp4;16384;512;11776;22;136;0.199;1.575;1.774;1.747;0.179;1.451;1.63;1.732;1.629;1.471;9;1.21;
llama-3-8b-tp4;16384;512;12288;23;136;0.208;1.568;1.776;1.745;0.177;1.451;1.628;1.786;1.615;1.469;9;1.21;
llama-3-8b-tp4;16384;512;12800;24;136;0.22;1.569;1.789;1.751;0.191;1.453;1.644;1.753;1.597;1.468;9;1.22;
llama-3-8b-tp4;16384;512;13312;25;136;0.227;1.568;1.795;1.75;0.195;1.452;1.647;1.784;1.606;1.472;9;1.22;
llama-3-8b-tp4;16384;512;13824;26;136;0.231;1.572;1.803;1.76;0.203;1.454;1.657;1.766;1.636;1.472;9;1.22;
llama-3-8b-tp4;16384;512;14336;27;136;0.244;1.576;1.82;1.762;0.209;1.451;1.66;1.793;1.642;1.471;9;1.24;
llama-3-8b-tp4;16384;512;14848;28;136;0.256;1.567;1.823;1.761;0.219;1.452;1.671;1.792;1.633;1.474;9;1.24;
llama-3-8b-tp4;16384;512;15360;29;136;0.256;1.574;1.83;1.767;0.217;1.453;1.67;1.798;1.653;1.473;9;1.24;
llama-3-8b-tp4;16384;512;15872;30;136;0.266;1.567;1.833;1.781;0.23;1.453;1.683;1.805;1.636;1.471;9;1.25;
llama-3-8b-tp4;16384;512;16384;31;136;0.272;1.582;1.854;1.783;0.235;1.452;1.687;1.824;1.646;1.475;9;1.26;
llama-3-8b-tp4;20480;512;512;0;98;0.039;1.297;1.336;1.328;0.029;1.137;1.166;1.432;1.257;1.267;15;1.05;
llama-3-8b-tp4;20480;512;1024;1;98;0.042;1.27;1.312;1.269;0.042;1.137;1.179;1.461;1.269;1.272;15;1.03;
llama-3-8b-tp4;20480;512;1536;2;98;0.048;1.238;1.286;1.289;0.042;1.136;1.178;1.451;1.277;1.29;15;1.0;
llama-3-8b-tp4;20480;512;2048;3;98;0.057;1.241;1.298;1.298;0.055;1.139;1.194;1.471;1.273;1.297;15;1.0;
llama-3-8b-tp4;20480;512;2560;4;98;0.065;1.239;1.304;1.298;0.06;1.139;1.199;1.465;1.279;1.3;15;1.0;
llama-3-8b-tp4;20480;512;3072;5;98;0.069;1.244;1.313;1.315;0.064;1.138;1.202;1.462;1.289;1.305;15;1.01;
llama-3-8b-tp4;20480;512;3584;6;98;0.08;1.25;1.33;1.318;0.077;1.138;1.215;1.481;1.28;1.323;15;1.01;
llama-3-8b-tp4;20480;512;4096;7;98;0.085;1.248;1.333;1.294;0.082;1.139;1.221;1.485;1.289;1.311;15;1.02;
llama-3-8b-tp4;20480;512;4608;8;98;0.091;1.258;1.349;1.323;0.087;1.141;1.228;1.477;1.303;1.324;15;1.02;
llama-3-8b-tp4;20480;512;5120;9;98;0.102;1.251;1.353;1.371;0.098;1.137;1.235;1.49;1.293;1.324;15;1.02;
llama-3-8b-tp4;20480;512;5632;10;98;0.107;1.234;1.341;1.326;0.104;1.144;1.248;1.496;1.304;1.32;15;1.02;
llama-3-8b-tp4;20480;512;6144;11;98;0.112;1.244;1.356;1.323;0.108;1.138;1.246;1.5;1.315;1.319;15;1.03;
llama-3-8b-tp4;20480;512;6656;12;98;0.124;1.259;1.383;1.335;0.12;1.142;1.262;1.507;1.306;1.331;15;1.04;
llama-3-8b-tp4;20480;512;7168;13;98;0.129;1.237;1.366;1.368;0.124;1.142;1.266;1.523;1.315;1.322;15;1.03;
llama-3-8b-tp4;20480;512;7680;14;98;0.136;1.262;1.398;1.372;0.128;1.138;1.266;1.539;1.326;1.347;15;1.04;
llama-3-8b-tp4;20480;512;8192;15;98;0.145;1.222;1.367;1.383;0.142;1.138;1.28;1.558;1.316;1.349;15;1.01;
llama-3-8b-tp4;20480;512;8704;16;98;0.151;1.236;1.387;1.383;0.146;1.139;1.285;1.568;1.326;1.353;15;1.03;
llama-3-8b-tp4;20480;512;9216;17;98;0.153;1.251;1.404;1.359;0.148;1.142;1.29;1.586;1.337;1.333;15;1.05;
llama-3-8b-tp4;20480;512;9728;18;98;0.165;1.253;1.418;1.384;0.16;1.139;1.299;1.597;1.331;1.365;15;1.04;
llama-3-8b-tp4;20480;512;10240;19;98;0.172;1.246;1.418;1.382;0.167;1.137;1.304;1.612;1.34;1.352;15;1.05;
llama-3-8b-tp4;20480;512;10752;20;98;0.177;1.258;1.435;1.391;0.17;1.137;1.307;1.627;1.351;1.365;15;1.05;
llama-3-8b-tp4;20480;512;11264;21;98;0.186;1.244;1.43;1.399;0.181;1.138;1.319;1.653;1.34;1.374;15;1.04;
llama-3-8b-tp4;20480;512;11776;22;98;0.192;1.248;1.44;1.389;0.188;1.138;1.326;1.659;1.367;1.365;15;1.05;
llama-3-8b-tp4;20480;512;12288;23;98;0.207;1.236;1.443;1.404;0.191;1.137;1.328;1.682;1.372;1.369;15;1.05;
llama-3-8b-tp4;20480;512;12800;24;98;0.21;1.232;1.442;1.409;0.201;1.137;1.338;1.692;1.351;1.391;15;1.04;
llama-3-8b-tp4;20480;512;13312;25;98;0.213;1.228;1.441;1.434;0.208;1.138;1.346;1.713;1.373;1.372;15;1.05;
llama-3-8b-tp4;20480;512;13824;26;98;0.221;1.243;1.464;1.435;0.212;1.138;1.35;1.73;1.384;1.354;15;1.08;
llama-3-8b-tp4;20480;512;14336;27;98;0.234;1.236;1.47;1.432;0.225;1.138;1.363;1.751;1.375;1.386;15;1.06;
llama-3-8b-tp4;20480;512;14848;28;98;0.236;1.239;1.475;1.424;0.227;1.137;1.364;1.764;1.387;1.374;15;1.07;
llama-3-8b-tp4;20480;512;15360;29;98;0.241;1.251;1.492;1.439;0.23;1.137;1.367;1.779;1.402;1.379;15;1.08;
llama-3-8b-tp4;20480;512;15872;30;98;0.25;1.236;1.486;1.458;0.242;1.138;1.38;1.8;1.391;1.382;15;1.08;
llama-3-8b-tp4;20480;512;16384;31;98;0.262;1.246;1.508;1.456;0.248;1.139;1.387;1.808;1.399;1.396;9;1.08;
llama-3-8b-tp4;20480;512;16896;32;98;0.27;1.226;1.496;1.449;0.254;1.138;1.392;1.831;1.412;1.386;15;1.08;
llama-3-8b-tp4;20480;512;17408;33;98;0.274;1.254;1.528;1.447;0.261;1.138;1.399;1.838;1.407;1.414;15;1.08;
llama-3-8b-tp4;20480;512;17920;34;98;0.287;1.24;1.527;1.467;0.267;1.138;1.405;1.855;1.419;1.408;9;1.08;
llama-3-8b-tp4;20480;512;18432;35;98;0.29;1.244;1.534;1.465;0.271;1.136;1.407;1.869;1.435;1.411;15;1.09;
llama-3-8b-tp4;20480;512;18944;36;98;0.302;1.233;1.535;1.485;0.282;1.135;1.417;1.888;1.429;1.409;15;1.09;
llama-3-8b-tp4;20480;512;19456;37;98;0.307;1.239;1.546;1.492;0.286;1.138;1.424;1.893;1.435;1.421;9;1.09;
llama-3-8b-tp4;20480;512;19968;38;98;0.318;1.225;1.543;1.489;0.29;1.137;1.427;1.716;1.435;1.417;15;1.09;
llama-3-8b-tp4;20480;512;20480;39;98;0.314;1.228;1.542;1.498;0.301;1.139;1.44;1.705;1.456;1.416;15;1.09;
llama-3-8b-tp4;20480;512;512;0;103;0.038;1.378;1.416;1.408;0.03;1.197;1.227;1.444;1.314;1.318;15;1.07;
llama-3-8b-tp4;20480;512;1024;1;103;0.042;1.344;1.386;1.361;0.04;1.195;1.235;1.491;1.324;1.337;15;1.04;
llama-3-8b-tp4;20480;512;1536;2;103;0.048;1.331;1.379;1.368;0.041;1.203;1.244;1.491;1.317;1.344;15;1.03;
llama-3-8b-tp4;20480;512;2048;3;103;0.059;1.33;1.389;1.393;0.053;1.198;1.251;1.49;1.328;1.351;15;1.03;
llama-3-8b-tp4;20480;512;2560;4;103;0.064;1.338;1.402;1.374;0.059;1.204;1.263;1.509;1.333;1.343;15;1.04;
llama-3-8b-tp4;20480;512;3072;5;103;0.069;1.346;1.415;1.406;0.063;1.204;1.267;1.496;1.328;1.377;15;1.03;
llama-3-8b-tp4;20480;512;3584;6;103;0.08;1.321;1.401;1.395;0.074;1.202;1.276;1.514;1.335;1.37;15;1.02;
llama-3-8b-tp4;20480;512;4096;7;103;0.086;1.338;1.424;1.393;0.081;1.198;1.279;1.511;1.344;1.365;15;1.04;
llama-3-8b-tp4;20480;512;4608;8;103;0.093;1.335;1.428;1.382;0.085;1.202;1.287;1.516;1.336;1.368;15;1.04;
llama-3-8b-tp4;20480;512;5120;9;103;0.101;1.342;1.443;1.389;0.099;1.203;1.302;1.516;1.35;1.376;15;1.05;
llama-3-8b-tp4;20480;512;5632;10;103;0.11;1.334;1.444;1.406;0.107;1.198;1.305;1.521;1.355;1.376;15;1.05;
llama-3-8b-tp4;20480;512;6144;11;103;0.111;1.345;1.456;1.426;0.105;1.193;1.298;1.54;1.347;1.391;15;1.05;
llama-3-8b-tp4;20480;512;6656;12;103;0.127;1.336;1.463;1.411;0.119;1.199;1.318;1.554;1.36;1.39;15;1.05;
llama-3-8b-tp4;20480;512;7168;13;103;0.134;1.334;1.468;1.421;0.122;1.193;1.315;1.554;1.37;1.389;15;1.06;
llama-3-8b-tp4;20480;512;7680;14;103;0.137;1.342;1.479;1.445;0.128;1.192;1.32;1.575;1.365;1.39;15;1.06;
llama-3-8b-tp4;20480;512;8192;15;103;0.146;1.327;1.473;1.434;0.137;1.196;1.333;1.587;1.371;1.403;15;1.05;
llama-3-8b-tp4;20480;512;8704;16;103;0.156;1.341;1.497;1.438;0.145;1.195;1.34;1.603;1.384;1.396;15;1.07;
llama-3-8b-tp4;20480;512;9216;17;103;0.16;1.33;1.49;1.451;0.145;1.191;1.336;1.616;1.38;1.428;15;1.04;
llama-3-8b-tp4;20480;512;9728;18;103;0.169;1.325;1.494;1.478;0.159;1.192;1.351;1.637;1.388;1.421;15;1.05;
llama-3-8b-tp4;20480;512;10240;19;103;0.172;1.347;1.519;1.44;0.165;1.191;1.356;1.654;1.386;1.431;15;1.06;
llama-3-8b-tp4;20480;512;10752;20;103;0.184;1.342;1.526;1.459;0.17;1.193;1.363;1.67;1.385;1.432;15;1.07;
llama-3-8b-tp4;20480;512;11264;21;103;0.19;1.327;1.517;1.468;0.179;1.194;1.373;1.68;1.405;1.44;15;1.05;
llama-3-8b-tp4;20480;512;11776;22;103;0.197;1.329;1.526;1.469;0.182;1.192;1.374;1.7;1.402;1.444;15;1.06;
llama-3-8b-tp4;20480;512;12288;23;103;0.198;1.339;1.537;1.495;0.187;1.192;1.379;1.715;1.399;1.438;15;1.07;
llama-3-8b-tp4;20480;512;12800;24;103;0.215;1.331;1.546;1.491;0.197;1.193;1.39;1.729;1.418;1.444;15;1.07;
llama-3-8b-tp4;20480;512;13312;25;103;0.22;1.323;1.543;1.501;0.204;1.192;1.396;1.745;1.416;1.43;15;1.08;
llama-3-8b-tp4;20480;512;13824;26;103;0.225;1.338;1.563;1.512;0.205;1.192;1.397;1.764;1.408;1.469;15;1.06;
llama-3-8b-tp4;20480;512;14336;27;103;0.231;1.328;1.559;1.495;0.22;1.191;1.411;1.781;1.419;1.456;15;1.07;
llama-3-8b-tp4;20480;512;14848;28;103;0.24;1.34;1.58;1.499;0.226;1.192;1.418;1.791;1.435;1.46;15;1.08;
llama-3-8b-tp4;20480;512;15360;29;103;0.243;1.334;1.577;1.528;0.226;1.192;1.418;1.808;1.428;1.475;15;1.07;
llama-3-8b-tp4;20480;512;15872;30;103;0.257;1.356;1.613;1.516;0.238;1.192;1.43;1.825;1.436;1.467;15;1.1;
llama-3-8b-tp4;20480;512;16384;31;103;0.266;1.318;1.584;1.524;0.242;1.192;1.434;1.841;1.436;1.491;15;1.06;
llama-3-8b-tp4;20480;512;16896;32;103;0.262;1.342;1.604;1.523;0.249;1.191;1.44;1.865;1.444;1.454;15;1.1;
llama-3-8b-tp4;20480;512;17408;33;103;0.283;1.335;1.618;1.544;0.261;1.194;1.455;1.875;1.466;1.476;9;1.1;
llama-3-8b-tp4;20480;512;17920;34;103;0.292;1.331;1.623;1.541;0.265;1.191;1.456;1.894;1.459;1.458;15;1.11;
llama-3-8b-tp4;20480;512;18432;35;103;0.3;1.342;1.642;1.542;0.268;1.191;1.459;1.909;1.45;1.499;15;1.1;
llama-3-8b-tp4;20480;512;18944;36;103;0.301;1.34;1.641;1.538;0.281;1.191;1.472;1.919;1.463;1.493;15;1.1;
llama-3-8b-tp4;20480;512;19456;37;103;0.316;1.336;1.652;1.544;0.285;1.191;1.476;1.916;1.463;1.487;15;1.11;
llama-3-8b-tp4;20480;512;19968;38;103;0.323;1.335;1.658;1.551;0.289;1.192;1.481;1.745;1.477;1.513;15;1.1;
llama-3-8b-tp4;20480;512;20480;39;103;0.328;1.336;1.664;1.584;0.301;1.192;1.493;1.752;1.475;1.501;15;1.11;
llama-3-8b-tp4;20480;512;512;0;109;0.039;1.628;1.667;1.699;0.029;1.618;1.647;1.792;1.752;1.595;15;1.05;
llama-3-8b-tp4;20480;512;1024;1;109;0.039;1.609;1.648;1.7;0.037;1.614;1.651;1.795;1.754;1.576;15;1.05;
llama-3-8b-tp4;20480;512;1536;2;109;0.046;1.611;1.657;1.703;0.039;1.62;1.659;1.803;1.755;1.581;15;1.05;
llama-3-8b-tp4;20480;512;2048;3;109;0.054;1.621;1.675;1.702;0.049;1.617;1.666;1.8;1.768;1.593;15;1.05;
llama-3-8b-tp4;20480;512;2560;4;109;0.06;1.614;1.674;1.68;0.056;1.616;1.672;1.801;1.761;1.58;15;1.06;
llama-3-8b-tp4;20480;512;3072;5;109;0.065;1.612;1.677;1.694;0.06;1.613;1.673;1.814;1.769;1.579;11;1.06;
llama-3-8b-tp4;20480;512;3584;6;109;0.076;1.617;1.693;1.684;0.075;1.613;1.688;1.807;1.773;1.598;15;1.06;
llama-3-8b-tp4;20480;512;4096;7;109;0.081;1.612;1.693;1.69;0.078;1.611;1.689;1.812;1.771;1.584;15;1.07;
llama-3-8b-tp4;20480;512;4608;8;109;0.085;1.613;1.698;1.695;0.081;1.615;1.696;1.81;1.778;1.584;11;1.07;
llama-3-8b-tp4;20480;512;5120;9;109;0.095;1.619;1.714;1.706;0.092;1.623;1.715;1.805;1.789;1.592;11;1.08;
llama-3-8b-tp4;20480;512;5632;10;109;0.101;1.616;1.717;1.704;0.1;1.609;1.709;1.809;1.781;1.587;15;1.08;
llama-3-8b-tp4;20480;512;6144;11;109;0.103;1.614;1.717;1.716;0.099;1.621;1.72;1.809;1.791;1.591;11;1.08;
llama-3-8b-tp4;20480;512;6656;12;109;0.114;1.619;1.733;1.717;0.109;1.612;1.721;1.812;1.792;1.597;11;1.09;
llama-3-8b-tp4;20480;512;7168;13;109;0.121;1.615;1.736;1.712;0.117;1.603;1.72;1.805;1.789;1.584;11;1.1;
llama-3-8b-tp4;20480;512;7680;14;109;0.125;1.613;1.738;1.724;0.122;1.617;1.739;1.801;1.793;1.591;11;1.09;
llama-3-8b-tp4;20480;512;8192;15;109;0.136;1.621;1.757;1.734;0.129;1.611;1.74;1.796;1.799;1.602;15;1.1;
llama-3-8b-tp4;20480;512;8704;16;109;0.14;1.613;1.753;1.722;0.136;1.607;1.743;1.804;1.795;1.595;11;1.1;
llama-3-8b-tp4;20480;512;9216;17;109;0.145;1.616;1.761;1.737;0.138;1.621;1.759;1.796;1.797;1.599;15;1.1;
llama-3-8b-tp4;20480;512;9728;18;109;0.156;1.619;1.775;1.745;0.149;1.617;1.766;1.8;1.805;1.608;15;1.1;
llama-3-8b-tp4;20480;512;10240;19;109;0.164;1.611;1.775;1.744;0.154;1.61;1.764;1.786;1.799;1.591;15;1.12;
llama-3-8b-tp4;20480;512;10752;20;109;0.168;1.617;1.785;1.751;0.162;1.618;1.78;1.775;1.806;1.602;15;1.11;
llama-3-8b-tp4;20480;512;11264;21;109;0.176;1.619;1.795;1.745;0.168;1.615;1.783;1.789;1.815;1.614;11;1.11;
llama-3-8b-tp4;20480;512;11776;22;109;0.184;1.619;1.803;1.747;0.175;1.607;1.782;1.774;1.804;1.601;15;1.13;
llama-3-8b-tp4;20480;512;12288;23;109;0.19;1.615;1.805;1.752;0.177;1.614;1.791;1.804;1.809;1.608;15;1.12;
llama-3-8b-tp4;20480;512;12800;24;109;0.201;1.62;1.821;1.755;0.19;1.607;1.797;1.788;1.814;1.62;15;1.12;
llama-3-8b-tp4;20480;512;13312;25;109;0.202;1.615;1.817;1.757;0.192;1.614;1.806;1.808;1.809;1.604;15;1.13;
llama-3-8b-tp4;20480;512;13824;26;109;0.215;1.616;1.831;1.757;0.2;1.615;1.815;1.818;1.812;1.609;15;1.14;
llama-3-8b-tp4;20480;512;14336;27;109;0.221;1.623;1.844;1.755;0.212;1.614;1.826;1.82;1.814;1.619;15;1.14;
llama-3-8b-tp4;20480;512;14848;28;109;0.226;1.617;1.843;1.75;0.223;1.613;1.836;1.845;1.807;1.612;11;1.14;
llama-3-8b-tp4;20480;512;15360;29;109;0.231;1.614;1.845;1.768;0.219;1.613;1.832;1.854;1.827;1.61;15;1.15;
llama-3-8b-tp4;20480;512;15872;30;109;0.24;1.624;1.864;1.763;0.23;1.618;1.848;1.874;1.82;1.624;15;1.15;
llama-3-8b-tp4;20480;512;16384;31;109;0.249;1.617;1.866;1.754;0.237;1.611;1.848;1.877;1.814;1.624;15;1.15;
llama-3-8b-tp4;20480;512;16896;32;109;0.252;1.618;1.87;1.759;0.242;1.622;1.864;1.894;1.82;1.618;15;1.16;
llama-3-8b-tp4;20480;512;17408;33;109;0.263;1.621;1.884;1.775;0.254;1.615;1.869;1.92;1.826;1.628;15;1.16;
llama-3-8b-tp4;20480;512;17920;34;109;0.273;1.615;1.888;1.772;0.256;1.609;1.865;1.928;1.815;1.619;15;1.17;
llama-3-8b-tp4;20480;512;18432;35;109;0.274;1.617;1.891;1.784;0.261;1.611;1.872;1.944;1.823;1.623;15;1.17;
llama-3-8b-tp4;20480;512;18944;36;109;0.285;1.623;1.908;1.782;0.271;1.613;1.884;1.948;1.825;1.633;15;1.17;
llama-3-8b-tp4;20480;512;19456;37;109;0.29;1.616;1.906;1.783;0.275;1.608;1.883;1.932;1.82;1.622;15;1.18;
llama-3-8b-tp4;20480;512;19968;38;109;0.292;1.615;1.907;1.793;0.284;1.618;1.902;1.795;1.829;1.647;15;1.16;
llama-3-8b-tp4;20480;512;20480;39;109;0.302;1.621;1.923;1.786;0.288;1.614;1.902;1.85;1.835;1.64;15;1.17;

llama-3-8b-tp4;4096;1024;1024;0;492;0.059;1.246;1.305;1.366;0.053;1.145;1.198;1.201;1.389;1.212;15;1.08;
llama-3-8b-tp4;4096;1024;2048;1;492;0.12;1.299;1.419;1.362;0.079;1.143;1.222;1.264;1.46;1.219;11;1.16;
llama-3-8b-tp4;4096;1024;3072;2;492;0.154;1.264;1.418;1.38;0.104;1.144;1.248;1.325;1.448;1.216;11;1.17;
llama-3-8b-tp4;4096;1024;4096;3;492;0.184;1.257;1.441;1.405;0.136;1.144;1.28;1.363;1.468;1.216;11;1.19;
llama-3-8b-tp4;4096;1024;1024;0;519;0.073;1.372;1.445;1.41;0.053;1.196;1.249;1.251;1.457;1.268;11;1.14;
llama-3-8b-tp4;4096;1024;2048;1;519;0.128;1.349;1.477;1.431;0.08;1.196;1.276;1.309;1.472;1.265;11;1.17;
llama-3-8b-tp4;4096;1024;3072;2;519;0.148;1.342;1.49;1.455;0.104;1.196;1.3;1.362;1.476;1.266;11;1.18;
llama-3-8b-tp4;4096;1024;4096;3;519;0.19;1.345;1.535;1.479;0.135;1.196;1.331;1.423;1.507;1.268;11;1.21;
llama-3-8b-tp4;4096;1024;1024;0;547;0.074;1.44;1.514;1.479;0.053;1.312;1.365;1.324;1.528;1.317;11;1.15;
llama-3-8b-tp4;4096;1024;2048;1;547;0.105;1.423;1.528;1.5;0.08;1.312;1.392;1.362;1.531;1.318;11;1.16;
llama-3-8b-tp4;4096;1024;3072;2;547;0.148;1.407;1.555;1.523;0.106;1.311;1.417;1.413;1.556;1.324;11;1.17;
llama-3-8b-tp4;4096;1024;4096;3;547;0.175;1.398;1.573;1.542;0.136;1.311;1.447;1.48;1.567;1.322;11;1.19;
llama-3-8b-tp4;8192;1024;1024;0;245;0.067;1.292;1.359;1.347;0.051;1.224;1.275;1.457;1.372;1.197;15;1.14;
llama-3-8b-tp4;8192;1024;2048;1;245;0.113;1.286;1.399;1.363;0.077;1.225;1.302;1.46;1.421;1.201;11;1.16;
llama-3-8b-tp4;8192;1024;3072;2;245;0.155;1.279;1.434;1.391;0.102;1.223;1.325;1.452;1.423;1.207;11;1.19;
llama-3-8b-tp4;8192;1024;4096;3;245;0.174;1.262;1.436;1.404;0.136;1.223;1.359;1.489;1.434;1.21;15;1.19;
llama-3-8b-tp4;8192;1024;5120;4;245;0.22;1.272;1.492;1.437;0.162;1.223;1.385;1.52;1.471;1.21;15;1.23;
llama-3-8b-tp4;8192;1024;6144;5;245;0.235;1.266;1.501;1.452;0.181;1.225;1.406;1.557;1.485;1.212;15;1.24;
llama-3-8b-tp4;8192;1024;7168;6;245;0.269;1.255;1.524;1.475;0.215;1.223;1.438;1.594;1.505;1.216;15;1.25;
llama-3-8b-tp4;8192;1024;8192;7;245;0.311;1.27;1.581;1.497;0.238;1.223;1.461;1.644;1.501;1.221;15;1.29;
llama-3-8b-tp4;8192;1024;1024;0;259;0.071;1.391;1.462;1.413;0.052;1.243;1.295;1.518;1.426;1.254;15;1.17;
llama-3-8b-tp4;8192;1024;2048;1;259;0.125;1.375;1.5;1.419;0.079;1.245;1.324;1.542;1.459;1.259;11;1.19;
llama-3-8b-tp4;8192;1024;3072;2;259;0.167;1.386;1.553;1.454;0.105;1.243;1.348;1.568;1.472;1.264;11;1.23;
llama-3-8b-tp4;8192;1024;4096;3;259;0.184;1.35;1.534;1.472;0.135;1.243;1.378;1.608;1.489;1.268;11;1.21;
llama-3-8b-tp4;8192;1024;5120;4;259;0.215;1.344;1.559;1.496;0.162;1.243;1.405;1.643;1.505;1.266;15;1.23;
llama-3-8b-tp4;8192;1024;6144;5;259;0.251;1.353;1.604;1.51;0.187;1.244;1.431;1.654;1.544;1.268;15;1.26;
llama-3-8b-tp4;8192;1024;7168;6;259;0.273;1.342;1.615;1.549;0.214;1.243;1.457;1.682;1.561;1.274;15;1.27;
llama-3-8b-tp4;8192;1024;8192;7;259;0.313;1.352;1.665;1.566;0.241;1.242;1.483;1.715;1.569;1.284;15;1.3;
llama-3-8b-tp4;8192;1024;1024;0;273;0.071;1.476;1.547;1.476;0.052;1.279;1.331;1.624;1.537;1.31;15;1.18;
llama-3-8b-tp4;8192;1024;2048;1;273;0.099;1.414;1.513;1.505;0.079;1.287;1.366;1.622;1.588;1.315;15;1.15;
llama-3-8b-tp4;8192;1024;3072;2;273;0.135;1.413;1.548;1.537;0.103;1.28;1.383;1.681;1.58;1.318;11;1.17;
llama-3-8b-tp4;8192;1024;4096;3;273;0.161;1.412;1.573;1.552;0.138;1.282;1.42;1.676;1.586;1.325;11;1.19;
llama-3-8b-tp4;8192;1024;5120;4;273;0.193;1.409;1.602;1.576;0.162;1.279;1.441;1.734;1.586;1.321;15;1.21;
llama-3-8b-tp4;8192;1024;6144;5;273;0.211;1.415;1.626;1.596;0.187;1.28;1.467;1.733;1.616;1.325;15;1.23;
llama-3-8b-tp4;8192;1024;7168;6;273;0.249;1.407;1.656;1.625;0.215;1.279;1.494;1.784;1.663;1.33;15;1.25;
llama-3-8b-tp4;8192;1024;8192;7;273;0.282;1.419;1.701;1.661;0.245;1.28;1.525;1.789;1.682;1.347;9;1.26;
llama-3-8b-tp4;12288;1024;1024;0;163;0.063;1.271;1.334;1.356;0.051;1.168;1.219;1.46;1.475;1.281;15;1.04;
llama-3-8b-tp4;12288;1024;2048;1;163;0.094;1.26;1.354;1.368;0.078;1.174;1.252;1.474;1.483;1.29;11;1.05;
llama-3-8b-tp4;12288;1024;3072;2;163;0.125;1.264;1.389;1.414;0.102;1.17;1.272;1.477;1.508;1.289;11;1.08;
llama-3-8b-tp4;12288;1024;4096;3;163;0.157;1.259;1.416;1.413;0.134;1.168;1.302;1.524;1.506;1.292;15;1.1;
llama-3-8b-tp4;12288;1024;5120;4;163;0.178;1.252;1.43;1.441;0.158;1.177;1.335;1.529;1.527;1.3;15;1.1;
llama-3-8b-tp4;12288;1024;6144;5;163;0.218;1.264;1.482;1.477;0.186;1.171;1.357;1.555;1.551;1.299;11;1.14;
llama-3-8b-tp4;12288;1024;7168;6;163;0.237;1.257;1.494;1.489;0.212;1.168;1.38;1.606;1.567;1.303;11;1.15;
llama-3-8b-tp4;12288;1024;8192;7;163;0.271;1.258;1.529;1.511;0.237;1.17;1.407;1.654;1.576;1.312;11;1.17;
llama-3-8b-tp4;12288;1024;9216;8;163;0.293;1.256;1.549;1.539;0.26;1.166;1.426;1.681;1.598;1.314;11;1.18;
llama-3-8b-tp4;12288;1024;10240;9;163;0.329;1.26;1.589;1.562;0.292;1.167;1.459;1.685;1.606;1.318;11;1.21;
llama-3-8b-tp4;12288;1024;11264;10;163;0.349;1.261;1.61;1.59;0.314;1.168;1.482;1.707;1.652;1.33;11;1.21;
llama-3-8b-tp4;12288;1024;12288;11;163;0.377;1.261;1.638;1.61;0.338;1.168;1.506;1.746;1.674;1.341;11;1.22;
llama-3-8b-tp4;12288;1024;1024;0;172;0.061;1.379;1.44;1.423;0.051;1.213;1.264;1.56;1.499;1.335;15;1.08;
llama-3-8b-tp4;12288;1024;2048;1;172;0.095;1.364;1.459;1.446;0.077;1.22;1.297;1.531;1.536;1.339;11;1.09;
llama-3-8b-tp4;12288;1024;3072;2;172;0.127;1.366;1.493;1.472;0.102;1.216;1.318;1.551;1.54;1.343;15;1.11;
llama-3-8b-tp4;12288;1024;4096;3;172;0.154;1.354;1.508;1.49;0.136;1.215;1.351;1.606;1.567;1.347;15;1.12;
llama-3-8b-tp4;12288;1024;5120;4;172;0.184;1.355;1.539;1.511;0.163;1.215;1.378;1.61;1.577;1.353;11;1.14;
llama-3-8b-tp4;12288;1024;6144;5;172;0.211;1.359;1.57;1.518;0.187;1.211;1.398;1.647;1.586;1.353;11;1.16;
llama-3-8b-tp4;12288;1024;7168;6;172;0.24;1.355;1.595;1.562;0.212;1.212;1.424;1.69;1.631;1.362;11;1.17;
llama-3-8b-tp4;12288;1024;8192;7;172;0.273;1.37;1.643;1.59;0.236;1.213;1.449;1.711;1.62;1.369;11;1.2;
llama-3-8b-tp4;12288;1024;9216;8;172;0.299;1.353;1.652;1.599;0.264;1.212;1.476;1.765;1.635;1.37;11;1.21;
llama-3-8b-tp4;12288;1024;10240;9;172;0.322;1.363;1.685;1.64;0.292;1.213;1.505;1.763;1.676;1.385;11;1.22;
llama-3-8b-tp4;12288;1024;11264;10;172;0.352;1.36;1.712;1.653;0.315;1.212;1.527;1.796;1.661;1.387;11;1.23;
llama-3-8b-tp4;12288;1024;12288;11;172;0.379;1.366;1.745;1.674;0.343;1.213;1.556;1.812;1.688;1.399;11;1.25;
llama-3-8b-tp4;12288;1024;1024;0;182;0.062;1.476;1.538;1.51;0.051;1.269;1.32;1.626;1.528;1.4;15;1.1;
llama-3-8b-tp4;12288;1024;2048;1;182;0.1;1.48;1.58;1.537;0.08;1.273;1.353;1.604;1.573;1.401;15;1.13;
llama-3-8b-tp4;12288;1024;3072;2;182;0.127;1.486;1.613;1.554;0.101;1.269;1.37;1.659;1.564;1.403;11;1.15;
llama-3-8b-tp4;12288;1024;4096;3;182;0.16;1.459;1.619;1.562;0.139;1.271;1.41;1.675;1.621;1.411;15;1.15;
llama-3-8b-tp4;12288;1024;5120;4;182;0.196;1.454;1.65;1.597;0.162;1.269;1.431;1.705;1.618;1.414;11;1.17;
llama-3-8b-tp4;12288;1024;6144;5;182;0.212;1.458;1.67;1.621;0.185;1.269;1.454;1.744;1.639;1.419;15;1.18;
llama-3-8b-tp4;12288;1024;7168;6;182;0.248;1.442;1.69;1.621;0.212;1.269;1.481;1.774;1.648;1.428;15;1.18;
llama-3-8b-tp4;12288;1024;8192;7;182;0.279;1.455;1.734;1.656;0.241;1.269;1.51;1.787;1.652;1.433;15;1.21;
llama-3-8b-tp4;12288;1024;9216;8;182;0.305;1.471;1.776;1.676;0.259;1.269;1.528;1.836;1.672;1.429;15;1.24;
llama-3-8b-tp4;12288;1024;10240;9;182;0.332;1.474;1.806;1.715;0.293;1.269;1.562;1.841;1.698;1.446;15;1.25;
llama-3-8b-tp4;12288;1024;11264;10;182;0.367;1.478;1.845;1.703;0.318;1.269;1.587;1.894;1.717;1.447;11;1.28;
llama-3-8b-tp4;12288;1024;12288;11;182;0.391;1.473;1.864;1.77;0.341;1.269;1.61;1.917;1.74;1.444;15;1.29;
llama-3-8b-tp4;16384;1024;1024;0;122;0.063;1.505;1.568;1.6;0.046;1.393;1.439;1.516;1.454;1.368;15;1.15;
llama-3-8b-tp4;16384;1024;2048;1;122;0.096;1.52;1.616;1.596;0.071;1.395;1.466;1.53;1.476;1.371;11;1.18;
llama-3-8b-tp4;16384;1024;3072;2;122;0.122;1.52;1.642;1.606;0.095;1.403;1.498;1.557;1.492;1.377;11;1.19;
llama-3-8b-tp4;16384;1024;4096;3;122;0.153;1.527;1.68;1.579;0.128;1.407;1.535;1.571;1.512;1.382;11;1.22;
llama-3-8b-tp4;16384;1024;5120;4;122;0.187;1.53;1.717;1.515;0.155;1.396;1.551;1.578;1.522;1.387;11;1.24;
llama-3-8b-tp4;16384;1024;6144;5;122;0.208;1.517;1.725;1.532;0.181;1.403;1.584;1.601;1.537;1.393;11;1.24;
llama-3-8b-tp4;16384;1024;7168;6;122;0.24;1.535;1.775;1.525;0.218;1.401;1.619;1.627;1.553;1.395;11;1.27;
llama-3-8b-tp4;16384;1024;8192;7;122;0.273;1.528;1.801;1.536;0.239;1.407;1.646;1.648;1.569;1.403;11;1.28;
llama-3-8b-tp4;16384;1024;9216;8;122;0.29;1.526;1.816;1.552;0.264;1.406;1.67;1.658;1.616;1.416;11;1.28;
llama-3-8b-tp4;16384;1024;10240;9;122;0.32;1.533;1.853;1.574;0.295;1.403;1.698;1.691;1.593;1.42;11;1.3;
llama-3-8b-tp4;16384;1024;11264;10;122;0.353;1.531;1.884;1.59;0.314;1.405;1.719;1.713;1.635;1.426;11;1.32;
llama-3-8b-tp4;16384;1024;12288;11;122;0.381;1.517;1.898;1.612;0.342;1.405;1.747;1.718;1.634;1.447;11;1.31;
llama-3-8b-tp4;16384;1024;13312;12;122;0.415;1.527;1.942;1.637;0.374;1.402;1.776;1.773;1.644;1.452;11;1.34;
llama-3-8b-tp4;16384;1024;14336;13;122;0.453;1.527;1.98;1.645;0.388;1.407;1.795;1.79;1.67;1.453;11;1.36;
llama-3-8b-tp4;16384;1024;15360;14;122;0.462;1.521;1.983;1.677;0.417;1.403;1.82;1.799;1.668;1.471;15;1.35;
llama-3-8b-tp4;16384;1024;16384;15;122;0.495;1.523;2.018;1.69;0.443;1.406;1.849;1.834;1.695;1.486;15;1.36;
llama-3-8b-tp4;16384;1024;1024;0;129;0.063;1.563;1.626;1.64;0.048;1.43;1.478;1.555;1.473;1.422;15;1.14;
llama-3-8b-tp4;16384;1024;2048;1;129;0.097;1.553;1.65;1.624;0.075;1.432;1.507;1.576;1.515;1.428;15;1.16;
llama-3-8b-tp4;16384;1024;3072;2;129;0.129;1.544;1.673;1.646;0.096;1.433;1.529;1.619;1.532;1.432;11;1.17;
llama-3-8b-tp4;16384;1024;4096;3;129;0.153;1.558;1.711;1.663;0.132;1.432;1.564;1.604;1.545;1.435;11;1.19;
llama-3-8b-tp4;16384;1024;5120;4;129;0.189;1.555;1.744;1.646;0.154;1.431;1.585;1.657;1.556;1.442;11;1.21;
llama-3-8b-tp4;16384;1024;6144;5;129;0.211;1.559;1.77;1.673;0.181;1.431;1.612;1.673;1.565;1.449;11;1.22;
llama-3-8b-tp4;16384;1024;7168;6;129;0.242;1.56;1.802;1.578;0.221;1.431;1.652;1.692;1.613;1.451;11;1.24;
llama-3-8b-tp4;16384;1024;8192;7;129;0.275;1.553;1.828;1.597;0.244;1.431;1.675;1.696;1.623;1.458;11;1.25;
llama-3-8b-tp4;16384;1024;9216;8;129;0.306;1.552;1.858;1.632;0.269;1.432;1.701;1.722;1.604;1.474;11;1.26;
llama-3-8b-tp4;16384;1024;10240;9;129;0.338;1.563;1.901;1.634;0.289;1.433;1.722;1.794;1.637;1.475;11;1.29;
llama-3-8b-tp4;16384;1024;11264;10;129;0.366;1.554;1.92;1.652;0.32;1.434;1.754;1.791;1.668;1.49;11;1.29;
llama-3-8b-tp4;16384;1024;12288;11;129;0.383;1.56;1.943;1.681;0.338;1.435;1.773;1.842;1.67;1.485;11;1.31;
llama-3-8b-tp4;16384;1024;13312;12;129;0.416;1.561;1.977;1.71;0.369;1.433;1.802;1.833;1.702;1.504;15;1.31;
llama-3-8b-tp4;16384;1024;14336;13;129;0.459;1.562;2.021;1.721;0.392;1.435;1.827;1.887;1.716;1.506;15;1.34;
llama-3-8b-tp4;16384;1024;15360;14;129;0.477;1.561;2.038;1.766;0.421;1.434;1.855;1.866;1.733;1.511;15;1.35;
llama-3-8b-tp4;16384;1024;16384;15;129;0.509;1.565;2.074;1.763;0.445;1.432;1.877;1.919;1.734;1.516;15;1.37;
llama-3-8b-tp4;16384;1024;1024;0;136;0.067;1.544;1.611;1.667;0.048;1.454;1.502;1.618;1.528;1.474;15;1.09;
llama-3-8b-tp4;16384;1024;2048;1;136;0.101;1.575;1.676;1.653;0.079;1.455;1.534;1.632;1.555;1.481;11;1.13;
llama-3-8b-tp4;16384;1024;3072;2;136;0.128;1.555;1.683;1.677;0.103;1.451;1.554;1.666;1.572;1.488;15;1.13;
llama-3-8b-tp4;16384;1024;4096;3;136;0.159;1.568;1.727;1.684;0.135;1.454;1.589;1.691;1.577;1.493;15;1.16;
llama-3-8b-tp4;16384;1024;5120;4;136;0.191;1.577;1.768;1.71;0.159;1.454;1.613;1.731;1.581;1.5;15;1.18;
llama-3-8b-tp4;16384;1024;6144;5;136;0.22;1.567;1.787;1.729;0.184;1.453;1.637;1.75;1.613;1.505;11;1.19;
llama-3-8b-tp4;16384;1024;7168;6;136;0.258;1.573;1.831;1.724;0.217;1.454;1.671;1.768;1.631;1.511;11;1.21;
llama-3-8b-tp4;16384;1024;8192;7;136;0.28;1.575;1.855;1.745;0.236;1.454;1.69;1.791;1.641;1.517;15;1.22;
llama-3-8b-tp4;16384;1024;9216;8;136;0.302;1.577;1.879;1.78;0.259;1.452;1.711;1.799;1.651;1.528;15;1.23;
llama-3-8b-tp4;16384;1024;10240;9;136;0.355;1.575;1.93;1.744;0.285;1.453;1.738;1.889;1.666;1.53;11;1.26;
llama-3-8b-tp4;16384;1024;11264;10;136;0.374;1.575;1.949;1.786;0.309;1.453;1.762;1.874;1.683;1.534;15;1.27;
llama-3-8b-tp4;16384;1024;12288;11;136;0.406;1.579;1.985;1.795;0.339;1.454;1.793;1.88;1.721;1.549;15;1.28;
llama-3-8b-tp4;16384;1024;13312;12;136;0.439;1.578;2.017;1.806;0.362;1.456;1.818;1.946;1.743;1.55;15;1.3;
llama-3-8b-tp4;16384;1024;14336;13;136;0.461;1.576;2.037;1.828;0.393;1.452;1.845;1.95;1.765;1.554;15;1.31;
llama-3-8b-tp4;16384;1024;15360;14;136;0.481;1.578;2.059;1.847;0.413;1.454;1.867;1.975;1.779;1.56;15;1.32;
llama-3-8b-tp4;16384;1024;16384;15;136;0.514;1.579;2.093;1.882;0.446;1.453;1.899;1.989;1.801;1.567;15;1.34;
llama-3-8b-tp4;20480;1024;1024;0;98;0.068;1.314;1.382;1.333;0.054;1.136;1.19;1.453;1.281;1.316;15;1.05;
llama-3-8b-tp4;20480;1024;2048;1;98;0.095;1.247;1.342;1.318;0.081;1.137;1.218;1.472;1.297;1.309;15;1.03;
llama-3-8b-tp4;20480;1024;3072;2;98;0.122;1.265;1.387;1.357;0.105;1.138;1.243;1.496;1.315;1.334;15;1.04;
llama-3-8b-tp4;20480;1024;4096;3;98;0.154;1.251;1.405;1.389;0.137;1.136;1.273;1.516;1.319;1.371;15;1.02;
llama-3-8b-tp4;20480;1024;5120;4;98;0.182;1.235;1.417;1.415;0.164;1.137;1.301;1.553;1.341;1.351;15;1.05;
llama-3-8b-tp4;20480;1024;6144;5;98;0.215;1.234;1.449;1.458;0.187;1.136;1.323;1.56;1.359;1.409;15;1.03;
llama-3-8b-tp4;20480;1024;7168;6;98;0.245;1.234;1.479;1.497;0.216;1.136;1.352;1.599;1.387;1.424;15;1.04;
llama-3-8b-tp4;20480;1024;8192;7;98;0.274;1.25;1.524;1.499;0.242;1.136;1.378;1.629;1.422;1.422;15;1.07;
llama-3-8b-tp4;20480;1024;9216;8;98;0.297;1.25;1.547;1.498;0.265;1.137;1.402;1.653;1.446;1.429;15;1.08;
llama-3-8b-tp4;20480;1024;10240;9;98;0.33;1.247;1.577;1.525;0.296;1.136;1.432;1.678;1.466;1.483;15;1.06;
llama-3-8b-tp4;20480;1024;11264;10;98;0.364;1.251;1.615;1.543;0.323;1.137;1.46;1.712;1.493;1.492;15;1.08;
llama-3-8b-tp4;20480;1024;12288;11;98;0.383;1.226;1.609;1.604;0.34;1.135;1.475;1.759;1.512;1.541;15;1.04;
llama-3-8b-tp4;20480;1024;13312;12;98;0.407;1.263;1.67;1.616;0.371;1.136;1.507;1.788;1.529;1.526;15;1.09;
llama-3-8b-tp4;20480;1024;14336;13;98;0.444;1.246;1.69;1.608;0.394;1.136;1.53;1.813;1.551;1.566;15;1.08;
llama-3-8b-tp4;20480;1024;15360;14;98;0.476;1.244;1.72;1.638;0.415;1.135;1.55;1.858;1.558;1.548;15;1.11;
llama-3-8b-tp4;20480;1024;16384;15;98;0.494;1.258;1.752;1.706;0.444;1.136;1.58;1.885;1.575;1.571;15;1.12;
llama-3-8b-tp4;20480;1024;17408;16;98;0.529;1.237;1.766;1.699;0.47;1.136;1.606;1.942;1.599;1.612;15;1.1;
llama-3-8b-tp4;20480;1024;18432;17;98;0.55;1.226;1.776;1.752;0.493;1.136;1.629;1.98;1.63;1.583;15;1.12;
llama-3-8b-tp4;20480;1024;19456;18;98;0.582;1.235;1.817;1.773;0.528;1.135;1.663;1.997;1.64;1.616;15;1.12;
llama-3-8b-tp4;20480;1024;20480;19;98;0.596;1.26;1.856;1.781;0.555;1.135;1.69;1.948;1.729;1.635;15;1.14;
llama-3-8b-tp4;20480;1024;1024;0;103;0.06;1.353;1.413;1.404;0.052;1.196;1.248;1.461;1.35;1.362;15;1.04;
llama-3-8b-tp4;20480;1024;2048;1;103;0.096;1.351;1.447;1.401;0.079;1.195;1.274;1.515;1.346;1.385;15;1.04;
llama-3-8b-tp4;20480;1024;3072;2;103;0.125;1.342;1.467;1.439;0.106;1.199;1.305;1.54;1.37;1.398;15;1.05;
llama-3-8b-tp4;20480;1024;4096;3;103;0.159;1.353;1.512;1.46;0.138;1.191;1.329;1.572;1.392;1.435;15;1.05;
llama-3-8b-tp4;20480;1024;5120;4;103;0.187;1.345;1.532;1.493;0.162;1.19;1.352;1.627;1.405;1.421;15;1.08;
llama-3-8b-tp4;20480;1024;6144;5;103;0.211;1.331;1.542;1.493;0.186;1.191;1.377;1.661;1.459;1.473;9;1.05;
llama-3-8b-tp4;20480;1024;7168;6;103;0.244;1.338;1.582;1.558;0.212;1.189;1.401;1.715;1.452;1.476;15;1.07;
llama-3-8b-tp4;20480;1024;8192;7;103;0.273;1.332;1.605;1.578;0.24;1.191;1.431;1.739;1.47;1.483;9;1.08;
llama-3-8b-tp4;20480;1024;9216;8;103;0.301;1.326;1.627;1.572;0.264;1.191;1.455;1.791;1.509;1.496;15;1.09;
llama-3-8b-tp4;20480;1024;10240;9;103;0.326;1.342;1.668;1.594;0.297;1.191;1.488;1.837;1.558;1.525;9;1.09;
llama-3-8b-tp4;20480;1024;11264;10;103;0.352;1.349;1.701;1.623;0.315;1.19;1.505;1.896;1.567;1.526;15;1.11;
llama-3-8b-tp4;20480;1024;12288;11;103;0.372;1.35;1.722;1.646;0.341;1.191;1.532;1.902;1.591;1.594;15;1.08;
llama-3-8b-tp4;20480;1024;13312;12;103;0.404;1.348;1.752;1.64;0.374;1.19;1.564;1.924;1.624;1.609;15;1.09;
llama-3-8b-tp4;20480;1024;14336;13;103;0.435;1.347;1.782;1.683;0.394;1.19;1.584;1.945;1.648;1.565;15;1.14;
llama-3-8b-tp4;20480;1024;15360;14;103;0.448;1.349;1.797;1.711;0.416;1.191;1.607;1.956;1.685;1.598;15;1.12;
llama-3-8b-tp4;20480;1024;16384;15;103;0.483;1.316;1.799;1.737;0.456;1.191;1.647;1.965;1.705;1.645;15;1.09;
llama-3-8b-tp4;20480;1024;17408;16;103;0.508;1.34;1.848;1.757;0.478;1.189;1.667;1.994;1.73;1.652;15;1.12;
llama-3-8b-tp4;20480;1024;18432;17;103;0.537;1.34;1.877;1.791;0.502;1.189;1.691;2.02;1.759;1.665;15;1.13;
llama-3-8b-tp4;20480;1024;19456;18;103;0.562;1.337;1.899;1.818;0.542;1.189;1.731;2.033;1.787;1.687;15;1.13;
llama-3-8b-tp4;20480;1024;20480;19;103;0.597;1.347;1.944;1.849;0.562;1.189;1.751;2.065;1.805;1.713;15;1.13;
llama-3-8b-tp4;20480;1024;1024;0;109;0.061;1.617;1.678;1.708;0.049;1.625;1.674;1.799;1.768;1.552;11;1.08;
llama-3-8b-tp4;20480;1024;2048;1;109;0.089;1.618;1.707;1.694;0.075;1.617;1.692;1.807;1.783;1.6;15;1.07;
llama-3-8b-tp4;20480;1024;3072;2;109;0.115;1.614;1.729;1.7;0.103;1.617;1.72;1.808;1.797;1.535;11;1.13;
llama-3-8b-tp4;20480;1024;4096;3;109;0.144;1.612;1.756;1.729;0.132;1.617;1.749;1.81;1.802;1.556;15;1.13;
llama-3-8b-tp4;20480;1024;5120;4;109;0.171;1.618;1.789;1.752;0.154;1.616;1.77;1.822;1.82;1.562;11;1.15;
llama-3-8b-tp4;20480;1024;6144;5;109;0.196;1.613;1.809;1.758;0.179;1.611;1.79;1.835;1.835;1.561;15;1.16;
llama-3-8b-tp4;20480;1024;7168;6;109;0.226;1.609;1.835;1.788;0.208;1.62;1.828;1.848;1.847;1.547;15;1.19;
llama-3-8b-tp4;20480;1024;8192;7;109;0.256;1.62;1.876;1.815;0.232;1.619;1.851;1.861;1.866;1.571;11;1.19;
llama-3-8b-tp4;20480;1024;9216;8;109;0.279;1.617;1.896;1.832;0.259;1.613;1.872;1.873;1.877;1.582;11;1.2;
llama-3-8b-tp4;20480;1024;10240;9;109;0.308;1.615;1.923;1.848;0.283;1.616;1.899;1.898;1.892;1.586;11;1.21;
llama-3-8b-tp4;20480;1024;11264;10;109;0.342;1.622;1.964;1.864;0.308;1.614;1.922;1.919;1.903;1.587;11;1.24;
llama-3-8b-tp4;20480;1024;12288;11;109;0.357;1.614;1.971;1.891;0.334;1.611;1.945;1.935;1.914;1.58;11;1.25;
llama-3-8b-tp4;20480;1024;13312;12;109;0.393;1.616;2.009;1.912;0.364;1.611;1.975;1.96;1.93;1.599;11;1.26;
llama-3-8b-tp4;20480;1024;14336;13;109;0.42;1.622;2.042;1.915;0.388;1.619;2.007;1.971;1.948;1.621;15;1.26;
llama-3-8b-tp4;20480;1024;15360;14;109;0.445;1.617;2.062;1.938;0.411;1.617;2.028;1.992;1.961;1.628;11;1.27;
llama-3-8b-tp4;20480;1024;16384;15;109;0.472;1.617;2.089;1.949;0.439;1.616;2.055;2.025;1.973;1.635;15;1.28;
llama-3-8b-tp4;20480;1024;17408;16;109;0.497;1.62;2.117;1.978;0.465;1.614;2.079;2.033;1.986;1.648;15;1.28;
llama-3-8b-tp4;20480;1024;18432;17;109;0.522;1.617;2.139;1.982;0.486;1.614;2.1;2.066;1.998;1.674;11;1.28;
llama-3-8b-tp4;20480;1024;19456;18;109;0.557;1.62;2.177;2.008;0.514;1.614;2.128;2.086;2.011;1.718;15;1.27;
llama-3-8b-tp4;20480;1024;20480;19;109;0.583;1.621;2.204;2.027;0.543;1.612;2.155;2.121;2.033;1.768;11;1.25;

llama-3-8b-tp4;4096;2048;2048;0;492;0.152;1.312;1.464;1.469;0.133;1.144;1.277;1.504;1.391;1.218;11;1.2;
llama-3-8b-tp4;4096;2048;4096;1;492;0.337;1.31;1.647;1.525;0.28;1.143;1.423;1.582;1.48;1.224;11;1.35;
llama-3-8b-tp4;4096;2048;2048;0;519;0.169;1.403;1.572;1.514;0.128;1.195;1.323;1.581;1.446;1.264;11;1.24;
llama-3-8b-tp4;4096;2048;4096;1;519;0.35;1.394;1.744;1.609;0.277;1.196;1.473;1.677;1.514;1.283;11;1.36;
llama-3-8b-tp4;4096;2048;2048;0;547;0.173;1.476;1.649;1.588;0.133;1.312;1.445;1.678;1.541;1.323;11;1.25;
llama-3-8b-tp4;4096;2048;4096;1;547;0.34;1.49;1.83;1.713;0.282;1.311;1.593;1.73;1.632;1.378;15;1.33;
llama-3-8b-tp4;8192;2048;2048;0;245;0.167;1.35;1.517;1.418;0.13;1.222;1.352;1.477;1.421;1.244;15;1.22;
llama-3-8b-tp4;8192;2048;4096;1;245;0.333;1.323;1.656;1.519;0.28;1.224;1.504;1.579;1.511;1.295;9;1.28;
llama-3-8b-tp4;8192;2048;6144;2;245;0.478;1.322;1.8;1.643;0.413;1.223;1.636;1.685;1.571;1.343;15;1.34;
llama-3-8b-tp4;8192;2048;8192;3;245;0.615;1.32;1.935;1.736;0.549;1.222;1.771;1.745;1.63;1.405;15;1.38;
llama-3-8b-tp4;8192;2048;2048;0;259;0.161;1.436;1.597;1.499;0.132;1.243;1.375;1.574;1.473;1.301;9;1.23;
llama-3-8b-tp4;8192;2048;4096;1;259;0.353;1.396;1.749;1.576;0.278;1.241;1.519;1.679;1.556;1.36;9;1.29;
llama-3-8b-tp4;8192;2048;6144;2;259;0.479;1.408;1.887;1.715;0.42;1.242;1.662;1.748;1.644;1.388;15;1.36;
llama-3-8b-tp4;8192;2048;8192;3;259;0.603;1.42;2.023;1.803;0.554;1.243;1.797;1.847;1.695;1.447;15;1.4;
llama-3-8b-tp4;8192;2048;2048;0;273;0.159;1.486;1.645;1.601;0.132;1.279;1.411;1.672;1.554;1.356;9;1.21;
llama-3-8b-tp4;8192;2048;4096;1;273;0.318;1.471;1.789;1.717;0.278;1.278;1.556;1.733;1.627;1.41;9;1.27;
llama-3-8b-tp4;8192;2048;6144;2;273;0.467;1.489;1.956;1.774;0.416;1.279;1.695;1.851;1.7;1.44;15;1.36;
llama-3-8b-tp4;8192;2048;8192;3;273;0.604;1.485;2.089;1.901;0.547;1.279;1.826;1.952;1.775;1.486;15;1.41;
llama-3-8b-tp4;12288;2048;2048;0;163;0.158;1.317;1.475;1.427;0.132;1.17;1.302;1.477;1.477;1.278;15;1.15;
llama-3-8b-tp4;12288;2048;4096;1;163;0.297;1.32;1.617;1.548;0.275;1.166;1.441;1.573;1.526;1.295;11;1.25;
llama-3-8b-tp4;12288;2048;6144;2;163;0.451;1.319;1.77;1.653;0.414;1.167;1.581;1.693;1.626;1.315;9;1.35;
llama-3-8b-tp4;12288;2048;8192;3;163;0.583;1.313;1.896;1.734;0.552;1.166;1.718;1.774;1.661;1.35;9;1.4;
llama-3-8b-tp4;12288;2048;10240;4;163;0.701;1.315;2.016;1.843;0.682;1.167;1.849;1.883;1.781;1.382;15;1.46;
llama-3-8b-tp4;12288;2048;12288;5;163;0.846;1.32;2.166;1.898;0.82;1.166;1.986;2.0;1.896;1.445;15;1.5;
llama-3-8b-tp4;12288;2048;2048;0;172;0.149;1.426;1.575;1.544;0.128;1.212;1.34;1.587;1.496;1.333;11;1.18;
llama-3-8b-tp4;12288;2048;4096;1;172;0.301;1.426;1.727;1.61;0.277;1.212;1.489;1.662;1.556;1.352;11;1.28;
llama-3-8b-tp4;12288;2048;6144;2;172;0.452;1.462;1.914;1.708;0.416;1.212;1.628;1.748;1.632;1.373;15;1.39;
llama-3-8b-tp4;12288;2048;8192;3;172;0.597;1.423;2.02;1.783;0.552;1.212;1.764;1.86;1.706;1.397;15;1.45;
llama-3-8b-tp4;12288;2048;10240;4;172;0.74;1.454;2.194;1.878;0.685;1.213;1.898;1.964;1.812;1.426;15;1.54;
llama-3-8b-tp4;12288;2048;12288;5;172;0.848;1.421;2.269;1.95;0.817;1.212;2.029;2.056;1.929;1.502;15;1.51;
llama-3-8b-tp4;12288;2048;2048;0;182;0.152;1.541;1.693;1.629;0.129;1.269;1.398;1.668;1.542;1.397;11;1.21;
llama-3-8b-tp4;12288;2048;4096;1;182;0.312;1.544;1.856;1.727;0.276;1.269;1.545;1.749;1.613;1.417;15;1.31;
llama-3-8b-tp4;12288;2048;6144;2;182;0.475;1.539;2.014;1.797;0.41;1.269;1.679;1.843;1.695;1.426;15;1.41;
llama-3-8b-tp4;12288;2048;8192;3;182;0.613;1.559;2.172;1.874;0.549;1.269;1.818;1.95;1.79;1.442;15;1.51;
llama-3-8b-tp4;12288;2048;10240;4;182;0.724;1.499;2.223;1.979;0.686;1.269;1.955;2.044;1.881;1.47;15;1.51;
llama-3-8b-tp4;12288;2048;12288;5;182;0.853;1.556;2.409;2.086;0.824;1.269;2.093;2.11;1.979;1.519;15;1.59;
llama-3-8b-tp4;16384;2048;2048;0;122;0.154;1.542;1.696;1.666;0.122;1.392;1.514;2.205;1.454;1.428;11;1.19;
llama-3-8b-tp4;16384;2048;4096;1;122;0.302;1.509;1.811;1.738;0.277;1.4;1.677;2.305;1.489;1.464;15;1.24;
llama-3-8b-tp4;16384;2048;6144;2;122;0.442;1.531;1.973;1.791;0.399;1.395;1.794;2.383;1.613;1.486;11;1.33;
llama-3-8b-tp4;16384;2048;8192;3;122;0.604;1.511;2.115;1.77;0.544;1.397;1.941;2.389;1.687;1.529;15;1.38;
llama-3-8b-tp4;16384;2048;10240;4;122;0.735;1.531;2.266;1.811;0.686;1.398;2.084;2.489;1.73;1.562;11;1.45;
llama-3-8b-tp4;16384;2048;12288;5;122;0.849;1.521;2.37;1.881;0.816;1.398;2.214;2.575;1.862;1.587;11;1.49;
llama-3-8b-tp4;16384;2048;14336;6;122;0.97;1.525;2.495;2.0;0.958;1.396;2.354;2.668;2.039;1.644;15;1.52;
llama-3-8b-tp4;16384;2048;16384;7;122;1.083;1.514;2.597;2.094;1.085;1.394;2.479;2.759;2.246;1.713;15;1.52;
llama-3-8b-tp4;16384;2048;2048;0;129;0.143;1.559;1.702;1.697;0.122;1.431;1.553;2.231;1.513;1.404;9;1.21;
llama-3-8b-tp4;16384;2048;4096;1;129;0.325;1.508;1.833;1.77;0.266;1.43;1.696;2.341;1.574;1.424;11;1.29;
llama-3-8b-tp4;16384;2048;6144;2;129;0.469;1.501;1.97;1.829;0.407;1.428;1.835;2.464;1.63;1.45;11;1.36;
llama-3-8b-tp4;16384;2048;8192;3;129;0.603;1.56;2.163;1.881;0.541;1.428;1.969;2.44;1.733;1.488;15;1.45;
llama-3-8b-tp4;16384;2048;10240;4;129;0.729;1.554;2.283;1.913;0.68;1.43;2.11;2.514;1.842;1.511;11;1.51;
llama-3-8b-tp4;16384;2048;12288;5;129;0.863;1.55;2.413;1.969;0.817;1.428;2.245;2.744;1.948;1.559;9;1.55;
llama-3-8b-tp4;16384;2048;14336;6;129;0.982;1.562;2.544;2.041;0.958;1.429;2.387;2.789;2.085;1.612;9;1.58;
llama-3-8b-tp4;16384;2048;16384;7;129;1.1;1.551;2.651;2.121;1.094;1.427;2.521;2.827;2.29;1.683;9;1.58;
llama-3-8b-tp4;16384;2048;2048;0;136;0.145;1.516;1.661;1.734;0.122;1.45;1.572;1.612;1.596;1.467;15;1.13;
llama-3-8b-tp4;16384;2048;4096;1;136;0.318;1.531;1.849;1.801;0.273;1.451;1.724;1.799;1.616;1.48;9;1.25;
llama-3-8b-tp4;16384;2048;6144;2;136;0.468;1.499;1.967;1.885;0.408;1.449;1.857;1.816;1.724;1.507;15;1.31;
llama-3-8b-tp4;16384;2048;8192;3;136;0.608;1.519;2.127;1.963;0.549;1.451;2.0;1.928;1.792;1.527;15;1.39;
llama-3-8b-tp4;16384;2048;10240;4;136;0.747;1.512;2.259;2.039;0.684;1.449;2.133;2.031;1.875;1.587;15;1.42;
llama-3-8b-tp4;16384;2048;12288;5;136;0.877;1.513;2.39;2.09;0.817;1.45;2.267;2.199;1.954;1.622;15;1.47;
llama-3-8b-tp4;16384;2048;14336;6;136;0.991;1.498;2.489;2.167;0.96;1.45;2.41;2.325;2.144;1.722;15;1.45;
llama-3-8b-tp4;16384;2048;16384;7;136;1.1;1.505;2.605;2.241;1.099;1.452;2.551;2.353;2.325;1.833;15;1.42;
llama-3-8b-tp4;20480;2048;2048;0;98;0.148;1.338;1.486;1.479;0.136;1.134;1.27;1.985;1.386;1.345;9;1.1;
llama-3-8b-tp4;20480;2048;4096;1;98;0.333;1.331;1.664;1.522;0.281;1.134;1.415;2.121;1.458;1.403;9;1.19;
llama-3-8b-tp4;20480;2048;6144;2;98;0.476;1.325;1.801;1.658;0.42;1.135;1.555;2.259;1.526;1.447;15;1.24;
llama-3-8b-tp4;20480;2048;8192;3;98;0.597;1.321;1.918;1.776;0.549;1.134;1.683;2.413;1.619;1.488;15;1.29;
llama-3-8b-tp4;20480;2048;10240;4;98;0.71;1.323;2.033;1.853;0.682;1.134;1.816;2.563;1.806;1.525;15;1.33;
llama-3-8b-tp4;20480;2048;12288;5;98;0.839;1.336;2.175;1.992;0.818;1.135;1.953;2.708;1.932;1.579;11;1.38;
llama-3-8b-tp4;20480;2048;14336;6;98;0.965;1.347;2.312;2.086;0.956;1.134;2.09;2.86;2.152;1.647;11;1.4;
llama-3-8b-tp4;20480;2048;16384;7;98;1.09;1.341;2.431;2.214;1.087;1.134;2.221;3.04;2.343;1.775;11;1.37;
llama-3-8b-tp4;20480;2048;18432;8;98;1.201;1.317;2.518;2.363;1.225;1.134;2.359;2.784;2.512;1.818;11;1.39;
llama-3-8b-tp4;20480;2048;20480;9;98;1.328;1.362;2.69;2.456;1.359;1.136;2.495;2.821;2.69;1.926;11;1.4;
llama-3-8b-tp4;20480;2048;2048;0;103;0.135;1.432;1.567;1.533;0.127;1.189;1.316;2.086;1.427;1.399;9;1.12;
llama-3-8b-tp4;20480;2048;4096;1;103;0.353;1.407;1.76;1.624;0.273;1.188;1.461;2.195;1.478;1.478;15;1.19;
llama-3-8b-tp4;20480;2048;6144;2;103;0.476;1.407;1.883;1.755;0.418;1.189;1.607;2.382;1.637;1.483;15;1.27;
llama-3-8b-tp4;20480;2048;8192;3;103;0.608;1.409;2.017;1.825;0.55;1.189;1.739;2.592;1.707;1.523;15;1.32;
llama-3-8b-tp4;20480;2048;10240;4;103;0.736;1.41;2.146;1.942;0.686;1.189;1.875;2.798;1.874;1.557;15;1.38;
llama-3-8b-tp4;20480;2048;12288;5;103;0.867;1.422;2.289;2.044;0.821;1.189;2.01;2.895;1.976;1.61;11;1.42;
llama-3-8b-tp4;20480;2048;14336;6;103;0.969;1.44;2.409;2.139;0.961;1.189;2.15;2.982;2.166;1.695;15;1.42;
llama-3-8b-tp4;20480;2048;16384;7;103;1.085;1.415;2.5;2.263;1.086;1.19;2.276;3.089;2.386;1.824;15;1.37;
llama-3-8b-tp4;20480;2048;18432;8;103;1.204;1.401;2.605;2.376;1.227;1.188;2.415;3.074;2.544;1.91;11;1.36;
llama-3-8b-tp4;20480;2048;20480;9;103;1.331;1.408;2.739;2.493;1.364;1.19;2.554;3.28;2.724;2.005;11;1.37;
llama-3-8b-tp4;20480;2048;2048;0;109;0.136;1.614;1.75;1.71;0.123;1.612;1.735;2.593;1.785;1.605;15;1.09;
llama-3-8b-tp4;20480;2048;4096;1;109;0.281;1.604;1.885;1.845;0.277;1.612;1.889;2.645;1.809;1.564;11;1.21;
llama-3-8b-tp4;20480;2048;6144;2;109;0.425;1.601;2.026;1.869;0.409;1.614;2.023;2.695;1.852;1.573;11;1.29;
llama-3-8b-tp4;20480;2048;8192;3;109;0.563;1.636;2.199;2.007;0.545;1.612;2.157;2.827;1.898;1.605;11;1.37;
llama-3-8b-tp4;20480;2048;10240;4;109;0.701;1.595;2.296;2.055;0.681;1.612;2.293;2.923;1.97;1.619;11;1.42;
llama-3-8b-tp4;20480;2048;12288;5;109;0.831;1.598;2.429;2.125;0.817;1.615;2.432;3.016;2.078;1.66;11;1.46;
llama-3-8b-tp4;20480;2048;14336;6;109;0.976;1.606;2.582;2.227;0.952;1.619;2.571;3.106;2.224;1.718;11;1.5;
llama-3-8b-tp4;20480;2048;16384;7;109;1.103;1.6;2.703;2.298;1.09;1.611;2.701;3.152;2.453;1.829;11;1.48;
llama-3-8b-tp4;20480;2048;18432;8;109;1.218;1.598;2.816;2.422;1.225;1.607;2.832;3.259;2.641;1.928;11;1.46;
llama-3-8b-tp4;20480;2048;20480;9;109;1.339;1.614;2.953;2.527;1.36;1.613;2.973;3.351;2.774;2.028;11;1.46;

llama-3-8b-tp8;4096;512;512;0;1010;0.025;1.345;1.37;1.4;0.033;1.176;1.209;1.198;1.418;1.296;15;1.06;
llama-3-8b-tp8;4096;512;1024;1;1010;0.043;1.374;1.417;1.402;0.03;1.18;1.21;1.2;1.47;1.298;11;1.09;
llama-3-8b-tp8;4096;512;1536;2;1010;0.047;1.378;1.425;1.374;0.031;1.176;1.207;1.21;1.451;1.301;11;1.1;
llama-3-8b-tp8;4096;512;2048;3;1010;0.052;1.328;1.38;1.372;0.042;1.177;1.219;1.22;1.45;1.299;11;1.06;
llama-3-8b-tp8;4096;512;2560;4;1010;0.071;1.316;1.387;1.383;0.043;1.177;1.22;1.232;1.465;1.3;11;1.07;
llama-3-8b-tp8;4096;512;3072;5;1010;0.058;1.332;1.39;1.376;0.045;1.176;1.221;1.236;1.458;1.298;11;1.07;
llama-3-8b-tp8;4096;512;3584;6;1010;0.061;1.339;1.4;1.378;0.052;1.177;1.229;1.25;1.447;1.292;11;1.08;
llama-3-8b-tp8;4096;512;4096;7;1010;0.067;1.336;1.403;1.377;0.052;1.177;1.229;1.259;1.452;1.296;11;1.08;
llama-3-8b-tp8;4096;512;512;0;1066;0.035;1.454;1.489;1.454;0.031;1.237;1.268;1.251;1.493;1.332;11;1.12;
llama-3-8b-tp8;4096;512;1024;1;1066;0.047;1.432;1.479;1.445;0.032;1.237;1.269;1.26;1.496;1.328;11;1.11;
llama-3-8b-tp8;4096;512;1536;2;1066;0.047;1.444;1.491;1.422;0.032;1.237;1.269;1.267;1.507;1.33;11;1.12;
llama-3-8b-tp8;4096;512;2048;3;1066;0.051;1.426;1.477;1.428;0.042;1.235;1.277;1.274;1.496;1.333;15;1.11;
llama-3-8b-tp8;4096;512;2560;4;1066;0.072;1.385;1.457;1.438;0.043;1.236;1.279;1.282;1.489;1.325;11;1.1;
llama-3-8b-tp8;4096;512;3072;5;1066;0.059;1.402;1.461;1.434;0.045;1.237;1.282;1.286;1.498;1.329;11;1.1;
llama-3-8b-tp8;4096;512;3584;6;1066;0.066;1.404;1.47;1.428;0.052;1.235;1.287;1.294;1.502;1.325;11;1.11;
llama-3-8b-tp8;4096;512;4096;7;1066;0.07;1.4;1.47;1.437;0.052;1.235;1.287;1.303;1.499;1.323;11;1.11;
llama-3-8b-tp8;4096;512;512;0;1123;0.033;1.54;1.573;1.521;0.029;1.45;1.479;1.463;1.558;1.455;15;1.08;
llama-3-8b-tp8;4096;512;1024;1;1123;0.043;1.527;1.57;1.489;0.031;1.347;1.378;1.354;1.579;1.362;11;1.15;
llama-3-8b-tp8;4096;512;1536;2;1123;0.042;1.488;1.53;1.482;0.031;1.348;1.379;1.355;1.559;1.364;11;1.12;
llama-3-8b-tp8;4096;512;2048;3;1123;0.052;1.486;1.538;1.495;0.043;1.348;1.391;1.357;1.571;1.361;11;1.13;
llama-3-8b-tp8;4096;512;2560;4;1123;0.076;1.464;1.54;1.491;0.044;1.348;1.392;1.355;1.571;1.36;11;1.13;
llama-3-8b-tp8;4096;512;3072;5;1123;0.054;1.472;1.526;1.502;0.045;1.349;1.394;1.355;1.572;1.366;11;1.12;
llama-3-8b-tp8;4096;512;3584;6;1123;0.066;1.47;1.536;1.506;0.052;1.347;1.399;1.349;1.584;1.359;11;1.13;
llama-3-8b-tp8;4096;512;4096;7;1123;0.082;1.474;1.556;1.513;0.052;1.348;1.4;1.354;1.592;1.359;11;1.14;
llama-3-8b-tp8;8192;512;512;0;504;0.036;1.389;1.425;1.403;0.03;1.226;1.256;1.241;1.445;1.209;9;1.18;
llama-3-8b-tp8;8192;512;1024;1;504;0.044;1.362;1.406;1.397;0.033;1.228;1.261;1.241;1.465;1.209;15;1.16;
llama-3-8b-tp8;8192;512;1536;2;504;0.047;1.345;1.392;1.388;0.031;1.228;1.259;1.235;1.441;1.207;9;1.15;
llama-3-8b-tp8;8192;512;2048;3;504;0.052;1.339;1.391;1.395;0.041;1.228;1.269;1.238;1.451;1.211;15;1.15;
llama-3-8b-tp8;8192;512;2560;4;504;0.077;1.338;1.415;1.407;0.042;1.227;1.269;1.239;1.437;1.211;15;1.17;
llama-3-8b-tp8;8192;512;3072;5;504;0.059;1.358;1.417;1.396;0.043;1.226;1.269;1.243;1.465;1.208;9;1.17;
llama-3-8b-tp8;8192;512;3584;6;504;0.064;1.358;1.422;1.393;0.05;1.227;1.277;1.246;1.451;1.213;9;1.17;
llama-3-8b-tp8;8192;512;4096;7;504;0.071;1.352;1.423;1.398;0.05;1.226;1.276;1.25;1.451;1.214;15;1.17;
llama-3-8b-tp8;8192;512;4608;8;504;0.074;1.356;1.43;1.399;0.056;1.227;1.283;1.252;1.46;1.209;9;1.18;
llama-3-8b-tp8;8192;512;5120;9;504;0.083;1.336;1.419;1.4;0.06;1.225;1.285;1.256;1.455;1.214;9;1.17;
llama-3-8b-tp8;8192;512;5632;10;504;0.088;1.336;1.424;1.403;0.061;1.227;1.288;1.259;1.451;1.215;15;1.17;
llama-3-8b-tp8;8192;512;6144;11;504;0.08;1.344;1.424;1.402;0.066;1.227;1.293;1.261;1.47;1.211;15;1.18;
llama-3-8b-tp8;8192;512;6656;12;504;0.095;1.332;1.427;1.408;0.064;1.227;1.291;1.264;1.479;1.215;15;1.17;
llama-3-8b-tp8;8192;512;7168;13;504;0.097;1.342;1.439;1.409;0.072;1.226;1.298;1.266;1.471;1.216;15;1.18;
llama-3-8b-tp8;8192;512;7680;14;504;0.103;1.329;1.432;1.411;0.077;1.227;1.304;1.269;1.483;1.213;15;1.18;
llama-3-8b-tp8;8192;512;8192;15;504;0.11;1.336;1.446;1.411;0.076;1.226;1.302;1.271;1.481;1.218;15;1.19;
llama-3-8b-tp8;8192;512;512;0;532;0.034;1.472;1.506;1.45;0.031;1.263;1.294;1.27;1.503;1.268;15;1.19;
llama-3-8b-tp8;8192;512;1024;1;532;0.046;1.434;1.48;1.44;0.032;1.261;1.293;1.274;1.501;1.273;15;1.16;
llama-3-8b-tp8;8192;512;1536;2;532;0.047;1.399;1.446;1.434;0.031;1.263;1.294;1.281;1.497;1.27;15;1.14;
llama-3-8b-tp8;8192;512;2048;3;532;0.056;1.395;1.451;1.441;0.041;1.261;1.302;1.291;1.481;1.268;9;1.14;
llama-3-8b-tp8;8192;512;2560;4;532;0.077;1.379;1.456;1.45;0.042;1.261;1.303;1.302;1.494;1.27;15;1.15;
llama-3-8b-tp8;8192;512;3072;5;532;0.059;1.393;1.452;1.443;0.044;1.261;1.305;1.314;1.489;1.271;15;1.14;
llama-3-8b-tp8;8192;512;3584;6;532;0.066;1.411;1.477;1.446;0.051;1.262;1.313;1.326;1.512;1.269;9;1.16;
llama-3-8b-tp8;8192;512;4096;7;532;0.069;1.4;1.469;1.45;0.051;1.262;1.313;1.338;1.526;1.272;15;1.15;
llama-3-8b-tp8;8192;512;4608;8;532;0.07;1.403;1.473;1.442;0.056;1.262;1.318;1.35;1.507;1.272;11;1.16;
llama-3-8b-tp8;8192;512;5120;9;532;0.077;1.401;1.478;1.446;0.061;1.261;1.322;1.362;1.508;1.27;9;1.16;
llama-3-8b-tp8;8192;512;5632;10;532;0.093;1.383;1.476;1.451;0.062;1.261;1.323;1.371;1.512;1.273;15;1.16;
llama-3-8b-tp8;8192;512;6144;11;532;0.083;1.391;1.474;1.45;0.067;1.261;1.328;1.383;1.49;1.275;15;1.16;
llama-3-8b-tp8;8192;512;6656;12;532;0.099;1.394;1.493;1.452;0.067;1.26;1.327;1.395;1.497;1.271;15;1.17;
llama-3-8b-tp8;8192;512;7168;13;532;0.106;1.384;1.49;1.461;0.073;1.26;1.333;1.403;1.493;1.275;9;1.17;
llama-3-8b-tp8;8192;512;7680;14;532;0.097;1.383;1.48;1.46;0.078;1.259;1.337;1.418;1.484;1.276;15;1.16;
llama-3-8b-tp8;8192;512;8192;15;532;0.11;1.394;1.504;1.463;0.079;1.26;1.339;1.43;1.493;1.274;15;1.18;
llama-3-8b-tp8;8192;512;512;0;561;0.036;1.512;1.548;1.542;0.03;1.311;1.341;1.323;1.589;1.335;11;1.16;
llama-3-8b-tp8;8192;512;1024;1;561;0.036;1.489;1.525;1.522;0.031;1.311;1.342;1.332;1.56;1.326;9;1.15;
llama-3-8b-tp8;8192;512;1536;2;561;0.037;1.47;1.507;1.496;0.034;1.31;1.344;1.345;1.575;1.33;9;1.13;
llama-3-8b-tp8;8192;512;2048;3;561;0.043;1.474;1.517;1.512;0.042;1.309;1.351;1.357;1.569;1.33;11;1.14;
llama-3-8b-tp8;8192;512;2560;4;561;0.067;1.438;1.505;1.516;0.042;1.31;1.352;1.371;1.586;1.327;9;1.13;
llama-3-8b-tp8;8192;512;3072;5;561;0.048;1.458;1.506;1.512;0.046;1.312;1.358;1.378;1.615;1.331;9;1.13;
llama-3-8b-tp8;8192;512;3584;6;561;0.058;1.445;1.503;1.502;0.052;1.311;1.363;1.386;1.578;1.331;11;1.13;
llama-3-8b-tp8;8192;512;4096;7;561;0.064;1.471;1.535;1.503;0.051;1.311;1.362;1.398;1.583;1.33;9;1.15;
llama-3-8b-tp8;8192;512;4608;8;561;0.064;1.439;1.503;1.52;0.057;1.31;1.367;1.411;1.576;1.333;9;1.13;
llama-3-8b-tp8;8192;512;5120;9;561;0.071;1.449;1.52;1.534;0.063;1.312;1.375;1.416;1.579;1.333;11;1.14;
llama-3-8b-tp8;8192;512;5632;10;561;0.072;1.456;1.528;1.513;0.062;1.311;1.373;1.429;1.596;1.33;15;1.15;
llama-3-8b-tp8;8192;512;6144;11;561;0.075;1.451;1.526;1.515;0.068;1.31;1.378;1.439;1.576;1.336;9;1.14;
llama-3-8b-tp8;8192;512;6656;12;561;0.079;1.458;1.537;1.515;0.068;1.311;1.379;1.45;1.588;1.333;9;1.15;
llama-3-8b-tp8;8192;512;7168;13;561;0.085;1.468;1.553;1.521;0.074;1.311;1.385;1.458;1.586;1.333;9;1.17;
llama-3-8b-tp8;8192;512;7680;14;561;0.083;1.464;1.547;1.535;0.079;1.311;1.39;1.469;1.62;1.335;9;1.16;
llama-3-8b-tp8;8192;512;8192;15;561;0.096;1.445;1.541;1.541;0.079;1.311;1.39;1.483;1.612;1.335;9;1.15;
llama-3-8b-tp8;12288;512;512;0;336;0.03;1.373;1.403;1.411;0.031;1.201;1.232;1.209;1.488;1.277;9;1.1;
llama-3-8b-tp8;12288;512;1024;1;336;0.034;1.358;1.392;1.412;0.03;1.201;1.231;1.217;1.493;1.279;9;1.09;
llama-3-8b-tp8;12288;512;1536;2;336;0.036;1.32;1.356;1.38;0.031;1.203;1.234;1.229;1.489;1.28;9;1.06;
llama-3-8b-tp8;12288;512;2048;3;336;0.04;1.328;1.368;1.384;0.041;1.203;1.244;1.24;1.485;1.278;9;1.07;
llama-3-8b-tp8;12288;512;2560;4;336;0.06;1.327;1.387;1.398;0.041;1.201;1.242;1.252;1.506;1.281;9;1.08;
llama-3-8b-tp8;12288;512;3072;5;336;0.045;1.322;1.367;1.394;0.043;1.204;1.247;1.262;1.501;1.282;9;1.07;
llama-3-8b-tp8;12288;512;3584;6;336;0.052;1.339;1.391;1.391;0.05;1.203;1.253;1.273;1.501;1.278;9;1.09;
llama-3-8b-tp8;12288;512;4096;7;336;0.058;1.323;1.381;1.404;0.05;1.203;1.253;1.282;1.496;1.281;9;1.08;
llama-3-8b-tp8;12288;512;4608;8;336;0.057;1.333;1.39;1.393;0.055;1.202;1.257;1.294;1.502;1.281;9;1.09;
llama-3-8b-tp8;12288;512;5120;9;336;0.063;1.324;1.387;1.392;0.061;1.203;1.264;1.307;1.503;1.279;9;1.08;
llama-3-8b-tp8;12288;512;5632;10;336;0.067;1.318;1.385;1.405;0.061;1.203;1.264;1.314;1.504;1.283;9;1.08;
llama-3-8b-tp8;12288;512;6144;11;336;0.07;1.322;1.392;1.399;0.065;1.203;1.268;1.324;1.504;1.283;9;1.08;
llama-3-8b-tp8;12288;512;6656;12;336;0.076;1.32;1.396;1.409;0.065;1.203;1.268;1.334;1.511;1.282;9;1.09;
llama-3-8b-tp8;12288;512;7168;13;336;0.082;1.317;1.399;1.416;0.07;1.202;1.272;1.344;1.508;1.283;9;1.09;
llama-3-8b-tp8;12288;512;7680;14;336;0.08;1.323;1.403;1.417;0.076;1.202;1.278;1.356;1.508;1.284;15;1.09;
llama-3-8b-tp8;12288;512;8192;15;336;0.085;1.321;1.406;1.418;0.076;1.202;1.278;1.366;1.51;1.28;9;1.1;
llama-3-8b-tp8;12288;512;8704;16;336;0.087;1.322;1.409;1.423;0.085;1.203;1.288;1.373;1.518;1.282;9;1.1;
llama-3-8b-tp8;12288;512;9216;17;336;0.089;1.32;1.409;1.428;0.087;1.202;1.289;1.385;1.52;1.284;9;1.1;
llama-3-8b-tp8;12288;512;9728;18;336;0.094;1.332;1.426;1.426;0.089;1.202;1.291;1.395;1.518;1.283;9;1.11;
llama-3-8b-tp8;12288;512;10240;19;336;0.1;1.315;1.415;1.423;0.093;1.202;1.295;1.406;1.52;1.283;9;1.1;
llama-3-8b-tp8;12288;512;10752;20;336;0.104;1.313;1.417;1.432;0.093;1.203;1.296;1.415;1.523;1.285;15;1.1;
llama-3-8b-tp8;12288;512;11264;21;336;0.109;1.317;1.426;1.424;0.099;1.203;1.302;1.427;1.521;1.284;9;1.11;
llama-3-8b-tp8;12288;512;11776;22;336;0.114;1.319;1.433;1.432;0.101;1.202;1.303;1.434;1.516;1.285;15;1.12;
llama-3-8b-tp8;12288;512;12288;23;336;0.111;1.329;1.44;1.435;0.105;1.204;1.309;1.45;1.524;1.284;9;1.12;
llama-3-8b-tp8;12288;512;512;0;355;0.027;1.478;1.505;1.471;0.03;1.255;1.285;1.265;1.54;1.335;9;1.13;
llama-3-8b-tp8;12288;512;1024;1;355;0.036;1.415;1.451;1.449;0.03;1.253;1.283;1.278;1.523;1.341;9;1.08;
llama-3-8b-tp8;12288;512;1536;2;355;0.037;1.396;1.433;1.453;0.031;1.255;1.286;1.289;1.527;1.341;9;1.07;
llama-3-8b-tp8;12288;512;2048;3;355;0.041;1.406;1.447;1.457;0.041;1.254;1.295;1.299;1.523;1.341;9;1.08;
llama-3-8b-tp8;12288;512;2560;4;355;0.062;1.377;1.439;1.456;0.043;1.255;1.298;1.309;1.534;1.343;11;1.07;
llama-3-8b-tp8;12288;512;3072;5;355;0.048;1.401;1.449;1.448;0.044;1.255;1.299;1.319;1.535;1.341;9;1.08;
llama-3-8b-tp8;12288;512;3584;6;355;0.053;1.41;1.463;1.465;0.05;1.256;1.306;1.33;1.531;1.342;9;1.09;
llama-3-8b-tp8;12288;512;4096;7;355;0.061;1.422;1.483;1.457;0.051;1.254;1.305;1.338;1.543;1.343;9;1.1;
llama-3-8b-tp8;12288;512;4608;8;355;0.061;1.399;1.46;1.456;0.056;1.255;1.311;1.347;1.54;1.343;9;1.09;
llama-3-8b-tp8;12288;512;5120;9;355;0.065;1.392;1.457;1.459;0.06;1.255;1.315;1.356;1.526;1.341;9;1.09;
llama-3-8b-tp8;12288;512;5632;10;355;0.071;1.403;1.474;1.454;0.062;1.255;1.317;1.364;1.538;1.345;9;1.1;
llama-3-8b-tp8;12288;512;6144;11;355;0.071;1.399;1.47;1.466;0.067;1.254;1.321;1.373;1.547;1.345;9;1.09;
llama-3-8b-tp8;12288;512;6656;12;355;0.077;1.394;1.471;1.47;0.066;1.256;1.322;1.384;1.546;1.345;9;1.09;
llama-3-8b-tp8;12288;512;7168;13;355;0.083;1.411;1.494;1.472;0.072;1.254;1.326;1.389;1.563;1.346;9;1.11;
llama-3-8b-tp8;12288;512;7680;14;355;0.088;1.391;1.479;1.476;0.079;1.255;1.334;1.397;1.547;1.346;15;1.1;
llama-3-8b-tp8;12288;512;8192;15;355;0.09;1.397;1.487;1.464;0.077;1.256;1.333;1.412;1.545;1.344;15;1.11;
llama-3-8b-tp8;12288;512;8704;16;355;0.091;1.383;1.474;1.479;0.083;1.256;1.339;1.42;1.556;1.345;9;1.1;
llama-3-8b-tp8;12288;512;9216;17;355;0.097;1.385;1.482;1.494;0.087;1.255;1.342;1.429;1.558;1.347;15;1.1;
llama-3-8b-tp8;12288;512;9728;18;355;0.102;1.397;1.499;1.486;0.087;1.254;1.341;1.44;1.559;1.346;9;1.11;
llama-3-8b-tp8;12288;512;10240;19;355;0.106;1.376;1.482;1.478;0.094;1.253;1.347;1.45;1.566;1.345;9;1.1;
llama-3-8b-tp8;12288;512;10752;20;355;0.109;1.38;1.489;1.5;0.092;1.255;1.347;1.456;1.575;1.345;9;1.11;
llama-3-8b-tp8;12288;512;11264;21;355;0.109;1.381;1.49;1.481;0.1;1.255;1.355;1.47;1.565;1.346;15;1.11;
llama-3-8b-tp8;12288;512;11776;22;355;0.118;1.392;1.51;1.487;0.103;1.254;1.357;1.472;1.572;1.347;9;1.12;
llama-3-8b-tp8;12288;512;12288;23;355;0.121;1.402;1.523;1.499;0.103;1.254;1.357;1.484;1.565;1.348;9;1.13;
llama-3-8b-tp8;12288;512;512;0;374;0.027;1.531;1.558;1.55;0.03;1.313;1.343;1.328;1.583;1.407;15;1.11;
llama-3-8b-tp8;12288;512;1024;1;374;0.038;1.511;1.549;1.542;0.031;1.312;1.343;1.336;1.576;1.408;11;1.1;
llama-3-8b-tp8;12288;512;1536;2;374;0.039;1.476;1.515;1.504;0.032;1.312;1.344;1.349;1.558;1.414;11;1.07;
llama-3-8b-tp8;12288;512;2048;3;374;0.044;1.465;1.509;1.513;0.042;1.314;1.356;1.357;1.562;1.405;11;1.07;
llama-3-8b-tp8;12288;512;2560;4;374;0.067;1.48;1.547;1.509;0.043;1.313;1.356;1.368;1.585;1.408;11;1.1;
llama-3-8b-tp8;12288;512;3072;5;374;0.052;1.473;1.525;1.524;0.045;1.312;1.357;1.375;1.571;1.413;11;1.08;
llama-3-8b-tp8;12288;512;3584;6;374;0.059;1.494;1.553;1.526;0.051;1.313;1.364;1.384;1.589;1.407;11;1.1;
llama-3-8b-tp8;12288;512;4096;7;374;0.064;1.466;1.53;1.513;0.051;1.312;1.363;1.392;1.595;1.411;11;1.08;
llama-3-8b-tp8;12288;512;4608;8;374;0.063;1.482;1.545;1.517;0.057;1.314;1.371;1.403;1.609;1.415;11;1.09;
llama-3-8b-tp8;12288;512;5120;9;374;0.075;1.452;1.527;1.538;0.063;1.312;1.375;1.407;1.615;1.407;11;1.09;
llama-3-8b-tp8;12288;512;5632;10;374;0.08;1.468;1.548;1.528;0.062;1.312;1.374;1.417;1.587;1.41;11;1.1;
llama-3-8b-tp8;12288;512;6144;11;374;0.076;1.475;1.551;1.55;0.068;1.313;1.381;1.422;1.592;1.417;11;1.09;
llama-3-8b-tp8;12288;512;6656;12;374;0.085;1.473;1.558;1.534;0.067;1.313;1.38;1.431;1.607;1.409;9;1.11;
llama-3-8b-tp8;12288;512;7168;13;374;0.097;1.473;1.57;1.52;0.073;1.312;1.385;1.441;1.59;1.412;11;1.11;
llama-3-8b-tp8;12288;512;7680;14;374;0.087;1.45;1.537;1.547;0.08;1.313;1.393;1.447;1.625;1.421;11;1.08;
llama-3-8b-tp8;12288;512;8192;15;374;0.1;1.455;1.555;1.54;0.08;1.313;1.393;1.457;1.583;1.41;11;1.1;
llama-3-8b-tp8;12288;512;8704;16;374;0.098;1.465;1.563;1.539;0.084;1.311;1.395;1.466;1.612;1.417;11;1.1;
llama-3-8b-tp8;12288;512;9216;17;374;0.106;1.475;1.581;1.56;0.088;1.311;1.399;1.473;1.593;1.422;11;1.11;
llama-3-8b-tp8;12288;512;9728;18;374;0.107;1.438;1.545;1.55;0.09;1.311;1.401;1.486;1.591;1.409;9;1.1;
llama-3-8b-tp8;12288;512;10240;19;374;0.111;1.478;1.589;1.555;0.095;1.311;1.406;1.492;1.614;1.418;9;1.12;
llama-3-8b-tp8;12288;512;10752;20;374;0.11;1.438;1.548;1.562;0.096;1.312;1.408;1.499;1.638;1.422;9;1.09;
llama-3-8b-tp8;12288;512;11264;21;374;0.117;1.465;1.582;1.561;0.1;1.311;1.411;1.504;1.59;1.413;9;1.12;
llama-3-8b-tp8;12288;512;11776;22;374;0.119;1.468;1.587;1.564;0.105;1.311;1.416;1.519;1.602;1.418;9;1.12;
llama-3-8b-tp8;12288;512;12288;23;374;0.118;1.453;1.571;1.566;0.104;1.311;1.415;1.527;1.627;1.422;9;1.1;
llama-3-8b-tp8;16384;512;512;0;252;0.032;1.585;1.617;1.647;0.031;1.411;1.442;1.422;1.461;1.325;9;1.22;
llama-3-8b-tp8;16384;512;1024;1;252;0.034;1.573;1.607;1.628;0.03;1.409;1.439;1.405;1.467;1.317;9;1.22;
llama-3-8b-tp8;16384;512;1536;2;252;0.036;1.57;1.606;1.625;0.03;1.411;1.441;1.39;1.457;1.325;9;1.21;
llama-3-8b-tp8;16384;512;2048;3;252;0.04;1.574;1.614;1.628;0.037;1.41;1.447;1.383;1.473;1.32;9;1.22;
llama-3-8b-tp8;16384;512;2560;4;252;0.061;1.566;1.627;1.647;0.038;1.41;1.448;1.386;1.47;1.323;9;1.23;
llama-3-8b-tp8;16384;512;3072;5;252;0.047;1.563;1.61;1.626;0.038;1.413;1.451;1.388;1.478;1.323;9;1.22;
llama-3-8b-tp8;16384;512;3584;6;252;0.054;1.57;1.624;1.626;0.045;1.413;1.458;1.379;1.488;1.327;9;1.22;
llama-3-8b-tp8;16384;512;4096;7;252;0.059;1.571;1.63;1.63;0.045;1.411;1.456;1.386;1.472;1.327;9;1.23;
llama-3-8b-tp8;16384;512;4608;8;252;0.059;1.577;1.636;1.63;0.05;1.413;1.463;1.383;1.49;1.331;9;1.23;
llama-3-8b-tp8;16384;512;5120;9;252;0.064;1.571;1.635;1.632;0.056;1.414;1.47;1.387;1.48;1.329;9;1.23;
llama-3-8b-tp8;16384;512;5632;10;252;0.07;1.562;1.632;1.629;0.056;1.414;1.47;1.383;1.49;1.327;9;1.23;
llama-3-8b-tp8;16384;512;6144;11;252;0.071;1.568;1.639;1.636;0.06;1.414;1.474;1.382;1.501;1.333;9;1.23;
llama-3-8b-tp8;16384;512;6656;12;252;0.077;1.568;1.645;1.635;0.059;1.412;1.471;1.381;1.5;1.331;9;1.24;
llama-3-8b-tp8;16384;512;7168;13;252;0.082;1.565;1.647;1.64;0.065;1.417;1.482;1.378;1.502;1.326;9;1.24;
llama-3-8b-tp8;16384;512;7680;14;252;0.085;1.563;1.648;1.647;0.07;1.407;1.477;1.381;1.48;1.329;9;1.24;
llama-3-8b-tp8;16384;512;8192;15;252;0.087;1.563;1.65;1.645;0.071;1.412;1.483;1.385;1.489;1.334;9;1.24;
llama-3-8b-tp8;16384;512;8704;16;252;0.091;1.566;1.657;1.647;0.076;1.413;1.489;1.382;1.502;1.33;9;1.25;
llama-3-8b-tp8;16384;512;9216;17;252;0.093;1.565;1.658;1.647;0.079;1.414;1.493;1.38;1.504;1.341;9;1.24;
llama-3-8b-tp8;16384;512;9728;18;252;0.098;1.572;1.67;1.645;0.08;1.416;1.496;1.38;1.503;1.336;9;1.25;
llama-3-8b-tp8;16384;512;10240;19;252;0.104;1.571;1.675;1.646;0.083;1.414;1.497;1.384;1.504;1.334;9;1.26;
llama-3-8b-tp8;16384;512;10752;20;252;0.105;1.57;1.675;1.642;0.083;1.411;1.494;1.386;1.504;1.341;9;1.25;
llama-3-8b-tp8;16384;512;11264;21;252;0.106;1.564;1.67;1.646;0.088;1.412;1.5;1.392;1.507;1.338;9;1.25;
llama-3-8b-tp8;16384;512;11776;22;252;0.115;1.564;1.679;1.649;0.093;1.413;1.506;1.384;1.516;1.336;9;1.26;
llama-3-8b-tp8;16384;512;12288;23;252;0.118;1.568;1.686;1.642;0.098;1.413;1.511;1.386;1.524;1.343;9;1.26;
llama-3-8b-tp8;16384;512;12800;24;252;0.124;1.566;1.69;1.647;0.098;1.412;1.51;1.388;1.524;1.342;9;1.26;
llama-3-8b-tp8;16384;512;13312;25;252;0.128;1.566;1.694;1.646;0.1;1.414;1.514;1.389;1.506;1.343;9;1.26;
llama-3-8b-tp8;16384;512;13824;26;252;0.125;1.574;1.699;1.648;0.102;1.416;1.518;1.382;1.552;1.345;9;1.26;
llama-3-8b-tp8;16384;512;14336;27;252;0.139;1.573;1.712;1.66;0.108;1.416;1.524;1.384;1.529;1.346;9;1.27;
llama-3-8b-tp8;16384;512;14848;28;252;0.138;1.571;1.709;1.646;0.107;1.416;1.523;1.385;1.535;1.344;9;1.27;
llama-3-8b-tp8;16384;512;15360;29;252;0.138;1.579;1.717;1.67;0.115;1.414;1.529;1.38;1.537;1.343;9;1.28;
llama-3-8b-tp8;16384;512;15872;30;252;0.145;1.564;1.709;1.646;0.116;1.413;1.529;1.385;1.546;1.347;9;1.27;
llama-3-8b-tp8;16384;512;16384;31;252;0.149;1.57;1.719;1.666;0.119;1.413;1.532;1.391;1.545;1.344;9;1.28;
llama-3-8b-tp8;16384;512;512;0;266;0.028;1.608;1.636;1.665;0.031;1.432;1.463;1.459;1.502;1.375;9;1.19;
llama-3-8b-tp8;16384;512;1024;1;266;0.037;1.599;1.636;1.657;0.03;1.433;1.463;1.438;1.526;1.372;9;1.19;
llama-3-8b-tp8;16384;512;1536;2;266;0.039;1.593;1.632;1.65;0.032;1.431;1.463;1.417;1.526;1.381;9;1.18;
llama-3-8b-tp8;16384;512;2048;3;266;0.045;1.584;1.629;1.662;0.038;1.433;1.471;1.42;1.515;1.378;9;1.18;
llama-3-8b-tp8;16384;512;2560;4;266;0.065;1.586;1.651;1.667;0.038;1.432;1.47;1.415;1.523;1.375;9;1.2;
llama-3-8b-tp8;16384;512;3072;5;266;0.05;1.597;1.647;1.663;0.041;1.433;1.474;1.412;1.527;1.381;9;1.19;
llama-3-8b-tp8;16384;512;3584;6;266;0.054;1.588;1.642;1.652;0.045;1.432;1.477;1.414;1.542;1.38;9;1.19;
llama-3-8b-tp8;16384;512;4096;7;266;0.064;1.592;1.656;1.666;0.046;1.433;1.479;1.415;1.53;1.38;9;1.2;
llama-3-8b-tp8;16384;512;4608;8;266;0.063;1.595;1.658;1.656;0.051;1.432;1.483;1.415;1.525;1.386;9;1.2;
llama-3-8b-tp8;16384;512;5120;9;266;0.068;1.595;1.663;1.662;0.056;1.433;1.489;1.417;1.551;1.382;9;1.2;
llama-3-8b-tp8;16384;512;5632;10;266;0.074;1.596;1.67;1.661;0.056;1.433;1.489;1.421;1.532;1.381;9;1.21;
llama-3-8b-tp8;16384;512;6144;11;266;0.077;1.596;1.673;1.658;0.06;1.434;1.494;1.423;1.536;1.384;9;1.21;
llama-3-8b-tp8;16384;512;6656;12;266;0.081;1.592;1.673;1.666;0.061;1.432;1.493;1.424;1.529;1.381;9;1.21;
llama-3-8b-tp8;16384;512;7168;13;266;0.087;1.591;1.678;1.668;0.066;1.434;1.5;1.426;1.54;1.382;9;1.21;
llama-3-8b-tp8;16384;512;7680;14;266;0.088;1.591;1.679;1.669;0.072;1.433;1.505;1.425;1.542;1.387;9;1.21;
llama-3-8b-tp8;16384;512;8192;15;266;0.093;1.594;1.687;1.668;0.071;1.432;1.503;1.432;1.527;1.384;9;1.22;
llama-3-8b-tp8;16384;512;8704;16;266;0.093;1.593;1.686;1.673;0.077;1.434;1.511;1.43;1.555;1.384;9;1.22;
llama-3-8b-tp8;16384;512;9216;17;266;0.101;1.585;1.686;1.678;0.081;1.434;1.515;1.427;1.55;1.387;9;1.22;
llama-3-8b-tp8;16384;512;9728;18;266;0.099;1.592;1.691;1.679;0.082;1.436;1.518;1.431;1.548;1.385;9;1.22;
llama-3-8b-tp8;16384;512;10240;19;266;0.109;1.591;1.7;1.678;0.086;1.435;1.521;1.432;1.56;1.384;9;1.23;
llama-3-8b-tp8;16384;512;10752;20;266;0.114;1.595;1.709;1.686;0.086;1.434;1.52;1.439;1.554;1.389;9;1.23;
llama-3-8b-tp8;16384;512;11264;21;266;0.112;1.59;1.702;1.688;0.092;1.433;1.525;1.439;1.546;1.388;9;1.23;
llama-3-8b-tp8;16384;512;11776;22;266;0.117;1.593;1.71;1.687;0.096;1.434;1.53;1.437;1.562;1.388;9;1.23;
llama-3-8b-tp8;16384;512;12288;23;266;0.116;1.595;1.711;1.694;0.096;1.434;1.53;1.446;1.556;1.395;9;1.23;
llama-3-8b-tp8;16384;512;12800;24;266;0.121;1.59;1.711;1.695;0.102;1.433;1.535;1.441;1.561;1.389;9;1.23;
llama-3-8b-tp8;16384;512;13312;25;266;0.129;1.593;1.722;1.695;0.101;1.434;1.535;1.443;1.561;1.388;9;1.24;
llama-3-8b-tp8;16384;512;13824;26;266;0.134;1.595;1.729;1.706;0.105;1.434;1.539;1.446;1.556;1.392;9;1.24;
llama-3-8b-tp8;16384;512;14336;27;266;0.135;1.596;1.731;1.705;0.115;1.434;1.549;1.449;1.585;1.389;9;1.25;
llama-3-8b-tp8;16384;512;14848;28;266;0.144;1.592;1.736;1.712;0.111;1.435;1.546;1.443;1.564;1.39;9;1.25;
llama-3-8b-tp8;16384;512;15360;29;266;0.139;1.594;1.733;1.71;0.118;1.435;1.553;1.448;1.581;1.396;9;1.24;
llama-3-8b-tp8;16384;512;15872;30;266;0.147;1.593;1.74;1.714;0.121;1.435;1.556;1.452;1.586;1.393;9;1.25;
llama-3-8b-tp8;16384;512;16384;31;266;0.151;1.591;1.742;1.716;0.121;1.434;1.555;1.448;1.578;1.392;9;1.25;
llama-3-8b-tp8;16384;512;512;0;280;0.03;1.624;1.654;1.693;0.031;1.453;1.484;1.475;1.582;1.433;9;1.15;
llama-3-8b-tp8;16384;512;1024;1;280;0.042;1.641;1.683;1.685;0.03;1.454;1.484;1.475;1.565;1.432;9;1.18;
llama-3-8b-tp8;16384;512;1536;2;280;0.038;1.626;1.664;1.686;0.034;1.455;1.489;1.452;1.574;1.437;9;1.16;
llama-3-8b-tp8;16384;512;2048;3;280;0.046;1.626;1.672;1.682;0.038;1.455;1.493;1.452;1.58;1.436;9;1.16;
llama-3-8b-tp8;16384;512;2560;4;280;0.068;1.619;1.687;1.689;0.039;1.455;1.494;1.452;1.567;1.434;9;1.18;
llama-3-8b-tp8;16384;512;3072;5;280;0.053;1.628;1.681;1.68;0.04;1.455;1.495;1.452;1.575;1.438;9;1.17;
llama-3-8b-tp8;16384;512;3584;6;280;0.059;1.614;1.673;1.69;0.046;1.457;1.503;1.451;1.609;1.435;9;1.17;
llama-3-8b-tp8;16384;512;4096;7;280;0.066;1.618;1.684;1.684;0.047;1.457;1.504;1.454;1.586;1.436;9;1.17;
llama-3-8b-tp8;16384;512;4608;8;280;0.065;1.626;1.691;1.683;0.052;1.456;1.508;1.456;1.584;1.439;9;1.18;
llama-3-8b-tp8;16384;512;5120;9;280;0.069;1.617;1.686;1.679;0.058;1.458;1.516;1.457;1.599;1.439;9;1.17;
llama-3-8b-tp8;16384;512;5632;10;280;0.076;1.626;1.702;1.686;0.058;1.456;1.514;1.454;1.604;1.436;9;1.19;
llama-3-8b-tp8;16384;512;6144;11;280;0.078;1.62;1.698;1.686;0.062;1.456;1.518;1.464;1.591;1.442;9;1.18;
llama-3-8b-tp8;16384;512;6656;12;280;0.083;1.62;1.703;1.69;0.061;1.457;1.518;1.465;1.596;1.44;9;1.18;
llama-3-8b-tp8;16384;512;7168;13;280;0.091;1.621;1.712;1.691;0.067;1.456;1.523;1.469;1.604;1.438;9;1.19;
llama-3-8b-tp8;16384;512;7680;14;280;0.09;1.63;1.72;1.701;0.072;1.456;1.528;1.467;1.602;1.442;9;1.19;
llama-3-8b-tp8;16384;512;8192;15;280;0.097;1.616;1.713;1.706;0.072;1.456;1.528;1.476;1.613;1.44;9;1.19;
llama-3-8b-tp8;16384;512;8704;16;280;0.099;1.623;1.722;1.697;0.078;1.457;1.535;1.474;1.614;1.441;9;1.2;
llama-3-8b-tp8;16384;512;9216;17;280;0.104;1.622;1.726;1.7;0.082;1.458;1.54;1.477;1.623;1.444;9;1.2;
llama-3-8b-tp8;16384;512;9728;18;280;0.109;1.62;1.729;1.707;0.083;1.456;1.539;1.48;1.616;1.443;9;1.2;
llama-3-8b-tp8;16384;512;10240;19;280;0.109;1.615;1.724;1.713;0.088;1.454;1.542;1.485;1.631;1.44;9;1.2;
llama-3-8b-tp8;16384;512;10752;20;280;0.11;1.614;1.724;1.718;0.089;1.457;1.546;1.483;1.633;1.443;9;1.19;
llama-3-8b-tp8;16384;512;11264;21;280;0.116;1.62;1.736;1.713;0.094;1.455;1.549;1.488;1.631;1.444;9;1.2;
llama-3-8b-tp8;16384;512;11776;22;280;0.118;1.616;1.734;1.713;0.098;1.456;1.554;1.492;1.622;1.442;9;1.2;
llama-3-8b-tp8;16384;512;12288;23;280;0.127;1.622;1.749;1.722;0.097;1.456;1.553;1.495;1.622;1.447;9;1.21;
llama-3-8b-tp8;16384;512;12800;24;280;0.127;1.623;1.75;1.73;0.103;1.455;1.558;1.494;1.619;1.447;9;1.21;
llama-3-8b-tp8;16384;512;13312;25;280;0.142;1.623;1.765;1.732;0.102;1.458;1.56;1.499;1.632;1.443;9;1.22;
llama-3-8b-tp8;16384;512;13824;26;280;0.13;1.614;1.744;1.734;0.108;1.457;1.565;1.502;1.63;1.446;9;1.21;
llama-3-8b-tp8;16384;512;14336;27;280;0.14;1.612;1.752;1.734;0.113;1.457;1.57;1.508;1.638;1.444;9;1.21;
llama-3-8b-tp8;16384;512;14848;28;280;0.147;1.618;1.765;1.74;0.113;1.458;1.571;1.506;1.64;1.444;9;1.22;
llama-3-8b-tp8;16384;512;15360;29;280;0.145;1.616;1.761;1.739;0.118;1.455;1.573;1.51;1.642;1.45;9;1.21;
llama-3-8b-tp8;16384;512;15872;30;280;0.154;1.615;1.769;1.746;0.123;1.455;1.578;1.512;1.652;1.447;9;1.22;
llama-3-8b-tp8;16384;512;16384;31;280;0.154;1.612;1.766;1.745;0.124;1.456;1.58;1.513;1.655;1.444;9;1.22;
llama-3-8b-tp8;20480;512;512;0;201;0.029;1.368;1.397;1.408;0.03;1.197;1.227;1.202;1.344;1.304;15;1.07;
llama-3-8b-tp8;20480;512;1024;1;201;0.031;1.334;1.365;1.393;0.03;1.2;1.23;1.213;1.34;1.29;15;1.06;
llama-3-8b-tp8;20480;512;1536;2;201;0.033;1.307;1.34;1.368;0.034;1.201;1.235;1.221;1.36;1.314;15;1.02;
llama-3-8b-tp8;20480;512;2048;3;201;0.039;1.308;1.347;1.377;0.041;1.198;1.239;1.222;1.358;1.311;15;1.03;
llama-3-8b-tp8;20480;512;2560;4;201;0.056;1.319;1.375;1.4;0.041;1.2;1.241;1.234;1.377;1.319;15;1.04;
llama-3-8b-tp8;20480;512;3072;5;201;0.044;1.31;1.354;1.394;0.043;1.199;1.242;1.24;1.363;1.323;15;1.02;
llama-3-8b-tp8;20480;512;3584;6;201;0.049;1.306;1.355;1.378;0.05;1.199;1.249;1.237;1.361;1.327;15;1.02;
llama-3-8b-tp8;20480;512;4096;7;201;0.055;1.318;1.373;1.384;0.051;1.199;1.25;1.254;1.354;1.328;15;1.03;
llama-3-8b-tp8;20480;512;4608;8;201;0.054;1.303;1.357;1.384;0.055;1.199;1.254;1.258;1.368;1.338;15;1.01;
llama-3-8b-tp8;20480;512;5120;9;201;0.059;1.309;1.368;1.386;0.061;1.202;1.263;1.264;1.369;1.334;15;1.03;
llama-3-8b-tp8;20480;512;5632;10;201;0.065;1.318;1.383;1.382;0.061;1.199;1.26;1.269;1.36;1.326;15;1.04;
llama-3-8b-tp8;20480;512;6144;11;201;0.065;1.323;1.388;1.387;0.067;1.2;1.267;1.27;1.364;1.351;15;1.03;
llama-3-8b-tp8;20480;512;6656;12;201;0.07;1.317;1.387;1.394;0.067;1.199;1.266;1.28;1.371;1.35;15;1.03;
llama-3-8b-tp8;20480;512;7168;13;201;0.076;1.31;1.386;1.373;0.072;1.2;1.272;1.288;1.37;1.343;15;1.03;
llama-3-8b-tp8;20480;512;7680;14;201;0.077;1.307;1.384;1.378;0.08;1.201;1.281;1.291;1.378;1.347;15;1.03;
llama-3-8b-tp8;20480;512;8192;15;201;0.081;1.334;1.415;1.393;0.078;1.201;1.279;1.3;1.379;1.355;9;1.04;
llama-3-8b-tp8;20480;512;8704;16;201;0.085;1.327;1.412;1.382;0.083;1.201;1.284;1.302;1.371;1.352;15;1.04;
llama-3-8b-tp8;20480;512;9216;17;201;0.087;1.335;1.422;1.381;0.089;1.201;1.29;1.305;1.373;1.359;15;1.05;
llama-3-8b-tp8;20480;512;9728;18;201;0.091;1.328;1.419;1.401;0.089;1.202;1.291;1.315;1.38;1.356;15;1.05;
llama-3-8b-tp8;20480;512;10240;19;201;0.095;1.324;1.419;1.403;0.096;1.201;1.297;1.317;1.372;1.362;15;1.04;
llama-3-8b-tp8;20480;512;10752;20;201;0.103;1.33;1.433;1.391;0.093;1.201;1.294;1.324;1.388;1.367;15;1.05;
llama-3-8b-tp8;20480;512;11264;21;201;0.106;1.348;1.454;1.392;0.1;1.202;1.302;1.333;1.385;1.373;9;1.06;
llama-3-8b-tp8;20480;512;11776;22;201;0.105;1.327;1.432;1.403;0.107;1.201;1.308;1.34;1.377;1.367;15;1.05;
llama-3-8b-tp8;20480;512;12288;23;201;0.112;1.327;1.439;1.41;0.105;1.201;1.306;1.345;1.39;1.372;9;1.05;
llama-3-8b-tp8;20480;512;12800;24;201;0.117;1.336;1.453;1.404;0.113;1.202;1.315;1.349;1.389;1.376;15;1.06;
llama-3-8b-tp8;20480;512;13312;25;201;0.118;1.323;1.441;1.401;0.109;1.201;1.31;1.358;1.383;1.366;15;1.05;
llama-3-8b-tp8;20480;512;13824;26;201;0.118;1.327;1.445;1.41;0.118;1.203;1.321;1.362;1.39;1.377;9;1.05;
llama-3-8b-tp8;20480;512;14336;27;201;0.126;1.316;1.442;1.414;0.122;1.203;1.325;1.372;1.397;1.376;15;1.05;
llama-3-8b-tp8;20480;512;14848;28;201;0.135;1.341;1.476;1.406;0.123;1.203;1.326;1.378;1.391;1.373;15;1.08;
llama-3-8b-tp8;20480;512;15360;29;201;0.133;1.329;1.462;1.419;0.129;1.202;1.331;1.382;1.396;1.378;15;1.06;
llama-3-8b-tp8;20480;512;15872;30;201;0.137;1.326;1.463;1.43;0.131;1.203;1.334;1.384;1.407;1.373;15;1.07;
llama-3-8b-tp8;20480;512;16384;31;201;0.148;1.317;1.465;1.419;0.131;1.202;1.333;1.393;1.387;1.386;15;1.06;
llama-3-8b-tp8;20480;512;16896;32;201;0.139;1.302;1.441;1.432;0.135;1.203;1.338;1.403;1.402;1.388;9;1.04;
llama-3-8b-tp8;20480;512;17408;33;201;0.152;1.315;1.467;1.439;0.138;1.202;1.34;1.405;1.409;1.381;15;1.06;
llama-3-8b-tp8;20480;512;17920;34;201;0.15;1.314;1.464;1.423;0.143;1.203;1.346;1.413;1.406;1.385;15;1.06;
llama-3-8b-tp8;20480;512;18432;35;201;0.152;1.312;1.464;1.433;0.148;1.202;1.35;1.416;1.406;1.393;15;1.05;
llama-3-8b-tp8;20480;512;18944;36;201;0.155;1.313;1.468;1.427;0.147;1.203;1.35;1.424;1.419;1.4;15;1.05;
llama-3-8b-tp8;20480;512;19456;37;201;0.165;1.311;1.476;1.445;0.151;1.203;1.354;1.43;1.408;1.389;15;1.06;
llama-3-8b-tp8;20480;512;19968;38;201;0.165;1.329;1.494;1.444;0.153;1.202;1.355;1.436;1.424;1.401;15;1.07;
llama-3-8b-tp8;20480;512;20480;39;201;0.172;1.325;1.497;1.445;0.154;1.204;1.358;1.442;1.433;1.392;15;1.08;
llama-3-8b-tp8;20480;512;512;0;212;0.027;1.417;1.444;1.495;0.031;1.258;1.289;1.251;1.4;1.365;15;1.06;
llama-3-8b-tp8;20480;512;1024;1;212;0.032;1.423;1.455;1.48;0.034;1.26;1.294;1.263;1.381;1.355;15;1.07;
llama-3-8b-tp8;20480;512;1536;2;212;0.035;1.429;1.464;1.449;0.035;1.259;1.294;1.271;1.412;1.383;15;1.06;
llama-3-8b-tp8;20480;512;2048;3;212;0.039;1.394;1.433;1.444;0.041;1.262;1.303;1.275;1.422;1.387;15;1.03;
llama-3-8b-tp8;20480;512;2560;4;212;0.057;1.382;1.439;1.47;0.042;1.257;1.299;1.288;1.44;1.387;15;1.04;
llama-3-8b-tp8;20480;512;3072;5;212;0.044;1.396;1.44;1.458;0.043;1.257;1.3;1.292;1.42;1.382;15;1.04;
llama-3-8b-tp8;20480;512;3584;6;212;0.049;1.377;1.426;1.468;0.051;1.259;1.31;1.293;1.423;1.39;15;1.03;
llama-3-8b-tp8;20480;512;4096;7;212;0.055;1.392;1.447;1.453;0.051;1.259;1.31;1.307;1.421;1.39;15;1.04;
llama-3-8b-tp8;20480;512;4608;8;212;0.055;1.404;1.459;1.452;0.056;1.258;1.314;1.312;1.427;1.398;9;1.04;
llama-3-8b-tp8;20480;512;5120;9;212;0.061;1.401;1.462;1.462;0.061;1.259;1.32;1.316;1.427;1.394;15;1.05;
llama-3-8b-tp8;20480;512;5632;10;212;0.066;1.39;1.456;1.453;0.062;1.261;1.323;1.322;1.424;1.396;15;1.04;
llama-3-8b-tp8;20480;512;6144;11;212;0.067;1.414;1.481;1.451;0.067;1.258;1.325;1.325;1.434;1.402;9;1.06;
llama-3-8b-tp8;20480;512;6656;12;212;0.074;1.411;1.485;1.446;0.066;1.258;1.324;1.333;1.436;1.402;15;1.06;
llama-3-8b-tp8;20480;512;7168;13;212;0.077;1.413;1.49;1.484;0.073;1.258;1.331;1.338;1.445;1.404;15;1.06;
llama-3-8b-tp8;20480;512;7680;14;212;0.078;1.405;1.483;1.445;0.076;1.261;1.337;1.348;1.444;1.407;15;1.05;
llama-3-8b-tp8;20480;512;8192;15;212;0.082;1.418;1.5;1.469;0.079;1.259;1.338;1.353;1.438;1.412;9;1.06;
llama-3-8b-tp8;20480;512;8704;16;212;0.088;1.404;1.492;1.454;0.084;1.26;1.344;1.357;1.446;1.411;15;1.06;
llama-3-8b-tp8;20480;512;9216;17;212;0.089;1.394;1.483;1.471;0.087;1.258;1.345;1.365;1.457;1.443;15;1.03;
llama-3-8b-tp8;20480;512;9728;18;212;0.097;1.379;1.476;1.466;0.088;1.259;1.347;1.37;1.447;1.424;15;1.04;
llama-3-8b-tp8;20480;512;10240;19;212;0.1;1.386;1.486;1.467;0.094;1.259;1.353;1.378;1.452;1.413;15;1.05;
llama-3-8b-tp8;20480;512;10752;20;212;0.1;1.416;1.516;1.467;0.094;1.26;1.354;1.379;1.455;1.427;15;1.06;
llama-3-8b-tp8;20480;512;11264;21;212;0.105;1.404;1.509;1.471;0.099;1.26;1.359;1.389;1.445;1.429;9;1.06;
llama-3-8b-tp8;20480;512;11776;22;212;0.112;1.382;1.494;1.474;0.105;1.259;1.364;1.393;1.459;1.426;9;1.05;
llama-3-8b-tp8;20480;512;12288;23;212;0.114;1.391;1.505;1.488;0.104;1.258;1.362;1.398;1.457;1.43;15;1.05;
llama-3-8b-tp8;20480;512;12800;24;212;0.113;1.385;1.498;1.482;0.11;1.258;1.368;1.413;1.462;1.432;15;1.05;
llama-3-8b-tp8;20480;512;13312;25;212;0.123;1.385;1.508;1.491;0.108;1.259;1.367;1.411;1.463;1.447;9;1.04;
llama-3-8b-tp8;20480;512;13824;26;212;0.122;1.391;1.513;1.472;0.114;1.259;1.373;1.422;1.463;1.429;15;1.06;
llama-3-8b-tp8;20480;512;14336;27;212;0.129;1.391;1.52;1.482;0.12;1.258;1.378;1.424;1.468;1.439;15;1.06;
llama-3-8b-tp8;20480;512;14848;28;212;0.134;1.389;1.523;1.484;0.12;1.259;1.379;1.433;1.466;1.443;15;1.06;
llama-3-8b-tp8;20480;512;15360;29;212;0.135;1.383;1.518;1.502;0.123;1.258;1.381;1.437;1.458;1.439;15;1.05;
llama-3-8b-tp8;20480;512;15872;30;212;0.136;1.381;1.517;1.484;0.13;1.262;1.392;1.442;1.467;1.436;15;1.06;
llama-3-8b-tp8;20480;512;16384;31;212;0.14;1.382;1.522;1.492;0.13;1.257;1.387;1.45;1.461;1.43;15;1.06;
llama-3-8b-tp8;20480;512;16896;32;212;0.143;1.387;1.53;1.492;0.135;1.258;1.393;1.458;1.465;1.431;15;1.07;
llama-3-8b-tp8;20480;512;17408;33;212;0.148;1.37;1.518;1.508;0.133;1.258;1.391;1.466;1.479;1.454;9;1.04;
llama-3-8b-tp8;20480;512;17920;34;212;0.154;1.379;1.533;1.502;0.141;1.257;1.398;1.469;1.474;1.462;15;1.05;
llama-3-8b-tp8;20480;512;18432;35;212;0.154;1.38;1.534;1.509;0.145;1.26;1.405;1.471;1.479;1.456;15;1.05;
llama-3-8b-tp8;20480;512;18944;36;212;0.161;1.374;1.535;1.515;0.145;1.258;1.403;1.483;1.474;1.466;15;1.05;
llama-3-8b-tp8;20480;512;19456;37;212;0.162;1.381;1.543;1.509;0.152;1.26;1.412;1.485;1.48;1.462;15;1.06;
llama-3-8b-tp8;20480;512;19968;38;212;0.17;1.387;1.557;1.514;0.149;1.26;1.409;1.501;1.488;1.456;9;1.07;
llama-3-8b-tp8;20480;512;20480;39;212;0.173;1.38;1.553;1.51;0.154;1.259;1.413;1.509;1.481;1.476;15;1.05;
llama-3-8b-tp8;20480;512;512;0;224;0.027;1.715;1.742;1.744;0.031;1.666;1.697;1.669;1.8;1.616;11;1.08;
llama-3-8b-tp8;20480;512;1024;1;224;0.032;1.707;1.739;1.788;0.033;1.67;1.703;1.667;1.816;1.665;15;1.04;
llama-3-8b-tp8;20480;512;1536;2;224;0.032;1.73;1.762;1.827;0.033;1.668;1.701;1.659;1.817;1.663;15;1.06;
llama-3-8b-tp8;20480;512;2048;3;224;0.038;1.716;1.754;1.806;0.037;1.668;1.705;1.647;1.831;1.665;15;1.05;
llama-3-8b-tp8;20480;512;2560;4;224;0.055;1.699;1.754;1.786;0.038;1.67;1.708;1.646;1.838;1.665;11;1.05;
llama-3-8b-tp8;20480;512;3072;5;224;0.043;1.744;1.787;1.811;0.039;1.665;1.704;1.648;1.829;1.664;15;1.07;
llama-3-8b-tp8;20480;512;3584;6;224;0.048;1.719;1.767;1.793;0.045;1.665;1.71;1.648;1.82;1.666;11;1.06;
llama-3-8b-tp8;20480;512;4096;7;224;0.054;1.689;1.743;1.768;0.047;1.668;1.715;1.648;1.823;1.665;15;1.05;
llama-3-8b-tp8;20480;512;4608;8;224;0.053;1.715;1.768;1.809;0.05;1.668;1.718;1.642;1.834;1.659;15;1.07;
llama-3-8b-tp8;20480;512;5120;9;224;0.058;1.711;1.769;1.777;0.056;1.662;1.718;1.647;1.824;1.664;15;1.06;
llama-3-8b-tp8;20480;512;5632;10;224;0.063;1.679;1.742;1.767;0.057;1.668;1.725;1.633;1.838;1.665;15;1.05;
llama-3-8b-tp8;20480;512;6144;11;224;0.064;1.76;1.824;1.775;0.062;1.668;1.73;1.629;1.834;1.668;15;1.09;
llama-3-8b-tp8;20480;512;6656;12;224;0.068;1.704;1.772;1.774;0.061;1.671;1.732;1.626;1.844;1.663;15;1.07;
llama-3-8b-tp8;20480;512;7168;13;224;0.073;1.701;1.774;1.771;0.067;1.667;1.734;1.625;1.832;1.664;15;1.07;
llama-3-8b-tp8;20480;512;7680;14;224;0.075;1.725;1.8;1.772;0.071;1.666;1.737;1.623;1.842;1.667;15;1.08;
llama-3-8b-tp8;20480;512;8192;15;224;0.078;1.747;1.825;1.789;0.073;1.66;1.733;1.622;1.841;1.664;15;1.1;
llama-3-8b-tp8;20480;512;8704;16;224;0.082;1.69;1.772;1.805;0.075;1.667;1.742;1.61;1.838;1.668;11;1.06;
llama-3-8b-tp8;20480;512;9216;17;224;0.082;1.721;1.803;1.771;0.082;1.669;1.751;1.61;1.841;1.666;15;1.08;
llama-3-8b-tp8;20480;512;9728;18;224;0.088;1.703;1.791;1.781;0.081;1.669;1.75;1.616;1.843;1.664;15;1.08;
llama-3-8b-tp8;20480;512;10240;19;224;0.093;1.693;1.786;1.829;0.086;1.669;1.755;1.607;1.85;1.668;15;1.07;
llama-3-8b-tp8;20480;512;10752;20;224;0.093;1.725;1.818;1.791;0.085;1.673;1.758;1.603;1.843;1.668;15;1.09;
llama-3-8b-tp8;20480;512;11264;21;224;0.098;1.734;1.832;1.809;0.089;1.669;1.758;1.603;1.846;1.67;15;1.1;
llama-3-8b-tp8;20480;512;11776;22;224;0.103;1.698;1.801;1.856;0.094;1.67;1.764;1.602;1.848;1.673;15;1.08;
llama-3-8b-tp8;20480;512;12288;23;224;0.104;1.753;1.857;1.801;0.095;1.67;1.765;1.598;1.853;1.671;11;1.11;
llama-3-8b-tp8;20480;512;12800;24;224;0.107;1.691;1.798;1.829;0.101;1.672;1.773;1.597;1.857;1.67;11;1.08;
llama-3-8b-tp8;20480;512;13312;25;224;0.111;1.689;1.8;1.862;0.1;1.664;1.764;1.597;1.852;1.675;15;1.07;
llama-3-8b-tp8;20480;512;13824;26;224;0.112;1.734;1.846;1.834;0.105;1.664;1.769;1.592;1.858;1.673;15;1.1;
llama-3-8b-tp8;20480;512;14336;27;224;0.118;1.712;1.83;1.854;0.11;1.668;1.778;1.594;1.864;1.674;15;1.09;
llama-3-8b-tp8;20480;512;14848;28;224;0.121;1.696;1.817;1.826;0.11;1.673;1.783;1.585;1.863;1.676;15;1.08;
llama-3-8b-tp8;20480;512;15360;29;224;0.123;1.735;1.858;1.799;0.115;1.669;1.784;1.593;1.858;1.674;15;1.11;
llama-3-8b-tp8;20480;512;15872;30;224;0.128;1.7;1.828;1.816;0.121;1.664;1.785;1.579;1.864;1.683;11;1.09;
llama-3-8b-tp8;20480;512;16384;31;224;0.132;1.701;1.833;1.813;0.119;1.669;1.788;1.579;1.859;1.675;11;1.09;
llama-3-8b-tp8;20480;512;16896;32;224;0.133;1.754;1.887;1.824;0.125;1.668;1.793;1.579;1.863;1.683;11;1.12;
llama-3-8b-tp8;20480;512;17408;33;224;0.138;1.7;1.838;1.834;0.126;1.674;1.8;1.576;1.87;1.682;11;1.09;
llama-3-8b-tp8;20480;512;17920;34;224;0.143;1.703;1.846;1.824;0.13;1.668;1.798;1.58;1.863;1.678;15;1.1;
llama-3-8b-tp8;20480;512;18432;35;224;0.145;1.738;1.883;1.825;0.137;1.662;1.799;1.564;1.873;1.679;11;1.12;
llama-3-8b-tp8;20480;512;18944;36;224;0.147;1.703;1.85;1.823;0.14;1.669;1.809;1.569;1.871;1.684;11;1.1;
llama-3-8b-tp8;20480;512;19456;37;224;0.152;1.695;1.847;1.825;0.14;1.662;1.802;1.567;1.87;1.684;11;1.1;
llama-3-8b-tp8;20480;512;19968;38;224;0.156;1.711;1.867;1.832;0.142;1.664;1.806;1.573;1.876;1.682;15;1.11;
llama-3-8b-tp8;20480;512;20480;39;224;0.157;1.72;1.877;1.822;0.147;1.669;1.816;1.573;1.875;1.684;11;1.11;

llama-3-8b-tp8;4096;1024;1024;0;1010;0.04;1.337;1.377;1.415;0.042;1.184;1.226;1.211;1.45;1.28;11;1.08;
llama-3-8b-tp8;4096;1024;2048;1;1010;0.078;1.325;1.403;1.386;0.054;1.182;1.236;1.245;1.436;1.275;11;1.1;
llama-3-8b-tp8;4096;1024;3072;2;1010;0.093;1.333;1.426;1.365;0.065;1.182;1.247;1.281;1.455;1.265;11;1.13;
llama-3-8b-tp8;4096;1024;4096;3;1010;0.114;1.316;1.43;1.365;0.081;1.182;1.263;1.315;1.462;1.261;11;1.13;
llama-3-8b-tp8;4096;1024;1024;0;1066;0.051;1.427;1.478;1.438;0.041;1.236;1.277;1.273;1.487;1.318;11;1.12;
llama-3-8b-tp8;4096;1024;2048;1;1066;0.075;1.404;1.479;1.431;0.055;1.242;1.297;1.311;1.489;1.309;11;1.13;
llama-3-8b-tp8;4096;1024;3072;2;1066;0.087;1.391;1.478;1.428;0.065;1.242;1.307;1.351;1.509;1.311;11;1.13;
llama-3-8b-tp8;4096;1024;4096;3;1066;0.101;1.383;1.484;1.431;0.082;1.242;1.324;1.389;1.511;1.305;11;1.14;
llama-3-8b-tp8;4096;1024;1024;0;1123;0.057;1.495;1.552;1.504;0.041;1.347;1.388;1.375;1.546;1.358;11;1.14;
llama-3-8b-tp8;4096;1024;2048;1;1123;0.068;1.474;1.542;1.513;0.055;1.345;1.4;1.41;1.557;1.355;11;1.14;
llama-3-8b-tp8;4096;1024;3072;2;1123;0.087;1.47;1.557;1.499;0.065;1.344;1.409;1.433;1.579;1.357;11;1.15;
llama-3-8b-tp8;4096;1024;4096;3;1123;0.108;1.463;1.571;1.51;0.083;1.346;1.429;1.471;1.578;1.366;11;1.15;
llama-3-8b-tp8;8192;1024;1024;0;504;0.051;1.355;1.406;1.398;0.039;1.228;1.267;1.264;1.438;1.209;9;1.16;
llama-3-8b-tp8;8192;1024;2048;1;504;0.077;1.346;1.423;1.4;0.052;1.225;1.277;1.292;1.441;1.213;15;1.17;
llama-3-8b-tp8;8192;1024;3072;2;504;0.091;1.334;1.425;1.399;0.062;1.225;1.287;1.326;1.416;1.217;9;1.17;
llama-3-8b-tp8;8192;1024;4096;3;504;0.114;1.334;1.448;1.409;0.08;1.226;1.306;1.358;1.463;1.216;9;1.19;
llama-3-8b-tp8;8192;1024;5120;4;504;0.121;1.34;1.461;1.416;0.094;1.226;1.32;1.385;1.461;1.216;9;1.2;
llama-3-8b-tp8;8192;1024;6144;5;504;0.149;1.335;1.484;1.429;0.107;1.227;1.334;1.42;1.487;1.22;9;1.22;
llama-3-8b-tp8;8192;1024;7168;6;504;0.163;1.323;1.486;1.436;0.122;1.225;1.347;1.448;1.473;1.222;9;1.22;
llama-3-8b-tp8;8192;1024;8192;7;504;0.168;1.322;1.49;1.447;0.138;1.224;1.362;1.478;1.486;1.22;9;1.22;
llama-3-8b-tp8;8192;1024;1024;0;532;0.054;1.408;1.462;1.444;0.04;1.263;1.303;1.298;1.477;1.276;9;1.15;
llama-3-8b-tp8;8192;1024;2048;1;532;0.082;1.398;1.48;1.449;0.054;1.26;1.314;1.331;1.475;1.271;9;1.16;
llama-3-8b-tp8;8192;1024;3072;2;532;0.093;1.388;1.481;1.454;0.064;1.262;1.326;1.366;1.491;1.275;9;1.16;
llama-3-8b-tp8;8192;1024;4096;3;532;0.119;1.384;1.503;1.461;0.081;1.26;1.341;1.398;1.492;1.277;9;1.18;
llama-3-8b-tp8;8192;1024;5120;4;532;0.132;1.382;1.514;1.475;0.096;1.26;1.356;1.428;1.508;1.276;15;1.19;
llama-3-8b-tp8;8192;1024;6144;5;532;0.151;1.381;1.532;1.488;0.104;1.261;1.365;1.462;1.524;1.28;9;1.2;
llama-3-8b-tp8;8192;1024;7168;6;532;0.152;1.372;1.524;1.494;0.122;1.261;1.383;1.496;1.529;1.28;9;1.19;
llama-3-8b-tp8;8192;1024;8192;7;532;0.188;1.373;1.561;1.512;0.138;1.26;1.398;1.525;1.535;1.278;9;1.22;
llama-3-8b-tp8;8192;1024;1024;0;561;0.053;1.517;1.57;1.513;0.04;1.312;1.352;1.35;1.561;1.342;9;1.17;
llama-3-8b-tp8;8192;1024;2048;1;561;0.065;1.458;1.523;1.512;0.054;1.311;1.365;1.385;1.57;1.332;9;1.14;
llama-3-8b-tp8;8192;1024;3072;2;561;0.08;1.459;1.539;1.509;0.065;1.31;1.375;1.42;1.564;1.337;9;1.15;
llama-3-8b-tp8;8192;1024;4096;3;561;0.095;1.448;1.543;1.546;0.081;1.31;1.391;1.452;1.578;1.335;9;1.16;
llama-3-8b-tp8;8192;1024;5120;4;561;0.116;1.442;1.558;1.528;0.099;1.31;1.409;1.486;1.592;1.335;9;1.17;
llama-3-8b-tp8;8192;1024;6144;5;561;0.125;1.431;1.556;1.556;0.109;1.31;1.419;1.522;1.59;1.342;9;1.16;
llama-3-8b-tp8;8192;1024;7168;6;561;0.138;1.445;1.583;1.563;0.124;1.309;1.433;1.553;1.613;1.34;9;1.18;
llama-3-8b-tp8;8192;1024;8192;7;561;0.155;1.448;1.603;1.57;0.14;1.309;1.449;1.586;1.627;1.339;9;1.2;
llama-3-8b-tp8;12288;1024;1024;0;336;0.048;1.346;1.394;1.398;0.039;1.201;1.24;1.237;1.484;1.296;9;1.08;
llama-3-8b-tp8;12288;1024;2048;1;336;0.06;1.325;1.385;1.403;0.053;1.201;1.254;1.269;1.501;1.296;11;1.07;
llama-3-8b-tp8;12288;1024;3072;2;336;0.073;1.315;1.388;1.396;0.062;1.199;1.261;1.301;1.501;1.294;11;1.07;
llama-3-8b-tp8;12288;1024;4096;3;336;0.088;1.311;1.399;1.402;0.078;1.202;1.28;1.336;1.505;1.302;9;1.07;
llama-3-8b-tp8;12288;1024;5120;4;336;0.103;1.321;1.424;1.415;0.097;1.2;1.297;1.365;1.521;1.3;11;1.1;
llama-3-8b-tp8;12288;1024;6144;5;336;0.116;1.326;1.442;1.419;0.104;1.201;1.305;1.396;1.521;1.302;11;1.11;
llama-3-8b-tp8;12288;1024;7168;6;336;0.129;1.313;1.442;1.441;0.118;1.202;1.32;1.43;1.527;1.307;9;1.1;
llama-3-8b-tp8;12288;1024;8192;7;336;0.152;1.318;1.47;1.446;0.136;1.202;1.338;1.465;1.526;1.311;11;1.12;
llama-3-8b-tp8;12288;1024;9216;8;336;0.161;1.32;1.481;1.465;0.147;1.2;1.347;1.494;1.53;1.307;9;1.13;
llama-3-8b-tp8;12288;1024;10240;9;336;0.18;1.312;1.492;1.48;0.162;1.201;1.363;1.527;1.535;1.306;9;1.14;
llama-3-8b-tp8;12288;1024;11264;10;336;0.191;1.322;1.513;1.49;0.177;1.201;1.378;1.561;1.558;1.31;9;1.15;
llama-3-8b-tp8;12288;1024;12288;11;336;0.208;1.303;1.511;1.497;0.188;1.201;1.389;1.591;1.564;1.309;9;1.15;
llama-3-8b-tp8;12288;1024;1024;0;355;0.044;1.399;1.443;1.482;0.039;1.254;1.293;1.292;1.526;1.357;11;1.06;
llama-3-8b-tp8;12288;1024;2048;1;355;0.062;1.394;1.456;1.468;0.053;1.255;1.308;1.329;1.518;1.358;11;1.07;
llama-3-8b-tp8;12288;1024;3072;2;355;0.073;1.399;1.472;1.454;0.064;1.253;1.317;1.365;1.53;1.361;11;1.08;
llama-3-8b-tp8;12288;1024;4096;3;355;0.09;1.39;1.48;1.47;0.081;1.254;1.335;1.397;1.542;1.361;9;1.09;
llama-3-8b-tp8;12288;1024;5120;4;355;0.108;1.382;1.49;1.476;0.095;1.253;1.348;1.428;1.538;1.361;11;1.09;
llama-3-8b-tp8;12288;1024;6144;5;355;0.118;1.375;1.493;1.48;0.105;1.254;1.359;1.462;1.556;1.365;9;1.09;
llama-3-8b-tp8;12288;1024;7168;6;355;0.137;1.378;1.515;1.498;0.121;1.253;1.374;1.493;1.566;1.36;9;1.11;
llama-3-8b-tp8;12288;1024;8192;7;355;0.152;1.38;1.532;1.514;0.136;1.253;1.389;1.527;1.587;1.364;9;1.12;
llama-3-8b-tp8;12288;1024;9216;8;355;0.168;1.377;1.545;1.52;0.144;1.254;1.398;1.563;1.573;1.367;9;1.13;
llama-3-8b-tp8;12288;1024;10240;9;355;0.179;1.383;1.562;1.539;0.162;1.253;1.415;1.592;1.586;1.366;9;1.14;
llama-3-8b-tp8;12288;1024;11264;10;355;0.203;1.377;1.58;1.543;0.179;1.254;1.433;1.626;1.59;1.365;9;1.16;
llama-3-8b-tp8;12288;1024;12288;11;355;0.213;1.378;1.591;1.558;0.185;1.254;1.439;1.66;1.592;1.372;9;1.16;
llama-3-8b-tp8;12288;1024;1024;0;374;0.044;1.481;1.525;1.525;0.039;1.311;1.35;1.351;1.563;1.411;11;1.08;
llama-3-8b-tp8;12288;1024;2048;1;374;0.067;1.476;1.543;1.531;0.054;1.311;1.365;1.389;1.598;1.415;11;1.09;
llama-3-8b-tp8;12288;1024;3072;2;374;0.079;1.46;1.539;1.534;0.064;1.312;1.376;1.423;1.578;1.416;11;1.09;
llama-3-8b-tp8;12288;1024;4096;3;374;0.093;1.45;1.543;1.525;0.081;1.312;1.393;1.457;1.583;1.421;11;1.09;
llama-3-8b-tp8;12288;1024;5120;4;374;0.115;1.464;1.579;1.543;0.098;1.312;1.41;1.489;1.603;1.43;9;1.1;
llama-3-8b-tp8;12288;1024;6144;5;374;0.121;1.453;1.574;1.554;0.106;1.311;1.417;1.522;1.596;1.421;9;1.11;
llama-3-8b-tp8;12288;1024;7168;6;374;0.142;1.456;1.598;1.558;0.123;1.311;1.434;1.553;1.632;1.428;9;1.12;
llama-3-8b-tp8;12288;1024;8192;7;374;0.163;1.444;1.607;1.581;0.137;1.31;1.447;1.587;1.663;1.431;9;1.12;
llama-3-8b-tp8;12288;1024;9216;8;374;0.173;1.448;1.621;1.592;0.148;1.311;1.459;1.62;1.653;1.424;9;1.14;
llama-3-8b-tp8;12288;1024;10240;9;374;0.188;1.462;1.65;1.604;0.164;1.311;1.475;1.65;1.659;1.433;9;1.15;
llama-3-8b-tp8;12288;1024;11264;10;374;0.207;1.443;1.65;1.623;0.178;1.311;1.489;1.689;1.657;1.437;9;1.15;
llama-3-8b-tp8;12288;1024;12288;11;374;0.215;1.432;1.647;1.623;0.188;1.311;1.499;1.721;1.691;1.429;9;1.15;
llama-3-8b-tp8;16384;1024;1024;0;252;0.047;1.572;1.619;1.63;0.035;1.41;1.445;1.515;1.456;1.364;15;1.19;
llama-3-8b-tp8;16384;1024;2048;1;252;0.06;1.572;1.632;1.645;0.048;1.416;1.464;1.524;1.472;1.372;15;1.19;
llama-3-8b-tp8;16384;1024;3072;2;252;0.073;1.562;1.635;1.64;0.058;1.412;1.47;1.554;1.471;1.375;15;1.19;
llama-3-8b-tp8;16384;1024;4096;3;252;0.089;1.561;1.65;1.644;0.075;1.415;1.49;1.537;1.488;1.373;11;1.2;
llama-3-8b-tp8;16384;1024;5120;4;252;0.105;1.565;1.67;1.633;0.086;1.419;1.505;1.547;1.48;1.38;15;1.21;
llama-3-8b-tp8;16384;1024;6144;5;252;0.118;1.564;1.682;1.642;0.101;1.414;1.515;1.578;1.501;1.378;11;1.22;
llama-3-8b-tp8;16384;1024;7168;6;252;0.133;1.564;1.697;1.645;0.11;1.412;1.522;1.578;1.51;1.379;15;1.23;
llama-3-8b-tp8;16384;1024;8192;7;252;0.152;1.565;1.717;1.645;0.129;1.412;1.541;1.55;1.537;1.388;11;1.24;
llama-3-8b-tp8;16384;1024;9216;8;252;0.168;1.563;1.731;1.654;0.137;1.413;1.55;1.598;1.507;1.386;15;1.25;
llama-3-8b-tp8;16384;1024;10240;9;252;0.174;1.564;1.738;1.658;0.153;1.411;1.564;1.593;1.534;1.387;15;1.25;
llama-3-8b-tp8;16384;1024;11264;10;252;0.193;1.564;1.757;1.675;0.168;1.413;1.581;1.633;1.551;1.394;15;1.26;
llama-3-8b-tp8;16384;1024;12288;11;252;0.202;1.563;1.765;1.683;0.175;1.412;1.587;1.646;1.551;1.392;15;1.27;
llama-3-8b-tp8;16384;1024;13312;12;252;0.216;1.561;1.777;1.69;0.195;1.41;1.605;1.676;1.548;1.394;11;1.27;
llama-3-8b-tp8;16384;1024;14336;13;252;0.232;1.563;1.795;1.703;0.206;1.412;1.618;1.668;1.563;1.397;9;1.28;
llama-3-8b-tp8;16384;1024;15360;14;252;0.24;1.56;1.8;1.714;0.216;1.411;1.627;1.703;1.561;1.401;11;1.28;
llama-3-8b-tp8;16384;1024;16384;15;252;0.257;1.562;1.819;1.718;0.234;1.413;1.647;1.67;1.6;1.399;11;1.3;
llama-3-8b-tp8;16384;1024;1024;0;266;0.044;1.597;1.641;1.661;0.037;1.431;1.468;1.6;1.502;1.422;15;1.15;
llama-3-8b-tp8;16384;1024;2048;1;266;0.063;1.592;1.655;1.659;0.049;1.435;1.484;1.59;1.521;1.428;15;1.16;
llama-3-8b-tp8;16384;1024;3072;2;266;0.074;1.587;1.661;1.66;0.061;1.433;1.494;1.622;1.509;1.43;15;1.16;
llama-3-8b-tp8;16384;1024;4096;3;266;0.09;1.584;1.674;1.669;0.077;1.435;1.512;1.63;1.526;1.428;9;1.17;
llama-3-8b-tp8;16384;1024;5120;4;266;0.107;1.588;1.695;1.665;0.09;1.432;1.522;1.639;1.525;1.431;9;1.18;
llama-3-8b-tp8;16384;1024;6144;5;266;0.117;1.585;1.702;1.683;0.099;1.432;1.531;1.651;1.545;1.434;9;1.19;
llama-3-8b-tp8;16384;1024;7168;6;266;0.133;1.588;1.721;1.689;0.117;1.43;1.547;1.658;1.543;1.438;9;1.2;
llama-3-8b-tp8;16384;1024;8192;7;266;0.153;1.583;1.736;1.701;0.132;1.434;1.566;1.674;1.575;1.442;15;1.2;
llama-3-8b-tp8;16384;1024;9216;8;266;0.163;1.591;1.754;1.715;0.139;1.431;1.57;1.681;1.549;1.446;15;1.21;
llama-3-8b-tp8;16384;1024;10240;9;266;0.181;1.584;1.765;1.726;0.158;1.431;1.589;1.696;1.572;1.445;11;1.22;
llama-3-8b-tp8;16384;1024;11264;10;266;0.198;1.584;1.782;1.731;0.171;1.431;1.602;1.719;1.594;1.447;15;1.23;
llama-3-8b-tp8;16384;1024;12288;11;266;0.211;1.587;1.798;1.746;0.178;1.431;1.609;1.727;1.565;1.45;9;1.24;
llama-3-8b-tp8;16384;1024;13312;12;266;0.221;1.585;1.806;1.754;0.197;1.43;1.627;1.735;1.578;1.437;9;1.26;
llama-3-8b-tp8;16384;1024;14336;13;266;0.243;1.585;1.828;1.758;0.206;1.432;1.638;1.768;1.626;1.439;9;1.27;
llama-3-8b-tp8;16384;1024;15360;14;266;0.252;1.584;1.836;1.778;0.222;1.431;1.653;1.771;1.612;1.436;9;1.28;
llama-3-8b-tp8;16384;1024;16384;15;266;0.262;1.583;1.845;1.778;0.232;1.43;1.662;1.766;1.63;1.438;9;1.28;
llama-3-8b-tp8;16384;1024;1024;0;280;0.046;1.617;1.663;1.69;0.038;1.455;1.493;1.633;1.563;1.474;9;1.13;
llama-3-8b-tp8;16384;1024;2048;1;280;0.064;1.611;1.675;1.687;0.05;1.456;1.506;1.66;1.553;1.479;9;1.13;
llama-3-8b-tp8;16384;1024;3072;2;280;0.076;1.615;1.691;1.684;0.059;1.455;1.514;1.673;1.579;1.477;9;1.14;
llama-3-8b-tp8;16384;1024;4096;3;280;0.095;1.615;1.71;1.693;0.077;1.454;1.531;1.677;1.596;1.488;9;1.15;
llama-3-8b-tp8;16384;1024;5120;4;280;0.11;1.616;1.726;1.7;0.092;1.454;1.546;1.691;1.607;1.487;9;1.16;
llama-3-8b-tp8;16384;1024;6144;5;280;0.129;1.613;1.742;1.717;0.1;1.455;1.555;1.706;1.603;1.489;9;1.17;
llama-3-8b-tp8;16384;1024;7168;6;280;0.137;1.606;1.743;1.732;0.116;1.456;1.572;1.721;1.583;1.494;9;1.17;
llama-3-8b-tp8;16384;1024;8192;7;280;0.154;1.613;1.767;1.734;0.132;1.455;1.587;1.729;1.606;1.507;15;1.17;
llama-3-8b-tp8;16384;1024;9216;8;280;0.168;1.611;1.779;1.758;0.142;1.456;1.598;1.737;1.631;1.5;9;1.19;
llama-3-8b-tp8;16384;1024;10240;9;280;0.186;1.608;1.794;1.766;0.155;1.454;1.609;1.768;1.63;1.503;9;1.19;
llama-3-8b-tp8;16384;1024;11264;10;280;0.205;1.608;1.813;1.775;0.172;1.455;1.627;1.762;1.656;1.496;9;1.21;
llama-3-8b-tp8;16384;1024;12288;11;280;0.217;1.611;1.828;1.794;0.181;1.456;1.637;1.772;1.642;1.488;9;1.23;
llama-3-8b-tp8;16384;1024;13312;12;280;0.227;1.606;1.833;1.798;0.194;1.456;1.65;1.802;1.667;1.496;9;1.23;
llama-3-8b-tp8;16384;1024;14336;13;280;0.243;1.606;1.849;1.805;0.209;1.455;1.664;1.819;1.646;1.493;9;1.24;
llama-3-8b-tp8;16384;1024;15360;14;280;0.267;1.611;1.878;1.817;0.223;1.454;1.677;1.82;1.677;1.484;9;1.27;
llama-3-8b-tp8;16384;1024;16384;15;280;0.27;1.609;1.879;1.823;0.234;1.456;1.69;1.842;1.677;1.497;9;1.26;
llama-3-8b-tp8;20480;1024;1024;0;201;0.048;1.349;1.397;1.368;0.04;1.196;1.236;1.452;1.359;1.308;15;1.07;
llama-3-8b-tp8;20480;1024;2048;1;201;0.057;1.303;1.36;1.381;0.052;1.201;1.253;1.471;1.358;1.314;15;1.04;
llama-3-8b-tp8;20480;1024;3072;2;201;0.069;1.304;1.373;1.379;0.063;1.198;1.261;1.484;1.364;1.335;15;1.03;
llama-3-8b-tp8;20480;1024;4096;3;201;0.085;1.315;1.4;1.362;0.08;1.198;1.278;1.483;1.365;1.345;15;1.04;
llama-3-8b-tp8;20480;1024;5120;4;201;0.1;1.302;1.402;1.382;0.096;1.2;1.296;1.497;1.374;1.352;15;1.04;
llama-3-8b-tp8;20480;1024;6144;5;201;0.109;1.304;1.413;1.377;0.105;1.2;1.305;1.514;1.382;1.365;15;1.04;
llama-3-8b-tp8;20480;1024;7168;6;201;0.125;1.317;1.442;1.399;0.121;1.2;1.321;1.53;1.381;1.367;15;1.05;
llama-3-8b-tp8;20480;1024;8192;7;201;0.141;1.304;1.445;1.413;0.139;1.2;1.339;1.56;1.384;1.366;15;1.06;
llama-3-8b-tp8;20480;1024;9216;8;201;0.152;1.307;1.459;1.42;0.149;1.202;1.351;1.588;1.423;1.379;15;1.06;
llama-3-8b-tp8;20480;1024;10240;9;201;0.169;1.308;1.477;1.427;0.163;1.2;1.363;1.623;1.418;1.37;15;1.08;
llama-3-8b-tp8;20480;1024;11264;10;201;0.185;1.301;1.486;1.432;0.176;1.201;1.377;1.663;1.404;1.401;15;1.06;
llama-3-8b-tp8;20480;1024;12288;11;201;0.199;1.307;1.506;1.445;0.191;1.199;1.39;1.701;1.426;1.407;9;1.07;
llama-3-8b-tp8;20480;1024;13312;12;201;0.212;1.31;1.522;1.454;0.202;1.199;1.401;1.722;1.436;1.411;15;1.08;
llama-3-8b-tp8;20480;1024;14336;13;201;0.225;1.309;1.534;1.478;0.216;1.198;1.414;1.75;1.451;1.43;9;1.07;
llama-3-8b-tp8;20480;1024;15360;14;201;0.237;1.288;1.525;1.479;0.231;1.199;1.43;1.787;1.453;1.424;15;1.07;
llama-3-8b-tp8;20480;1024;16384;15;201;0.25;1.296;1.546;1.493;0.241;1.201;1.442;1.82;1.476;1.416;15;1.09;
llama-3-8b-tp8;20480;1024;17408;16;201;0.271;1.305;1.576;1.51;0.256;1.198;1.454;1.852;1.469;1.426;15;1.11;
llama-3-8b-tp8;20480;1024;18432;17;201;0.28;1.303;1.583;1.519;0.268;1.197;1.465;1.88;1.478;1.461;15;1.08;
llama-3-8b-tp8;20480;1024;19456;18;201;0.3;1.312;1.612;1.537;0.282;1.197;1.479;1.907;1.479;1.459;15;1.1;
llama-3-8b-tp8;20480;1024;20480;19;201;0.311;1.306;1.617;1.548;0.295;1.198;1.493;1.721;1.484;1.465;15;1.1;
llama-3-8b-tp8;20480;1024;1024;0;212;0.044;1.409;1.453;1.454;0.04;1.255;1.295;1.505;1.396;1.353;15;1.07;
llama-3-8b-tp8;20480;1024;2048;1;212;0.057;1.381;1.438;1.453;0.052;1.26;1.312;1.521;1.423;1.39;15;1.03;
llama-3-8b-tp8;20480;1024;3072;2;212;0.068;1.376;1.444;1.45;0.063;1.258;1.321;1.534;1.421;1.396;15;1.03;
llama-3-8b-tp8;20480;1024;4096;3;212;0.084;1.381;1.465;1.429;0.083;1.26;1.343;1.559;1.435;1.403;15;1.04;
llama-3-8b-tp8;20480;1024;5120;4;212;0.099;1.373;1.472;1.449;0.096;1.259;1.355;1.568;1.441;1.418;15;1.04;
llama-3-8b-tp8;20480;1024;6144;5;212;0.109;1.375;1.484;1.459;0.109;1.26;1.369;1.585;1.45;1.416;15;1.05;
llama-3-8b-tp8;20480;1024;7168;6;212;0.125;1.385;1.51;1.482;0.122;1.258;1.38;1.594;1.46;1.428;15;1.06;
llama-3-8b-tp8;20480;1024;8192;7;212;0.141;1.378;1.519;1.483;0.139;1.255;1.394;1.637;1.457;1.454;9;1.04;
llama-3-8b-tp8;20480;1024;9216;8;212;0.153;1.381;1.534;1.496;0.147;1.258;1.405;1.665;1.466;1.444;15;1.06;
llama-3-8b-tp8;20480;1024;10240;9;212;0.167;1.38;1.547;1.512;0.165;1.259;1.424;1.689;1.48;1.456;9;1.06;
llama-3-8b-tp8;20480;1024;11264;10;212;0.186;1.376;1.562;1.513;0.177;1.257;1.434;1.711;1.477;1.457;15;1.07;
llama-3-8b-tp8;20480;1024;12288;11;212;0.196;1.376;1.572;1.524;0.187;1.258;1.445;1.744;1.483;1.47;15;1.07;
llama-3-8b-tp8;20480;1024;13312;12;212;0.21;1.381;1.591;1.543;0.203;1.257;1.46;1.77;1.488;1.499;9;1.06;
llama-3-8b-tp8;20480;1024;14336;13;212;0.226;1.376;1.602;1.553;0.216;1.255;1.471;1.814;1.488;1.509;9;1.06;
llama-3-8b-tp8;20480;1024;15360;14;212;0.236;1.388;1.624;1.552;0.226;1.257;1.483;1.83;1.501;1.521;9;1.07;
llama-3-8b-tp8;20480;1024;16384;15;212;0.253;1.382;1.635;1.583;0.241;1.256;1.497;1.862;1.516;1.525;9;1.07;
llama-3-8b-tp8;20480;1024;17408;16;212;0.277;1.368;1.645;1.607;0.257;1.254;1.511;1.899;1.515;1.525;15;1.08;
llama-3-8b-tp8;20480;1024;18432;17;212;0.288;1.371;1.659;1.626;0.268;1.255;1.523;1.929;1.526;1.535;15;1.08;
llama-3-8b-tp8;20480;1024;19456;18;212;0.3;1.373;1.673;1.608;0.28;1.256;1.536;1.943;1.535;1.526;15;1.1;
llama-3-8b-tp8;20480;1024;20480;19;212;0.317;1.375;1.692;1.623;0.295;1.257;1.552;1.768;1.532;1.553;9;1.09;
llama-3-8b-tp8;20480;1024;1024;0;224;0.044;1.702;1.746;1.765;0.036;1.666;1.702;1.81;1.786;1.617;11;1.08;
llama-3-8b-tp8;20480;1024;2048;1;224;0.054;1.684;1.738;1.792;0.049;1.666;1.715;1.807;1.8;1.662;11;1.05;
llama-3-8b-tp8;20480;1024;3072;2;224;0.064;1.698;1.762;1.798;0.059;1.667;1.726;1.802;1.817;1.67;15;1.06;
llama-3-8b-tp8;20480;1024;4096;3;224;0.082;1.722;1.804;1.789;0.074;1.668;1.742;1.797;1.83;1.662;15;1.09;
llama-3-8b-tp8;20480;1024;5120;4;224;0.095;1.694;1.789;1.783;0.09;1.664;1.754;1.793;1.83;1.653;11;1.08;
llama-3-8b-tp8;20480;1024;6144;5;224;0.105;1.734;1.839;1.814;0.097;1.671;1.768;1.787;1.83;1.659;11;1.11;
llama-3-8b-tp8;20480;1024;7168;6;224;0.118;1.74;1.858;1.811;0.114;1.668;1.782;1.783;1.846;1.66;15;1.12;
llama-3-8b-tp8;20480;1024;8192;7;224;0.133;1.69;1.823;1.838;0.126;1.669;1.795;1.784;1.849;1.662;15;1.1;
llama-3-8b-tp8;20480;1024;9216;8;224;0.143;1.734;1.877;1.824;0.138;1.662;1.8;1.781;1.851;1.661;15;1.13;
llama-3-8b-tp8;20480;1024;10240;9;224;0.162;1.739;1.901;1.818;0.154;1.666;1.82;1.78;1.872;1.66;15;1.15;
llama-3-8b-tp8;20480;1024;11264;10;224;0.175;1.695;1.87;1.834;0.17;1.667;1.837;1.78;1.869;1.665;11;1.12;
llama-3-8b-tp8;20480;1024;12288;11;224;0.184;1.739;1.923;1.837;0.179;1.666;1.845;1.791;1.874;1.675;11;1.15;
llama-3-8b-tp8;20480;1024;13312;12;224;0.201;1.705;1.906;1.832;0.193;1.665;1.858;1.814;1.897;1.674;11;1.14;
llama-3-8b-tp8;20480;1024;14336;13;224;0.22;1.692;1.912;1.825;0.207;1.664;1.871;1.837;1.89;1.665;11;1.15;
llama-3-8b-tp8;20480;1024;15360;14;224;0.227;1.707;1.934;1.86;0.217;1.666;1.883;1.867;1.898;1.687;11;1.15;
llama-3-8b-tp8;20480;1024;16384;15;224;0.247;1.708;1.955;1.845;0.234;1.663;1.897;1.903;1.91;1.68;15;1.16;
llama-3-8b-tp8;20480;1024;17408;16;224;0.255;1.681;1.936;1.858;0.245;1.665;1.91;1.93;1.908;1.682;15;1.15;
llama-3-8b-tp8;20480;1024;18432;17;224;0.269;1.728;1.997;1.867;0.254;1.663;1.917;1.969;1.908;1.688;11;1.18;
llama-3-8b-tp8;20480;1024;19456;18;224;0.284;1.728;2.012;1.879;0.272;1.663;1.935;1.968;1.919;1.68;11;1.2;
llama-3-8b-tp8;20480;1024;20480;19;224;0.297;1.697;1.994;1.879;0.284;1.662;1.946;1.828;1.918;1.688;11;1.18;

llama-3-8b-tp8;4096;2048;2048;0;1010;0.071;1.296;1.367;1.434;0.08;1.181;1.261;1.274;1.452;1.243;11;1.1;
llama-3-8b-tp8;4096;2048;4096;1;1010;0.171;1.278;1.449;1.401;0.139;1.182;1.321;1.398;1.473;1.249;11;1.16;
llama-3-8b-tp8;4096;2048;2048;0;1066;0.095;1.386;1.481;1.429;0.078;1.241;1.319;1.335;1.482;1.3;11;1.14;
llama-3-8b-tp8;4096;2048;4096;1;1066;0.174;1.362;1.536;1.461;0.141;1.241;1.382;1.47;1.544;1.301;11;1.18;
llama-3-8b-tp8;4096;2048;2048;0;1123;0.098;1.462;1.56;1.486;0.078;1.345;1.423;1.43;1.554;1.359;11;1.15;
llama-3-8b-tp8;4096;2048;4096;1;1123;0.165;1.435;1.6;1.539;0.138;1.345;1.483;1.543;1.608;1.364;11;1.17;
llama-3-8b-tp8;8192;2048;2048;0;504;0.087;1.335;1.422;1.397;0.076;1.225;1.301;1.482;1.402;1.229;11;1.16;
llama-3-8b-tp8;8192;2048;4096;1;504;0.169;1.32;1.489;1.433;0.134;1.223;1.357;1.539;1.429;1.24;11;1.2;
llama-3-8b-tp8;8192;2048;6144;2;504;0.241;1.311;1.552;1.474;0.185;1.225;1.41;1.568;1.502;1.242;15;1.25;
llama-3-8b-tp8;8192;2048;8192;3;504;0.291;1.313;1.604;1.518;0.238;1.225;1.463;1.641;1.54;1.253;11;1.28;
llama-3-8b-tp8;8192;2048;2048;0;532;0.092;1.365;1.457;1.448;0.077;1.26;1.337;1.581;1.453;1.296;11;1.12;
llama-3-8b-tp8;8192;2048;4096;1;532;0.192;1.374;1.566;1.483;0.133;1.258;1.391;1.631;1.508;1.305;11;1.2;
llama-3-8b-tp8;8192;2048;6144;2;532;0.258;1.359;1.617;1.533;0.184;1.259;1.443;1.686;1.538;1.304;15;1.24;
llama-3-8b-tp8;8192;2048;8192;3;532;0.295;1.351;1.646;1.579;0.238;1.259;1.497;1.737;1.589;1.32;15;1.25;
llama-3-8b-tp8;8192;2048;2048;0;561;0.095;1.448;1.543;1.515;0.077;1.31;1.387;1.684;1.561;1.357;15;1.14;
llama-3-8b-tp8;8192;2048;4096;1;561;0.153;1.423;1.576;1.557;0.147;1.31;1.457;1.689;1.606;1.361;11;1.16;
llama-3-8b-tp8;8192;2048;6144;2;561;0.225;1.43;1.655;1.594;0.187;1.309;1.496;1.738;1.647;1.357;15;1.22;
llama-3-8b-tp8;8192;2048;8192;3;561;0.283;1.428;1.711;1.647;0.243;1.31;1.553;1.807;1.684;1.381;15;1.24;
llama-3-8b-tp8;12288;2048;2048;0;336;0.084;1.338;1.422;1.393;0.075;1.2;1.275;1.506;1.494;1.311;15;1.08;
llama-3-8b-tp8;12288;2048;4096;1;336;0.146;1.307;1.453;1.425;0.139;1.202;1.341;1.549;1.531;1.315;15;1.1;
llama-3-8b-tp8;12288;2048;6144;2;336;0.205;1.297;1.502;1.479;0.182;1.204;1.386;1.6;1.569;1.331;15;1.13;
llama-3-8b-tp8;12288;2048;8192;3;336;0.26;1.311;1.571;1.527;0.239;1.201;1.44;1.626;1.61;1.335;11;1.18;
llama-3-8b-tp8;12288;2048;10240;4;336;0.326;1.301;1.627;1.572;0.289;1.198;1.487;1.665;1.677;1.345;11;1.21;
llama-3-8b-tp8;12288;2048;12288;5;336;0.379;1.31;1.689;1.624;0.336;1.201;1.537;1.766;1.688;1.371;11;1.23;
llama-3-8b-tp8;12288;2048;2048;0;355;0.078;1.384;1.462;1.458;0.077;1.253;1.33;1.603;1.53;1.37;11;1.07;
llama-3-8b-tp8;12288;2048;4096;1;355;0.146;1.376;1.522;1.484;0.139;1.256;1.395;1.616;1.566;1.379;11;1.1;
llama-3-8b-tp8;12288;2048;6144;2;355;0.211;1.365;1.576;1.526;0.186;1.253;1.439;1.683;1.593;1.386;11;1.14;
llama-3-8b-tp8;12288;2048;8192;3;355;0.262;1.37;1.632;1.588;0.25;1.255;1.505;1.718;1.641;1.4;15;1.17;
llama-3-8b-tp8;12288;2048;10240;4;355;0.321;1.372;1.693;1.62;0.291;1.253;1.544;1.796;1.643;1.404;15;1.21;
llama-3-8b-tp8;12288;2048;12288;5;355;0.396;1.374;1.77;1.684;0.343;1.253;1.596;1.821;1.708;1.421;15;1.25;
llama-3-8b-tp8;12288;2048;2048;0;374;0.078;1.454;1.532;1.511;0.078;1.313;1.391;1.66;1.57;1.426;15;1.07;
llama-3-8b-tp8;12288;2048;4096;1;374;0.152;1.45;1.602;1.59;0.139;1.311;1.45;1.699;1.597;1.439;11;1.11;
llama-3-8b-tp8;12288;2048;6144;2;374;0.218;1.442;1.66;1.607;0.184;1.311;1.495;1.764;1.644;1.452;15;1.14;
llama-3-8b-tp8;12288;2048;8192;3;374;0.281;1.426;1.707;1.686;0.243;1.311;1.554;1.823;1.659;1.457;15;1.17;
llama-3-8b-tp8;12288;2048;10240;4;374;0.329;1.435;1.764;1.709;0.294;1.311;1.605;1.889;1.725;1.452;15;1.21;
llama-3-8b-tp8;12288;2048;12288;5;374;0.387;1.434;1.821;1.749;0.341;1.31;1.651;1.901;1.747;1.472;15;1.24;
llama-3-8b-tp8;16384;2048;2048;0;252;0.083;1.57;1.653;1.636;0.067;1.405;1.472;1.534;1.468;1.408;15;1.17;
llama-3-8b-tp8;16384;2048;4096;1;252;0.145;1.561;1.706;1.639;0.126;1.41;1.536;1.549;1.5;1.411;11;1.21;
llama-3-8b-tp8;16384;2048;6144;2;252;0.204;1.552;1.756;1.631;0.178;1.412;1.59;1.62;1.532;1.418;15;1.24;
llama-3-8b-tp8;16384;2048;8192;3;252;0.27;1.564;1.834;1.58;0.237;1.414;1.651;1.633;1.575;1.438;11;1.28;
llama-3-8b-tp8;16384;2048;10240;4;252;0.326;1.557;1.883;1.62;0.297;1.411;1.708;1.695;1.604;1.449;11;1.3;
llama-3-8b-tp8;16384;2048;12288;5;252;0.377;1.555;1.932;1.651;0.341;1.414;1.755;1.739;1.663;1.462;11;1.32;
llama-3-8b-tp8;16384;2048;14336;6;252;0.419;1.557;1.976;1.697;0.392;1.408;1.8;1.775;1.657;1.482;15;1.33;
llama-3-8b-tp8;16384;2048;16384;7;252;0.488;1.555;2.043;1.732;0.436;1.411;1.847;1.867;1.719;1.495;15;1.37;
llama-3-8b-tp8;16384;2048;2048;0;266;0.079;1.587;1.666;1.658;0.07;1.428;1.498;1.62;1.511;1.452;15;1.15;
llama-3-8b-tp8;16384;2048;4096;1;266;0.149;1.578;1.727;1.686;0.13;1.429;1.559;1.773;1.532;1.464;15;1.18;
llama-3-8b-tp8;16384;2048;6144;2;266;0.211;1.573;1.784;1.7;0.18;1.431;1.611;1.786;1.568;1.472;15;1.21;
llama-3-8b-tp8;16384;2048;8192;3;266;0.274;1.58;1.854;1.666;0.236;1.428;1.664;1.793;1.595;1.488;15;1.25;
llama-3-8b-tp8;16384;2048;10240;4;266;0.327;1.575;1.902;1.687;0.288;1.432;1.72;1.814;1.623;1.498;15;1.27;
llama-3-8b-tp8;16384;2048;12288;5;266;0.388;1.576;1.964;1.712;0.333;1.43;1.763;1.862;1.666;1.511;15;1.3;
llama-3-8b-tp8;16384;2048;14336;6;266;0.455;1.577;2.032;1.776;0.387;1.429;1.816;1.89;1.731;1.524;15;1.33;
llama-3-8b-tp8;16384;2048;16384;7;266;0.499;1.576;2.075;1.798;0.439;1.429;1.868;1.939;1.762;1.532;15;1.35;
llama-3-8b-tp8;16384;2048;2048;0;280;0.087;1.613;1.7;1.682;0.071;1.452;1.523;1.733;1.556;1.506;11;1.13;
llama-3-8b-tp8;16384;2048;4096;1;280;0.155;1.606;1.761;1.714;0.136;1.455;1.591;1.802;1.57;1.526;15;1.15;
llama-3-8b-tp8;16384;2048;6144;2;280;0.219;1.602;1.821;1.735;0.18;1.454;1.634;1.828;1.624;1.525;11;1.19;
llama-3-8b-tp8;16384;2048;8192;3;280;0.273;1.603;1.876;1.763;0.234;1.452;1.686;1.827;1.657;1.537;15;1.22;
llama-3-8b-tp8;16384;2048;10240;4;280;0.333;1.601;1.934;1.759;0.287;1.451;1.738;1.842;1.727;1.547;15;1.25;
llama-3-8b-tp8;16384;2048;12288;5;280;0.404;1.602;2.006;1.795;0.332;1.452;1.784;1.858;1.759;1.565;15;1.28;
llama-3-8b-tp8;16384;2048;14336;6;280;0.453;1.598;2.051;1.821;0.384;1.454;1.838;1.971;1.783;1.575;15;1.3;
llama-3-8b-tp8;16384;2048;16384;7;280;0.519;1.6;2.119;1.882;0.439;1.455;1.894;1.984;1.831;1.583;15;1.34;
llama-3-8b-tp8;20480;2048;2048;0;201;0.09;1.317;1.407;1.379;0.076;1.195;1.271;1.476;1.383;1.336;15;1.05;
llama-3-8b-tp8;20480;2048;4096;1;201;0.137;1.295;1.432;1.404;0.137;1.197;1.334;1.504;1.4;1.367;15;1.05;
llama-3-8b-tp8;20480;2048;6144;2;201;0.201;1.299;1.5;1.45;0.186;1.199;1.385;1.566;1.436;1.394;15;1.08;
llama-3-8b-tp8;20480;2048;8192;3;201;0.26;1.29;1.55;1.505;0.24;1.197;1.437;1.64;1.471;1.458;15;1.06;
llama-3-8b-tp8;20480;2048;10240;4;201;0.315;1.285;1.6;1.553;0.292;1.196;1.488;1.7;1.518;1.493;9;1.07;
llama-3-8b-tp8;20480;2048;12288;5;201;0.367;1.302;1.669;1.6;0.337;1.195;1.532;1.763;1.553;1.544;15;1.08;
llama-3-8b-tp8;20480;2048;14336;6;201;0.417;1.289;1.706;1.648;0.394;1.195;1.589;1.82;1.589;1.606;15;1.06;
llama-3-8b-tp8;20480;2048;16384;7;201;0.476;1.305;1.781;1.7;0.44;1.197;1.637;1.893;1.682;1.607;15;1.11;
llama-3-8b-tp8;20480;2048;18432;8;201;0.517;1.319;1.836;1.718;0.491;1.196;1.687;1.962;1.732;1.648;15;1.11;
llama-3-8b-tp8;20480;2048;20480;9;201;0.574;1.295;1.869;1.792;0.544;1.194;1.738;2.01;1.765;1.679;15;1.11;
llama-3-8b-tp8;20480;2048;2048;0;212;0.075;1.363;1.438;1.441;0.076;1.256;1.332;1.556;1.421;1.382;15;1.04;
llama-3-8b-tp8;20480;2048;4096;1;212;0.144;1.368;1.512;1.475;0.138;1.258;1.396;1.578;1.476;1.447;15;1.04;
llama-3-8b-tp8;20480;2048;6144;2;212;0.2;1.376;1.576;1.527;0.185;1.254;1.439;1.64;1.508;1.494;15;1.05;
llama-3-8b-tp8;20480;2048;8192;3;212;0.257;1.376;1.633;1.572;0.239;1.255;1.494;1.707;1.549;1.532;15;1.07;
llama-3-8b-tp8;20480;2048;10240;4;212;0.311;1.362;1.673;1.612;0.294;1.254;1.548;1.774;1.596;1.557;15;1.07;
llama-3-8b-tp8;20480;2048;12288;5;212;0.364;1.372;1.736;1.656;0.337;1.251;1.588;1.831;1.649;1.595;15;1.09;
llama-3-8b-tp8;20480;2048;14336;6;212;0.416;1.377;1.793;1.712;0.39;1.253;1.643;1.889;1.695;1.649;15;1.09;
llama-3-8b-tp8;20480;2048;16384;7;212;0.469;1.37;1.839;1.761;0.45;1.252;1.702;1.936;1.747;1.671;15;1.1;
llama-3-8b-tp8;20480;2048;18432;8;212;0.536;1.372;1.908;1.812;0.495;1.252;1.747;2.001;1.797;1.69;15;1.13;
llama-3-8b-tp8;20480;2048;20480;9;212;0.57;1.36;1.93;1.899;0.552;1.252;1.804;2.054;1.839;1.733;15;1.11;
llama-3-8b-tp8;20480;2048;2048;0;224;0.075;1.666;1.741;1.757;0.071;1.666;1.737;1.812;1.81;1.694;15;1.03;
llama-3-8b-tp8;20480;2048;4096;1;224;0.134;1.726;1.86;1.825;0.129;1.662;1.791;1.807;1.852;1.716;15;1.08;
llama-3-8b-tp8;20480;2048;6144;2;224;0.192;1.683;1.875;1.852;0.175;1.663;1.838;1.808;1.874;1.736;15;1.08;
llama-3-8b-tp8;20480;2048;8192;3;224;0.248;1.735;1.983;1.87;0.228;1.665;1.893;1.811;1.899;1.715;15;1.16;
llama-3-8b-tp8;20480;2048;10240;4;224;0.297;1.717;2.014;1.903;0.28;1.664;1.944;1.821;1.924;1.721;11;1.17;
llama-3-8b-tp8;20480;2048;12288;5;224;0.356;1.703;2.059;1.951;0.326;1.663;1.989;1.887;1.953;1.727;15;1.19;
llama-3-8b-tp8;20480;2048;14336;6;224;0.408;1.721;2.129;1.988;0.381;1.666;2.047;1.958;1.975;1.736;11;1.23;
llama-3-8b-tp8;20480;2048;16384;7;224;0.464;1.744;2.208;2.034;0.431;1.666;2.097;1.996;2.007;1.74;11;1.27;
llama-3-8b-tp8;20480;2048;18432;8;224;0.514;1.687;2.201;2.063;0.478;1.66;2.138;2.025;2.034;1.767;15;1.25;
llama-3-8b-tp8;20480;2048;20480;9;224;0.575;1.75;2.325;2.103;0.531;1.663;2.194;2.098;2.065;1.783;11;1.3;

yi-6b-tp1;4096;512;512;0;219;0.055;1.226;1.281;1.344;0.051;1.057;1.108;1.296;1.265;1.155;15;1.11;
yi-6b-tp1;4096;512;1024;1;219;0.124;1.225;1.349;1.314;0.09;1.058;1.148;1.285;1.317;1.154;11;1.17;
yi-6b-tp1;4096;512;1536;2;219;0.179;1.209;1.388;1.349;0.134;1.058;1.192;1.313;1.359;1.144;11;1.21;
yi-6b-tp1;4096;512;2048;3;219;0.218;1.214;1.432;1.37;0.171;1.058;1.229;1.332;1.372;1.131;11;1.27;
yi-6b-tp1;4096;512;2560;4;219;0.262;1.201;1.463;1.369;0.205;1.057;1.262;1.365;1.349;1.124;11;1.3;
yi-6b-tp1;4096;512;3072;5;219;0.282;1.209;1.491;1.407;0.246;1.058;1.304;1.407;1.405;1.121;11;1.33;
yi-6b-tp1;4096;512;3584;6;219;0.336;1.196;1.532;1.437;0.284;1.057;1.341;1.421;1.42;1.113;11;1.38;
yi-6b-tp1;4096;512;4096;7;219;0.362;1.19;1.552;1.444;0.313;1.059;1.372;1.467;1.439;1.107;11;1.4;
yi-6b-tp1;4096;512;512;0;231;0.068;1.292;1.36;1.344;0.049;1.119;1.168;1.391;1.322;1.188;11;1.14;
yi-6b-tp1;4096;512;1024;1;231;0.133;1.294;1.427;1.373;0.093;1.117;1.21;1.404;1.379;1.183;11;1.21;
yi-6b-tp1;4096;512;1536;2;231;0.18;1.29;1.47;1.388;0.132;1.117;1.249;1.413;1.387;1.181;15;1.24;
yi-6b-tp1;4096;512;2048;3;231;0.214;1.268;1.482;1.431;0.172;1.117;1.289;1.428;1.411;1.163;11;1.27;
yi-6b-tp1;4096;512;2560;4;231;0.274;1.275;1.549;1.429;0.208;1.117;1.325;1.443;1.419;1.165;11;1.33;
yi-6b-tp1;4096;512;3072;5;231;0.308;1.265;1.573;1.448;0.247;1.116;1.363;1.485;1.408;1.164;11;1.35;
yi-6b-tp1;4096;512;3584;6;231;0.323;1.268;1.591;1.476;0.285;1.116;1.401;1.512;1.45;1.16;11;1.37;
yi-6b-tp1;4096;512;4096;7;231;0.361;1.279;1.64;1.494;0.32;1.117;1.437;1.54;1.459;1.157;11;1.42;
yi-6b-tp1;4096;512;512;0;244;0.07;1.349;1.419;1.4;0.049;1.155;1.204;1.461;1.373;1.212;11;1.17;
yi-6b-tp1;4096;512;1024;1;244;0.119;1.37;1.489;1.414;0.092;1.155;1.247;1.479;1.408;1.217;15;1.22;
yi-6b-tp1;4096;512;1536;2;244;0.16;1.344;1.504;1.444;0.133;1.155;1.288;1.498;1.397;1.218;11;1.23;
yi-6b-tp1;4096;512;2048;3;244;0.208;1.34;1.548;1.472;0.172;1.153;1.325;1.558;1.427;1.212;11;1.28;
yi-6b-tp1;4096;512;2560;4;244;0.247;1.335;1.582;1.511;0.215;1.153;1.368;1.562;1.447;1.213;11;1.3;
yi-6b-tp1;4096;512;3072;5;244;0.288;1.331;1.619;1.53;0.246;1.153;1.399;1.59;1.463;1.213;11;1.33;
yi-6b-tp1;4096;512;3584;6;244;0.32;1.321;1.641;1.571;0.28;1.153;1.433;1.626;1.482;1.214;11;1.35;
yi-6b-tp1;4096;512;4096;7;244;0.355;1.322;1.677;1.598;0.315;1.153;1.468;1.636;1.511;1.211;11;1.38;
yi-6b-tp1;8192;512;512;0;109;0.065;1.24;1.305;1.292;0.048;1.101;1.149;1.316;1.305;1.082;15;1.21;
yi-6b-tp1;8192;512;1024;1;109;0.114;1.214;1.328;1.319;0.088;1.098;1.186;1.339;1.363;1.099;15;1.21;
yi-6b-tp1;8192;512;1536;2;109;0.153;1.212;1.365;1.355;0.13;1.098;1.228;1.33;1.399;1.124;11;1.21;
yi-6b-tp1;8192;512;2048;3;109;0.201;1.208;1.409;1.365;0.17;1.097;1.267;1.349;1.417;1.149;9;1.23;
yi-6b-tp1;8192;512;2560;4;109;0.242;1.207;1.449;1.375;0.204;1.098;1.302;1.375;1.398;1.17;9;1.24;
yi-6b-tp1;8192;512;3072;5;109;0.274;1.199;1.473;1.399;0.243;1.098;1.341;1.407;1.398;1.199;11;1.23;
yi-6b-tp1;8192;512;3584;6;109;0.322;1.193;1.515;1.414;0.282;1.097;1.379;1.433;1.397;1.224;15;1.24;
yi-6b-tp1;8192;512;4096;7;109;0.359;1.211;1.57;1.432;0.314;1.094;1.408;1.463;1.416;1.244;9;1.26;
yi-6b-tp1;8192;512;4608;8;109;0.386;1.22;1.606;1.465;0.355;1.1;1.455;1.498;1.454;1.237;9;1.3;
yi-6b-tp1;8192;512;5120;9;109;0.426;1.197;1.623;1.47;0.387;1.094;1.481;1.55;1.432;1.253;9;1.3;
yi-6b-tp1;8192;512;5632;10;109;0.454;1.209;1.663;1.48;0.421;1.099;1.52;1.572;1.462;1.263;9;1.32;
yi-6b-tp1;8192;512;6144;11;109;0.486;1.194;1.68;1.5;0.453;1.096;1.549;1.622;1.465;1.275;9;1.32;
yi-6b-tp1;8192;512;6656;12;109;0.513;1.201;1.714;1.512;0.488;1.097;1.585;1.648;1.489;1.291;9;1.33;
yi-6b-tp1;8192;512;7168;13;109;0.545;1.213;1.758;1.524;0.522;1.097;1.619;1.657;1.523;1.308;15;1.34;
yi-6b-tp1;8192;512;7680;14;109;0.58;1.216;1.796;1.544;0.56;1.098;1.658;1.675;1.528;1.324;15;1.36;
yi-6b-tp1;8192;512;8192;15;109;0.615;1.211;1.826;1.577;0.594;1.096;1.69;1.683;1.553;1.341;15;1.36;
yi-6b-tp1;8192;512;512;0;115;0.058;1.275;1.333;1.346;0.049;1.201;1.25;1.424;1.341;1.14;15;1.17;
yi-6b-tp1;8192;512;1024;1;115;0.112;1.278;1.39;1.372;0.093;1.196;1.289;1.416;1.371;1.163;11;1.2;
yi-6b-tp1;8192;512;1536;2;115;0.165;1.272;1.437;1.395;0.129;1.197;1.326;1.401;1.398;1.188;15;1.21;
yi-6b-tp1;8192;512;2048;3;115;0.198;1.268;1.466;1.413;0.171;1.194;1.365;1.431;1.373;1.209;15;1.21;
yi-6b-tp1;8192;512;2560;4;115;0.252;1.268;1.52;1.432;0.211;1.194;1.405;1.461;1.414;1.227;11;1.24;
yi-6b-tp1;8192;512;3072;5;115;0.292;1.283;1.575;1.459;0.243;1.195;1.438;1.482;1.443;1.254;11;1.26;
yi-6b-tp1;8192;512;3584;6;115;0.317;1.275;1.592;1.477;0.281;1.195;1.476;1.533;1.442;1.268;9;1.26;
yi-6b-tp1;8192;512;4096;7;115;0.359;1.278;1.637;1.497;0.313;1.195;1.508;1.552;1.45;1.282;9;1.28;
yi-6b-tp1;8192;512;4608;8;115;0.393;1.274;1.667;1.512;0.349;1.196;1.545;1.573;1.482;1.286;9;1.3;
yi-6b-tp1;8192;512;5120;9;115;0.423;1.278;1.701;1.536;0.389;1.197;1.586;1.612;1.478;1.288;15;1.32;
yi-6b-tp1;8192;512;5632;10;115;0.456;1.275;1.731;1.548;0.416;1.196;1.612;1.647;1.522;1.304;15;1.33;
yi-6b-tp1;8192;512;6144;11;115;0.484;1.277;1.761;1.577;0.452;1.196;1.648;1.67;1.512;1.319;15;1.34;
yi-6b-tp1;8192;512;6656;12;115;0.525;1.273;1.798;1.588;0.488;1.196;1.684;1.696;1.531;1.332;15;1.35;
yi-6b-tp1;8192;512;7168;13;115;0.563;1.267;1.83;1.613;0.52;1.197;1.717;1.705;1.556;1.346;15;1.36;
yi-6b-tp1;8192;512;7680;14;115;0.582;1.282;1.864;1.628;0.557;1.196;1.753;1.736;1.598;1.363;15;1.37;
yi-6b-tp1;8192;512;8192;15;115;0.647;1.271;1.918;1.659;0.594;1.197;1.791;1.765;1.581;1.372;15;1.4;
yi-6b-tp1;8192;512;512;0;122;0.06;1.352;1.412;1.401;0.049;1.232;1.281;1.499;1.357;1.211;15;1.17;
yi-6b-tp1;8192;512;1024;1;122;0.122;1.358;1.48;1.425;0.092;1.232;1.324;1.494;1.405;1.233;15;1.2;
yi-6b-tp1;8192;512;1536;2;122;0.171;1.35;1.521;1.474;0.131;1.231;1.362;1.513;1.456;1.255;11;1.21;
yi-6b-tp1;8192;512;2048;3;122;0.222;1.347;1.569;1.488;0.171;1.228;1.399;1.525;1.478;1.276;9;1.23;
yi-6b-tp1;8192;512;2560;4;122;0.257;1.344;1.601;1.504;0.213;1.228;1.441;1.572;1.48;1.29;9;1.24;
yi-6b-tp1;8192;512;3072;5;122;0.288;1.338;1.626;1.522;0.25;1.228;1.478;1.595;1.496;1.299;9;1.25;
yi-6b-tp1;8192;512;3584;6;122;0.337;1.346;1.683;1.546;0.281;1.229;1.51;1.631;1.5;1.306;9;1.29;
yi-6b-tp1;8192;512;4096;7;122;0.366;1.343;1.709;1.583;0.321;1.229;1.55;1.665;1.546;1.318;9;1.3;
yi-6b-tp1;8192;512;4608;8;122;0.407;1.347;1.754;1.615;0.355;1.23;1.585;1.665;1.531;1.33;9;1.32;
yi-6b-tp1;8192;512;5120;9;122;0.43;1.339;1.769;1.652;0.387;1.228;1.615;1.714;1.551;1.339;15;1.32;
yi-6b-tp1;8192;512;5632;10;122;0.472;1.345;1.817;1.67;0.422;1.229;1.651;1.729;1.592;1.35;15;1.35;
yi-6b-tp1;8192;512;6144;11;122;0.504;1.348;1.852;1.705;0.452;1.228;1.68;1.748;1.599;1.357;15;1.36;
yi-6b-tp1;8192;512;6656;12;122;0.525;1.351;1.876;1.719;0.487;1.229;1.716;1.778;1.608;1.374;15;1.37;
yi-6b-tp1;8192;512;7168;13;122;0.571;1.349;1.92;1.763;0.522;1.228;1.75;1.809;1.613;1.385;15;1.39;
yi-6b-tp1;8192;512;7680;14;122;0.614;1.339;1.953;1.773;0.558;1.228;1.786;1.806;1.645;1.399;15;1.4;
yi-6b-tp1;8192;512;8192;15;122;0.647;1.343;1.99;1.81;0.585;1.229;1.814;1.849;1.682;1.409;15;1.41;
yi-6b-tp1;12288;512;512;0;72;0.061;1.224;1.285;1.297;0.048;1.117;1.165;1.38;1.261;1.133;15;1.13;
yi-6b-tp1;12288;512;1024;1;72;0.122;1.223;1.345;1.32;0.092;1.114;1.206;1.379;1.323;1.136;15;1.18;
yi-6b-tp1;12288;512;1536;2;72;0.17;1.218;1.388;1.332;0.131;1.109;1.24;1.392;1.376;1.142;11;1.22;
yi-6b-tp1;12288;512;2048;3;72;0.216;1.215;1.431;1.356;0.17;1.109;1.279;1.401;1.383;1.148;11;1.25;
yi-6b-tp1;12288;512;2560;4;72;0.253;1.212;1.465;1.379;0.211;1.111;1.322;1.417;1.388;1.153;11;1.27;
yi-6b-tp1;12288;512;3072;5;72;0.307;1.212;1.519;1.396;0.248;1.113;1.361;1.427;1.411;1.156;11;1.31;
yi-6b-tp1;12288;512;3584;6;72;0.349;1.211;1.56;1.419;0.28;1.11;1.39;1.436;1.392;1.166;11;1.34;
yi-6b-tp1;12288;512;4096;7;72;0.391;1.206;1.597;1.445;0.312;1.113;1.425;1.46;1.41;1.167;11;1.37;
yi-6b-tp1;12288;512;4608;8;72;0.428;1.204;1.632;1.452;0.351;1.111;1.462;1.494;1.438;1.172;11;1.39;
yi-6b-tp1;12288;512;5120;9;72;0.45;1.206;1.656;1.477;0.385;1.11;1.495;1.539;1.464;1.179;11;1.4;
yi-6b-tp1;12288;512;5632;10;72;0.49;1.203;1.693;1.497;0.416;1.112;1.528;1.549;1.472;1.187;11;1.43;
yi-6b-tp1;12288;512;6144;11;72;0.511;1.202;1.713;1.509;0.458;1.113;1.571;1.577;1.485;1.193;11;1.44;
yi-6b-tp1;12288;512;6656;12;72;0.553;1.201;1.754;1.546;0.488;1.112;1.6;1.606;1.506;1.209;9;1.45;
yi-6b-tp1;12288;512;7168;13;72;0.57;1.207;1.777;1.553;0.515;1.112;1.627;1.645;1.504;1.227;9;1.45;
yi-6b-tp1;12288;512;7680;14;72;0.624;1.214;1.838;1.58;0.556;1.11;1.666;1.664;1.532;1.218;9;1.51;
yi-6b-tp1;12288;512;8192;15;72;0.65;1.206;1.856;1.607;0.591;1.111;1.702;1.674;1.56;1.237;9;1.5;
yi-6b-tp1;12288;512;8704;16;72;0.666;1.204;1.87;1.652;0.624;1.112;1.736;1.715;1.559;1.248;9;1.5;
yi-6b-tp1;12288;512;9216;17;72;0.691;1.204;1.895;1.648;0.661;1.111;1.772;1.726;1.578;1.271;9;1.49;
yi-6b-tp1;12288;512;9728;18;72;0.724;1.204;1.928;1.672;0.692;1.113;1.805;1.773;1.638;1.293;9;1.49;
yi-6b-tp1;12288;512;10240;19;72;0.753;1.206;1.959;1.693;0.724;1.111;1.835;1.795;1.711;1.317;9;1.49;
yi-6b-tp1;12288;512;10752;20;72;0.778;1.199;1.977;1.716;0.764;1.109;1.873;1.813;1.683;1.36;9;1.45;
yi-6b-tp1;12288;512;11264;21;72;0.808;1.2;2.008;1.72;0.795;1.112;1.907;1.859;1.764;1.36;9;1.48;
yi-6b-tp1;12288;512;11776;22;72;0.843;1.204;2.047;1.739;0.83;1.113;1.943;1.893;1.791;1.413;9;1.45;
yi-6b-tp1;12288;512;12288;23;72;0.858;1.199;2.057;1.765;0.868;1.111;1.979;1.917;1.865;1.45;9;1.42;
yi-6b-tp1;12288;512;512;0;76;0.056;1.258;1.314;1.334;0.049;1.134;1.183;1.424;1.304;1.177;11;1.12;
yi-6b-tp1;12288;512;1024;1;76;0.12;1.272;1.392;1.365;0.093;1.132;1.225;1.44;1.36;1.186;11;1.17;
yi-6b-tp1;12288;512;1536;2;76;0.185;1.273;1.458;1.393;0.13;1.131;1.261;1.426;1.402;1.194;11;1.22;
yi-6b-tp1;12288;512;2048;3;76;0.218;1.262;1.48;1.427;0.17;1.131;1.301;1.432;1.4;1.198;11;1.24;
yi-6b-tp1;12288;512;2560;4;76;0.272;1.25;1.522;1.457;0.206;1.129;1.335;1.468;1.391;1.2;11;1.27;
yi-6b-tp1;12288;512;3072;5;76;0.302;1.252;1.554;1.486;0.245;1.129;1.374;1.48;1.409;1.206;11;1.29;
yi-6b-tp1;12288;512;3584;6;76;0.349;1.254;1.603;1.521;0.278;1.131;1.409;1.53;1.433;1.208;11;1.33;
yi-6b-tp1;12288;512;4096;7;76;0.379;1.252;1.631;1.527;0.314;1.129;1.443;1.571;1.437;1.211;11;1.35;
yi-6b-tp1;12288;512;4608;8;76;0.414;1.258;1.672;1.564;0.348;1.13;1.478;1.599;1.46;1.223;11;1.37;
yi-6b-tp1;12288;512;5120;9;76;0.45;1.252;1.702;1.576;0.387;1.129;1.516;1.621;1.503;1.229;11;1.38;
yi-6b-tp1;12288;512;5632;10;76;0.482;1.253;1.735;1.596;0.418;1.13;1.548;1.634;1.513;1.254;9;1.38;
yi-6b-tp1;12288;512;6144;11;76;0.522;1.255;1.777;1.646;0.448;1.13;1.578;1.671;1.533;1.262;9;1.41;
yi-6b-tp1;12288;512;6656;12;76;0.546;1.259;1.805;1.654;0.484;1.131;1.615;1.687;1.538;1.279;9;1.41;
yi-6b-tp1;12288;512;7168;13;76;0.575;1.254;1.829;1.672;0.519;1.13;1.649;1.711;1.592;1.295;9;1.41;
yi-6b-tp1;12288;512;7680;14;76;0.614;1.259;1.873;1.695;0.554;1.129;1.683;1.742;1.549;1.295;9;1.45;
yi-6b-tp1;12288;512;8192;15;76;0.638;1.253;1.891;1.737;0.587;1.132;1.719;1.749;1.611;1.319;9;1.43;
yi-6b-tp1;12288;512;8704;16;76;0.674;1.252;1.926;1.751;0.619;1.13;1.749;1.778;1.627;1.334;9;1.44;
yi-6b-tp1;12288;512;9216;17;76;0.725;1.247;1.972;1.733;0.657;1.13;1.787;1.81;1.647;1.35;9;1.46;
yi-6b-tp1;12288;512;9728;18;76;0.725;1.255;1.98;1.737;0.695;1.131;1.826;1.817;1.653;1.38;9;1.43;
yi-6b-tp1;12288;512;10240;19;76;0.762;1.255;2.017;1.766;0.729;1.129;1.858;1.859;1.718;1.423;9;1.42;
yi-6b-tp1;12288;512;10752;20;76;0.794;1.257;2.051;1.78;0.763;1.131;1.894;1.898;1.745;1.414;9;1.45;
yi-6b-tp1;12288;512;11264;21;76;0.823;1.257;2.08;1.799;0.796;1.13;1.926;1.948;1.781;1.454;15;1.43;
yi-6b-tp1;12288;512;11776;22;76;0.848;1.256;2.104;1.816;0.83;1.129;1.959;1.965;1.827;1.498;15;1.4;
yi-6b-tp1;12288;512;12288;23;76;0.872;1.256;2.128;1.822;0.869;1.129;1.998;1.976;1.885;1.526;15;1.39;
yi-6b-tp1;12288;512;512;0;81;0.057;1.328;1.385;1.41;0.049;1.176;1.225;1.516;1.324;1.252;11;1.11;
yi-6b-tp1;12288;512;1024;1;81;0.129;1.35;1.479;1.429;0.091;1.177;1.268;1.508;1.396;1.253;15;1.18;
yi-6b-tp1;12288;512;1536;2;81;0.171;1.332;1.503;1.457;0.137;1.173;1.31;1.514;1.432;1.257;11;1.2;
yi-6b-tp1;12288;512;2048;3;81;0.228;1.332;1.56;1.484;0.171;1.172;1.343;1.539;1.442;1.257;11;1.24;
yi-6b-tp1;12288;512;2560;4;81;0.261;1.322;1.583;1.505;0.208;1.173;1.381;1.576;1.444;1.263;11;1.25;
yi-6b-tp1;12288;512;3072;5;81;0.302;1.33;1.632;1.562;0.246;1.172;1.418;1.596;1.469;1.271;11;1.28;
yi-6b-tp1;12288;512;3584;6;81;0.352;1.318;1.67;1.578;0.28;1.173;1.453;1.626;1.505;1.271;11;1.31;
yi-6b-tp1;12288;512;4096;7;81;0.385;1.319;1.704;1.601;0.318;1.173;1.491;1.651;1.521;1.279;11;1.33;
yi-6b-tp1;12288;512;4608;8;81;0.404;1.318;1.722;1.625;0.348;1.172;1.52;1.661;1.569;1.291;9;1.33;
yi-6b-tp1;12288;512;5120;9;81;0.443;1.323;1.766;1.65;0.383;1.173;1.556;1.701;1.56;1.304;9;1.35;
yi-6b-tp1;12288;512;5632;10;81;0.458;1.331;1.789;1.684;0.422;1.172;1.594;1.691;1.596;1.316;9;1.36;
yi-6b-tp1;12288;512;6144;11;81;0.494;1.318;1.812;1.729;0.448;1.172;1.62;1.748;1.613;1.33;9;1.36;
yi-6b-tp1;12288;512;6656;12;81;0.522;1.32;1.842;1.725;0.491;1.173;1.664;1.771;1.664;1.339;9;1.38;
yi-6b-tp1;12288;512;7168;13;81;0.559;1.315;1.874;1.771;0.522;1.172;1.694;1.809;1.696;1.324;9;1.42;
yi-6b-tp1;12288;512;7680;14;81;0.581;1.313;1.894;1.78;0.558;1.173;1.731;1.845;1.726;1.346;9;1.41;
yi-6b-tp1;12288;512;8192;15;81;0.612;1.326;1.938;1.808;0.587;1.172;1.759;1.871;1.72;1.366;15;1.42;
yi-6b-tp1;12288;512;8704;16;81;0.648;1.316;1.964;1.838;0.624;1.173;1.797;1.878;1.739;1.381;15;1.42;
yi-6b-tp1;12288;512;9216;17;81;0.673;1.317;1.99;1.842;0.663;1.172;1.835;1.886;1.768;1.406;15;1.42;
yi-6b-tp1;12288;512;9728;18;81;0.699;1.326;2.025;1.84;0.697;1.175;1.872;1.937;1.79;1.41;15;1.44;
yi-6b-tp1;12288;512;10240;19;81;0.738;1.324;2.062;1.863;0.724;1.172;1.896;1.947;1.819;1.433;15;1.44;
yi-6b-tp1;12288;512;10752;20;81;0.775;1.32;2.095;1.872;0.764;1.173;1.937;1.96;1.853;1.447;15;1.45;
yi-6b-tp1;12288;512;11264;21;81;0.802;1.322;2.124;1.893;0.804;1.173;1.977;1.991;1.884;1.486;15;1.43;
yi-6b-tp1;12288;512;11776;22;81;0.835;1.322;2.157;1.907;0.833;1.173;2.006;2.021;1.928;1.507;15;1.43;
yi-6b-tp1;12288;512;12288;23;81;0.86;1.328;2.188;1.94;0.857;1.173;2.03;2.059;1.958;1.509;15;1.45;
yi-6b-tp1;16384;512;512;0;54;0.056;1.214;1.27;1.302;0.048;1.001;1.049;1.769;1.171;1.124;11;1.13;
yi-6b-tp1;16384;512;1024;1;54;0.141;1.257;1.398;1.343;0.09;1.012;1.102;1.737;1.208;1.131;11;1.24;
yi-6b-tp1;16384;512;1536;2;54;0.175;1.238;1.413;1.372;0.128;1.003;1.131;1.775;1.248;1.144;11;1.24;
yi-6b-tp1;16384;512;2048;3;54;0.231;1.221;1.452;1.389;0.166;0.999;1.165;1.798;1.27;1.15;11;1.26;
yi-6b-tp1;16384;512;2560;4;54;0.255;1.215;1.47;1.398;0.204;0.999;1.203;1.847;1.301;1.158;11;1.27;
yi-6b-tp1;16384;512;3072;5;54;0.294;1.196;1.49;1.437;0.241;0.999;1.24;1.899;1.307;1.171;11;1.27;
yi-6b-tp1;16384;512;3584;6;54;0.341;1.192;1.533;1.445;0.278;0.999;1.277;1.948;1.34;1.181;11;1.3;
yi-6b-tp1;16384;512;4096;7;54;0.363;1.197;1.56;1.475;0.311;0.999;1.31;1.99;1.367;1.198;11;1.3;
yi-6b-tp1;16384;512;4608;8;54;0.421;1.199;1.62;1.495;0.346;0.999;1.345;2.05;1.348;1.211;15;1.34;
yi-6b-tp1;16384;512;5120;9;54;0.434;1.19;1.624;1.517;0.378;0.998;1.376;2.104;1.373;1.222;15;1.33;
yi-6b-tp1;16384;512;5632;10;54;0.474;1.19;1.664;1.538;0.417;0.998;1.415;2.148;1.407;1.229;15;1.35;
yi-6b-tp1;16384;512;6144;11;54;0.504;1.221;1.725;1.544;0.451;0.999;1.45;2.282;1.472;1.246;15;1.38;
yi-6b-tp1;16384;512;6656;12;54;0.541;1.219;1.76;1.579;0.483;0.998;1.481;2.299;1.476;1.253;15;1.4;
yi-6b-tp1;16384;512;7168;13;54;0.575;1.2;1.775;1.601;0.519;1.0;1.519;2.32;1.548;1.281;15;1.39;
yi-6b-tp1;16384;512;7680;14;54;0.589;1.202;1.791;1.633;0.558;0.999;1.557;2.341;1.554;1.286;11;1.39;
yi-6b-tp1;16384;512;8192;15;54;0.629;1.196;1.825;1.646;0.588;0.998;1.586;2.355;1.567;1.301;11;1.4;
yi-6b-tp1;16384;512;8704;16;54;0.658;1.218;1.876;1.683;0.625;0.999;1.624;2.372;1.644;1.325;11;1.42;
yi-6b-tp1;16384;512;9216;17;54;0.674;1.214;1.888;1.696;0.655;0.998;1.653;2.404;1.659;1.346;11;1.4;
yi-6b-tp1;16384;512;9728;18;54;0.729;1.207;1.936;1.715;0.694;0.998;1.692;2.417;1.729;1.36;11;1.42;
yi-6b-tp1;16384;512;10240;19;54;0.745;1.208;1.953;1.746;0.73;0.998;1.728;2.436;1.738;1.392;11;1.4;
yi-6b-tp1;16384;512;10752;20;54;0.783;1.19;1.973;1.766;0.765;0.999;1.764;2.46;1.784;1.416;11;1.39;
yi-6b-tp1;16384;512;11264;21;54;0.808;1.222;2.03;1.806;0.802;0.999;1.801;2.485;1.837;1.426;11;1.42;
yi-6b-tp1;16384;512;11776;22;54;0.825;1.211;2.036;1.811;0.819;1.0;1.819;2.507;1.885;1.446;11;1.41;
yi-6b-tp1;16384;512;12288;23;54;0.857;1.217;2.074;1.831;0.859;0.999;1.858;2.408;1.936;1.443;11;1.44;
yi-6b-tp1;16384;512;12800;24;54;0.888;1.212;2.1;1.861;0.892;1.0;1.892;2.465;1.985;1.473;11;1.43;
yi-6b-tp1;16384;512;13312;25;54;0.92;1.218;2.138;1.88;0.934;0.999;1.933;2.492;2.026;1.519;11;1.41;
yi-6b-tp1;16384;512;13824;26;54;0.948;1.211;2.159;1.929;0.961;1.0;1.961;2.535;2.079;1.507;11;1.43;
yi-6b-tp1;16384;512;14336;27;54;0.972;1.212;2.184;1.952;0.994;1.0;1.994;2.574;2.128;1.541;11;1.42;
yi-6b-tp1;16384;512;14848;28;54;1.011;1.211;2.222;1.969;1.036;1.0;2.036;2.606;2.148;1.588;11;1.4;
yi-6b-tp1;16384;512;15360;29;54;1.039;1.214;2.253;1.996;1.069;1.0;2.069;2.663;2.202;1.609;11;1.4;
yi-6b-tp1;16384;512;15872;30;54;1.072;1.213;2.285;2.03;1.099;0.998;2.097;2.705;2.241;1.66;11;1.38;
yi-6b-tp1;16384;512;16384;31;54;1.097;1.205;2.302;2.051;1.132;0.999;2.131;2.732;2.281;1.683;11;1.37;
yi-6b-tp1;16384;512;512;0;57;0.051;1.457;1.508;1.591;0.044;1.353;1.397;2.119;1.416;1.274;11;1.18;
yi-6b-tp1;16384;512;1024;1;57;0.094;1.454;1.548;1.606;0.082;1.353;1.435;2.151;1.432;1.287;11;1.2;
yi-6b-tp1;16384;512;1536;2;57;0.134;1.477;1.611;1.63;0.123;1.351;1.474;2.186;1.439;1.295;11;1.24;
yi-6b-tp1;16384;512;2048;3;57;0.177;1.448;1.625;1.587;0.16;1.352;1.512;2.225;1.441;1.306;11;1.24;
yi-6b-tp1;16384;512;2560;4;57;0.21;1.469;1.679;1.628;0.2;1.35;1.55;2.231;1.452;1.326;15;1.27;
yi-6b-tp1;16384;512;3072;5;57;0.248;1.481;1.729;1.639;0.234;1.35;1.584;2.273;1.459;1.328;15;1.3;
yi-6b-tp1;16384;512;3584;6;57;0.283;1.424;1.707;1.53;0.282;1.352;1.634;2.299;1.472;1.344;15;1.27;
yi-6b-tp1;16384;512;4096;7;57;0.321;1.465;1.786;1.568;0.312;1.353;1.665;2.33;1.478;1.346;11;1.33;
yi-6b-tp1;16384;512;4608;8;57;0.363;1.463;1.826;1.561;0.345;1.353;1.698;2.363;1.489;1.366;15;1.34;
yi-6b-tp1;16384;512;5120;9;57;0.397;1.433;1.83;1.575;0.386;1.349;1.735;2.389;1.507;1.368;15;1.34;
yi-6b-tp1;16384;512;5632;10;57;0.446;1.453;1.899;1.58;0.419;1.35;1.769;2.412;1.553;1.384;15;1.37;
yi-6b-tp1;16384;512;6144;11;57;0.485;1.483;1.968;1.605;0.454;1.352;1.806;2.346;1.525;1.38;11;1.43;
yi-6b-tp1;16384;512;6656;12;57;0.511;1.446;1.957;1.638;0.491;1.351;1.842;2.343;1.562;1.404;11;1.39;
yi-6b-tp1;16384;512;7168;13;57;0.54;1.464;2.004;1.657;0.523;1.348;1.871;2.364;1.632;1.401;15;1.43;
yi-6b-tp1;16384;512;7680;14;57;0.575;1.47;2.045;1.676;0.561;1.35;1.911;2.383;1.632;1.411;11;1.45;
yi-6b-tp1;16384;512;8192;15;57;0.613;1.437;2.05;1.668;0.591;1.351;1.942;2.4;1.653;1.425;11;1.44;
yi-6b-tp1;16384;512;8704;16;57;0.632;1.456;2.088;1.705;0.624;1.355;1.979;2.438;1.679;1.429;11;1.46;
yi-6b-tp1;16384;512;9216;17;57;0.679;1.472;2.151;1.729;0.668;1.353;2.021;2.448;1.712;1.444;15;1.49;
yi-6b-tp1;16384;512;9728;18;57;0.712;1.424;2.136;1.773;0.698;1.35;2.048;2.465;1.716;1.468;11;1.46;
yi-6b-tp1;16384;512;10240;19;57;0.737;1.453;2.19;1.762;0.724;1.352;2.076;2.488;1.759;1.473;11;1.49;
yi-6b-tp1;16384;512;10752;20;57;0.77;1.467;2.237;1.78;0.769;1.35;2.119;2.5;1.778;1.502;15;1.49;
yi-6b-tp1;16384;512;11264;21;57;0.8;1.434;2.234;1.817;0.796;1.358;2.154;2.528;1.822;1.505;15;1.48;
yi-6b-tp1;16384;512;11776;22;57;0.822;1.458;2.28;1.839;0.826;1.35;2.176;2.542;1.862;1.545;15;1.48;
yi-6b-tp1;16384;512;12288;23;57;0.868;1.465;2.333;1.854;0.866;1.353;2.219;2.545;1.919;1.56;15;1.5;
yi-6b-tp1;16384;512;12800;24;57;0.891;1.446;2.337;1.871;0.895;1.352;2.247;2.576;1.965;1.574;15;1.48;
yi-6b-tp1;16384;512;13312;25;57;0.92;1.456;2.376;1.911;0.927;1.354;2.281;2.613;2.027;1.585;15;1.5;
yi-6b-tp1;16384;512;13824;26;57;0.95;1.477;2.427;1.931;0.966;1.351;2.317;2.645;2.094;1.619;15;1.5;
yi-6b-tp1;16384;512;14336;27;57;0.98;1.465;2.445;1.952;1.0;1.351;2.351;2.664;2.113;1.636;15;1.49;
yi-6b-tp1;16384;512;14848;28;57;1.015;1.455;2.47;1.977;1.036;1.352;2.388;2.708;2.183;1.662;11;1.49;
yi-6b-tp1;16384;512;15360;29;57;1.048;1.452;2.5;2.008;1.069;1.352;2.421;2.724;2.239;1.7;11;1.47;
yi-6b-tp1;16384;512;15872;30;57;1.079;1.45;2.529;2.029;1.099;1.351;2.45;2.758;2.284;1.726;15;1.47;
yi-6b-tp1;16384;512;16384;31;57;1.109;1.467;2.576;2.06;1.14;1.351;2.491;2.783;2.295;1.736;11;1.48;
yi-6b-tp1;16384;512;512;0;61;0.053;1.552;1.605;1.612;0.045;1.403;1.448;2.186;1.438;1.379;15;1.16;
yi-6b-tp1;16384;512;1024;1;61;0.099;1.57;1.669;1.637;0.087;1.406;1.493;2.203;1.461;1.393;11;1.2;
yi-6b-tp1;16384;512;1536;2;61;0.143;1.558;1.701;1.645;0.127;1.403;1.53;2.232;1.456;1.404;15;1.21;
yi-6b-tp1;16384;512;2048;3;61;0.181;1.564;1.745;1.685;0.171;1.406;1.577;2.267;1.462;1.407;11;1.24;
yi-6b-tp1;16384;512;2560;4;61;0.217;1.568;1.785;1.701;0.208;1.4;1.608;2.299;1.483;1.422;15;1.26;
yi-6b-tp1;16384;512;3072;5;61;0.257;1.555;1.812;1.676;0.241;1.401;1.642;2.326;1.499;1.434;11;1.26;
yi-6b-tp1;16384;512;3584;6;61;0.303;1.552;1.855;1.637;0.285;1.402;1.687;2.361;1.507;1.438;11;1.29;
yi-6b-tp1;16384;512;4096;7;61;0.337;1.566;1.903;1.653;0.314;1.4;1.714;2.395;1.511;1.441;11;1.32;
yi-6b-tp1;16384;512;4608;8;61;0.377;1.56;1.937;1.64;0.359;1.404;1.763;2.415;1.533;1.457;11;1.33;
yi-6b-tp1;16384;512;5120;9;61;0.407;1.555;1.962;1.635;0.39;1.404;1.794;2.455;1.583;1.457;11;1.35;
yi-6b-tp1;16384;512;5632;10;61;0.447;1.562;2.009;1.664;0.423;1.404;1.827;2.466;1.64;1.485;11;1.35;
yi-6b-tp1;16384;512;6144;11;61;0.49;1.547;2.037;1.68;0.451;1.405;1.856;2.496;1.637;1.479;11;1.38;
yi-6b-tp1;16384;512;6656;12;61;0.528;1.546;2.074;1.715;0.493;1.405;1.898;2.305;1.616;1.495;11;1.39;
yi-6b-tp1;16384;512;7168;13;61;0.557;1.558;2.115;1.707;0.528;1.402;1.93;2.346;1.653;1.504;11;1.41;
yi-6b-tp1;16384;512;7680;14;61;0.572;1.548;2.12;1.76;0.563;1.405;1.968;2.397;1.723;1.502;11;1.41;
yi-6b-tp1;16384;512;8192;15;61;0.628;1.542;2.17;1.776;0.597;1.4;1.997;2.325;1.697;1.525;11;1.42;
yi-6b-tp1;16384;512;8704;16;61;0.648;1.557;2.205;1.798;0.633;1.405;2.038;2.315;1.693;1.541;11;1.43;
yi-6b-tp1;16384;512;9216;17;61;0.685;1.545;2.23;1.813;0.666;1.401;2.067;2.366;1.762;1.552;11;1.44;
yi-6b-tp1;16384;512;9728;18;61;0.72;1.552;2.272;1.841;0.693;1.404;2.097;2.421;1.774;1.554;15;1.46;
yi-6b-tp1;16384;512;10240;19;61;0.768;1.558;2.326;1.906;0.732;1.403;2.135;2.449;1.787;1.567;11;1.48;
yi-6b-tp1;16384;512;10752;20;61;0.784;1.557;2.341;1.884;0.764;1.406;2.17;2.487;1.806;1.58;11;1.48;
yi-6b-tp1;16384;512;11264;21;61;0.811;1.551;2.362;1.911;0.801;1.4;2.201;2.501;1.854;1.608;11;1.47;
yi-6b-tp1;16384;512;11776;22;61;0.843;1.561;2.404;1.893;0.835;1.402;2.237;2.613;1.883;1.62;15;1.48;
yi-6b-tp1;16384;512;12288;23;61;0.863;1.547;2.41;1.951;0.857;1.401;2.258;2.662;1.94;1.619;15;1.49;
yi-6b-tp1;16384;512;12800;24;61;0.896;1.544;2.44;1.957;0.903;1.404;2.307;2.661;1.984;1.669;11;1.46;
yi-6b-tp1;16384;512;13312;25;61;0.934;1.561;2.495;1.946;0.931;1.399;2.33;2.696;2.065;1.655;15;1.51;
yi-6b-tp1;16384;512;13824;26;61;0.958;1.552;2.51;1.988;0.968;1.402;2.37;2.715;2.107;1.698;11;1.48;
yi-6b-tp1;16384;512;14336;27;61;0.994;1.551;2.545;2.001;1.002;1.401;2.403;2.754;2.137;1.72;11;1.48;
yi-6b-tp1;16384;512;14848;28;61;1.012;1.565;2.577;2.053;1.04;1.403;2.443;2.773;2.183;1.754;15;1.47;
yi-6b-tp1;16384;512;15360;29;61;1.058;1.545;2.603;2.057;1.063;1.397;2.46;2.812;2.232;1.766;11;1.47;
yi-6b-tp1;16384;512;15872;30;61;1.083;1.547;2.63;2.086;1.101;1.403;2.504;2.827;2.304;1.776;9;1.48;
yi-6b-tp1;16384;512;16384;31;61;1.119;1.555;2.674;2.102;1.138;1.4;2.538;2.844;2.346;1.787;9;1.5;
yi-6b-tp1;20480;512;512;0;43;0.054;1.102;1.156;1.206;0.048;1.024;1.072;1.816;1.102;1.178;11;0.98;
yi-6b-tp1;20480;512;1024;1;43;0.114;1.126;1.24;1.21;0.087;1.024;1.111;1.846;1.129;1.207;11;1.03;
yi-6b-tp1;20480;512;1536;2;43;0.161;1.103;1.264;1.231;0.132;1.024;1.156;1.883;1.161;1.22;9;1.04;
yi-6b-tp1;20480;512;2048;3;43;0.191;1.089;1.28;1.255;0.166;1.024;1.19;1.923;1.171;1.247;9;1.03;
yi-6b-tp1;20480;512;2560;4;43;0.222;1.087;1.309;1.283;0.203;1.023;1.226;1.96;1.217;1.239;9;1.06;
yi-6b-tp1;20480;512;3072;5;43;0.253;1.086;1.339;1.3;0.245;1.023;1.268;1.994;1.258;1.243;9;1.08;
yi-6b-tp1;20480;512;3584;6;43;0.287;1.085;1.372;1.332;0.28;1.024;1.304;2.032;1.284;1.26;9;1.09;
yi-6b-tp1;20480;512;4096;7;43;0.323;1.088;1.411;1.36;0.316;1.023;1.339;2.074;1.317;1.274;9;1.11;
yi-6b-tp1;20480;512;4608;8;43;0.355;1.084;1.439;1.394;0.348;1.023;1.371;2.105;1.345;1.289;9;1.12;
yi-6b-tp1;20480;512;5120;9;43;0.399;1.089;1.488;1.385;0.383;1.023;1.406;2.144;1.363;1.327;15;1.12;
yi-6b-tp1;20480;512;5632;10;43;0.425;1.081;1.506;1.402;0.416;1.023;1.439;2.182;1.39;1.333;15;1.13;
yi-6b-tp1;20480;512;6144;11;43;0.453;1.089;1.542;1.428;0.454;1.023;1.477;2.215;1.41;1.37;15;1.13;
yi-6b-tp1;20480;512;6656;12;43;0.495;1.083;1.578;1.456;0.49;1.024;1.514;2.252;1.435;1.414;15;1.12;
yi-6b-tp1;20480;512;7168;13;43;0.525;1.084;1.609;1.499;0.52;1.023;1.543;2.28;1.454;1.427;15;1.13;
yi-6b-tp1;20480;512;7680;14;43;0.567;1.084;1.651;1.511;0.552;1.023;1.575;2.322;1.469;1.438;15;1.15;
yi-6b-tp1;20480;512;8192;15;43;0.596;1.085;1.681;1.538;0.59;1.023;1.613;2.35;1.491;1.469;15;1.14;
yi-6b-tp1;20480;512;8704;16;43;0.629;1.085;1.714;1.552;0.63;1.023;1.653;2.39;1.517;1.482;15;1.16;
yi-6b-tp1;20480;512;9216;17;43;0.664;1.085;1.749;1.579;0.664;1.023;1.687;2.425;1.537;1.512;15;1.16;
yi-6b-tp1;20480;512;9728;18;43;0.69;1.089;1.779;1.603;0.689;1.023;1.712;2.463;1.563;1.543;15;1.15;
yi-6b-tp1;20480;512;10240;19;43;0.721;1.089;1.81;1.614;0.723;1.023;1.746;2.504;1.589;1.573;15;1.15;
yi-6b-tp1;20480;512;10752;20;43;0.753;1.091;1.844;1.633;0.764;1.023;1.787;2.53;1.606;1.63;15;1.13;
yi-6b-tp1;20480;512;11264;21;43;0.797;1.086;1.883;1.668;0.793;1.023;1.816;2.567;1.649;1.672;15;1.13;
yi-6b-tp1;20480;512;11776;22;43;0.823;1.086;1.909;1.69;0.822;1.024;1.846;2.608;1.675;1.692;15;1.13;
yi-6b-tp1;20480;512;12288;23;43;0.858;1.084;1.942;1.712;0.865;1.023;1.888;2.644;1.719;1.713;15;1.13;
yi-6b-tp1;20480;512;12800;24;43;0.885;1.085;1.97;1.766;0.902;1.023;1.925;2.687;1.764;1.761;15;1.12;
yi-6b-tp1;20480;512;13312;25;43;0.921;1.089;2.01;1.753;0.934;1.023;1.957;2.712;1.797;1.779;15;1.13;
yi-6b-tp1;20480;512;13824;26;43;0.951;1.083;2.034;1.805;0.969;1.024;1.993;2.753;1.821;1.803;15;1.13;
yi-6b-tp1;20480;512;14336;27;43;0.974;1.114;2.088;1.856;1.0;1.023;2.023;2.791;1.84;1.832;15;1.14;
yi-6b-tp1;20480;512;14848;28;43;1.012;1.12;2.132;1.867;1.034;1.023;2.057;2.831;1.871;1.855;15;1.15;
yi-6b-tp1;20480;512;15360;29;43;1.039;1.12;2.159;1.878;1.07;1.023;2.093;2.876;1.895;1.899;15;1.14;
yi-6b-tp1;20480;512;15872;30;43;1.08;1.114;2.194;1.911;1.096;1.023;2.119;2.911;1.924;1.925;15;1.14;
yi-6b-tp1;20480;512;16384;31;43;1.117;1.123;2.24;1.903;1.131;1.023;2.154;2.675;1.946;1.948;15;1.15;
yi-6b-tp1;20480;512;16896;32;43;1.135;1.108;2.243;1.923;1.167;1.023;2.19;2.686;1.981;1.99;15;1.13;
yi-6b-tp1;20480;512;17408;33;43;1.179;1.124;2.303;1.938;1.2;1.023;2.223;2.703;2.018;2.021;15;1.14;
yi-6b-tp1;20480;512;17920;34;43;1.21;1.121;2.331;1.972;1.24;1.023;2.263;2.709;2.065;2.059;15;1.13;
yi-6b-tp1;20480;512;18432;35;43;1.24;1.135;2.375;1.988;1.272;1.024;2.296;2.718;2.116;2.087;15;1.14;
yi-6b-tp1;20480;512;18944;36;43;1.271;1.139;2.41;2.014;1.303;1.022;2.325;2.726;2.175;2.126;15;1.13;
yi-6b-tp1;20480;512;19456;37;43;1.305;1.136;2.441;2.026;1.336;1.023;2.359;2.73;2.203;2.175;15;1.12;
yi-6b-tp1;20480;512;19968;38;43;1.327;1.091;2.418;2.049;1.373;1.024;2.397;2.744;2.251;2.192;15;1.1;
yi-6b-tp1;20480;512;20480;39;43;1.365;1.086;2.451;2.066;1.413;1.023;2.436;2.75;2.302;2.227;15;1.1;
yi-6b-tp1;20480;512;512;0;45;0.051;1.168;1.219;1.342;0.065;1.068;1.133;1.868;1.298;1.291;9;0.94;
yi-6b-tp1;20480;512;1024;1;45;0.109;1.19;1.299;1.386;0.118;1.066;1.184;1.903;1.329;1.261;9;1.03;
yi-6b-tp1;20480;512;1536;2;45;0.15;1.222;1.372;1.384;0.138;1.066;1.204;1.942;1.34;1.263;9;1.09;
yi-6b-tp1;20480;512;2048;3;45;0.198;1.171;1.369;1.469;0.177;1.065;1.242;1.962;1.371;1.274;9;1.07;
yi-6b-tp1;20480;512;2560;4;45;0.23;1.189;1.419;1.508;0.213;1.065;1.278;1.995;1.341;1.286;9;1.1;
yi-6b-tp1;20480;512;3072;5;45;0.264;1.172;1.436;1.511;0.256;1.065;1.321;2.017;1.386;1.312;9;1.09;
yi-6b-tp1;20480;512;3584;6;45;0.312;1.158;1.47;1.532;0.287;1.065;1.352;2.058;1.387;1.347;15;1.09;
yi-6b-tp1;20480;512;4096;7;45;0.351;1.159;1.51;1.563;0.318;1.066;1.384;2.09;1.412;1.359;15;1.11;
yi-6b-tp1;20480;512;4608;8;45;0.383;1.164;1.547;1.583;0.354;1.065;1.419;2.122;1.442;1.367;15;1.13;
yi-6b-tp1;20480;512;5120;9;45;0.412;1.168;1.58;1.574;0.391;1.065;1.456;2.172;1.454;1.374;15;1.15;
yi-6b-tp1;20480;512;5632;10;45;0.443;1.17;1.613;1.598;0.425;1.065;1.49;2.201;1.484;1.388;15;1.16;
yi-6b-tp1;20480;512;6144;11;45;0.481;1.162;1.643;1.654;0.456;1.066;1.522;2.235;1.488;1.397;15;1.18;
yi-6b-tp1;20480;512;6656;12;45;0.511;1.196;1.707;1.639;0.491;1.066;1.557;2.274;1.513;1.407;15;1.21;
yi-6b-tp1;20480;512;7168;13;45;0.543;1.171;1.714;1.714;0.522;1.065;1.587;2.313;1.532;1.422;15;1.21;
yi-6b-tp1;20480;512;7680;14;45;0.581;1.16;1.741;1.74;0.554;1.066;1.62;2.348;1.563;1.438;15;1.21;
yi-6b-tp1;20480;512;8192;15;45;0.614;1.171;1.785;1.768;0.591;1.065;1.656;2.391;1.606;1.441;15;1.24;
yi-6b-tp1;20480;512;8704;16;45;0.649;1.158;1.807;1.806;0.627;1.065;1.692;2.413;1.678;1.447;15;1.25;
yi-6b-tp1;20480;512;9216;17;45;0.678;1.165;1.843;1.831;0.66;1.065;1.725;2.452;1.687;1.465;15;1.26;
yi-6b-tp1;20480;512;9728;18;45;0.706;1.179;1.885;1.839;0.691;1.065;1.756;2.479;1.738;1.484;15;1.27;
yi-6b-tp1;20480;512;10240;19;45;0.726;1.164;1.89;1.898;0.729;1.066;1.795;2.523;1.781;1.494;15;1.27;
yi-6b-tp1;20480;512;10752;20;45;0.772;1.199;1.971;1.875;0.76;1.066;1.826;2.559;1.831;1.508;15;1.31;
yi-6b-tp1;20480;512;11264;21;45;0.802;1.178;1.98;1.944;0.797;1.066;1.863;2.592;1.888;1.529;15;1.29;
yi-6b-tp1;20480;512;11776;22;45;0.819;1.153;1.972;1.99;0.824;1.066;1.89;2.635;1.929;1.542;11;1.28;
yi-6b-tp1;20480;512;12288;23;45;0.855;1.173;2.028;2.024;0.863;1.065;1.928;2.684;1.969;1.557;11;1.3;
yi-6b-tp1;20480;512;12800;24;45;0.886;1.158;2.044;2.058;0.9;1.066;1.966;2.716;2.042;1.566;11;1.31;
yi-6b-tp1;20480;512;13312;25;45;0.914;1.175;2.089;2.09;0.928;1.066;1.994;2.749;2.074;1.588;15;1.32;
yi-6b-tp1;20480;512;13824;26;45;0.945;1.182;2.127;2.141;0.957;1.065;2.022;2.8;2.132;1.591;11;1.34;
yi-6b-tp1;20480;512;14336;27;45;0.972;1.203;2.175;2.161;0.994;1.065;2.059;2.831;2.183;1.642;15;1.32;
yi-6b-tp1;20480;512;14848;28;45;0.999;1.194;2.193;2.212;1.033;1.066;2.099;2.863;2.245;1.679;11;1.31;
yi-6b-tp1;20480;512;15360;29;45;1.034;1.174;2.208;2.228;1.065;1.066;2.131;2.898;2.272;1.696;11;1.3;
yi-6b-tp1;20480;512;15872;30;45;1.065;1.193;2.258;2.253;1.095;1.065;2.16;2.949;2.332;1.706;11;1.32;
yi-6b-tp1;20480;512;16384;31;45;1.094;1.177;2.271;2.281;1.131;1.066;2.197;2.743;2.388;1.722;11;1.32;
yi-6b-tp1;20480;512;16896;32;45;1.126;1.191;2.317;2.314;1.163;1.065;2.228;2.708;2.415;1.765;15;1.31;
yi-6b-tp1;20480;512;17408;33;45;1.159;1.17;2.329;2.366;1.205;1.066;2.271;2.698;2.446;1.829;15;1.27;
yi-6b-tp1;20480;512;17920;34;45;1.182;1.162;2.344;2.386;1.232;1.066;2.298;2.733;2.512;1.84;11;1.27;
yi-6b-tp1;20480;512;18432;35;45;1.219;1.174;2.393;2.385;1.27;1.065;2.335;2.737;2.552;1.871;15;1.28;
yi-6b-tp1;20480;512;18944;36;45;1.255;1.17;2.425;2.442;1.3;1.065;2.365;2.763;2.593;1.866;11;1.3;
yi-6b-tp1;20480;512;19456;37;45;1.278;1.2;2.478;2.471;1.33;1.065;2.395;2.763;2.621;1.889;11;1.31;
yi-6b-tp1;20480;512;19968;38;45;1.312;1.181;2.493;2.509;1.367;1.066;2.433;2.793;2.667;1.902;11;1.31;
yi-6b-tp1;20480;512;20480;39;45;1.339;1.204;2.543;2.525;1.4;1.065;2.465;2.781;2.724;1.962;11;1.3;
yi-6b-tp1;20480;512;512;0;48;0.049;1.323;1.372;1.411;0.049;1.127;1.176;1.963;1.39;1.335;15;1.03;
yi-6b-tp1;20480;512;1024;1;48;0.122;1.352;1.474;1.441;0.093;1.126;1.219;1.967;1.411;1.336;9;1.1;
yi-6b-tp1;20480;512;1536;2;48;0.169;1.322;1.491;1.47;0.135;1.125;1.26;2.018;1.383;1.353;15;1.1;
yi-6b-tp1;20480;512;2048;3;48;0.212;1.327;1.539;1.494;0.174;1.125;1.299;2.072;1.443;1.358;15;1.13;
yi-6b-tp1;20480;512;2560;4;48;0.249;1.313;1.562;1.549;0.213;1.125;1.338;2.103;1.444;1.363;15;1.15;
yi-6b-tp1;20480;512;3072;5;48;0.293;1.315;1.608;1.554;0.246;1.126;1.372;2.154;1.473;1.369;15;1.17;
yi-6b-tp1;20480;512;3584;6;48;0.315;1.322;1.637;1.588;0.28;1.126;1.406;2.196;1.502;1.379;15;1.19;
yi-6b-tp1;20480;512;4096;7;48;0.358;1.299;1.657;1.628;0.318;1.125;1.443;2.238;1.491;1.389;15;1.19;
yi-6b-tp1;20480;512;4608;8;48;0.385;1.317;1.702;1.631;0.347;1.125;1.472;2.294;1.517;1.404;15;1.21;
yi-6b-tp1;20480;512;5120;9;48;0.422;1.316;1.738;1.645;0.392;1.125;1.517;2.361;1.517;1.412;15;1.23;
yi-6b-tp1;20480;512;5632;10;48;0.466;1.319;1.785;1.678;0.422;1.126;1.548;2.411;1.636;1.423;15;1.25;
yi-6b-tp1;20480;512;6144;11;48;0.52;1.322;1.842;1.686;0.454;1.126;1.58;2.444;1.609;1.435;15;1.28;
yi-6b-tp1;20480;512;6656;12;48;0.528;1.315;1.843;1.723;0.486;1.125;1.611;2.492;1.648;1.446;15;1.27;
yi-6b-tp1;20480;512;7168;13;48;0.572;1.311;1.883;1.749;0.521;1.126;1.647;2.557;1.64;1.454;15;1.3;
yi-6b-tp1;20480;512;7680;14;48;0.589;1.307;1.896;1.795;0.558;1.126;1.684;2.597;1.68;1.47;15;1.29;
yi-6b-tp1;20480;512;8192;15;48;0.619;1.32;1.939;1.805;0.591;1.126;1.717;2.657;1.717;1.477;15;1.31;
yi-6b-tp1;20480;512;8704;16;48;0.662;1.318;1.98;1.831;0.628;1.125;1.753;2.7;1.737;1.504;15;1.32;
yi-6b-tp1;20480;512;9216;17;48;0.682;1.319;2.001;1.841;0.66;1.125;1.785;2.755;1.771;1.511;15;1.32;
yi-6b-tp1;20480;512;9728;18;48;0.713;1.333;2.046;1.879;0.689;1.125;1.814;2.806;1.787;1.533;15;1.33;
yi-6b-tp1;20480;512;10240;19;48;0.746;1.317;2.063;1.903;0.725;1.125;1.85;2.818;1.821;1.553;15;1.33;
yi-6b-tp1;20480;512;10752;20;48;0.765;1.323;2.088;1.933;0.761;1.125;1.886;2.833;1.871;1.562;15;1.34;
yi-6b-tp1;20480;512;11264;21;48;0.801;1.321;2.122;1.953;0.792;1.126;1.918;2.867;1.908;1.562;15;1.36;
yi-6b-tp1;20480;512;11776;22;48;0.829;1.324;2.153;1.978;0.833;1.126;1.959;2.887;1.957;1.596;15;1.35;
yi-6b-tp1;20480;512;12288;23;48;0.844;1.322;2.166;2.032;0.857;1.125;1.982;2.894;2.007;1.633;15;1.33;
yi-6b-tp1;20480;512;12800;24;48;0.889;1.323;2.212;2.05;0.891;1.126;2.017;2.945;2.05;1.641;11;1.35;
yi-6b-tp1;20480;512;13312;25;48;0.918;1.323;2.241;2.068;0.934;1.126;2.06;2.939;2.124;1.69;11;1.33;
yi-6b-tp1;20480;512;13824;26;48;0.953;1.308;2.261;2.107;0.959;1.125;2.084;2.968;2.177;1.676;11;1.35;
yi-6b-tp1;20480;512;14336;27;48;0.981;1.316;2.297;2.129;0.997;1.126;2.123;2.988;2.219;1.721;15;1.33;
yi-6b-tp1;20480;512;14848;28;48;1.009;1.313;2.322;2.158;1.036;1.125;2.161;2.902;2.262;1.767;15;1.31;
yi-6b-tp1;20480;512;15360;29;48;1.041;1.331;2.372;2.171;1.06;1.126;2.186;2.952;2.322;1.722;11;1.38;
yi-6b-tp1;20480;512;15872;30;48;1.075;1.337;2.412;2.221;1.096;1.126;2.222;2.994;2.375;1.777;11;1.36;
yi-6b-tp1;20480;512;16384;31;48;1.102;1.328;2.43;2.255;1.134;1.126;2.26;2.835;2.435;1.783;15;1.36;
yi-6b-tp1;20480;512;16896;32;48;1.142;1.314;2.456;2.278;1.163;1.126;2.289;2.785;2.451;1.805;11;1.36;
yi-6b-tp1;20480;512;17408;33;48;1.162;1.326;2.488;2.313;1.202;1.126;2.328;2.801;2.505;1.811;11;1.37;
yi-6b-tp1;20480;512;17920;34;48;1.196;1.327;2.523;2.342;1.237;1.125;2.362;2.819;2.552;1.86;11;1.36;
yi-6b-tp1;20480;512;18432;35;48;1.227;1.342;2.569;2.362;1.269;1.127;2.396;2.831;2.6;1.891;11;1.36;
yi-6b-tp1;20480;512;18944;36;48;1.263;1.321;2.584;2.391;1.306;1.126;2.432;2.842;2.647;1.906;11;1.36;
yi-6b-tp1;20480;512;19456;37;48;1.293;1.322;2.615;2.429;1.34;1.126;2.466;2.863;2.668;1.934;11;1.35;
yi-6b-tp1;20480;512;19968;38;48;1.321;1.343;2.664;2.457;1.373;1.126;2.499;2.871;2.707;1.969;11;1.35;
yi-6b-tp1;20480;512;20480;39;48;1.347;1.352;2.699;2.467;1.401;1.128;2.529;2.869;2.744;1.998;11;1.35;

yi-6b-tp1;4096;1024;1024;0;219;0.098;1.296;1.394;1.375;0.099;1.059;1.158;1.387;1.328;1.122;15;1.24;
yi-6b-tp1;4096;1024;2048;1;219;0.263;1.212;1.475;1.464;0.246;1.058;1.304;1.451;1.437;1.162;15;1.27;
yi-6b-tp1;4096;1024;3072;2;219;0.409;1.22;1.629;1.518;0.353;1.059;1.412;1.561;1.495;1.217;9;1.34;
yi-6b-tp1;4096;1024;4096;3;219;0.491;1.216;1.707;1.607;0.462;1.06;1.522;1.694;1.527;1.214;9;1.41;
yi-6b-tp1;4096;1024;1024;0;231;0.118;1.304;1.422;1.394;0.104;1.119;1.223;1.487;1.351;1.181;11;1.2;
yi-6b-tp1;4096;1024;2048;1;231;0.287;1.316;1.603;1.489;0.246;1.119;1.365;1.547;1.438;1.239;11;1.29;
yi-6b-tp1;4096;1024;3072;2;231;0.386;1.293;1.679;1.579;0.347;1.117;1.464;1.674;1.527;1.261;9;1.33;
yi-6b-tp1;4096;1024;4096;3;231;0.501;1.294;1.795;1.676;0.46;1.119;1.579;1.758;1.587;1.276;9;1.41;
yi-6b-tp1;4096;1024;1024;0;244;0.117;1.362;1.479;1.468;0.104;1.155;1.259;1.554;1.408;1.241;15;1.19;
yi-6b-tp1;4096;1024;2048;1;244;0.272;1.359;1.631;1.557;0.245;1.155;1.4;1.624;1.524;1.287;11;1.27;
yi-6b-tp1;4096;1024;3072;2;244;0.383;1.357;1.74;1.645;0.349;1.154;1.503;1.756;1.593;1.308;9;1.33;
yi-6b-tp1;4096;1024;4096;3;244;0.496;1.349;1.845;1.749;0.458;1.154;1.612;1.854;1.669;1.327;9;1.39;
yi-6b-tp1;8192;1024;1024;0;109;0.117;1.238;1.355;1.363;0.097;1.1;1.197;1.883;1.318;1.127;9;1.2;
yi-6b-tp1;8192;1024;2048;1;109;0.256;1.231;1.487;1.445;0.247;1.098;1.345;1.967;1.385;1.201;9;1.24;
yi-6b-tp1;8192;1024;3072;2;109;0.375;1.214;1.589;1.525;0.348;1.098;1.446;2.021;1.435;1.274;9;1.25;
yi-6b-tp1;8192;1024;4096;3;109;0.489;1.227;1.716;1.622;0.456;1.097;1.553;2.12;1.493;1.342;9;1.28;
yi-6b-tp1;8192;1024;5120;4;109;0.601;1.222;1.823;1.714;0.569;1.098;1.667;2.232;1.586;1.409;15;1.29;
yi-6b-tp1;8192;1024;6144;5;109;0.704;1.228;1.932;1.799;0.682;1.1;1.782;2.349;1.691;1.473;15;1.31;
yi-6b-tp1;8192;1024;7168;6;109;0.815;1.224;2.039;1.912;0.795;1.098;1.893;2.399;1.812;1.532;11;1.33;
yi-6b-tp1;8192;1024;8192;7;109;0.909;1.224;2.133;2.037;0.901;1.098;1.999;2.509;1.918;1.646;11;1.3;
yi-6b-tp1;8192;1024;1024;0;115;0.109;1.301;1.41;1.46;0.104;1.198;1.302;1.942;1.381;1.177;9;1.2;
yi-6b-tp1;8192;1024;2048;1;115;0.253;1.296;1.549;1.505;0.246;1.198;1.444;2.006;1.446;1.257;9;1.23;
yi-6b-tp1;8192;1024;3072;2;115;0.374;1.282;1.656;1.58;0.35;1.195;1.545;2.114;1.469;1.327;9;1.25;
yi-6b-tp1;8192;1024;4096;3;115;0.51;1.294;1.804;1.676;0.457;1.197;1.654;2.203;1.574;1.406;9;1.28;
yi-6b-tp1;8192;1024;5120;4;115;0.603;1.288;1.891;1.784;0.569;1.199;1.768;2.34;1.665;1.451;15;1.3;
yi-6b-tp1;8192;1024;6144;5;115;0.723;1.288;2.011;1.859;0.683;1.197;1.88;2.399;1.769;1.509;11;1.33;
yi-6b-tp1;8192;1024;7168;6;115;0.816;1.288;2.104;1.991;0.783;1.196;1.979;2.576;1.92;1.562;11;1.35;
yi-6b-tp1;8192;1024;8192;7;115;0.905;1.293;2.198;2.117;0.9;1.197;2.097;2.586;1.991;1.669;11;1.32;
yi-6b-tp1;8192;1024;1024;0;122;0.116;1.374;1.49;1.569;0.099;1.232;1.331;2.039;1.419;1.242;9;1.2;
yi-6b-tp1;8192;1024;2048;1;122;0.27;1.361;1.631;1.59;0.241;1.23;1.471;2.156;1.484;1.317;9;1.24;
yi-6b-tp1;8192;1024;3072;2;122;0.401;1.348;1.749;1.651;0.349;1.23;1.579;2.237;1.533;1.391;9;1.26;
yi-6b-tp1;8192;1024;4096;3;122;0.51;1.347;1.857;1.744;0.458;1.23;1.688;2.327;1.668;1.471;9;1.26;
yi-6b-tp1;8192;1024;5120;4;122;0.618;1.358;1.976;1.851;0.574;1.23;1.804;2.436;1.774;1.481;15;1.33;
yi-6b-tp1;8192;1024;6144;5;122;0.721;1.358;2.079;1.959;0.687;1.231;1.918;2.585;1.871;1.548;15;1.34;
yi-6b-tp1;8192;1024;7168;6;122;0.825;1.354;2.179;2.057;0.794;1.23;2.024;2.627;1.98;1.636;11;1.33;
yi-6b-tp1;8192;1024;8192;7;122;0.914;1.366;2.28;2.171;0.901;1.23;2.131;2.695;2.052;1.741;11;1.31;
yi-6b-tp1;12288;1024;1024;0;72;0.114;1.248;1.362;1.389;0.104;1.116;1.22;1.819;1.297;1.198;11;1.14;
yi-6b-tp1;12288;1024;2048;1;72;0.26;1.221;1.481;1.426;0.243;1.112;1.355;1.937;1.364;1.265;11;1.17;
yi-6b-tp1;12288;1024;3072;2;72;0.38;1.211;1.591;1.531;0.348;1.112;1.46;2.149;1.417;1.321;15;1.2;
yi-6b-tp1;12288;1024;4096;3;72;0.498;1.211;1.709;1.633;0.457;1.113;1.57;2.196;1.492;1.389;15;1.23;
yi-6b-tp1;12288;1024;5120;4;72;0.599;1.216;1.815;1.734;0.569;1.114;1.683;2.245;1.574;1.443;15;1.26;
yi-6b-tp1;12288;1024;6144;5;72;0.706;1.211;1.917;1.835;0.684;1.113;1.797;2.343;1.688;1.517;15;1.26;
yi-6b-tp1;12288;1024;7168;6;72;0.807;1.216;2.023;1.916;0.796;1.113;1.909;2.461;1.833;1.586;15;1.28;
yi-6b-tp1;12288;1024;8192;7;72;0.901;1.214;2.115;1.981;0.899;1.113;2.012;2.575;1.938;1.661;11;1.27;
yi-6b-tp1;12288;1024;9216;8;72;0.994;1.219;2.213;2.085;1.01;1.112;2.122;2.696;2.089;1.769;11;1.25;
yi-6b-tp1;12288;1024;10240;9;72;1.095;1.264;2.359;2.18;1.126;1.112;2.238;2.728;2.232;1.87;15;1.26;
yi-6b-tp1;12288;1024;11264;10;72;1.204;1.254;2.458;2.242;1.235;1.112;2.347;2.881;2.404;1.955;9;1.26;
yi-6b-tp1;12288;1024;12288;11;72;1.31;1.26;2.57;2.29;1.348;1.112;2.46;3.02;2.554;2.023;9;1.27;
yi-6b-tp1;12288;1024;1024;0;76;0.102;1.312;1.414;1.405;0.103;1.132;1.235;1.939;1.337;1.25;9;1.13;
yi-6b-tp1;12288;1024;2048;1;76;0.264;1.266;1.53;1.482;0.248;1.13;1.378;2.146;1.393;1.311;15;1.17;
yi-6b-tp1;12288;1024;3072;2;76;0.383;1.263;1.646;1.6;0.347;1.132;1.479;2.209;1.477;1.365;15;1.21;
yi-6b-tp1;12288;1024;4096;3;76;0.514;1.267;1.781;1.691;0.46;1.133;1.593;2.25;1.578;1.413;15;1.26;
yi-6b-tp1;12288;1024;5120;4;76;0.621;1.268;1.889;1.805;0.574;1.133;1.707;2.271;1.681;1.49;11;1.27;
yi-6b-tp1;12288;1024;6144;5;76;0.738;1.265;2.003;1.898;0.68;1.13;1.81;2.415;1.78;1.547;15;1.29;
yi-6b-tp1;12288;1024;7168;6;76;0.821;1.261;2.082;1.992;0.795;1.133;1.928;2.516;1.882;1.614;15;1.29;
yi-6b-tp1;12288;1024;8192;7;76;0.901;1.268;2.169;2.112;0.894;1.133;2.027;2.652;1.99;1.698;11;1.28;
yi-6b-tp1;12288;1024;9216;8;76;0.999;1.289;2.288;2.186;1.009;1.133;2.142;2.77;2.139;1.804;11;1.27;
yi-6b-tp1;12288;1024;10240;9;76;1.107;1.314;2.421;2.275;1.125;1.133;2.258;2.801;2.271;1.895;15;1.28;
yi-6b-tp1;12288;1024;11264;10;76;1.21;1.315;2.525;2.336;1.236;1.131;2.367;2.937;2.405;2.012;9;1.25;
yi-6b-tp1;12288;1024;12288;11;76;1.31;1.317;2.627;2.415;1.346;1.135;2.481;3.092;2.607;2.066;9;1.27;
yi-6b-tp1;12288;1024;1024;0;81;0.108;1.373;1.481;1.475;0.105;1.174;1.279;2.066;1.371;1.311;15;1.13;
yi-6b-tp1;12288;1024;2048;1;81;0.284;1.333;1.617;1.565;0.251;1.173;1.424;2.204;1.466;1.372;15;1.18;
yi-6b-tp1;12288;1024;3072;2;81;0.399;1.33;1.729;1.651;0.357;1.173;1.53;2.265;1.528;1.429;15;1.21;
yi-6b-tp1;12288;1024;4096;3;81;0.546;1.334;1.88;1.752;0.458;1.173;1.631;2.411;1.632;1.473;11;1.28;
yi-6b-tp1;12288;1024;5120;4;81;0.634;1.339;1.973;1.852;0.572;1.174;1.746;2.503;1.798;1.551;11;1.27;
yi-6b-tp1;12288;1024;6144;5;81;0.736;1.33;2.066;1.972;0.685;1.173;1.858;2.599;1.828;1.603;15;1.29;
yi-6b-tp1;12288;1024;7168;6;81;0.826;1.34;2.166;2.065;0.793;1.173;1.966;2.704;1.96;1.685;11;1.29;
yi-6b-tp1;12288;1024;8192;7;81;0.922;1.351;2.273;2.196;0.905;1.174;2.079;2.734;2.078;1.77;11;1.28;
yi-6b-tp1;12288;1024;9216;8;81;1.01;1.397;2.407;2.325;1.014;1.174;2.188;2.822;2.205;1.844;11;1.31;
yi-6b-tp1;12288;1024;10240;9;81;1.122;1.409;2.531;2.419;1.122;1.173;2.295;2.983;2.359;1.94;11;1.3;
yi-6b-tp1;12288;1024;11264;10;81;1.217;1.384;2.601;2.514;1.233;1.175;2.408;3.071;2.492;2.047;11;1.27;
yi-6b-tp1;12288;1024;12288;11;81;1.334;1.343;2.677;2.586;1.343;1.18;2.523;3.139;2.606;2.123;9;1.26;
yi-6b-tp1;16384;1024;1024;0;54;0.106;1.223;1.329;1.382;0.098;1.001;1.099;1.839;1.229;1.298;11;1.02;
yi-6b-tp1;16384;1024;2048;1;54;0.27;1.225;1.495;1.484;0.241;0.999;1.24;1.9;1.326;1.382;11;1.08;
yi-6b-tp1;16384;1024;3072;2;54;0.391;1.206;1.597;1.554;0.345;0.999;1.344;2.061;1.413;1.464;11;1.09;
yi-6b-tp1;16384;1024;4096;3;54;0.506;1.202;1.708;1.618;0.458;1.0;1.458;2.184;1.547;1.511;11;1.13;
yi-6b-tp1;16384;1024;5120;4;54;0.596;1.227;1.823;1.703;0.571;1.0;1.571;2.264;1.601;1.545;11;1.18;
yi-6b-tp1;16384;1024;6144;5;54;0.698;1.214;1.912;1.795;0.683;1.0;1.683;2.415;1.719;1.613;11;1.19;
yi-6b-tp1;16384;1024;7168;6;54;0.825;1.215;2.04;1.891;0.793;1.0;1.793;2.686;1.794;1.696;11;1.2;
yi-6b-tp1;16384;1024;8192;7;54;0.914;1.21;2.124;1.999;0.902;0.999;1.901;2.711;1.917;1.78;11;1.19;
yi-6b-tp1;16384;1024;9216;8;54;1.008;1.253;2.261;2.072;1.018;0.998;2.016;2.748;2.06;1.862;11;1.21;
yi-6b-tp1;16384;1024;10240;9;54;1.11;1.225;2.335;2.136;1.125;0.999;2.124;2.789;2.183;1.947;11;1.2;
yi-6b-tp1;16384;1024;11264;10;54;1.214;1.273;2.487;2.214;1.233;1.0;2.233;2.868;2.318;2.033;9;1.22;
yi-6b-tp1;16384;1024;12288;11;54;1.321;1.243;2.564;2.293;1.35;1.0;2.35;2.981;2.483;2.108;15;1.22;
yi-6b-tp1;16384;1024;13312;12;54;1.419;1.228;2.647;2.378;1.462;1.008;2.47;3.047;2.632;2.171;15;1.22;
yi-6b-tp1;16384;1024;14336;13;54;1.531;1.245;2.776;2.475;1.567;1.002;2.569;3.167;2.792;2.239;15;1.24;
yi-6b-tp1;16384;1024;15360;14;54;1.619;1.221;2.84;2.557;1.684;0.999;2.683;3.292;2.927;2.313;9;1.23;
yi-6b-tp1;16384;1024;16384;15;54;1.72;1.221;2.941;2.647;1.796;1.001;2.797;3.399;3.066;2.382;9;1.23;
yi-6b-tp1;16384;1024;1024;0;57;0.099;1.447;1.546;1.565;0.091;1.355;1.446;2.138;1.458;1.335;11;1.16;
yi-6b-tp1;16384;1024;2048;1;57;0.216;1.488;1.704;1.688;0.237;1.357;1.594;2.224;1.513;1.433;15;1.19;
yi-6b-tp1;16384;1024;3072;2;57;0.335;1.46;1.795;1.698;0.343;1.354;1.697;2.196;1.58;1.507;15;1.19;
yi-6b-tp1;16384;1024;4096;3;57;0.455;1.423;1.878;1.709;0.459;1.353;1.812;2.473;1.657;1.575;11;1.19;
yi-6b-tp1;16384;1024;5120;4;57;0.568;1.461;2.029;1.781;0.582;1.356;1.938;2.575;1.707;1.605;15;1.26;
yi-6b-tp1;16384;1024;6144;5;57;0.68;1.468;2.148;1.859;0.684;1.354;2.038;2.716;1.806;1.67;15;1.29;
yi-6b-tp1;16384;1024;7168;6;57;0.79;1.458;2.248;1.941;0.798;1.356;2.154;2.544;1.924;1.75;15;1.28;
yi-6b-tp1;16384;1024;8192;7;57;0.894;1.458;2.352;2.031;0.904;1.356;2.26;2.721;2.065;1.821;15;1.29;
yi-6b-tp1;16384;1024;9216;8;57;1.002;1.458;2.46;2.107;1.011;1.355;2.366;2.812;2.22;1.898;15;1.3;
yi-6b-tp1;16384;1024;10240;9;57;1.108;1.429;2.537;2.177;1.127;1.354;2.481;3.121;2.381;1.975;15;1.28;
yi-6b-tp1;16384;1024;11264;10;57;1.202;1.472;2.674;2.252;1.233;1.353;2.586;3.13;2.533;2.053;15;1.3;
yi-6b-tp1;16384;1024;12288;11;57;1.326;1.47;2.796;2.309;1.348;1.36;2.708;3.033;2.658;2.12;15;1.32;
yi-6b-tp1;16384;1024;13312;12;57;1.402;1.475;2.877;2.42;1.459;1.354;2.813;3.2;2.796;2.206;15;1.3;
yi-6b-tp1;16384;1024;14336;13;57;1.524;1.457;2.981;2.481;1.566;1.355;2.921;3.29;2.937;2.276;15;1.31;
yi-6b-tp1;16384;1024;15360;14;57;1.62;1.467;3.087;2.569;1.685;1.355;3.04;3.365;3.084;2.344;15;1.32;
yi-6b-tp1;16384;1024;16384;15;57;1.727;1.44;3.167;2.669;1.792;1.356;3.148;3.47;3.228;2.426;9;1.31;
yi-6b-tp1;16384;1024;1024;0;61;0.099;1.562;1.661;1.641;0.1;1.402;1.502;2.198;1.49;1.381;15;1.2;
yi-6b-tp1;16384;1024;2048;1;61;0.235;1.544;1.779;1.714;0.24;1.407;1.647;2.218;1.558;1.475;15;1.21;
yi-6b-tp1;16384;1024;3072;2;61;0.351;1.56;1.911;1.809;0.344;1.406;1.75;2.257;1.641;1.563;15;1.22;
yi-6b-tp1;16384;1024;4096;3;61;0.471;1.567;2.038;1.856;0.456;1.408;1.864;2.679;1.745;1.631;15;1.25;
yi-6b-tp1;16384;1024;5120;4;61;0.577;1.553;2.13;1.919;0.569;1.407;1.976;2.739;1.806;1.669;15;1.28;
yi-6b-tp1;16384;1024;6144;5;61;0.69;1.56;2.25;1.999;0.684;1.404;2.088;2.779;1.929;1.715;15;1.31;
yi-6b-tp1;16384;1024;7168;6;61;0.801;1.559;2.36;2.028;0.793;1.404;2.197;2.786;1.991;1.795;15;1.31;
yi-6b-tp1;16384;1024;8192;7;61;0.903;1.556;2.459;2.118;0.906;1.406;2.312;2.834;2.122;1.862;15;1.32;
yi-6b-tp1;16384;1024;9216;8;61;1.016;1.556;2.572;2.188;1.01;1.403;2.413;3.095;2.309;1.939;15;1.33;
yi-6b-tp1;16384;1024;10240;9;61;1.111;1.548;2.659;2.264;1.128;1.407;2.535;3.212;2.451;2.019;9;1.32;
yi-6b-tp1;16384;1024;11264;10;61;1.202;1.556;2.758;2.311;1.237;1.411;2.648;3.155;2.572;2.09;15;1.32;
yi-6b-tp1;16384;1024;12288;11;61;1.318;1.562;2.88;2.434;1.35;1.407;2.757;3.198;2.69;2.163;15;1.33;
yi-6b-tp1;16384;1024;13312;12;61;1.429;1.556;2.985;2.464;1.454;1.407;2.861;3.287;2.849;2.245;9;1.33;
yi-6b-tp1;16384;1024;14336;13;61;1.52;1.553;3.073;2.562;1.57;1.41;2.98;3.364;2.981;2.329;9;1.32;
yi-6b-tp1;16384;1024;15360;14;61;1.619;1.564;3.183;2.663;1.683;1.402;3.085;3.457;3.127;2.396;15;1.33;
yi-6b-tp1;16384;1024;16384;15;61;1.732;1.554;3.286;2.734;1.793;1.405;3.198;3.54;3.275;2.467;9;1.33;
yi-6b-tp1;20480;1024;1024;0;43;0.099;1.09;1.189;1.245;0.098;1.024;1.122;1.908;1.15;1.203;9;0.99;
yi-6b-tp1;20480;1024;2048;1;43;0.261;1.109;1.37;1.368;0.245;1.025;1.27;2.03;1.234;1.299;9;1.05;
yi-6b-tp1;20480;1024;3072;2;43;0.376;1.1;1.476;1.445;0.345;1.025;1.37;2.185;1.365;1.38;15;1.07;
yi-6b-tp1;20480;1024;4096;3;43;0.481;1.094;1.575;1.533;0.454;1.025;1.479;2.343;1.468;1.472;15;1.07;
yi-6b-tp1;20480;1024;5120;4;43;0.573;1.092;1.665;1.616;0.571;1.025;1.596;2.486;1.592;1.547;15;1.08;
yi-6b-tp1;20480;1024;6144;5;43;0.677;1.094;1.771;1.706;0.68;1.025;1.705;2.631;1.696;1.626;15;1.09;
yi-6b-tp1;20480;1024;7168;6;43;0.772;1.101;1.873;1.798;0.788;1.024;1.812;2.775;1.831;1.73;15;1.08;
yi-6b-tp1;20480;1024;8192;7;43;0.886;1.102;1.988;1.889;0.904;1.025;1.929;2.922;1.955;1.81;9;1.1;
yi-6b-tp1;20480;1024;9216;8;43;0.981;1.095;2.076;1.989;1.012;1.024;2.036;2.836;2.046;1.883;9;1.1;
yi-6b-tp1;20480;1024;10240;9;43;1.09;1.109;2.199;2.088;1.125;1.025;2.15;2.948;2.157;1.966;15;1.12;
yi-6b-tp1;20480;1024;11264;10;43;1.199;1.115;2.314;2.165;1.235;1.026;2.261;3.063;2.264;2.058;9;1.12;
yi-6b-tp1;20480;1024;12288;11;43;1.298;1.091;2.389;2.251;1.347;1.026;2.373;3.174;2.37;2.15;15;1.11;
yi-6b-tp1;20480;1024;13312;12;43;1.411;1.099;2.51;2.358;1.457;1.026;2.483;3.333;2.513;2.246;9;1.12;
yi-6b-tp1;20480;1024;14336;13;43;1.525;1.098;2.623;2.419;1.564;1.027;2.591;3.382;2.603;2.358;9;1.11;
yi-6b-tp1;20480;1024;15360;14;43;1.628;1.121;2.749;2.527;1.689;1.025;2.714;3.414;2.709;2.476;9;1.11;
yi-6b-tp1;20480;1024;16384;15;43;1.73;1.102;2.832;2.604;1.79;1.027;2.817;3.442;2.807;2.559;9;1.11;
yi-6b-tp1;20480;1024;17408;16;43;1.838;1.097;2.935;2.712;1.909;1.025;2.934;3.477;2.942;2.666;9;1.1;
yi-6b-tp1;20480;1024;18432;17;43;1.947;1.098;3.045;2.795;2.021;1.026;3.047;3.503;3.09;2.774;9;1.1;
yi-6b-tp1;20480;1024;19456;18;43;2.058;1.091;3.149;2.876;2.131;1.025;3.156;3.537;3.224;2.884;9;1.09;
yi-6b-tp1;20480;1024;20480;19;43;2.163;1.102;3.265;2.987;2.242;1.025;3.267;3.593;3.363;2.998;9;1.09;
yi-6b-tp1;20480;1024;1024;0;45;0.099;1.227;1.326;1.42;0.135;1.069;1.204;1.933;1.347;1.259;9;1.05;
yi-6b-tp1;20480;1024;2048;1;45;0.245;1.177;1.422;1.514;0.261;1.067;1.328;2.087;1.417;1.344;9;1.06;
yi-6b-tp1;20480;1024;3072;2;45;0.373;1.223;1.596;1.528;0.36;1.066;1.426;2.245;1.468;1.406;15;1.14;
yi-6b-tp1;20480;1024;4096;3;45;0.501;1.177;1.678;1.672;0.474;1.067;1.541;2.41;1.587;1.454;15;1.15;
yi-6b-tp1;20480;1024;5120;4;45;0.633;1.219;1.852;1.725;0.575;1.068;1.643;2.581;1.705;1.543;15;1.2;
yi-6b-tp1;20480;1024;6144;5;45;0.7;1.219;1.919;1.813;0.697;1.067;1.764;2.793;1.833;1.586;15;1.21;
yi-6b-tp1;20480;1024;7168;6;45;0.794;1.221;2.015;1.941;0.803;1.067;1.87;2.816;1.937;1.685;15;1.2;
yi-6b-tp1;20480;1024;8192;7;45;0.899;1.168;2.067;2.128;0.909;1.067;1.976;2.964;2.034;1.797;15;1.15;
yi-6b-tp1;20480;1024;9216;8;45;1.003;1.196;2.199;2.23;1.015;1.066;2.081;2.801;2.168;1.92;15;1.15;
yi-6b-tp1;20480;1024;10240;9;45;1.105;1.218;2.323;2.318;1.126;1.068;2.194;2.986;2.315;2.018;15;1.15;
yi-6b-tp1;20480;1024;11264;10;45;1.199;1.226;2.425;2.437;1.237;1.067;2.304;3.114;2.467;2.119;9;1.14;
yi-6b-tp1;20480;1024;12288;11;45;1.31;1.234;2.544;2.508;1.347;1.066;2.413;3.23;2.587;2.211;9;1.15;
yi-6b-tp1;20480;1024;13312;12;45;1.408;1.249;2.657;2.604;1.453;1.067;2.52;3.316;2.735;2.288;9;1.16;
yi-6b-tp1;20480;1024;14336;13;45;1.523;1.19;2.713;2.704;1.566;1.068;2.634;3.393;2.878;2.418;9;1.12;
yi-6b-tp1;20480;1024;15360;14;45;1.615;1.196;2.811;2.82;1.681;1.065;2.746;3.517;3.006;2.507;9;1.12;
yi-6b-tp1;20480;1024;16384;15;45;1.731;1.216;2.947;2.914;1.787;1.066;2.853;3.647;3.137;2.586;9;1.14;
yi-6b-tp1;20480;1024;17408;16;45;1.832;1.215;3.047;2.96;1.9;1.066;2.966;3.737;3.287;2.703;9;1.13;
yi-6b-tp1;20480;1024;18432;17;45;1.937;1.194;3.131;3.108;2.009;1.067;3.076;3.846;3.402;2.825;15;1.11;
yi-6b-tp1;20480;1024;19456;18;45;2.039;1.23;3.269;3.221;2.124;1.067;3.191;3.968;3.568;2.924;9;1.12;
yi-6b-tp1;20480;1024;20480;19;45;2.152;1.179;3.331;3.307;2.224;1.067;3.291;4.075;3.706;3.029;15;1.1;
yi-6b-tp1;20480;1024;1024;0;48;0.096;1.311;1.407;1.478;0.136;1.129;1.265;2.02;1.392;1.347;9;1.04;
yi-6b-tp1;20480;1024;2048;1;48;0.254;1.323;1.577;1.571;0.247;1.127;1.374;2.162;1.49;1.419;15;1.11;
yi-6b-tp1;20480;1024;3072;2;48;0.381;1.326;1.707;1.608;0.352;1.128;1.48;2.296;1.591;1.461;15;1.17;
yi-6b-tp1;20480;1024;4096;3;48;0.5;1.325;1.825;1.71;0.465;1.127;1.592;2.517;1.676;1.543;15;1.18;
yi-6b-tp1;20480;1024;5120;4;48;0.614;1.334;1.948;1.842;0.58;1.126;1.706;2.706;1.771;1.594;15;1.22;
yi-6b-tp1;20480;1024;6144;5;48;0.699;1.328;2.027;1.947;0.696;1.127;1.823;2.893;1.882;1.659;15;1.22;
yi-6b-tp1;20480;1024;7168;6;48;0.795;1.344;2.139;2.069;0.803;1.126;1.929;2.711;1.997;1.774;15;1.21;
yi-6b-tp1;20480;1024;8192;7;48;0.905;1.335;2.24;2.17;0.909;1.126;2.035;2.766;2.077;1.895;15;1.18;
yi-6b-tp1;20480;1024;9216;8;48;1.019;1.355;2.374;2.243;1.017;1.126;2.143;2.894;2.224;2.0;15;1.19;
yi-6b-tp1;20480;1024;10240;9;48;1.108;1.337;2.445;2.342;1.127;1.127;2.254;3.284;2.375;2.094;15;1.17;
yi-6b-tp1;20480;1024;11264;10;48;1.213;1.339;2.552;2.439;1.235;1.127;2.362;3.163;2.529;2.183;15;1.17;
yi-6b-tp1;20480;1024;12288;11;48;1.317;1.369;2.686;2.481;1.344;1.127;2.471;3.28;2.642;2.276;9;1.18;
yi-6b-tp1;20480;1024;13312;12;48;1.415;1.356;2.771;2.598;1.455;1.128;2.583;3.354;2.775;2.364;9;1.17;
yi-6b-tp1;20480;1024;14336;13;48;1.51;1.362;2.872;2.679;1.567;1.127;2.694;3.455;2.913;2.522;15;1.14;
yi-6b-tp1;20480;1024;15360;14;48;1.621;1.322;2.943;2.874;1.684;1.126;2.81;3.593;3.058;2.543;9;1.16;
yi-6b-tp1;20480;1024;16384;15;48;1.728;1.343;3.071;2.859;1.792;1.127;2.919;3.695;3.185;2.644;9;1.16;
yi-6b-tp1;20480;1024;17408;16;48;1.829;1.325;3.154;2.958;1.905;1.126;3.031;3.8;3.329;2.761;9;1.14;
yi-6b-tp1;20480;1024;18432;17;48;1.935;1.347;3.282;3.073;2.017;1.126;3.143;3.917;3.473;2.869;9;1.14;
yi-6b-tp1;20480;1024;19456;18;48;2.044;1.335;3.379;3.163;2.13;1.126;3.256;4.05;3.605;2.953;9;1.14;
yi-6b-tp1;20480;1024;20480;19;48;2.146;1.341;3.487;3.285;2.242;1.126;3.368;4.153;3.738;3.074;9;1.13;

yi-6b-tp1;4096;2048;2048;0;219;0.28;1.238;1.518;1.516;0.298;1.059;1.357;2.014;1.43;1.231;11;1.23;
yi-6b-tp1;4096;2048;4096;1;219;0.773;1.218;1.991;1.861;0.714;1.059;1.773;2.373;1.772;1.512;15;1.32;
yi-6b-tp1;4096;2048;2048;0;231;0.325;1.287;1.612;1.571;0.304;1.119;1.423;2.107;1.453;1.299;15;1.24;
yi-6b-tp1;4096;2048;4096;1;231;0.791;1.308;2.099;1.892;0.72;1.119;1.839;2.47;1.857;1.556;15;1.35;
yi-6b-tp1;4096;2048;2048;0;244;0.323;1.355;1.678;1.659;0.302;1.154;1.456;2.203;1.508;1.371;15;1.22;
yi-6b-tp1;4096;2048;4096;1;244;0.777;1.352;2.129;1.992;0.715;1.155;1.87;2.586;1.962;1.604;15;1.33;
yi-6b-tp1;8192;2048;2048;0;109;0.328;1.217;1.545;1.525;0.296;1.101;1.397;1.99;1.399;1.258;15;1.23;
yi-6b-tp1;8192;2048;4096;1;109;0.772;1.236;2.008;1.866;0.722;1.098;1.82;2.398;1.756;1.56;15;1.29;
yi-6b-tp1;8192;2048;6144;2;109;1.165;1.245;2.41;2.241;1.059;1.099;2.158;2.792;2.173;1.883;9;1.28;
yi-6b-tp1;8192;2048;8192;3;109;1.479;1.275;2.754;2.597;1.443;1.101;2.544;3.104;2.656;2.199;9;1.25;
yi-6b-tp1;8192;2048;2048;0;115;0.299;1.296;1.595;1.558;0.294;1.2;1.494;2.096;1.458;1.305;15;1.22;
yi-6b-tp1;8192;2048;4096;1;115;0.752;1.303;2.055;1.92;0.72;1.197;1.917;2.46;1.839;1.618;15;1.27;
yi-6b-tp1;8192;2048;6144;2;115;1.166;1.29;2.456;2.302;1.052;1.201;2.253;2.866;2.207;1.933;9;1.27;
yi-6b-tp1;8192;2048;8192;3;115;1.511;1.298;2.809;2.654;1.436;1.202;2.638;3.178;2.687;2.261;9;1.24;
yi-6b-tp1;8192;2048;2048;0;122;0.301;1.361;1.662;1.671;0.29;1.231;1.521;2.219;1.57;1.36;15;1.22;
yi-6b-tp1;8192;2048;4096;1;122;0.758;1.369;2.127;1.995;0.72;1.232;1.952;2.601;1.911;1.685;15;1.26;
yi-6b-tp1;8192;2048;6144;2;122;1.158;1.367;2.525;2.382;1.057;1.234;2.291;2.953;2.353;1.989;11;1.27;
yi-6b-tp1;8192;2048;8192;3;122;1.504;1.373;2.877;2.733;1.435;1.236;2.671;3.326;2.758;2.31;9;1.25;
yi-6b-tp1;12288;2048;2048;0;72;0.306;1.225;1.531;1.501;0.289;1.116;1.405;2.144;1.424;1.32;15;1.16;
yi-6b-tp1;12288;2048;4096;1;72;0.774;1.22;1.994;1.872;0.715;1.115;1.83;2.474;1.809;1.643;15;1.21;
yi-6b-tp1;12288;2048;6144;2;72;1.137;1.225;2.362;2.245;1.05;1.117;2.167;2.892;2.17;1.963;15;1.2;
yi-6b-tp1;12288;2048;8192;3;72;1.468;1.256;2.724;2.621;1.435;1.119;2.554;3.205;2.655;2.282;15;1.19;
yi-6b-tp1;12288;2048;10240;4;72;1.79;1.252;3.042;3.028;1.828;1.117;2.945;3.592;3.163;2.592;9;1.17;
yi-6b-tp1;12288;2048;12288;5;72;2.162;1.216;3.378;3.378;2.22;1.117;3.337;3.977;3.659;2.911;9;1.16;
yi-6b-tp1;12288;2048;2048;0;76;0.291;1.271;1.562;1.555;0.301;1.133;1.434;2.188;1.476;1.363;15;1.15;
yi-6b-tp1;12288;2048;4096;1;76;0.789;1.271;2.06;1.92;0.72;1.135;1.855;2.583;1.875;1.675;15;1.23;
yi-6b-tp1;12288;2048;6144;2;76;1.142;1.28;2.422;2.301;1.051;1.134;2.185;2.991;2.223;1.995;15;1.21;
yi-6b-tp1;12288;2048;8192;3;76;1.487;1.306;2.793;2.7;1.439;1.137;2.576;3.393;2.701;2.311;9;1.21;
yi-6b-tp1;12288;2048;10240;4;76;1.808;1.273;3.081;3.034;1.843;1.138;2.981;3.75;3.19;2.648;9;1.16;
yi-6b-tp1;12288;2048;12288;5;76;2.174;1.286;3.46;3.439;2.214;1.138;3.352;4.028;3.7;2.954;9;1.17;
yi-6b-tp1;12288;2048;2048;0;81;0.286;1.327;1.613;1.619;0.303;1.174;1.477;2.277;1.593;1.415;15;1.14;
yi-6b-tp1;12288;2048;4096;1;81;0.789;1.337;2.126;2.014;0.721;1.175;1.896;2.673;1.935;1.744;15;1.22;
yi-6b-tp1;12288;2048;6144;2;81;1.142;1.376;2.518;2.413;1.056;1.174;2.23;3.074;2.312;2.065;9;1.22;
yi-6b-tp1;12288;2048;8192;3;81;1.506;1.35;2.856;2.748;1.435;1.18;2.615;3.467;2.746;2.377;9;1.2;
yi-6b-tp1;12288;2048;10240;4;81;1.818;1.345;3.163;3.118;1.831;1.176;3.007;3.822;3.257;2.687;9;1.18;
yi-6b-tp1;12288;2048;12288;5;81;2.166;1.376;3.542;3.499;2.213;1.178;3.391;4.096;3.738;3.037;15;1.17;
yi-6b-tp1;16384;2048;2048;0;54;0.291;1.219;1.51;1.53;0.291;1.0;1.291;2.066;1.428;1.452;15;1.04;
yi-6b-tp1;16384;2048;4096;1;54;0.759;1.223;1.982;1.9;0.715;1.0;1.715;2.691;1.773;1.781;15;1.11;
yi-6b-tp1;16384;2048;6144;2;54;1.109;1.254;2.363;2.3;1.051;1.002;2.053;3.057;2.187;2.106;15;1.12;
yi-6b-tp1;16384;2048;8192;3;54;1.477;1.272;2.749;2.63;1.433;1.012;2.445;3.328;2.646;2.427;9;1.13;
yi-6b-tp1;16384;2048;10240;4;54;1.817;1.223;3.04;2.958;1.825;1.001;2.826;3.808;3.156;2.762;9;1.1;
yi-6b-tp1;16384;2048;12288;5;54;2.169;1.224;3.393;3.33;2.223;1.002;3.225;4.025;3.646;3.068;9;1.11;
yi-6b-tp1;16384;2048;14336;6;54;2.538;1.218;3.756;3.685;2.603;1.0;3.603;4.352;4.119;3.414;15;1.1;
yi-6b-tp1;16384;2048;16384;7;54;2.912;1.236;4.148;4.06;2.986;0.999;3.985;4.723;4.62;3.749;15;1.11;
yi-6b-tp1;16384;2048;2048;0;57;0.281;1.466;1.747;1.728;0.283;1.353;1.636;2.213;1.549;1.485;11;1.18;
yi-6b-tp1;16384;2048;4096;1;57;0.762;1.42;2.182;2.069;0.718;1.351;2.069;2.743;1.825;1.813;15;1.2;
yi-6b-tp1;16384;2048;6144;2;57;1.117;1.481;2.598;2.419;1.051;1.357;2.408;3.111;2.22;2.148;15;1.21;
yi-6b-tp1;16384;2048;8192;3;57;1.492;1.471;2.963;2.783;1.439;1.354;2.793;3.481;2.671;2.473;9;1.2;
yi-6b-tp1;16384;2048;10240;4;57;1.806;1.454;3.26;3.125;1.828;1.355;3.183;3.869;3.165;2.777;9;1.17;
yi-6b-tp1;16384;2048;12288;5;57;2.164;1.486;3.65;3.472;2.216;1.353;3.569;4.34;3.668;3.104;9;1.18;
yi-6b-tp1;16384;2048;14336;6;57;2.528;1.47;3.998;3.833;2.594;1.357;3.951;4.462;4.178;3.452;9;1.16;
yi-6b-tp1;16384;2048;16384;7;57;2.902;1.447;4.349;4.191;2.979;1.356;4.335;4.765;4.662;3.779;15;1.15;
yi-6b-tp1;16384;2048;2048;0;61;0.283;1.557;1.84;1.78;0.284;1.403;1.687;2.307;1.609;1.53;15;1.2;
yi-6b-tp1;16384;2048;4096;1;61;0.761;1.563;2.324;2.137;0.71;1.407;2.117;2.858;1.959;1.869;15;1.24;
yi-6b-tp1;16384;2048;6144;2;61;1.136;1.564;2.7;2.487;1.044;1.406;2.45;3.232;2.356;2.184;9;1.24;
yi-6b-tp1;16384;2048;8192;3;61;1.483;1.559;3.042;2.887;1.436;1.406;2.842;3.643;2.77;2.517;9;1.21;
yi-6b-tp1;16384;2048;10240;4;61;1.804;1.559;3.363;3.259;1.833;1.409;3.242;4.025;3.25;2.822;9;1.19;
yi-6b-tp1;16384;2048;12288;5;61;2.161;1.554;3.715;3.637;2.216;1.409;3.625;4.397;3.76;3.158;9;1.18;
yi-6b-tp1;16384;2048;14336;6;61;2.546;1.551;4.097;4.013;2.601;1.411;4.012;4.806;4.235;3.483;15;1.18;
yi-6b-tp1;16384;2048;16384;7;61;2.908;1.569;4.477;4.399;2.982;1.414;4.396;4.822;4.754;3.819;15;1.17;
yi-6b-tp1;20480;2048;2048;0;43;0.284;1.1;1.384;1.424;0.292;1.022;1.314;2.126;1.287;1.355;9;1.02;
yi-6b-tp1;20480;2048;4096;1;43;0.75;1.094;1.844;1.76;0.72;1.024;1.744;2.723;1.723;1.733;15;1.06;
yi-6b-tp1;20480;2048;6144;2;43;1.115;1.098;2.213;2.141;1.053;1.024;2.077;3.067;2.178;2.064;9;1.07;
yi-6b-tp1;20480;2048;8192;3;43;1.458;1.119;2.577;2.503;1.441;1.028;2.469;3.607;2.646;2.45;15;1.05;
yi-6b-tp1;20480;2048;10240;4;43;1.782;1.123;2.905;2.876;1.837;1.025;2.862;3.853;3.124;2.681;9;1.08;
yi-6b-tp1;20480;2048;12288;5;43;2.15;1.101;3.251;3.268;2.217;1.025;3.242;4.123;3.555;3.017;9;1.08;
yi-6b-tp1;20480;2048;14336;6;43;2.55;1.14;3.69;3.644;2.602;1.025;3.627;4.52;4.024;3.391;15;1.09;
yi-6b-tp1;20480;2048;16384;7;43;2.923;1.118;4.041;4.005;2.983;1.026;4.009;4.917;4.484;3.764;15;1.07;
yi-6b-tp1;20480;2048;18432;8;43;3.276;1.147;4.423;4.399;3.376;1.027;4.403;5.287;4.961;4.133;15;1.07;
yi-6b-tp1;20480;2048;20480;9;43;3.714;1.178;4.892;4.706;3.78;1.026;4.806;5.675;5.417;4.496;15;1.09;
yi-6b-tp1;20480;2048;2048;0;45;0.279;1.238;1.517;1.631;0.32;1.068;1.388;2.156;1.463;1.419;15;1.07;
yi-6b-tp1;20480;2048;4096;1;45;0.745;1.225;1.97;1.857;0.727;1.067;1.794;2.781;1.872;1.714;15;1.15;
yi-6b-tp1;20480;2048;6144;2;45;1.114;1.202;2.316;2.397;1.06;1.067;2.127;3.127;2.353;2.055;15;1.13;
yi-6b-tp1;20480;2048;8192;3;45;1.473;1.277;2.75;2.683;1.443;1.067;2.51;3.603;2.753;2.49;9;1.1;
yi-6b-tp1;20480;2048;10240;4;45;1.795;1.26;3.055;3.028;1.833;1.068;2.901;3.864;3.216;2.842;9;1.07;
yi-6b-tp1;20480;2048;12288;5;45;2.167;1.231;3.398;3.418;2.221;1.068;3.289;4.17;3.709;3.155;9;1.08;
yi-6b-tp1;20480;2048;14336;6;45;2.532;1.264;3.796;3.801;2.595;1.069;3.664;4.652;4.212;3.567;15;1.06;
yi-6b-tp1;20480;2048;16384;7;45;2.903;1.251;4.154;4.143;2.988;1.069;4.057;5.055;4.685;3.94;15;1.05;
yi-6b-tp1;20480;2048;18432;8;45;3.265;1.302;4.567;4.53;3.381;1.067;4.448;5.326;5.173;4.317;9;1.06;
yi-6b-tp1;20480;2048;20480;9;45;3.64;1.326;4.966;4.88;3.779;1.069;4.848;5.723;5.675;4.708;9;1.05;
yi-6b-tp1;20480;2048;2048;0;48;0.274;1.341;1.615;1.608;0.3;1.127;1.427;2.27;1.576;1.486;15;1.09;
yi-6b-tp1;20480;2048;4096;1;48;0.76;1.337;2.097;1.978;0.719;1.127;1.846;2.923;1.95;1.788;15;1.17;
yi-6b-tp1;20480;2048;6144;2;48;1.111;1.347;2.458;2.434;1.053;1.127;2.18;3.226;2.419;2.154;9;1.14;
yi-6b-tp1;20480;2048;8192;3;48;1.476;1.38;2.856;2.699;1.438;1.129;2.567;3.514;2.778;2.55;9;1.12;
yi-6b-tp1;20480;2048;10240;4;48;1.806;1.371;3.177;3.035;1.831;1.128;2.959;3.858;3.275;2.98;9;1.07;
yi-6b-tp1;20480;2048;12288;5;48;2.174;1.35;3.524;3.429;2.217;1.128;3.345;4.341;3.777;3.292;15;1.07;
yi-6b-tp1;20480;2048;14336;6;48;2.532;1.372;3.904;3.803;2.598;1.129;3.727;4.767;4.246;3.615;15;1.08;
yi-6b-tp1;20480;2048;16384;7;48;2.901;1.342;4.243;4.238;2.99;1.129;4.119;5.09;4.762;3.997;15;1.06;
yi-6b-tp1;20480;2048;18432;8;48;3.275;1.37;4.645;4.563;3.375;1.129;4.504;5.372;5.238;4.401;15;1.06;
yi-6b-tp1;20480;2048;20480;9;48;3.643;1.401;5.044;4.995;3.781;1.128;4.909;5.807;5.715;4.773;9;1.06;

yi-6b-tp2;4096;512;512;0;478;0.045;1.256;1.301;1.332;0.041;1.131;1.172;1.173;1.325;1.194;15;1.09;
yi-6b-tp2;4096;512;1024;1;478;0.09;1.297;1.387;1.351;0.054;1.128;1.182;1.204;1.403;1.193;11;1.16;
yi-6b-tp2;4096;512;1536;2;478;0.114;1.278;1.392;1.352;0.064;1.127;1.191;1.233;1.411;1.194;11;1.17;
yi-6b-tp2;4096;512;2048;3;478;0.13;1.278;1.408;1.351;0.081;1.126;1.207;1.265;1.422;1.197;11;1.18;
yi-6b-tp2;4096;512;2560;4;478;0.144;1.273;1.417;1.384;0.096;1.126;1.222;1.289;1.441;1.195;11;1.19;
yi-6b-tp2;4096;512;3072;5;478;0.155;1.271;1.426;1.381;0.105;1.127;1.232;1.316;1.419;1.194;11;1.19;
yi-6b-tp2;4096;512;3584;6;478;0.173;1.265;1.438;1.402;0.121;1.127;1.248;1.34;1.444;1.185;11;1.21;
yi-6b-tp2;4096;512;4096;7;478;0.188;1.269;1.457;1.402;0.138;1.127;1.265;1.36;1.44;1.182;11;1.23;
yi-6b-tp2;4096;512;512;0;505;0.064;1.386;1.45;1.4;0.04;1.172;1.212;1.217;1.457;1.241;11;1.17;
yi-6b-tp2;4096;512;1024;1;505;0.079;1.362;1.441;1.401;0.054;1.172;1.226;1.252;1.436;1.239;11;1.16;
yi-6b-tp2;4096;512;1536;2;505;0.106;1.359;1.465;1.426;0.064;1.173;1.237;1.28;1.477;1.242;11;1.18;
yi-6b-tp2;4096;512;2048;3;505;0.131;1.341;1.472;1.431;0.082;1.172;1.254;1.313;1.463;1.242;11;1.19;
yi-6b-tp2;4096;512;2560;4;505;0.137;1.343;1.48;1.452;0.097;1.173;1.27;1.342;1.476;1.239;11;1.19;
yi-6b-tp2;4096;512;3072;5;505;0.151;1.341;1.492;1.473;0.106;1.173;1.279;1.365;1.463;1.238;11;1.21;
yi-6b-tp2;4096;512;3584;6;505;0.177;1.342;1.519;1.467;0.123;1.172;1.295;1.386;1.486;1.24;11;1.22;
yi-6b-tp2;4096;512;4096;7;505;0.177;1.33;1.507;1.47;0.142;1.172;1.314;1.412;1.5;1.236;11;1.22;
yi-6b-tp2;4096;512;512;0;532;0.061;1.427;1.488;1.466;0.04;1.228;1.268;1.269;1.497;1.29;11;1.15;
yi-6b-tp2;4096;512;1024;1;532;0.091;1.435;1.526;1.484;0.054;1.229;1.283;1.299;1.477;1.291;11;1.18;
yi-6b-tp2;4096;512;1536;2;532;0.112;1.429;1.541;1.494;0.063;1.228;1.291;1.324;1.496;1.293;11;1.19;
yi-6b-tp2;4096;512;2048;3;532;0.128;1.43;1.558;1.506;0.081;1.228;1.309;1.351;1.514;1.289;11;1.21;
yi-6b-tp2;4096;512;2560;4;532;0.153;1.421;1.574;1.52;0.097;1.228;1.325;1.376;1.528;1.29;11;1.22;
yi-6b-tp2;4096;512;3072;5;532;0.156;1.424;1.58;1.523;0.107;1.228;1.335;1.406;1.513;1.291;11;1.22;
yi-6b-tp2;4096;512;3584;6;532;0.187;1.424;1.611;1.544;0.123;1.229;1.352;1.438;1.551;1.292;11;1.25;
yi-6b-tp2;4096;512;4096;7;532;0.185;1.404;1.589;1.548;0.139;1.229;1.368;1.48;1.558;1.289;11;1.23;
yi-6b-tp2;8192;512;512;0;239;0.063;1.312;1.375;1.339;0.039;1.215;1.254;1.376;1.388;1.176;11;1.17;
yi-6b-tp2;8192;512;1024;1;239;0.083;1.304;1.387;1.338;0.052;1.217;1.269;1.393;1.383;1.177;11;1.18;
yi-6b-tp2;8192;512;1536;2;239;0.101;1.297;1.398;1.349;0.062;1.216;1.278;1.392;1.403;1.178;11;1.19;
yi-6b-tp2;8192;512;2048;3;239;0.125;1.263;1.388;1.355;0.079;1.217;1.296;1.424;1.394;1.182;15;1.17;
yi-6b-tp2;8192;512;2560;4;239;0.143;1.253;1.396;1.371;0.095;1.215;1.31;1.447;1.395;1.184;15;1.18;
yi-6b-tp2;8192;512;3072;5;239;0.143;1.257;1.4;1.377;0.103;1.216;1.319;1.462;1.41;1.185;15;1.18;
yi-6b-tp2;8192;512;3584;6;239;0.173;1.248;1.421;1.401;0.119;1.215;1.334;1.468;1.409;1.188;15;1.2;
yi-6b-tp2;8192;512;4096;7;239;0.176;1.256;1.432;1.402;0.136;1.215;1.351;1.488;1.434;1.188;11;1.21;
yi-6b-tp2;8192;512;4608;8;239;0.198;1.257;1.455;1.409;0.143;1.215;1.358;1.487;1.441;1.191;11;1.22;
yi-6b-tp2;8192;512;5120;9;239;0.224;1.26;1.484;1.426;0.16;1.213;1.373;1.491;1.434;1.188;15;1.25;
yi-6b-tp2;8192;512;5632;10;239;0.224;1.264;1.488;1.436;0.176;1.215;1.391;1.513;1.463;1.188;15;1.25;
yi-6b-tp2;8192;512;6144;11;239;0.238;1.252;1.49;1.458;0.184;1.216;1.4;1.529;1.473;1.189;15;1.25;
yi-6b-tp2;8192;512;6656;12;239;0.257;1.25;1.507;1.457;0.2;1.215;1.415;1.546;1.476;1.192;15;1.26;
yi-6b-tp2;8192;512;7168;13;239;0.269;1.262;1.531;1.464;0.217;1.214;1.431;1.552;1.486;1.196;15;1.28;
yi-6b-tp2;8192;512;7680;14;239;0.292;1.25;1.542;1.48;0.222;1.216;1.438;1.555;1.515;1.202;11;1.28;
yi-6b-tp2;8192;512;8192;15;239;0.312;1.246;1.558;1.491;0.238;1.215;1.453;1.567;1.535;1.204;11;1.29;
yi-6b-tp2;8192;512;512;0;252;0.062;1.342;1.404;1.398;0.039;1.234;1.273;1.451;1.415;1.226;11;1.15;
yi-6b-tp2;8192;512;1024;1;252;0.087;1.382;1.469;1.371;0.053;1.235;1.288;1.476;1.405;1.226;11;1.2;
yi-6b-tp2;8192;512;1536;2;252;0.099;1.346;1.445;1.41;0.063;1.235;1.298;1.495;1.427;1.228;11;1.18;
yi-6b-tp2;8192;512;2048;3;252;0.122;1.351;1.473;1.41;0.08;1.235;1.315;1.499;1.446;1.23;15;1.2;
yi-6b-tp2;8192;512;2560;4;252;0.146;1.34;1.486;1.437;0.094;1.237;1.331;1.505;1.465;1.233;11;1.21;
yi-6b-tp2;8192;512;3072;5;252;0.152;1.326;1.478;1.449;0.106;1.236;1.342;1.528;1.458;1.233;11;1.2;
yi-6b-tp2;8192;512;3584;6;252;0.171;1.336;1.507;1.456;0.119;1.234;1.353;1.548;1.449;1.235;11;1.22;
yi-6b-tp2;8192;512;4096;7;252;0.193;1.338;1.531;1.473;0.134;1.234;1.368;1.556;1.462;1.24;11;1.23;
yi-6b-tp2;8192;512;4608;8;252;0.191;1.333;1.524;1.471;0.146;1.234;1.38;1.592;1.492;1.241;11;1.23;
yi-6b-tp2;8192;512;5120;9;252;0.215;1.324;1.539;1.478;0.163;1.235;1.398;1.595;1.492;1.238;15;1.24;
yi-6b-tp2;8192;512;5632;10;252;0.245;1.335;1.58;1.49;0.176;1.233;1.409;1.584;1.492;1.241;15;1.27;
yi-6b-tp2;8192;512;6144;11;252;0.235;1.318;1.553;1.494;0.186;1.234;1.42;1.631;1.513;1.24;15;1.25;
yi-6b-tp2;8192;512;6656;12;252;0.27;1.35;1.62;1.511;0.199;1.235;1.434;1.631;1.518;1.246;15;1.3;
yi-6b-tp2;8192;512;7168;13;252;0.275;1.323;1.598;1.532;0.215;1.234;1.449;1.653;1.53;1.246;15;1.28;
yi-6b-tp2;8192;512;7680;14;252;0.285;1.316;1.601;1.538;0.224;1.233;1.457;1.662;1.533;1.251;15;1.28;
yi-6b-tp2;8192;512;8192;15;252;0.301;1.344;1.645;1.544;0.242;1.234;1.476;1.659;1.601;1.254;11;1.31;
yi-6b-tp2;8192;512;512;0;266;0.062;1.454;1.516;1.455;0.039;1.261;1.3;1.543;1.447;1.282;11;1.18;
yi-6b-tp2;8192;512;1024;1;266;0.092;1.458;1.55;1.46;0.053;1.262;1.315;1.555;1.464;1.283;11;1.21;
yi-6b-tp2;8192;512;1536;2;266;0.105;1.429;1.534;1.477;0.063;1.262;1.325;1.588;1.476;1.286;15;1.19;
yi-6b-tp2;8192;512;2048;3;266;0.14;1.424;1.564;1.499;0.078;1.262;1.34;1.601;1.498;1.289;15;1.21;
yi-6b-tp2;8192;512;2560;4;266;0.15;1.435;1.585;1.517;0.094;1.261;1.355;1.631;1.486;1.289;11;1.23;
yi-6b-tp2;8192;512;3072;5;266;0.157;1.423;1.58;1.511;0.105;1.261;1.366;1.625;1.504;1.292;11;1.22;
yi-6b-tp2;8192;512;3584;6;266;0.196;1.409;1.605;1.55;0.122;1.261;1.383;1.618;1.512;1.295;15;1.24;
yi-6b-tp2;8192;512;4096;7;266;0.206;1.419;1.625;1.531;0.135;1.26;1.395;1.659;1.529;1.296;15;1.25;
yi-6b-tp2;8192;512;4608;8;266;0.199;1.403;1.602;1.541;0.146;1.261;1.407;1.673;1.529;1.299;11;1.23;
yi-6b-tp2;8192;512;5120;9;266;0.218;1.406;1.624;1.552;0.163;1.261;1.424;1.663;1.538;1.293;15;1.26;
yi-6b-tp2;8192;512;5632;10;266;0.242;1.404;1.646;1.567;0.177;1.26;1.437;1.709;1.546;1.295;15;1.27;
yi-6b-tp2;8192;512;6144;11;266;0.254;1.389;1.643;1.6;0.183;1.261;1.444;1.724;1.557;1.301;15;1.26;
yi-6b-tp2;8192;512;6656;12;266;0.259;1.407;1.666;1.586;0.201;1.26;1.461;1.726;1.569;1.305;15;1.28;
yi-6b-tp2;8192;512;7168;13;266;0.275;1.398;1.673;1.586;0.216;1.261;1.477;1.762;1.588;1.304;15;1.28;
yi-6b-tp2;8192;512;7680;14;266;0.294;1.39;1.684;1.613;0.225;1.261;1.486;1.755;1.611;1.307;15;1.29;
yi-6b-tp2;8192;512;8192;15;266;0.323;1.407;1.73;1.604;0.241;1.261;1.502;1.759;1.614;1.316;9;1.31;
yi-6b-tp2;12288;512;512;0;159;0.063;1.274;1.337;1.344;0.039;1.151;1.19;1.42;1.315;1.255;15;1.07;
yi-6b-tp2;12288;512;1024;1;159;0.083;1.277;1.36;1.34;0.051;1.156;1.207;1.427;1.326;1.262;15;1.08;
yi-6b-tp2;12288;512;1536;2;159;0.114;1.277;1.391;1.349;0.062;1.154;1.216;1.425;1.358;1.26;11;1.1;
yi-6b-tp2;12288;512;2048;3;159;0.136;1.274;1.41;1.362;0.078;1.152;1.23;1.413;1.38;1.26;11;1.12;
yi-6b-tp2;12288;512;2560;4;159;0.144;1.268;1.412;1.369;0.093;1.153;1.246;1.444;1.389;1.267;11;1.11;
yi-6b-tp2;12288;512;3072;5;159;0.151;1.268;1.419;1.381;0.103;1.153;1.256;1.439;1.392;1.266;11;1.12;
yi-6b-tp2;12288;512;3584;6;159;0.195;1.266;1.461;1.393;0.118;1.152;1.27;1.454;1.392;1.265;11;1.15;
yi-6b-tp2;12288;512;4096;7;159;0.186;1.263;1.449;1.402;0.133;1.154;1.287;1.469;1.401;1.272;11;1.14;
yi-6b-tp2;12288;512;4608;8;159;0.217;1.27;1.487;1.425;0.143;1.154;1.297;1.48;1.416;1.27;11;1.17;
yi-6b-tp2;12288;512;5120;9;159;0.241;1.263;1.504;1.435;0.159;1.153;1.312;1.486;1.432;1.266;11;1.19;
yi-6b-tp2;12288;512;5632;10;159;0.242;1.262;1.504;1.442;0.173;1.152;1.325;1.501;1.443;1.275;11;1.18;
yi-6b-tp2;12288;512;6144;11;159;0.257;1.261;1.518;1.453;0.182;1.154;1.336;1.506;1.446;1.277;11;1.19;
yi-6b-tp2;12288;512;6656;12;159;0.29;1.256;1.546;1.462;0.197;1.151;1.348;1.534;1.466;1.274;11;1.21;
yi-6b-tp2;12288;512;7168;13;159;0.29;1.259;1.549;1.482;0.211;1.154;1.365;1.522;1.47;1.281;11;1.21;
yi-6b-tp2;12288;512;7680;14;159;0.3;1.254;1.554;1.495;0.222;1.151;1.373;1.557;1.463;1.28;11;1.21;
yi-6b-tp2;12288;512;8192;15;159;0.307;1.253;1.56;1.504;0.238;1.151;1.389;1.596;1.472;1.28;11;1.22;
yi-6b-tp2;12288;512;8704;16;159;0.316;1.255;1.571;1.515;0.253;1.152;1.405;1.608;1.493;1.288;11;1.22;
yi-6b-tp2;12288;512;9216;17;159;0.327;1.256;1.583;1.527;0.259;1.152;1.411;1.621;1.509;1.287;11;1.23;
yi-6b-tp2;12288;512;9728;18;159;0.348;1.253;1.601;1.545;0.277;1.152;1.429;1.645;1.518;1.288;11;1.24;
yi-6b-tp2;12288;512;10240;19;159;0.358;1.254;1.612;1.547;0.286;1.151;1.437;1.654;1.492;1.296;11;1.24;
yi-6b-tp2;12288;512;10752;20;159;0.365;1.253;1.618;1.564;0.297;1.152;1.449;1.684;1.537;1.297;11;1.25;
yi-6b-tp2;12288;512;11264;21;159;0.398;1.253;1.651;1.578;0.313;1.152;1.465;1.692;1.539;1.298;11;1.27;
yi-6b-tp2;12288;512;11776;22;159;0.394;1.253;1.647;1.585;0.332;1.152;1.484;1.711;1.549;1.305;11;1.26;
yi-6b-tp2;12288;512;12288;23;159;0.417;1.25;1.667;1.598;0.339;1.152;1.491;1.723;1.561;1.305;11;1.28;
yi-6b-tp2;12288;512;512;0;168;0.057;1.344;1.401;1.392;0.039;1.193;1.232;1.47;1.49;1.31;11;1.07;
yi-6b-tp2;12288;512;1024;1;168;0.067;1.312;1.379;1.408;0.052;1.197;1.249;1.493;1.494;1.31;15;1.05;
yi-6b-tp2;12288;512;1536;2;168;0.084;1.317;1.401;1.42;0.062;1.2;1.262;1.491;1.516;1.311;11;1.07;
yi-6b-tp2;12288;512;2048;3;168;0.105;1.311;1.416;1.423;0.079;1.201;1.28;1.5;1.52;1.317;11;1.08;
yi-6b-tp2;12288;512;2560;4;168;0.119;1.314;1.433;1.446;0.092;1.195;1.287;1.511;1.52;1.316;11;1.09;
yi-6b-tp2;12288;512;3072;5;168;0.126;1.311;1.437;1.446;0.103;1.2;1.303;1.539;1.532;1.316;15;1.09;
yi-6b-tp2;12288;512;3584;6;168;0.145;1.303;1.448;1.466;0.117;1.198;1.315;1.537;1.533;1.322;15;1.1;
yi-6b-tp2;12288;512;4096;7;168;0.156;1.309;1.465;1.478;0.134;1.198;1.332;1.557;1.551;1.319;15;1.11;
yi-6b-tp2;12288;512;4608;8;168;0.172;1.318;1.49;1.478;0.144;1.197;1.341;1.575;1.569;1.32;11;1.13;
yi-6b-tp2;12288;512;5120;9;168;0.189;1.309;1.498;1.487;0.159;1.197;1.356;1.6;1.569;1.328;15;1.13;
yi-6b-tp2;12288;512;5632;10;168;0.197;1.301;1.498;1.509;0.177;1.199;1.376;1.591;1.584;1.325;11;1.13;
yi-6b-tp2;12288;512;6144;11;168;0.21;1.312;1.522;1.509;0.184;1.193;1.377;1.628;1.581;1.326;15;1.15;
yi-6b-tp2;12288;512;6656;12;168;0.231;1.313;1.544;1.514;0.202;1.197;1.399;1.642;1.601;1.335;11;1.16;
yi-6b-tp2;12288;512;7168;13;168;0.24;1.305;1.545;1.529;0.216;1.195;1.411;1.665;1.601;1.331;11;1.16;
yi-6b-tp2;12288;512;7680;14;168;0.254;1.304;1.558;1.55;0.226;1.194;1.42;1.675;1.604;1.333;11;1.17;
yi-6b-tp2;12288;512;8192;15;168;0.267;1.31;1.577;1.554;0.244;1.193;1.437;1.711;1.615;1.34;11;1.18;
yi-6b-tp2;12288;512;8704;16;168;0.279;1.307;1.586;1.569;0.253;1.194;1.447;1.719;1.643;1.341;11;1.18;
yi-6b-tp2;12288;512;9216;17;168;0.293;1.305;1.598;1.581;0.268;1.193;1.461;1.713;1.646;1.343;11;1.19;
yi-6b-tp2;12288;512;9728;18;168;0.316;1.307;1.623;1.577;0.278;1.193;1.471;1.772;1.654;1.349;11;1.2;
yi-6b-tp2;12288;512;10240;19;168;0.324;1.309;1.633;1.599;0.294;1.194;1.488;1.765;1.661;1.353;11;1.21;
yi-6b-tp2;12288;512;10752;20;168;0.331;1.306;1.637;1.635;0.308;1.194;1.502;1.74;1.658;1.356;11;1.21;
yi-6b-tp2;12288;512;11264;21;168;0.354;1.313;1.667;1.618;0.319;1.194;1.513;1.758;1.671;1.357;11;1.23;
yi-6b-tp2;12288;512;11776;22;168;0.366;1.314;1.68;1.648;0.333;1.193;1.526;1.769;1.695;1.359;11;1.24;
yi-6b-tp2;12288;512;12288;23;168;0.379;1.311;1.69;1.651;0.341;1.193;1.534;1.804;1.697;1.365;11;1.24;
yi-6b-tp2;12288;512;512;0;177;0.052;1.476;1.528;1.494;0.039;1.241;1.28;1.581;1.508;1.367;15;1.12;
yi-6b-tp2;12288;512;1024;1;177;0.069;1.466;1.535;1.477;0.054;1.252;1.306;1.566;1.545;1.366;15;1.12;
yi-6b-tp2;12288;512;1536;2;177;0.087;1.461;1.548;1.488;0.061;1.246;1.307;1.568;1.532;1.367;11;1.13;
yi-6b-tp2;12288;512;2048;3;177;0.104;1.474;1.578;1.49;0.077;1.249;1.326;1.588;1.536;1.367;11;1.15;
yi-6b-tp2;12288;512;2560;4;177;0.116;1.459;1.575;1.526;0.092;1.248;1.34;1.606;1.56;1.369;11;1.15;
yi-6b-tp2;12288;512;3072;5;177;0.128;1.464;1.592;1.543;0.102;1.247;1.349;1.617;1.554;1.375;15;1.16;
yi-6b-tp2;12288;512;3584;6;177;0.15;1.439;1.589;1.544;0.118;1.25;1.368;1.623;1.575;1.371;11;1.16;
yi-6b-tp2;12288;512;4096;7;177;0.161;1.463;1.624;1.56;0.137;1.244;1.381;1.627;1.59;1.375;11;1.18;
yi-6b-tp2;12288;512;4608;8;177;0.174;1.461;1.635;1.572;0.148;1.242;1.39;1.673;1.584;1.38;11;1.18;
yi-6b-tp2;12288;512;5120;9;177;0.19;1.446;1.636;1.57;0.158;1.243;1.401;1.683;1.593;1.379;11;1.19;
yi-6b-tp2;12288;512;5632;10;177;0.201;1.46;1.661;1.602;0.177;1.243;1.42;1.689;1.603;1.382;11;1.2;
yi-6b-tp2;12288;512;6144;11;177;0.21;1.457;1.667;1.589;0.187;1.243;1.43;1.713;1.624;1.389;11;1.2;
yi-6b-tp2;12288;512;6656;12;177;0.233;1.455;1.688;1.598;0.199;1.244;1.443;1.738;1.639;1.384;11;1.22;
yi-6b-tp2;12288;512;7168;13;177;0.237;1.451;1.688;1.639;0.214;1.242;1.456;1.749;1.645;1.392;11;1.21;
yi-6b-tp2;12288;512;7680;14;177;0.257;1.453;1.71;1.63;0.223;1.243;1.466;1.768;1.651;1.395;11;1.23;
yi-6b-tp2;12288;512;8192;15;177;0.278;1.42;1.698;1.652;0.238;1.244;1.482;1.764;1.658;1.393;11;1.22;
yi-6b-tp2;12288;512;8704;16;177;0.289;1.449;1.738;1.665;0.253;1.241;1.494;1.779;1.636;1.401;11;1.24;
yi-6b-tp2;12288;512;9216;17;177;0.29;1.445;1.735;1.684;0.259;1.244;1.503;1.794;1.666;1.403;11;1.24;
yi-6b-tp2;12288;512;9728;18;177;0.317;1.451;1.768;1.666;0.277;1.243;1.52;1.797;1.686;1.404;11;1.26;
yi-6b-tp2;12288;512;10240;19;177;0.331;1.457;1.788;1.7;0.292;1.242;1.534;1.817;1.694;1.41;11;1.27;
yi-6b-tp2;12288;512;10752;20;177;0.341;1.44;1.781;1.681;0.3;1.242;1.542;1.817;1.708;1.412;11;1.26;
yi-6b-tp2;12288;512;11264;21;177;0.368;1.465;1.833;1.699;0.322;1.243;1.565;1.823;1.714;1.421;15;1.29;
yi-6b-tp2;12288;512;11776;22;177;0.379;1.422;1.801;1.724;0.331;1.242;1.573;1.857;1.737;1.419;15;1.27;
yi-6b-tp2;12288;512;12288;23;177;0.384;1.448;1.832;1.736;0.338;1.244;1.582;1.87;1.712;1.431;15;1.28;
yi-6b-tp2;16384;512;512;0;119;0.053;1.47;1.523;1.605;0.035;1.389;1.424;1.493;1.448;1.345;15;1.13;
yi-6b-tp2;16384;512;1024;1;119;0.066;1.516;1.582;1.582;0.047;1.389;1.436;1.494;1.444;1.342;11;1.18;
yi-6b-tp2;16384;512;1536;2;119;0.082;1.515;1.597;1.575;0.055;1.394;1.449;1.511;1.46;1.347;11;1.19;
yi-6b-tp2;16384;512;2048;3;119;0.102;1.504;1.606;1.591;0.069;1.388;1.457;1.529;1.469;1.351;11;1.19;
yi-6b-tp2;16384;512;2560;4;119;0.111;1.516;1.627;1.557;0.087;1.397;1.484;1.515;1.476;1.352;11;1.2;
yi-6b-tp2;16384;512;3072;5;119;0.131;1.506;1.637;1.579;0.094;1.388;1.482;1.512;1.483;1.358;11;1.21;
yi-6b-tp2;16384;512;3584;6;119;0.15;1.497;1.647;1.5;0.112;1.387;1.499;1.531;1.486;1.358;11;1.21;
yi-6b-tp2;16384;512;4096;7;119;0.154;1.517;1.671;1.501;0.13;1.387;1.517;1.537;1.491;1.363;11;1.23;
yi-6b-tp2;16384;512;4608;8;119;0.162;1.521;1.683;1.476;0.14;1.391;1.531;1.533;1.509;1.365;11;1.23;
yi-6b-tp2;16384;512;5120;9;119;0.182;1.521;1.703;1.488;0.158;1.396;1.554;1.535;1.517;1.362;11;1.25;
yi-6b-tp2;16384;512;5632;10;119;0.195;1.51;1.705;1.495;0.171;1.391;1.562;1.572;1.521;1.365;11;1.25;
yi-6b-tp2;16384;512;6144;11;119;0.208;1.522;1.73;1.495;0.179;1.388;1.567;1.555;1.531;1.372;11;1.26;
yi-6b-tp2;16384;512;6656;12;119;0.226;1.506;1.732;1.505;0.2;1.393;1.593;1.579;1.538;1.37;11;1.26;
yi-6b-tp2;16384;512;7168;13;119;0.237;1.524;1.761;1.513;0.213;1.391;1.604;1.575;1.544;1.376;11;1.28;
yi-6b-tp2;16384;512;7680;14;119;0.248;1.517;1.765;1.526;0.221;1.394;1.615;1.583;1.557;1.376;11;1.28;
yi-6b-tp2;16384;512;8192;15;119;0.27;1.507;1.777;1.534;0.241;1.39;1.631;1.617;1.562;1.376;11;1.29;
yi-6b-tp2;16384;512;8704;16;119;0.276;1.509;1.785;1.539;0.251;1.391;1.642;1.63;1.567;1.377;11;1.3;
yi-6b-tp2;16384;512;9216;17;119;0.29;1.524;1.814;1.548;0.264;1.395;1.659;1.619;1.582;1.389;11;1.31;
yi-6b-tp2;16384;512;9728;18;119;0.312;1.5;1.812;1.564;0.272;1.389;1.661;1.638;1.595;1.391;11;1.3;
yi-6b-tp2;16384;512;10240;19;119;0.324;1.515;1.839;1.569;0.287;1.394;1.681;1.664;1.606;1.395;11;1.32;
yi-6b-tp2;16384;512;10752;20;119;0.339;1.522;1.861;1.572;0.299;1.392;1.691;1.672;1.599;1.399;11;1.33;
yi-6b-tp2;16384;512;11264;21;119;0.351;1.506;1.857;1.589;0.319;1.39;1.709;1.681;1.606;1.41;11;1.32;
yi-6b-tp2;16384;512;11776;22;119;0.361;1.516;1.877;1.596;0.327;1.39;1.717;1.708;1.624;1.409;11;1.33;
yi-6b-tp2;16384;512;12288;23;119;0.387;1.53;1.917;1.603;0.34;1.392;1.732;1.723;1.613;1.414;11;1.36;
yi-6b-tp2;16384;512;12800;24;119;0.406;1.514;1.92;1.617;0.353;1.394;1.747;1.692;1.631;1.419;11;1.35;
yi-6b-tp2;16384;512;13312;25;119;0.415;1.516;1.931;1.63;0.366;1.392;1.758;1.72;1.624;1.422;11;1.36;
yi-6b-tp2;16384;512;13824;26;119;0.419;1.534;1.953;1.632;0.379;1.391;1.77;1.733;1.632;1.424;11;1.37;
yi-6b-tp2;16384;512;14336;27;119;0.441;1.515;1.956;1.639;0.39;1.389;1.779;1.759;1.657;1.431;11;1.37;
yi-6b-tp2;16384;512;14848;28;119;0.446;1.503;1.949;1.66;0.413;1.393;1.806;1.756;1.658;1.429;11;1.36;
yi-6b-tp2;16384;512;15360;29;119;0.465;1.508;1.973;1.666;0.417;1.392;1.809;1.782;1.645;1.444;11;1.37;
yi-6b-tp2;16384;512;15872;30;119;0.479;1.514;1.993;1.68;0.431;1.393;1.824;1.798;1.693;1.45;11;1.37;
yi-6b-tp2;16384;512;16384;31;119;0.497;1.501;1.998;1.687;0.446;1.393;1.839;1.805;1.704;1.476;15;1.35;
yi-6b-tp2;16384;512;512;0;126;0.053;1.51;1.563;1.64;0.036;1.422;1.458;1.518;1.478;1.398;15;1.12;
yi-6b-tp2;16384;512;1024;1;126;0.067;1.552;1.619;1.634;0.049;1.419;1.468;1.52;1.476;1.397;15;1.16;
yi-6b-tp2;16384;512;1536;2;126;0.086;1.552;1.638;1.621;0.057;1.421;1.478;1.538;1.486;1.402;11;1.17;
yi-6b-tp2;16384;512;2048;3;126;0.106;1.556;1.662;1.617;0.074;1.423;1.497;1.55;1.501;1.405;11;1.18;
yi-6b-tp2;16384;512;2560;4;126;0.119;1.551;1.67;1.632;0.088;1.419;1.507;1.573;1.498;1.405;11;1.19;
yi-6b-tp2;16384;512;3072;5;126;0.127;1.555;1.682;1.625;0.097;1.422;1.519;1.595;1.521;1.411;11;1.19;
yi-6b-tp2;16384;512;3584;6;126;0.146;1.557;1.703;1.645;0.113;1.424;1.537;1.577;1.535;1.415;11;1.2;
yi-6b-tp2;16384;512;4096;7;126;0.158;1.552;1.71;1.636;0.128;1.424;1.552;1.607;1.533;1.409;11;1.21;
yi-6b-tp2;16384;512;4608;8;126;0.166;1.551;1.717;1.648;0.139;1.424;1.563;1.602;1.542;1.417;11;1.21;
yi-6b-tp2;16384;512;5120;9;126;0.187;1.553;1.74;1.608;0.157;1.421;1.578;1.621;1.565;1.417;11;1.23;
yi-6b-tp2;16384;512;5632;10;126;0.204;1.554;1.758;1.542;0.182;1.421;1.603;1.61;1.564;1.424;11;1.23;
yi-6b-tp2;16384;512;6144;11;126;0.211;1.555;1.766;1.54;0.197;1.425;1.622;1.628;1.564;1.432;11;1.23;
yi-6b-tp2;16384;512;6656;12;126;0.235;1.56;1.795;1.534;0.207;1.422;1.629;1.65;1.583;1.432;11;1.25;
yi-6b-tp2;16384;512;7168;13;126;0.241;1.556;1.797;1.561;0.216;1.419;1.635;1.681;1.572;1.433;11;1.25;
yi-6b-tp2;16384;512;7680;14;126;0.254;1.56;1.814;1.559;0.226;1.424;1.65;1.669;1.581;1.432;11;1.27;
yi-6b-tp2;16384;512;8192;15;126;0.271;1.559;1.83;1.574;0.251;1.423;1.674;1.662;1.585;1.442;11;1.27;
yi-6b-tp2;16384;512;8704;16;126;0.285;1.552;1.837;1.581;0.263;1.423;1.686;1.689;1.638;1.439;11;1.28;
yi-6b-tp2;16384;512;9216;17;126;0.302;1.562;1.864;1.592;0.268;1.424;1.692;1.692;1.602;1.447;11;1.29;
yi-6b-tp2;16384;512;9728;18;126;0.325;1.549;1.874;1.605;0.283;1.425;1.708;1.717;1.629;1.454;11;1.29;
yi-6b-tp2;16384;512;10240;19;126;0.332;1.557;1.889;1.616;0.305;1.42;1.725;1.711;1.637;1.46;11;1.29;
yi-6b-tp2;16384;512;10752;20;126;0.336;1.558;1.894;1.623;0.303;1.425;1.728;1.746;1.65;1.462;11;1.3;
yi-6b-tp2;16384;512;11264;21;126;0.365;1.555;1.92;1.64;0.321;1.421;1.742;1.759;1.625;1.47;11;1.31;
yi-6b-tp2;16384;512;11776;22;126;0.378;1.561;1.939;1.658;0.336;1.425;1.761;1.764;1.644;1.476;11;1.31;
yi-6b-tp2;16384;512;12288;23;126;0.382;1.55;1.932;1.645;0.341;1.424;1.765;1.788;1.648;1.476;11;1.31;
yi-6b-tp2;16384;512;12800;24;126;0.407;1.556;1.963;1.663;0.358;1.422;1.78;1.785;1.659;1.484;15;1.32;
yi-6b-tp2;16384;512;13312;25;126;0.415;1.554;1.969;1.678;0.371;1.421;1.792;1.794;1.668;1.484;15;1.33;
yi-6b-tp2;16384;512;13824;26;126;0.432;1.555;1.987;1.7;0.378;1.421;1.799;1.832;1.676;1.484;15;1.34;
yi-6b-tp2;16384;512;14336;27;126;0.445;1.555;2.0;1.713;0.398;1.421;1.819;1.845;1.689;1.487;15;1.34;
yi-6b-tp2;16384;512;14848;28;126;0.459;1.555;2.014;1.721;0.409;1.423;1.832;1.829;1.695;1.497;11;1.35;
yi-6b-tp2;16384;512;15360;29;126;0.467;1.561;2.028;1.727;0.411;1.424;1.835;1.87;1.7;1.497;15;1.35;
yi-6b-tp2;16384;512;15872;30;126;0.489;1.556;2.045;1.748;0.435;1.422;1.857;1.886;1.71;1.5;15;1.36;
yi-6b-tp2;16384;512;16384;31;126;0.515;1.562;2.077;1.756;0.445;1.423;1.868;1.88;1.724;1.504;15;1.38;
yi-6b-tp2;16384;512;512;0;133;0.053;1.521;1.574;1.662;0.036;1.447;1.483;1.581;1.504;1.451;15;1.08;
yi-6b-tp2;16384;512;1024;1;133;0.071;1.567;1.638;1.643;0.05;1.449;1.499;1.59;1.523;1.454;15;1.13;
yi-6b-tp2;16384;512;1536;2;133;0.087;1.572;1.659;1.641;0.063;1.449;1.512;1.613;1.52;1.459;15;1.14;
yi-6b-tp2;16384;512;2048;3;133;0.107;1.563;1.67;1.647;0.08;1.447;1.527;1.62;1.537;1.463;11;1.14;
yi-6b-tp2;16384;512;2560;4;133;0.119;1.574;1.693;1.666;0.094;1.448;1.542;1.618;1.54;1.459;15;1.16;
yi-6b-tp2;16384;512;3072;5;133;0.127;1.564;1.691;1.676;0.1;1.45;1.55;1.636;1.549;1.466;15;1.15;
yi-6b-tp2;16384;512;3584;6;133;0.151;1.576;1.727;1.677;0.118;1.445;1.563;1.68;1.544;1.463;11;1.18;
yi-6b-tp2;16384;512;4096;7;133;0.161;1.576;1.737;1.682;0.137;1.445;1.582;1.651;1.561;1.471;11;1.18;
yi-6b-tp2;16384;512;4608;8;133;0.173;1.578;1.751;1.688;0.141;1.446;1.587;1.706;1.568;1.472;11;1.19;
yi-6b-tp2;16384;512;5120;9;133;0.193;1.568;1.761;1.691;0.158;1.445;1.603;1.708;1.579;1.474;15;1.19;
yi-6b-tp2;16384;512;5632;10;133;0.202;1.571;1.773;1.683;0.175;1.446;1.621;1.718;1.566;1.477;11;1.2;
yi-6b-tp2;16384;512;6144;11;133;0.214;1.575;1.789;1.71;0.179;1.449;1.628;1.715;1.62;1.475;11;1.21;
yi-6b-tp2;16384;512;6656;12;133;0.237;1.574;1.811;1.672;0.197;1.445;1.642;1.759;1.584;1.481;15;1.22;
yi-6b-tp2;16384;512;7168;13;133;0.247;1.577;1.824;1.661;0.224;1.445;1.669;1.73;1.615;1.493;15;1.22;
yi-6b-tp2;16384;512;7680;14;133;0.27;1.556;1.826;1.69;0.218;1.447;1.665;1.751;1.627;1.486;11;1.23;
yi-6b-tp2;16384;512;8192;15;133;0.281;1.572;1.853;1.666;0.242;1.446;1.688;1.759;1.637;1.489;15;1.24;
yi-6b-tp2;16384;512;8704;16;133;0.301;1.572;1.873;1.673;0.261;1.448;1.709;1.764;1.632;1.497;15;1.25;
yi-6b-tp2;16384;512;9216;17;133;0.299;1.572;1.871;1.709;0.267;1.444;1.711;1.803;1.619;1.499;15;1.25;
yi-6b-tp2;16384;512;9728;18;133;0.334;1.567;1.901;1.674;0.286;1.445;1.731;1.813;1.641;1.506;15;1.26;
yi-6b-tp2;16384;512;10240;19;133;0.34;1.573;1.913;1.73;0.292;1.446;1.738;1.824;1.644;1.507;15;1.27;
yi-6b-tp2;16384;512;10752;20;133;0.351;1.582;1.933;1.711;0.302;1.444;1.746;1.844;1.633;1.514;11;1.28;
yi-6b-tp2;16384;512;11264;21;133;0.377;1.571;1.948;1.739;0.324;1.446;1.77;1.817;1.673;1.515;15;1.29;
yi-6b-tp2;16384;512;11776;22;133;0.404;1.563;1.967;1.728;0.329;1.443;1.772;1.856;1.664;1.519;15;1.29;
yi-6b-tp2;16384;512;12288;23;133;0.393;1.578;1.971;1.744;0.338;1.445;1.783;1.888;1.685;1.52;15;1.3;
yi-6b-tp2;16384;512;12800;24;133;0.41;1.576;1.986;1.77;0.352;1.443;1.795;1.876;1.694;1.519;15;1.31;
yi-6b-tp2;16384;512;13312;25;133;0.44;1.57;2.01;1.785;0.37;1.446;1.816;1.884;1.727;1.53;15;1.31;
yi-6b-tp2;16384;512;13824;26;133;0.442;1.566;2.008;1.764;0.378;1.446;1.824;1.922;1.726;1.522;15;1.32;
yi-6b-tp2;16384;512;14336;27;133;0.451;1.575;2.026;1.818;0.393;1.446;1.839;1.914;1.728;1.533;15;1.32;
yi-6b-tp2;16384;512;14848;28;133;0.481;1.574;2.055;1.809;0.406;1.446;1.852;1.936;1.734;1.534;15;1.34;
yi-6b-tp2;16384;512;15360;29;133;0.491;1.577;2.068;1.82;0.415;1.449;1.864;1.959;1.764;1.537;15;1.35;
yi-6b-tp2;16384;512;15872;30;133;0.514;1.567;2.081;1.822;0.437;1.445;1.882;1.948;1.778;1.543;15;1.35;
yi-6b-tp2;16384;512;16384;31;133;0.512;1.572;2.084;1.863;0.448;1.445;1.893;1.969;1.791;1.545;15;1.35;
yi-6b-tp2;20480;512;512;0;95;0.059;1.247;1.306;1.28;0.041;1.107;1.148;1.396;1.268;1.238;15;1.05;
yi-6b-tp2;20480;512;1024;1;95;0.065;1.221;1.286;1.294;0.054;1.108;1.162;1.43;1.265;1.269;15;1.01;
yi-6b-tp2;20480;512;1536;2;95;0.082;1.227;1.309;1.33;0.063;1.108;1.171;1.433;1.282;1.265;15;1.03;
yi-6b-tp2;20480;512;2048;3;95;0.103;1.236;1.339;1.282;0.083;1.107;1.19;1.442;1.283;1.265;15;1.06;
yi-6b-tp2;20480;512;2560;4;95;0.113;1.248;1.361;1.351;0.094;1.11;1.204;1.449;1.287;1.294;15;1.05;
yi-6b-tp2;20480;512;3072;5;95;0.128;1.251;1.379;1.358;0.106;1.107;1.213;1.454;1.293;1.32;15;1.04;
yi-6b-tp2;20480;512;3584;6;95;0.149;1.226;1.375;1.332;0.125;1.107;1.232;1.473;1.301;1.326;15;1.04;
yi-6b-tp2;20480;512;4096;7;95;0.156;1.245;1.401;1.412;0.138;1.107;1.245;1.468;1.313;1.356;15;1.03;
yi-6b-tp2;20480;512;4608;8;95;0.173;1.216;1.389;1.396;0.145;1.107;1.252;1.487;1.317;1.347;15;1.03;
yi-6b-tp2;20480;512;5120;9;95;0.188;1.221;1.409;1.449;0.161;1.106;1.267;1.492;1.323;1.369;15;1.03;
yi-6b-tp2;20480;512;5632;10;95;0.201;1.206;1.407;1.42;0.176;1.107;1.283;1.52;1.325;1.371;15;1.03;
yi-6b-tp2;20480;512;6144;11;95;0.214;1.229;1.443;1.382;0.188;1.107;1.295;1.533;1.34;1.384;15;1.04;
yi-6b-tp2;20480;512;6656;12;95;0.241;1.231;1.472;1.472;0.201;1.107;1.308;1.528;1.341;1.383;15;1.06;
yi-6b-tp2;20480;512;7168;13;95;0.245;1.223;1.468;1.456;0.217;1.107;1.324;1.563;1.355;1.396;15;1.05;
yi-6b-tp2;20480;512;7680;14;95;0.259;1.228;1.487;1.43;0.232;1.107;1.339;1.568;1.364;1.405;15;1.06;
yi-6b-tp2;20480;512;8192;15;95;0.283;1.223;1.506;1.513;0.24;1.106;1.346;1.583;1.395;1.429;15;1.05;
yi-6b-tp2;20480;512;8704;16;95;0.294;1.212;1.506;1.501;0.254;1.106;1.36;1.604;1.405;1.453;15;1.04;
yi-6b-tp2;20480;512;9216;17;95;0.299;1.222;1.521;1.478;0.263;1.105;1.368;1.623;1.422;1.45;9;1.05;
yi-6b-tp2;20480;512;9728;18;95;0.319;1.229;1.548;1.546;0.277;1.106;1.383;1.645;1.434;1.465;15;1.06;
yi-6b-tp2;20480;512;10240;19;95;0.329;1.218;1.547;1.531;0.295;1.107;1.402;1.661;1.46;1.466;9;1.06;
yi-6b-tp2;20480;512;10752;20;95;0.342;1.229;1.571;1.506;0.303;1.107;1.41;1.669;1.482;1.484;9;1.06;
yi-6b-tp2;20480;512;11264;21;95;0.357;1.22;1.577;1.553;0.318;1.106;1.424;1.693;1.472;1.488;9;1.06;
yi-6b-tp2;20480;512;11776;22;95;0.375;1.224;1.599;1.545;0.334;1.108;1.442;1.708;1.5;1.496;9;1.07;
yi-6b-tp2;20480;512;12288;23;95;0.382;1.232;1.614;1.56;0.342;1.106;1.448;1.732;1.476;1.515;15;1.07;
yi-6b-tp2;20480;512;12800;24;95;0.406;1.226;1.632;1.591;0.357;1.107;1.464;1.739;1.498;1.502;15;1.09;
yi-6b-tp2;20480;512;13312;25;95;0.417;1.234;1.651;1.569;0.37;1.108;1.478;1.761;1.52;1.534;9;1.08;
yi-6b-tp2;20480;512;13824;26;95;0.422;1.204;1.626;1.603;0.382;1.108;1.49;1.785;1.506;1.531;9;1.06;
yi-6b-tp2;20480;512;14336;27;95;0.443;1.225;1.668;1.619;0.392;1.107;1.499;1.803;1.527;1.547;15;1.08;
yi-6b-tp2;20480;512;14848;28;95;0.45;1.201;1.651;1.638;0.408;1.107;1.515;1.815;1.543;1.548;15;1.07;
yi-6b-tp2;20480;512;15360;29;95;0.469;1.213;1.682;1.609;0.421;1.107;1.528;1.844;1.534;1.551;9;1.08;
yi-6b-tp2;20480;512;15872;30;95;0.49;1.228;1.718;1.655;0.434;1.106;1.54;1.853;1.557;1.595;15;1.08;
yi-6b-tp2;20480;512;16384;31;95;0.5;1.234;1.734;1.63;0.447;1.108;1.555;1.871;1.56;1.594;15;1.09;
yi-6b-tp2;20480;512;16896;32;95;0.512;1.211;1.723;1.679;0.458;1.106;1.564;1.882;1.569;1.603;15;1.07;
yi-6b-tp2;20480;512;17408;33;95;0.533;1.222;1.755;1.699;0.469;1.107;1.576;1.903;1.576;1.625;15;1.08;
yi-6b-tp2;20480;512;17920;34;95;0.538;1.219;1.757;1.701;0.485;1.108;1.593;1.937;1.599;1.619;15;1.09;
yi-6b-tp2;20480;512;18432;35;95;0.553;1.22;1.773;1.699;0.493;1.106;1.599;1.961;1.611;1.621;15;1.09;
yi-6b-tp2;20480;512;18944;36;95;0.569;1.23;1.799;1.743;0.511;1.106;1.617;1.965;1.642;1.617;15;1.11;
yi-6b-tp2;20480;512;19456;37;95;0.571;1.212;1.783;1.742;0.528;1.108;1.636;1.903;1.67;1.645;15;1.08;
yi-6b-tp2;20480;512;19968;38;95;0.576;1.218;1.794;1.745;0.536;1.106;1.642;1.876;1.691;1.661;15;1.08;
yi-6b-tp2;20480;512;20480;39;95;0.601;1.22;1.821;1.772;0.555;1.106;1.661;1.878;1.693;1.649;15;1.1;
yi-6b-tp2;20480;512;512;0;100;0.052;1.318;1.37;1.313;0.04;1.169;1.209;1.418;1.317;1.305;15;1.05;
yi-6b-tp2;20480;512;1024;1;100;0.067;1.332;1.399;1.358;0.052;1.162;1.214;1.473;1.307;1.346;15;1.04;
yi-6b-tp2;20480;512;1536;2;100;0.083;1.322;1.405;1.406;0.062;1.165;1.227;1.47;1.323;1.335;15;1.05;
yi-6b-tp2;20480;512;2048;3;100;0.102;1.322;1.424;1.356;0.082;1.172;1.254;1.479;1.329;1.347;15;1.06;
yi-6b-tp2;20480;512;2560;4;100;0.116;1.323;1.439;1.416;0.094;1.169;1.263;1.492;1.336;1.377;15;1.05;
yi-6b-tp2;20480;512;3072;5;100;0.128;1.329;1.457;1.433;0.104;1.165;1.269;1.504;1.343;1.38;15;1.06;
yi-6b-tp2;20480;512;3584;6;100;0.149;1.317;1.466;1.446;0.119;1.163;1.282;1.508;1.353;1.404;15;1.04;
yi-6b-tp2;20480;512;4096;7;100;0.159;1.293;1.452;1.433;0.136;1.162;1.298;1.544;1.354;1.383;15;1.05;
yi-6b-tp2;20480;512;4608;8;100;0.166;1.305;1.471;1.467;0.144;1.166;1.31;1.538;1.37;1.39;15;1.06;
yi-6b-tp2;20480;512;5120;9;100;0.198;1.317;1.515;1.494;0.159;1.162;1.321;1.562;1.376;1.387;15;1.09;
yi-6b-tp2;20480;512;5632;10;100;0.207;1.312;1.519;1.487;0.173;1.163;1.336;1.567;1.417;1.409;15;1.08;
yi-6b-tp2;20480;512;6144;11;100;0.219;1.323;1.542;1.454;0.187;1.162;1.349;1.579;1.405;1.427;15;1.08;
yi-6b-tp2;20480;512;6656;12;100;0.237;1.315;1.552;1.544;0.196;1.162;1.358;1.61;1.425;1.415;15;1.1;
yi-6b-tp2;20480;512;7168;13;100;0.244;1.308;1.552;1.516;0.217;1.162;1.379;1.621;1.453;1.426;15;1.09;
yi-6b-tp2;20480;512;7680;14;100;0.255;1.325;1.58;1.509;0.225;1.162;1.387;1.635;1.449;1.445;15;1.09;
yi-6b-tp2;20480;512;8192;15;100;0.282;1.311;1.593;1.551;0.24;1.162;1.402;1.651;1.462;1.45;15;1.1;
yi-6b-tp2;20480;512;8704;16;100;0.289;1.306;1.595;1.549;0.257;1.161;1.418;1.676;1.459;1.463;15;1.09;
yi-6b-tp2;20480;512;9216;17;100;0.298;1.316;1.614;1.529;0.266;1.162;1.428;1.69;1.489;1.469;15;1.1;
yi-6b-tp2;20480;512;9728;18;100;0.322;1.308;1.63;1.589;0.278;1.162;1.44;1.692;1.497;1.474;15;1.11;
yi-6b-tp2;20480;512;10240;19;100;0.332;1.313;1.645;1.589;0.289;1.162;1.451;1.72;1.513;1.495;15;1.1;
yi-6b-tp2;20480;512;10752;20;100;0.343;1.315;1.658;1.566;0.304;1.162;1.466;1.709;1.505;1.515;15;1.09;
yi-6b-tp2;20480;512;11264;21;100;0.358;1.329;1.687;1.634;0.32;1.161;1.481;1.753;1.517;1.508;15;1.12;
yi-6b-tp2;20480;512;11776;22;100;0.378;1.3;1.678;1.62;0.333;1.162;1.495;1.753;1.549;1.57;15;1.07;
yi-6b-tp2;20480;512;12288;23;100;0.386;1.316;1.702;1.613;0.346;1.16;1.506;1.771;1.526;1.525;15;1.12;
yi-6b-tp2;20480;512;12800;24;100;0.402;1.311;1.713;1.659;0.354;1.163;1.517;1.78;1.538;1.551;15;1.1;
yi-6b-tp2;20480;512;13312;25;100;0.411;1.312;1.723;1.657;0.371;1.161;1.532;1.812;1.565;1.559;9;1.11;
yi-6b-tp2;20480;512;13824;26;100;0.428;1.302;1.73;1.64;0.378;1.163;1.541;1.823;1.578;1.601;9;1.08;
yi-6b-tp2;20480;512;14336;27;100;0.436;1.331;1.767;1.716;0.399;1.16;1.559;1.846;1.592;1.541;15;1.15;
yi-6b-tp2;20480;512;14848;28;100;0.451;1.318;1.769;1.693;0.407;1.162;1.569;1.849;1.62;1.602;15;1.1;
yi-6b-tp2;20480;512;15360;29;100;0.453;1.339;1.792;1.678;0.421;1.16;1.581;1.882;1.663;1.596;15;1.12;
yi-6b-tp2;20480;512;15872;30;100;0.482;1.327;1.809;1.732;0.432;1.162;1.594;1.883;1.652;1.598;15;1.13;
yi-6b-tp2;20480;512;16384;31;100;0.491;1.314;1.805;1.716;0.45;1.161;1.611;1.909;1.669;1.606;15;1.12;
yi-6b-tp2;20480;512;16896;32;100;0.5;1.316;1.816;1.72;0.458;1.161;1.619;1.929;1.694;1.618;15;1.12;
yi-6b-tp2;20480;512;17408;33;100;0.514;1.301;1.815;1.767;0.479;1.162;1.641;1.97;1.711;1.617;15;1.12;
yi-6b-tp2;20480;512;17920;34;100;0.517;1.323;1.84;1.761;0.494;1.16;1.654;1.985;1.739;1.653;15;1.11;
yi-6b-tp2;20480;512;18432;35;100;0.535;1.314;1.849;1.743;0.504;1.159;1.663;2.009;1.737;1.643;15;1.13;
yi-6b-tp2;20480;512;18944;36;100;0.554;1.34;1.894;1.785;0.524;1.16;1.684;2.015;1.749;1.653;15;1.15;
yi-6b-tp2;20480;512;19456;37;100;0.564;1.328;1.892;1.797;0.536;1.16;1.696;2.018;1.76;1.664;15;1.14;
yi-6b-tp2;20480;512;19968;38;100;0.565;1.308;1.873;1.817;0.541;1.16;1.701;2.039;1.773;1.691;15;1.11;
yi-6b-tp2;20480;512;20480;39;100;0.594;1.328;1.922;1.85;0.558;1.159;1.717;2.04;1.789;1.684;15;1.14;
yi-6b-tp2;20480;512;512;0;106;0.051;1.424;1.475;1.454;0.039;1.238;1.277;1.505;1.395;1.372;15;1.08;
yi-6b-tp2;20480;512;1024;1;106;0.07;1.403;1.473;1.469;0.052;1.226;1.278;1.558;1.389;1.404;15;1.05;
yi-6b-tp2;20480;512;1536;2;106;0.082;1.417;1.499;1.473;0.063;1.239;1.302;1.555;1.391;1.406;15;1.07;
yi-6b-tp2;20480;512;2048;3;106;0.106;1.405;1.511;1.49;0.078;1.228;1.306;1.557;1.392;1.423;15;1.06;
yi-6b-tp2;20480;512;2560;4;106;0.116;1.415;1.531;1.501;0.095;1.236;1.331;1.59;1.407;1.436;15;1.07;
yi-6b-tp2;20480;512;3072;5;106;0.128;1.404;1.532;1.507;0.103;1.233;1.336;1.586;1.435;1.432;15;1.07;
yi-6b-tp2;20480;512;3584;6;106;0.153;1.412;1.565;1.522;0.12;1.232;1.352;1.629;1.434;1.438;15;1.09;
yi-6b-tp2;20480;512;4096;7;106;0.163;1.402;1.565;1.525;0.138;1.225;1.363;1.641;1.448;1.459;15;1.07;
yi-6b-tp2;20480;512;4608;8;106;0.171;1.421;1.592;1.543;0.144;1.228;1.372;1.622;1.464;1.465;15;1.09;
yi-6b-tp2;20480;512;5120;9;106;0.194;1.406;1.6;1.562;0.161;1.225;1.386;1.683;1.471;1.469;15;1.09;
yi-6b-tp2;20480;512;5632;10;106;0.201;1.422;1.623;1.561;0.177;1.225;1.402;1.687;1.483;1.492;15;1.09;
yi-6b-tp2;20480;512;6144;11;106;0.207;1.408;1.615;1.571;0.183;1.227;1.41;1.68;1.502;1.502;15;1.08;
yi-6b-tp2;20480;512;6656;12;106;0.234;1.409;1.643;1.581;0.2;1.225;1.425;1.721;1.515;1.525;15;1.08;
yi-6b-tp2;20480;512;7168;13;106;0.241;1.386;1.627;1.589;0.218;1.226;1.444;1.736;1.529;1.512;9;1.08;
yi-6b-tp2;20480;512;7680;14;106;0.251;1.421;1.672;1.581;0.225;1.224;1.449;1.751;1.544;1.517;15;1.1;
yi-6b-tp2;20480;512;8192;15;106;0.272;1.406;1.678;1.6;0.24;1.226;1.466;1.775;1.545;1.541;9;1.09;
yi-6b-tp2;20480;512;8704;16;106;0.278;1.393;1.671;1.625;0.255;1.225;1.48;1.798;1.574;1.545;9;1.08;
yi-6b-tp2;20480;512;9216;17;106;0.293;1.404;1.697;1.622;0.263;1.225;1.488;1.822;1.58;1.557;9;1.09;
yi-6b-tp2;20480;512;9728;18;106;0.314;1.402;1.716;1.64;0.28;1.225;1.505;1.865;1.587;1.564;15;1.1;
yi-6b-tp2;20480;512;10240;19;106;0.324;1.393;1.717;1.672;0.29;1.226;1.516;1.878;1.606;1.574;15;1.09;
yi-6b-tp2;20480;512;10752;20;106;0.334;1.415;1.749;1.677;0.303;1.224;1.527;1.895;1.625;1.565;15;1.12;
yi-6b-tp2;20480;512;11264;21;106;0.352;1.402;1.754;1.689;0.319;1.224;1.543;1.914;1.644;1.573;15;1.12;
yi-6b-tp2;20480;512;11776;22;106;0.364;1.405;1.769;1.66;0.334;1.225;1.559;1.913;1.642;1.601;15;1.1;
yi-6b-tp2;20480;512;12288;23;106;0.379;1.415;1.794;1.686;0.344;1.225;1.569;1.931;1.646;1.575;15;1.14;
yi-6b-tp2;20480;512;12800;24;106;0.395;1.405;1.8;1.71;0.362;1.224;1.586;1.935;1.657;1.603;15;1.12;
yi-6b-tp2;20480;512;13312;25;106;0.407;1.43;1.837;1.73;0.374;1.223;1.597;1.944;1.678;1.579;15;1.16;
yi-6b-tp2;20480;512;13824;26;106;0.408;1.397;1.805;1.74;0.383;1.225;1.608;1.942;1.693;1.634;15;1.1;
yi-6b-tp2;20480;512;14336;27;106;0.431;1.422;1.853;1.759;0.397;1.224;1.621;1.976;1.695;1.602;15;1.16;
yi-6b-tp2;20480;512;14848;28;106;0.448;1.401;1.849;1.761;0.414;1.223;1.637;1.966;1.716;1.615;15;1.14;
yi-6b-tp2;20480;512;15360;29;106;0.457;1.412;1.869;1.76;0.421;1.224;1.645;1.981;1.722;1.638;15;1.14;
yi-6b-tp2;20480;512;15872;30;106;0.475;1.402;1.877;1.784;0.44;1.223;1.663;1.99;1.743;1.669;15;1.12;
yi-6b-tp2;20480;512;16384;31;106;0.489;1.411;1.9;1.797;0.454;1.222;1.676;2.007;1.754;1.677;15;1.13;
yi-6b-tp2;20480;512;16896;32;106;0.498;1.414;1.912;1.816;0.466;1.223;1.689;2.005;1.753;1.702;15;1.12;
yi-6b-tp2;20480;512;17408;33;106;0.516;1.41;1.926;1.845;0.487;1.223;1.71;2.009;1.771;1.695;15;1.14;
yi-6b-tp2;20480;512;17920;34;106;0.52;1.432;1.952;1.86;0.498;1.224;1.722;2.026;1.784;1.705;15;1.14;
yi-6b-tp2;20480;512;18432;35;106;0.537;1.408;1.945;1.89;0.506;1.224;1.73;2.041;1.796;1.716;15;1.13;
yi-6b-tp2;20480;512;18944;36;106;0.553;1.402;1.955;1.898;0.514;1.224;1.738;2.06;1.813;1.713;15;1.14;
yi-6b-tp2;20480;512;19456;37;106;0.563;1.413;1.976;1.913;0.531;1.223;1.754;2.074;1.826;1.745;15;1.13;
yi-6b-tp2;20480;512;19968;38;106;0.578;1.42;1.998;1.911;0.536;1.223;1.759;2.099;1.838;1.735;15;1.15;
yi-6b-tp2;20480;512;20480;39;106;0.596;1.418;2.014;1.959;0.555;1.224;1.779;2.094;1.847;1.753;15;1.15;

yi-6b-tp2;4096;1024;1024;0;478;0.079;1.294;1.373;1.37;0.074;1.136;1.21;1.401;1.318;1.2;11;1.14;
yi-6b-tp2;4096;1024;2048;1;478;0.197;1.293;1.49;1.408;0.154;1.125;1.279;1.468;1.385;1.2;11;1.24;
yi-6b-tp2;4096;1024;3072;2;478;0.289;1.285;1.574;1.458;0.228;1.124;1.352;1.512;1.43;1.192;11;1.32;
yi-6b-tp2;4096;1024;4096;3;478;0.348;1.28;1.628;1.492;0.306;1.124;1.43;1.59;1.459;1.19;11;1.37;
yi-6b-tp2;4096;1024;1024;0;505;0.088;1.377;1.465;1.444;0.074;1.173;1.247;1.524;1.379;1.241;15;1.18;
yi-6b-tp2;4096;1024;2048;1;505;0.191;1.376;1.567;1.482;0.157;1.174;1.331;1.537;1.471;1.24;11;1.26;
yi-6b-tp2;4096;1024;3072;2;505;0.268;1.351;1.619;1.52;0.234;1.171;1.405;1.602;1.476;1.246;11;1.3;
yi-6b-tp2;4096;1024;4096;3;505;0.344;1.356;1.7;1.565;0.304;1.171;1.475;1.646;1.519;1.247;11;1.36;
yi-6b-tp2;4096;1024;1024;0;532;0.094;1.466;1.56;1.513;0.074;1.228;1.302;1.625;1.457;1.289;15;1.21;
yi-6b-tp2;4096;1024;2048;1;532;0.19;1.463;1.653;1.56;0.158;1.23;1.388;1.632;1.536;1.293;11;1.28;
yi-6b-tp2;4096;1024;3072;2;532;0.29;1.437;1.727;1.609;0.229;1.227;1.456;1.708;1.542;1.302;11;1.33;
yi-6b-tp2;4096;1024;4096;3;532;0.344;1.438;1.782;1.651;0.299;1.227;1.526;1.737;1.567;1.325;11;1.34;
yi-6b-tp2;8192;1024;1024;0;239;0.086;1.315;1.401;1.386;0.072;1.217;1.289;1.455;1.367;1.195;15;1.17;
yi-6b-tp2;8192;1024;2048;1;239;0.185;1.321;1.506;1.414;0.153;1.214;1.367;1.462;1.401;1.243;11;1.21;
yi-6b-tp2;8192;1024;3072;2;239;0.279;1.299;1.578;1.454;0.228;1.212;1.44;1.515;1.421;1.281;9;1.23;
yi-6b-tp2;8192;1024;4096;3;239;0.353;1.293;1.646;1.497;0.301;1.213;1.514;1.574;1.461;1.293;9;1.27;
yi-6b-tp2;8192;1024;5120;4;239;0.426;1.297;1.723;1.568;0.369;1.214;1.583;1.629;1.495;1.311;15;1.31;
yi-6b-tp2;8192;1024;6144;5;239;0.478;1.302;1.78;1.603;0.437;1.214;1.651;1.659;1.536;1.336;15;1.33;
yi-6b-tp2;8192;1024;7168;6;239;0.541;1.299;1.84;1.639;0.505;1.215;1.72;1.736;1.567;1.364;15;1.35;
yi-6b-tp2;8192;1024;8192;7;239;0.608;1.31;1.918;1.682;0.574;1.213;1.787;1.747;1.629;1.389;15;1.38;
yi-6b-tp2;8192;1024;1024;0;252;0.083;1.377;1.46;1.459;0.074;1.235;1.309;1.528;1.396;1.253;11;1.17;
yi-6b-tp2;8192;1024;2048;1;252;0.199;1.395;1.594;1.499;0.155;1.233;1.388;1.528;1.467;1.296;11;1.23;
yi-6b-tp2;8192;1024;3072;2;252;0.274;1.379;1.653;1.507;0.232;1.232;1.464;1.595;1.519;1.318;9;1.25;
yi-6b-tp2;8192;1024;4096;3;252;0.343;1.359;1.702;1.575;0.301;1.232;1.533;1.648;1.527;1.346;9;1.26;
yi-6b-tp2;8192;1024;5120;4;252;0.42;1.388;1.808;1.606;0.371;1.232;1.603;1.701;1.569;1.353;15;1.34;
yi-6b-tp2;8192;1024;6144;5;252;0.487;1.369;1.856;1.705;0.437;1.233;1.67;1.762;1.58;1.376;15;1.35;
yi-6b-tp2;8192;1024;7168;6;252;0.55;1.368;1.918;1.754;0.506;1.233;1.739;1.783;1.634;1.401;15;1.37;
yi-6b-tp2;8192;1024;8192;7;252;0.608;1.393;2.001;1.79;0.572;1.232;1.804;1.835;1.697;1.424;15;1.41;
yi-6b-tp2;8192;1024;1024;0;266;0.086;1.463;1.549;1.562;0.073;1.264;1.337;1.601;1.473;1.308;15;1.18;
yi-6b-tp2;8192;1024;2048;1;266;0.191;1.467;1.658;1.571;0.155;1.259;1.414;1.634;1.514;1.344;9;1.23;
yi-6b-tp2;8192;1024;3072;2;266;0.279;1.453;1.732;1.607;0.23;1.26;1.49;1.68;1.557;1.37;9;1.26;
yi-6b-tp2;8192;1024;4096;3;266;0.348;1.461;1.809;1.643;0.309;1.259;1.568;1.712;1.593;1.392;9;1.3;
yi-6b-tp2;8192;1024;5120;4;266;0.407;1.445;1.852;1.701;0.379;1.26;1.639;1.779;1.63;1.398;15;1.32;
yi-6b-tp2;8192;1024;6144;5;266;0.47;1.448;1.918;1.741;0.443;1.259;1.702;1.826;1.669;1.423;15;1.35;
yi-6b-tp2;8192;1024;7168;6;266;0.52;1.433;1.953;1.799;0.507;1.259;1.766;1.875;1.735;1.442;15;1.35;
yi-6b-tp2;8192;1024;8192;7;266;0.588;1.452;2.04;1.825;0.577;1.26;1.837;1.92;1.769;1.467;15;1.39;
yi-6b-tp2;12288;1024;1024;0;159;0.081;1.293;1.374;1.374;0.075;1.156;1.231;1.411;1.334;1.25;11;1.1;
yi-6b-tp2;12288;1024;2048;1;159;0.197;1.284;1.481;1.426;0.154;1.151;1.305;1.431;1.388;1.251;11;1.18;
yi-6b-tp2;12288;1024;3072;2;159;0.274;1.274;1.548;1.491;0.227;1.152;1.379;1.485;1.43;1.26;11;1.23;
yi-6b-tp2;12288;1024;4096;3;159;0.367;1.273;1.64;1.54;0.297;1.152;1.449;1.563;1.486;1.271;11;1.29;
yi-6b-tp2;12288;1024;5120;4;159;0.433;1.271;1.704;1.594;0.369;1.151;1.52;1.629;1.518;1.284;11;1.33;
yi-6b-tp2;12288;1024;6144;5;159;0.486;1.267;1.753;1.628;0.433;1.152;1.585;1.661;1.542;1.3;9;1.35;
yi-6b-tp2;12288;1024;7168;6;159;0.537;1.275;1.812;1.651;0.507;1.153;1.66;1.724;1.566;1.33;9;1.36;
yi-6b-tp2;12288;1024;8192;7;159;0.601;1.274;1.875;1.684;0.572;1.15;1.722;1.77;1.647;1.335;9;1.4;
yi-6b-tp2;12288;1024;9216;8;159;0.662;1.275;1.937;1.745;0.639;1.152;1.791;1.819;1.742;1.358;9;1.43;
yi-6b-tp2;12288;1024;10240;9;159;0.708;1.276;1.984;1.767;0.707;1.151;1.858;1.874;1.812;1.41;9;1.41;
yi-6b-tp2;12288;1024;11264;10;159;0.78;1.275;2.055;1.816;0.774;1.151;1.925;1.906;1.883;1.441;15;1.43;
yi-6b-tp2;12288;1024;12288;11;159;0.85;1.273;2.123;1.862;0.85;1.152;2.002;1.976;1.928;1.501;15;1.41;
yi-6b-tp2;12288;1024;1024;0;168;0.078;1.356;1.434;1.438;0.073;1.195;1.268;1.544;1.473;1.305;11;1.1;
yi-6b-tp2;12288;1024;2048;1;168;0.154;1.35;1.504;1.511;0.157;1.197;1.354;1.539;1.513;1.309;15;1.15;
yi-6b-tp2;12288;1024;3072;2;168;0.24;1.353;1.593;1.552;0.232;1.192;1.424;1.599;1.518;1.319;11;1.21;
yi-6b-tp2;12288;1024;4096;3;168;0.317;1.353;1.67;1.617;0.296;1.192;1.488;1.655;1.543;1.327;11;1.26;
yi-6b-tp2;12288;1024;5120;4;168;0.381;1.364;1.745;1.644;0.368;1.193;1.561;1.715;1.579;1.347;11;1.3;
yi-6b-tp2;12288;1024;6144;5;168;0.46;1.35;1.81;1.697;0.442;1.194;1.636;1.736;1.629;1.368;15;1.32;
yi-6b-tp2;12288;1024;7168;6;168;0.554;1.36;1.914;1.736;0.503;1.194;1.697;1.805;1.697;1.367;15;1.4;
yi-6b-tp2;12288;1024;8192;7;168;0.596;1.369;1.965;1.788;0.575;1.193;1.768;1.845;1.727;1.372;9;1.43;
yi-6b-tp2;12288;1024;9216;8;168;0.657;1.358;2.015;1.818;0.64;1.192;1.832;1.9;1.764;1.393;15;1.45;
yi-6b-tp2;12288;1024;10240;9;168;0.723;1.367;2.09;1.87;0.702;1.193;1.895;1.971;1.828;1.419;15;1.47;
yi-6b-tp2;12288;1024;11264;10;168;0.779;1.365;2.144;1.911;0.774;1.192;1.966;1.995;1.9;1.446;15;1.48;
yi-6b-tp2;12288;1024;12288;11;168;0.847;1.364;2.211;1.972;0.839;1.193;2.032;2.069;1.933;1.493;15;1.48;
yi-6b-tp2;12288;1024;1024;0;177;0.079;1.496;1.575;1.591;0.07;1.245;1.315;1.602;1.507;1.358;15;1.16;
yi-6b-tp2;12288;1024;2048;1;177;0.159;1.487;1.646;1.671;0.15;1.246;1.396;1.621;1.6;1.362;11;1.21;
yi-6b-tp2;12288;1024;3072;2;177;0.257;1.501;1.758;1.641;0.225;1.241;1.466;1.689;1.569;1.371;11;1.28;
yi-6b-tp2;12288;1024;4096;3;177;0.324;1.506;1.83;1.721;0.298;1.242;1.54;1.72;1.615;1.388;15;1.32;
yi-6b-tp2;12288;1024;5120;4;177;0.396;1.489;1.885;1.707;0.372;1.242;1.614;1.778;1.661;1.393;15;1.35;
yi-6b-tp2;12288;1024;6144;5;177;0.468;1.497;1.965;1.765;0.437;1.242;1.679;1.836;1.676;1.404;15;1.4;
yi-6b-tp2;12288;1024;7168;6;177;0.534;1.491;2.025;1.796;0.507;1.242;1.749;1.877;1.721;1.409;15;1.44;
yi-6b-tp2;12288;1024;8192;7;177;0.597;1.497;2.094;1.847;0.573;1.242;1.815;1.924;1.742;1.42;15;1.47;
yi-6b-tp2;12288;1024;9216;8;177;0.674;1.515;2.189;1.867;0.643;1.242;1.885;1.951;1.822;1.423;15;1.54;
yi-6b-tp2;12288;1024;10240;9;177;0.737;1.508;2.245;1.912;0.707;1.243;1.95;2.034;1.862;1.436;15;1.56;
yi-6b-tp2;12288;1024;11264;10;177;0.793;1.504;2.297;1.959;0.778;1.241;2.019;2.073;1.908;1.476;15;1.56;
yi-6b-tp2;12288;1024;12288;11;177;0.855;1.475;2.33;2.04;0.841;1.242;2.083;2.126;1.962;1.507;15;1.55;
yi-6b-tp2;16384;1024;1024;0;119;0.081;1.508;1.589;1.624;0.068;1.398;1.466;2.142;1.431;1.396;11;1.14;
yi-6b-tp2;16384;1024;2048;1;119;0.153;1.526;1.679;1.645;0.142;1.386;1.528;2.209;1.443;1.404;11;1.2;
yi-6b-tp2;16384;1024;3072;2;119;0.23;1.513;1.743;1.682;0.217;1.387;1.604;2.203;1.468;1.418;11;1.23;
yi-6b-tp2;16384;1024;4096;3;119;0.306;1.508;1.814;1.684;0.289;1.388;1.677;2.239;1.484;1.441;11;1.26;
yi-6b-tp2;16384;1024;5120;4;119;0.386;1.526;1.912;1.628;0.367;1.386;1.753;2.275;1.506;1.45;15;1.32;
yi-6b-tp2;16384;1024;6144;5;119;0.453;1.51;1.963;1.622;0.435;1.391;1.826;2.318;1.542;1.459;11;1.35;
yi-6b-tp2;16384;1024;7168;6;119;0.526;1.496;2.022;1.658;0.509;1.387;1.896;2.354;1.571;1.479;11;1.37;
yi-6b-tp2;16384;1024;8192;7;119;0.597;1.519;2.116;1.689;0.573;1.388;1.961;2.399;1.66;1.497;11;1.41;
yi-6b-tp2;16384;1024;9216;8;119;0.662;1.517;2.179;1.738;0.641;1.386;2.027;2.451;1.675;1.498;11;1.45;
yi-6b-tp2;16384;1024;10240;9;119;0.725;1.521;2.246;1.787;0.71;1.389;2.099;2.487;1.763;1.519;11;1.48;
yi-6b-tp2;16384;1024;11264;10;119;0.786;1.529;2.315;1.836;0.774;1.392;2.166;2.541;1.786;1.545;11;1.5;
yi-6b-tp2;16384;1024;12288;11;119;0.848;1.509;2.357;1.871;0.851;1.387;2.238;2.551;1.867;1.569;15;1.5;
yi-6b-tp2;16384;1024;13312;12;119;0.905;1.508;2.413;1.935;0.911;1.385;2.296;2.618;1.974;1.592;15;1.52;
yi-6b-tp2;16384;1024;14336;13;119;0.97;1.506;2.476;1.94;0.979;1.391;2.37;2.66;2.092;1.632;15;1.52;
yi-6b-tp2;16384;1024;15360;14;119;1.024;1.489;2.513;2.003;1.044;1.391;2.435;2.718;2.186;1.66;15;1.51;
yi-6b-tp2;16384;1024;16384;15;119;1.088;1.509;2.597;2.048;1.115;1.389;2.504;2.762;2.287;1.714;15;1.52;
yi-6b-tp2;16384;1024;1024;0;126;0.075;1.556;1.631;1.648;0.065;1.42;1.485;2.194;1.45;1.467;11;1.11;
yi-6b-tp2;16384;1024;2048;1;126;0.16;1.562;1.722;1.695;0.154;1.416;1.57;2.245;1.477;1.481;15;1.16;
yi-6b-tp2;16384;1024;3072;2;126;0.238;1.559;1.797;1.71;0.226;1.42;1.646;2.298;1.486;1.499;11;1.2;
yi-6b-tp2;16384;1024;4096;3;126;0.308;1.544;1.852;1.723;0.309;1.419;1.728;2.26;1.527;1.521;15;1.22;
yi-6b-tp2;16384;1024;5120;4;126;0.391;1.556;1.947;1.773;0.361;1.416;1.777;2.324;1.558;1.529;15;1.27;
yi-6b-tp2;16384;1024;6144;5;126;0.478;1.546;2.024;1.737;0.436;1.415;1.851;2.365;1.639;1.537;11;1.32;
yi-6b-tp2;16384;1024;7168;6;126;0.546;1.54;2.086;1.738;0.512;1.418;1.93;2.398;1.645;1.553;11;1.34;
yi-6b-tp2;16384;1024;8192;7;126;0.61;1.547;2.157;1.804;0.574;1.416;1.99;2.443;1.716;1.575;11;1.37;
yi-6b-tp2;16384;1024;9216;8;126;0.665;1.54;2.205;1.804;0.636;1.416;2.052;2.501;1.737;1.582;11;1.39;
yi-6b-tp2;16384;1024;10240;9;126;0.731;1.536;2.267;1.854;0.705;1.419;2.124;2.555;1.783;1.601;11;1.42;
yi-6b-tp2;16384;1024;11264;10;126;0.792;1.543;2.335;1.897;0.774;1.417;2.191;2.587;1.859;1.616;11;1.44;
yi-6b-tp2;16384;1024;12288;11;126;0.862;1.544;2.406;1.959;0.852;1.415;2.267;2.629;1.908;1.643;11;1.46;
yi-6b-tp2;16384;1024;13312;12;126;0.909;1.538;2.447;1.974;0.91;1.417;2.327;2.692;2.027;1.654;11;1.48;
yi-6b-tp2;16384;1024;14336;13;126;0.977;1.478;2.455;2.077;0.978;1.415;2.393;2.742;2.106;1.706;15;1.44;
yi-6b-tp2;16384;1024;15360;14;126;1.038;1.551;2.589;2.053;1.048;1.416;2.464;2.787;2.208;1.734;15;1.49;
yi-6b-tp2;16384;1024;16384;15;126;1.102;1.528;2.63;2.107;1.116;1.415;2.531;2.846;2.306;1.771;15;1.49;
yi-6b-tp2;16384;1024;1024;0;133;0.076;1.523;1.599;1.646;0.073;1.449;1.522;2.239;1.503;1.429;9;1.12;
yi-6b-tp2;16384;1024;2048;1;133;0.166;1.532;1.698;1.716;0.148;1.445;1.593;2.295;1.508;1.44;15;1.18;
yi-6b-tp2;16384;1024;3072;2;133;0.25;1.515;1.765;1.765;0.221;1.444;1.665;2.349;1.558;1.455;15;1.21;
yi-6b-tp2;16384;1024;4096;3;133;0.33;1.568;1.898;1.789;0.293;1.445;1.738;2.402;1.58;1.465;15;1.3;
yi-6b-tp2;16384;1024;5120;4;133;0.421;1.535;1.956;1.831;0.363;1.446;1.809;2.41;1.646;1.476;15;1.33;
yi-6b-tp2;16384;1024;6144;5;133;0.486;1.516;2.002;1.853;0.434;1.446;1.88;2.425;1.666;1.487;15;1.35;
yi-6b-tp2;16384;1024;7168;6;133;0.561;1.572;2.133;1.865;0.498;1.444;1.942;2.489;1.722;1.494;11;1.43;
yi-6b-tp2;16384;1024;8192;7;133;0.614;1.57;2.184;1.899;0.568;1.444;2.012;2.515;1.789;1.511;11;1.45;
yi-6b-tp2;16384;1024;9216;8;133;0.677;1.571;2.248;1.932;0.643;1.442;2.085;2.617;1.804;1.526;15;1.47;
yi-6b-tp2;16384;1024;10240;9;133;0.728;1.514;2.242;1.989;0.71;1.443;2.153;2.706;1.854;1.534;9;1.46;
yi-6b-tp2;16384;1024;11264;10;133;0.796;1.544;2.34;1.996;0.779;1.442;2.221;2.792;1.917;1.556;9;1.5;
yi-6b-tp2;16384;1024;12288;11;133;0.869;1.492;2.361;2.07;0.845;1.444;2.289;2.799;1.954;1.577;9;1.5;
yi-6b-tp2;16384;1024;13312;12;133;0.925;1.524;2.449;2.117;0.914;1.445;2.359;2.848;2.035;1.613;9;1.52;
yi-6b-tp2;16384;1024;14336;13;133;0.978;1.495;2.473;2.15;0.978;1.443;2.421;2.864;2.159;1.633;9;1.51;
yi-6b-tp2;16384;1024;15360;14;133;1.04;1.541;2.581;2.13;1.051;1.443;2.494;2.885;2.266;1.678;9;1.54;
yi-6b-tp2;16384;1024;16384;15;133;1.102;1.574;2.676;2.146;1.117;1.444;2.561;2.913;2.348;1.715;9;1.56;
yi-6b-tp2;20480;1024;1024;0;95;0.077;1.302;1.379;1.425;0.073;1.106;1.179;1.912;1.346;1.294;9;1.07;
yi-6b-tp2;20480;1024;2048;1;95;0.183;1.283;1.466;1.419;0.157;1.105;1.262;1.991;1.376;1.293;9;1.13;
yi-6b-tp2;20480;1024;3072;2;95;0.259;1.279;1.538;1.486;0.238;1.105;1.343;2.049;1.406;1.333;9;1.15;
yi-6b-tp2;20480;1024;4096;3;95;0.331;1.267;1.598;1.493;0.306;1.105;1.411;2.12;1.419;1.377;9;1.16;
yi-6b-tp2;20480;1024;5120;4;95;0.394;1.279;1.673;1.547;0.378;1.105;1.483;2.191;1.487;1.414;15;1.18;
yi-6b-tp2;20480;1024;6144;5;95;0.483;1.273;1.756;1.602;0.444;1.105;1.549;2.263;1.496;1.432;15;1.23;
yi-6b-tp2;20480;1024;7168;6;95;0.537;1.279;1.816;1.657;0.506;1.105;1.611;2.329;1.548;1.462;15;1.24;
yi-6b-tp2;20480;1024;8192;7;95;0.601;1.273;1.874;1.724;0.572;1.105;1.677;2.406;1.646;1.471;15;1.27;
yi-6b-tp2;20480;1024;9216;8;95;0.67;1.268;1.938;1.788;0.637;1.105;1.742;2.471;1.673;1.497;15;1.29;
yi-6b-tp2;20480;1024;10240;9;95;0.72;1.269;1.989;1.838;0.699;1.106;1.805;2.555;1.763;1.517;15;1.31;
yi-6b-tp2;20480;1024;11264;10;95;0.765;1.288;2.053;1.891;0.769;1.105;1.874;2.624;1.852;1.54;15;1.33;
yi-6b-tp2;20480;1024;12288;11;95;0.836;1.281;2.117;1.954;0.845;1.106;1.951;2.708;1.956;1.571;15;1.35;
yi-6b-tp2;20480;1024;13312;12;95;0.906;1.284;2.19;2.029;0.907;1.105;2.012;2.764;2.046;1.592;15;1.38;
yi-6b-tp2;20480;1024;14336;13;95;0.972;1.285;2.257;2.074;0.98;1.106;2.086;2.843;2.14;1.631;15;1.38;
yi-6b-tp2;20480;1024;15360;14;95;1.023;1.293;2.316;2.156;1.043;1.105;2.148;3.013;2.266;1.689;11;1.37;
yi-6b-tp2;20480;1024;16384;15;95;1.088;1.267;2.355;2.213;1.108;1.106;2.214;2.975;2.344;1.672;11;1.41;
yi-6b-tp2;20480;1024;17408;16;95;1.141;1.32;2.461;2.269;1.177;1.106;2.283;2.735;2.445;1.728;11;1.42;
yi-6b-tp2;20480;1024;18432;17;95;1.2;1.307;2.507;2.333;1.244;1.106;2.35;2.76;2.519;1.799;11;1.39;
yi-6b-tp2;20480;1024;19456;18;95;1.257;1.331;2.588;2.38;1.311;1.107;2.418;2.794;2.613;1.862;11;1.39;
yi-6b-tp2;20480;1024;20480;19;95;1.328;1.273;2.601;2.442;1.377;1.108;2.485;2.778;2.696;1.942;15;1.34;
yi-6b-tp2;20480;1024;1024;0;100;0.07;1.393;1.463;1.463;0.072;1.161;1.233;2.007;1.37;1.383;9;1.06;
yi-6b-tp2;20480;1024;2048;1;100;0.186;1.376;1.562;1.489;0.156;1.16;1.316;2.073;1.428;1.391;9;1.12;
yi-6b-tp2;20480;1024;3072;2;100;0.271;1.357;1.628;1.545;0.227;1.161;1.388;2.112;1.436;1.424;9;1.14;
yi-6b-tp2;20480;1024;4096;3;100;0.332;1.35;1.682;1.61;0.297;1.162;1.459;2.179;1.489;1.45;15;1.16;
yi-6b-tp2;20480;1024;5120;4;100;0.404;1.37;1.774;1.657;0.366;1.161;1.527;2.237;1.531;1.455;15;1.22;
yi-6b-tp2;20480;1024;6144;5;100;0.472;1.358;1.83;1.685;0.433;1.161;1.594;2.309;1.586;1.477;15;1.24;
yi-6b-tp2;20480;1024;7168;6;100;0.555;1.361;1.916;1.769;0.506;1.161;1.667;2.383;1.624;1.494;15;1.28;
yi-6b-tp2;20480;1024;8192;7;100;0.62;1.363;1.983;1.815;0.567;1.161;1.728;2.462;1.67;1.514;15;1.31;
yi-6b-tp2;20480;1024;9216;8;100;0.674;1.367;2.041;1.829;0.642;1.161;1.803;2.514;1.715;1.525;15;1.34;
yi-6b-tp2;20480;1024;10240;9;100;0.727;1.355;2.082;1.907;0.706;1.161;1.867;2.603;1.816;1.545;15;1.35;
yi-6b-tp2;20480;1024;11264;10;100;0.783;1.371;2.154;1.963;0.769;1.161;1.93;2.684;1.906;1.573;15;1.37;
yi-6b-tp2;20480;1024;12288;11;100;0.852;1.364;2.216;2.019;0.843;1.161;2.004;2.757;1.978;1.597;15;1.39;
yi-6b-tp2;20480;1024;13312;12;100;0.895;1.389;2.284;2.115;0.907;1.16;2.067;2.839;2.081;1.64;11;1.39;
yi-6b-tp2;20480;1024;14336;13;100;0.969;1.389;2.358;2.117;0.974;1.161;2.135;2.911;2.18;1.656;11;1.42;
yi-6b-tp2;20480;1024;15360;14;100;1.031;1.384;2.415;2.205;1.041;1.162;2.203;3.059;2.284;1.687;11;1.43;
yi-6b-tp2;20480;1024;16384;15;100;1.086;1.37;2.456;2.264;1.108;1.161;2.269;3.012;2.379;1.758;11;1.4;
yi-6b-tp2;20480;1024;17408;16;100;1.147;1.383;2.53;2.3;1.179;1.163;2.342;3.003;2.474;1.789;11;1.41;
yi-6b-tp2;20480;1024;18432;17;100;1.216;1.384;2.6;2.362;1.251;1.161;2.412;3.089;2.552;1.866;11;1.39;
yi-6b-tp2;20480;1024;19456;18;100;1.275;1.349;2.624;2.434;1.311;1.162;2.473;3.184;2.65;1.934;11;1.36;
yi-6b-tp2;20480;1024;20480;19;100;1.333;1.37;2.703;2.475;1.38;1.163;2.543;3.294;2.755;1.964;11;1.38;
yi-6b-tp2;20480;1024;1024;0;106;0.071;1.485;1.556;1.556;0.071;1.223;1.294;2.16;1.43;1.463;9;1.06;
yi-6b-tp2;20480;1024;2048;1;106;0.194;1.461;1.655;1.596;0.152;1.224;1.376;2.188;1.466;1.499;9;1.1;
yi-6b-tp2;20480;1024;3072;2;106;0.283;1.459;1.742;1.636;0.23;1.223;1.453;2.232;1.496;1.507;15;1.16;
yi-6b-tp2;20480;1024;4096;3;106;0.338;1.447;1.785;1.678;0.3;1.223;1.523;2.303;1.538;1.509;15;1.18;
yi-6b-tp2;20480;1024;5120;4;106;0.428;1.452;1.88;1.734;0.367;1.223;1.59;2.404;1.6;1.512;15;1.24;
yi-6b-tp2;20480;1024;6144;5;106;0.487;1.449;1.936;1.777;0.435;1.224;1.659;2.495;1.648;1.524;15;1.27;
yi-6b-tp2;20480;1024;7168;6;106;0.552;1.444;1.996;1.826;0.508;1.223;1.731;2.597;1.712;1.542;15;1.29;
yi-6b-tp2;20480;1024;8192;7;106;0.62;1.459;2.079;1.877;0.574;1.223;1.797;2.699;1.758;1.551;15;1.34;
yi-6b-tp2;20480;1024;9216;8;106;0.68;1.457;2.137;1.928;0.639;1.222;1.861;2.805;1.798;1.572;15;1.36;
yi-6b-tp2;20480;1024;10240;9;106;0.74;1.448;2.188;1.976;0.713;1.223;1.936;2.919;1.873;1.602;15;1.37;
yi-6b-tp2;20480;1024;11264;10;106;0.813;1.453;2.266;2.022;0.771;1.224;1.995;2.979;1.937;1.619;15;1.4;
yi-6b-tp2;20480;1024;12288;11;106;0.853;1.483;2.336;2.077;0.841;1.223;2.064;3.02;2.018;1.644;11;1.42;
yi-6b-tp2;20480;1024;13312;12;106;0.908;1.491;2.399;2.122;0.906;1.224;2.13;3.043;2.131;1.664;11;1.44;
yi-6b-tp2;20480;1024;14336;13;106;0.97;1.457;2.427;2.192;0.976;1.223;2.199;3.083;2.219;1.731;11;1.4;
yi-6b-tp2;20480;1024;15360;14;106;1.034;1.465;2.499;2.239;1.039;1.224;2.263;3.105;2.324;1.747;11;1.43;
yi-6b-tp2;20480;1024;16384;15;106;1.099;1.474;2.573;2.275;1.111;1.226;2.337;3.035;2.43;1.832;11;1.4;
yi-6b-tp2;20480;1024;17408;16;106;1.154;1.445;2.599;2.346;1.178;1.224;2.402;3.087;2.522;1.848;11;1.41;
yi-6b-tp2;20480;1024;18432;17;106;1.222;1.463;2.685;2.399;1.25;1.224;2.474;3.176;2.62;1.877;11;1.43;
yi-6b-tp2;20480;1024;19456;18;106;1.287;1.46;2.747;2.45;1.314;1.225;2.539;3.292;2.718;1.971;11;1.39;
yi-6b-tp2;20480;1024;20480;19;106;1.338;1.446;2.784;2.517;1.382;1.224;2.606;3.352;2.782;2.0;11;1.39;

yi-6b-tp2;4096;2048;2048;0;478;0.172;1.309;1.481;1.454;0.203;1.125;1.328;1.553;1.375;1.243;11;1.19;
yi-6b-tp2;4096;2048;4096;1;478;0.515;1.279;1.794;1.625;0.476;1.125;1.601;1.722;1.544;1.265;9;1.42;
yi-6b-tp2;4096;2048;2048;0;505;0.205;1.37;1.575;1.528;0.207;1.171;1.378;1.597;1.468;1.301;11;1.21;
yi-6b-tp2;4096;2048;4096;1;505;0.509;1.361;1.87;1.719;0.481;1.171;1.652;1.784;1.609;1.321;9;1.42;
yi-6b-tp2;4096;2048;2048;0;532;0.202;1.439;1.641;1.592;0.205;1.227;1.432;1.71;1.521;1.357;15;1.21;
yi-6b-tp2;4096;2048;4096;1;532;0.514;1.434;1.948;1.786;0.478;1.227;1.705;1.845;1.691;1.377;9;1.41;
yi-6b-tp2;8192;2048;2048;0;239;0.206;1.302;1.508;1.475;0.204;1.213;1.417;2.009;1.399;1.249;9;1.21;
yi-6b-tp2;8192;2048;4096;1;239;0.491;1.31;1.801;1.668;0.477;1.214;1.691;2.191;1.537;1.407;9;1.28;
yi-6b-tp2;8192;2048;6144;2;239;0.712;1.315;2.027;1.83;0.636;1.215;1.851;2.396;1.727;1.496;15;1.35;
yi-6b-tp2;8192;2048;8192;3;239;0.898;1.3;2.198;2.045;0.856;1.213;2.069;2.566;1.948;1.63;11;1.35;
yi-6b-tp2;8192;2048;2048;0;252;0.194;1.386;1.58;1.596;0.205;1.232;1.437;2.078;1.446;1.303;9;1.21;
yi-6b-tp2;8192;2048;4096;1;252;0.52;1.386;1.906;1.719;0.475;1.234;1.709;2.289;1.621;1.461;9;1.3;
yi-6b-tp2;8192;2048;6144;2;252;0.723;1.373;2.096;1.919;0.634;1.234;1.868;2.462;1.827;1.529;11;1.37;
yi-6b-tp2;8192;2048;8192;3;252;0.899;1.393;2.292;2.098;0.859;1.233;2.092;2.708;2.053;1.665;11;1.38;
yi-6b-tp2;8192;2048;2048;0;266;0.187;1.49;1.677;1.711;0.2;1.259;1.459;2.192;1.497;1.367;15;1.23;
yi-6b-tp2;8192;2048;4096;1;266;0.525;1.449;1.974;1.781;0.471;1.26;1.731;2.366;1.699;1.529;9;1.29;
yi-6b-tp2;8192;2048;6144;2;266;0.715;1.467;2.182;1.962;0.632;1.261;1.893;2.617;1.907;1.642;9;1.33;
yi-6b-tp2;8192;2048;8192;3;266;0.897;1.456;2.353;2.181;0.855;1.26;2.115;2.812;2.098;1.75;9;1.34;
yi-6b-tp2;12288;2048;2048;0;159;0.198;1.339;1.537;1.493;0.201;1.153;1.354;2.102;1.374;1.345;9;1.14;
yi-6b-tp2;12288;2048;4096;1;159;0.527;1.278;1.805;1.657;0.477;1.152;1.629;2.197;1.533;1.462;15;1.23;
yi-6b-tp2;12288;2048;6144;2;159;0.724;1.278;2.002;1.875;0.635;1.154;1.789;2.415;1.741;1.587;15;1.26;
yi-6b-tp2;12288;2048;8192;3;159;0.916;1.276;2.192;2.088;0.849;1.153;2.002;2.603;1.97;1.707;11;1.28;
yi-6b-tp2;12288;2048;10240;4;159;1.097;1.325;2.422;2.333;1.067;1.153;2.22;2.835;2.207;1.856;15;1.3;
yi-6b-tp2;12288;2048;12288;5;159;1.302;1.343;2.645;2.536;1.294;1.153;2.447;3.037;2.53;2.083;15;1.27;
yi-6b-tp2;12288;2048;2048;0;168;0.186;1.407;1.593;1.549;0.203;1.193;1.396;2.157;1.511;1.402;9;1.14;
yi-6b-tp2;12288;2048;4096;1;168;0.467;1.366;1.833;1.726;0.475;1.193;1.668;2.291;1.662;1.521;15;1.21;
yi-6b-tp2;12288;2048;6144;2;168;0.699;1.364;2.063;1.934;0.629;1.193;1.822;2.491;1.839;1.642;11;1.26;
yi-6b-tp2;12288;2048;8192;3;168;0.902;1.354;2.256;2.171;0.862;1.193;2.055;2.711;1.975;1.757;15;1.28;
yi-6b-tp2;12288;2048;10240;4;168;1.11;1.423;2.533;2.349;1.07;1.195;2.265;2.917;2.298;1.904;11;1.33;
yi-6b-tp2;12288;2048;12288;5;168;1.312;1.409;2.721;2.567;1.292;1.196;2.488;3.123;2.569;2.109;11;1.29;
yi-6b-tp2;12288;2048;2048;0;177;0.194;1.537;1.731;1.686;0.198;1.242;1.44;2.226;1.576;1.428;15;1.21;
yi-6b-tp2;12288;2048;4096;1;177;0.49;1.509;1.999;1.811;0.477;1.243;1.72;2.376;1.719;1.52;11;1.32;
yi-6b-tp2;12288;2048;6144;2;177;0.696;1.511;2.207;1.993;0.635;1.242;1.877;2.606;1.874;1.624;11;1.36;
yi-6b-tp2;12288;2048;8192;3;177;0.909;1.537;2.446;2.154;0.855;1.243;2.098;2.834;2.136;1.817;11;1.35;
yi-6b-tp2;12288;2048;10240;4;177;1.111;1.576;2.687;2.368;1.076;1.243;2.319;3.001;2.322;1.949;11;1.38;
yi-6b-tp2;12288;2048;12288;5;177;1.323;1.519;2.842;2.585;1.29;1.251;2.541;3.164;2.586;2.149;9;1.32;
yi-6b-tp2;16384;2048;2048;0;119;0.186;1.535;1.721;1.638;0.189;1.39;1.579;2.146;1.506;1.416;15;1.22;
yi-6b-tp2;16384;2048;4096;1;119;0.452;1.485;1.937;1.707;0.48;1.394;1.874;2.207;1.638;1.58;15;1.23;
yi-6b-tp2;16384;2048;6144;2;119;0.654;1.515;2.169;1.888;0.634;1.395;2.029;2.516;1.818;1.724;15;1.26;
yi-6b-tp2;16384;2048;8192;3;119;0.885;1.521;2.406;2.078;0.848;1.397;2.245;2.743;2.05;1.875;15;1.28;
yi-6b-tp2;16384;2048;10240;4;119;1.092;1.501;2.593;2.175;1.082;1.396;2.478;2.936;2.288;2.003;15;1.29;
yi-6b-tp2;16384;2048;12288;5;119;1.293;1.508;2.801;2.361;1.298;1.4;2.698;3.277;2.598;2.123;15;1.32;
yi-6b-tp2;16384;2048;14336;6;119;1.493;1.532;3.025;2.523;1.516;1.394;2.91;3.31;2.879;2.281;15;1.33;
yi-6b-tp2;16384;2048;16384;7;119;1.702;1.523;3.225;2.703;1.744;1.396;3.14;3.436;3.157;2.432;9;1.33;
yi-6b-tp2;16384;2048;2048;0;126;0.172;1.551;1.723;1.721;0.19;1.42;1.61;2.204;1.525;1.468;15;1.17;
yi-6b-tp2;16384;2048;4096;1;126;0.468;1.553;2.021;1.871;0.465;1.417;1.882;2.277;1.661;1.62;15;1.25;
yi-6b-tp2;16384;2048;6144;2;126;0.659;1.548;2.207;2.024;0.631;1.418;2.049;2.626;1.881;1.76;15;1.25;
yi-6b-tp2;16384;2048;8192;3;126;0.885;1.542;2.427;2.168;0.858;1.419;2.277;2.807;2.062;1.914;15;1.27;
yi-6b-tp2;16384;2048;10240;4;126;1.105;1.47;2.575;2.362;1.08;1.421;2.501;3.022;2.355;2.046;15;1.26;
yi-6b-tp2;16384;2048;12288;5;126;1.3;1.472;2.772;2.494;1.295;1.418;2.713;3.34;2.643;2.174;15;1.28;
yi-6b-tp2;16384;2048;14336;6;126;1.503;1.542;3.045;2.595;1.516;1.423;2.939;3.354;2.893;2.323;15;1.31;
yi-6b-tp2;16384;2048;16384;7;126;1.706;1.555;3.261;2.784;1.744;1.42;3.164;3.49;3.188;2.463;9;1.32;
yi-6b-tp2;16384;2048;2048;0;133;0.171;1.551;1.722;1.74;0.192;1.443;1.635;2.283;1.581;1.54;11;1.12;
yi-6b-tp2;16384;2048;4096;1;133;0.483;1.494;1.977;1.924;0.468;1.444;1.912;2.449;1.726;1.678;11;1.18;
yi-6b-tp2;16384;2048;6144;2;133;0.673;1.485;2.158;2.117;0.635;1.448;2.083;2.84;1.91;1.805;11;1.2;
yi-6b-tp2;16384;2048;8192;3;133;0.894;1.523;2.417;2.288;0.86;1.447;2.307;2.95;2.139;1.941;11;1.25;
yi-6b-tp2;16384;2048;10240;4;133;1.118;1.524;2.642;2.42;1.077;1.445;2.522;3.166;2.458;2.079;11;1.27;
yi-6b-tp2;16384;2048;12288;5;133;1.292;1.511;2.803;2.57;1.294;1.449;2.743;3.4;2.687;2.228;9;1.26;
yi-6b-tp2;16384;2048;14336;6;133;1.499;1.559;3.058;2.704;1.515;1.449;2.964;3.418;2.963;2.375;9;1.29;
yi-6b-tp2;16384;2048;16384;7;133;1.7;1.476;3.176;2.901;1.74;1.445;3.185;3.558;3.231;2.517;9;1.26;
yi-6b-tp2;20480;2048;2048;0;95;0.172;1.281;1.453;1.435;0.21;1.105;1.315;2.051;1.373;1.337;9;1.09;
yi-6b-tp2;20480;2048;4096;1;95;0.494;1.287;1.781;1.63;0.477;1.106;1.583;2.316;1.523;1.457;15;1.22;
yi-6b-tp2;20480;2048;6144;2;95;0.706;1.286;1.992;1.819;0.638;1.106;1.744;2.596;1.814;1.608;15;1.24;
yi-6b-tp2;20480;2048;8192;3;95;0.885;1.295;2.18;2.019;0.863;1.105;1.968;2.901;2.022;1.78;15;1.22;
yi-6b-tp2;20480;2048;10240;4;95;1.092;1.293;2.385;2.229;1.079;1.106;2.185;2.856;2.257;1.999;15;1.19;
yi-6b-tp2;20480;2048;12288;5;95;1.295;1.326;2.621;2.477;1.298;1.105;2.403;3.303;2.565;2.203;9;1.19;
yi-6b-tp2;20480;2048;14336;6;95;1.496;1.308;2.804;2.605;1.516;1.107;2.623;3.402;2.809;2.344;9;1.2;
yi-6b-tp2;20480;2048;16384;7;95;1.703;1.333;3.036;2.794;1.744;1.106;2.85;3.468;3.094;2.558;9;1.19;
yi-6b-tp2;20480;2048;18432;8;95;1.918;1.29;3.208;2.995;1.959;1.105;3.064;3.77;3.36;2.775;9;1.16;
yi-6b-tp2;20480;2048;20480;9;95;2.126;1.288;3.414;3.196;2.185;1.106;3.291;4.042;3.651;3.001;9;1.14;
yi-6b-tp2;20480;2048;2048;0;100;0.17;1.366;1.536;1.542;0.199;1.161;1.36;2.14;1.467;1.399;15;1.1;
yi-6b-tp2;20480;2048;4096;1;100;0.525;1.379;1.904;1.714;0.476;1.161;1.637;2.384;1.63;1.551;15;1.23;
yi-6b-tp2;20480;2048;6144;2;100;0.701;1.367;2.068;1.879;0.639;1.161;1.8;2.678;1.843;1.669;15;1.24;
yi-6b-tp2;20480;2048;8192;3;100;0.894;1.386;2.28;2.137;0.868;1.16;2.028;2.971;2.033;1.877;15;1.21;
yi-6b-tp2;20480;2048;10240;4;100;1.104;1.364;2.468;2.327;1.077;1.16;2.237;3.184;2.334;2.084;15;1.18;
yi-6b-tp2;20480;2048;12288;5;100;1.293;1.407;2.7;2.469;1.295;1.161;2.456;3.367;2.586;2.265;9;1.19;
yi-6b-tp2;20480;2048;14336;6;100;1.495;1.422;2.917;2.651;1.518;1.161;2.679;3.441;2.868;2.399;9;1.22;
yi-6b-tp2;20480;2048;16384;7;100;1.702;1.378;3.08;2.853;1.735;1.161;2.896;3.536;3.125;2.63;9;1.17;
yi-6b-tp2;20480;2048;18432;8;100;1.926;1.372;3.298;3.036;1.951;1.161;3.112;3.885;3.413;2.84;9;1.16;
yi-6b-tp2;20480;2048;20480;9;100;2.122;1.373;3.495;3.233;2.184;1.16;3.344;4.113;3.703;3.049;9;1.15;
yi-6b-tp2;20480;2048;2048;0;106;0.173;1.471;1.644;1.642;0.199;1.224;1.423;2.242;1.523;1.473;15;1.12;
yi-6b-tp2;20480;2048;4096;1;106;0.522;1.445;1.967;1.81;0.474;1.224;1.698;2.464;1.735;1.62;15;1.21;
yi-6b-tp2;20480;2048;6144;2;106;0.683;1.468;2.151;2.016;0.638;1.223;1.861;2.83;1.914;1.761;15;1.22;
yi-6b-tp2;20480;2048;8192;3;106;0.894;1.468;2.362;2.253;0.856;1.223;2.079;3.046;2.14;1.942;15;1.22;
yi-6b-tp2;20480;2048;10240;4;106;1.118;1.462;2.58;2.38;1.082;1.223;2.305;3.254;2.383;2.157;15;1.2;
yi-6b-tp2;20480;2048;12288;5;106;1.3;1.473;2.773;2.544;1.295;1.225;2.52;3.417;2.626;2.342;15;1.18;
yi-6b-tp2;20480;2048;14336;6;106;1.5;1.47;2.97;2.704;1.514;1.227;2.741;3.473;2.896;2.515;9;1.18;
yi-6b-tp2;20480;2048;16384;7;106;1.705;1.49;3.195;2.904;1.745;1.224;2.969;3.728;3.174;2.635;9;1.21;
yi-6b-tp2;20480;2048;18432;8;106;1.912;1.452;3.364;3.105;1.963;1.223;3.186;3.969;3.453;2.856;9;1.18;
yi-6b-tp2;20480;2048;20480;9;106;2.123;1.466;3.589;3.285;2.184;1.224;3.408;4.185;3.731;3.085;9;1.16;

yi-6b-tp4;4096;512;512;0;997;0.034;1.35;1.384;1.387;0.03;1.174;1.204;1.2;1.408;1.274;15;1.09;
yi-6b-tp4;4096;512;1024;1;997;0.057;1.345;1.402;1.387;0.041;1.178;1.219;1.212;1.456;1.272;11;1.1;
yi-6b-tp4;4096;512;1536;2;997;0.065;1.384;1.449;1.369;0.043;1.174;1.217;1.229;1.449;1.272;11;1.14;
yi-6b-tp4;4096;512;2048;3;997;0.072;1.343;1.415;1.374;0.055;1.174;1.229;1.249;1.445;1.266;15;1.12;
yi-6b-tp4;4096;512;2560;4;997;0.085;1.344;1.429;1.365;0.06;1.175;1.235;1.265;1.451;1.262;11;1.13;
yi-6b-tp4;4096;512;3072;5;997;0.093;1.35;1.443;1.378;0.065;1.173;1.238;1.282;1.454;1.265;11;1.14;
yi-6b-tp4;4096;512;3584;6;997;0.103;1.334;1.437;1.378;0.078;1.174;1.252;1.296;1.46;1.256;11;1.14;
yi-6b-tp4;4096;512;4096;7;997;0.115;1.328;1.443;1.384;0.081;1.174;1.255;1.318;1.466;1.253;11;1.15;
yi-6b-tp4;4096;512;512;0;1052;0.046;1.442;1.488;1.441;0.031;1.226;1.257;1.253;1.472;1.312;15;1.13;
yi-6b-tp4;4096;512;1024;1;1052;0.053;1.432;1.485;1.431;0.041;1.232;1.273;1.273;1.475;1.302;11;1.14;
yi-6b-tp4;4096;512;1536;2;1052;0.066;1.402;1.468;1.439;0.043;1.23;1.273;1.289;1.489;1.308;11;1.12;
yi-6b-tp4;4096;512;2048;3;1052;0.081;1.412;1.493;1.434;0.055;1.231;1.286;1.306;1.487;1.3;11;1.15;
yi-6b-tp4;4096;512;2560;4;1052;0.088;1.418;1.506;1.452;0.06;1.231;1.291;1.326;1.469;1.299;11;1.16;
yi-6b-tp4;4096;512;3072;5;1052;0.088;1.405;1.493;1.442;0.065;1.23;1.295;1.343;1.488;1.301;11;1.15;
yi-6b-tp4;4096;512;3584;6;1052;0.109;1.401;1.51;1.447;0.077;1.23;1.307;1.359;1.492;1.296;11;1.17;
yi-6b-tp4;4096;512;4096;7;1052;0.116;1.395;1.511;1.452;0.083;1.229;1.312;1.381;1.499;1.29;11;1.17;
yi-6b-tp4;4096;512;512;0;1108;0.048;1.498;1.546;1.519;0.032;1.335;1.367;1.362;1.558;1.347;11;1.15;
yi-6b-tp4;4096;512;1024;1;1108;0.054;1.492;1.546;1.496;0.042;1.342;1.384;1.381;1.57;1.34;11;1.15;
yi-6b-tp4;4096;512;1536;2;1108;0.064;1.481;1.545;1.505;0.043;1.342;1.385;1.393;1.558;1.349;11;1.15;
yi-6b-tp4;4096;512;2048;3;1108;0.071;1.484;1.555;1.503;0.056;1.341;1.397;1.408;1.556;1.344;11;1.16;
yi-6b-tp4;4096;512;2560;4;1108;0.076;1.475;1.551;1.509;0.062;1.341;1.403;1.425;1.572;1.342;11;1.16;
yi-6b-tp4;4096;512;3072;5;1108;0.081;1.49;1.571;1.513;0.065;1.341;1.406;1.439;1.557;1.349;11;1.16;
yi-6b-tp4;4096;512;3584;6;1108;0.105;1.476;1.581;1.512;0.078;1.341;1.419;1.455;1.588;1.342;11;1.18;
yi-6b-tp4;4096;512;4096;7;1108;0.114;1.474;1.588;1.527;0.082;1.34;1.422;1.468;1.553;1.342;11;1.18;
yi-6b-tp4;8192;512;512;0;498;0.045;1.343;1.388;1.381;0.032;1.225;1.257;1.256;1.436;1.2;9;1.16;
yi-6b-tp4;8192;512;1024;1;498;0.057;1.331;1.388;1.38;0.039;1.225;1.264;1.272;1.421;1.202;9;1.15;
yi-6b-tp4;8192;512;1536;2;498;0.065;1.358;1.423;1.386;0.042;1.224;1.266;1.284;1.432;1.2;9;1.19;
yi-6b-tp4;8192;512;2048;3;498;0.074;1.333;1.407;1.386;0.053;1.225;1.278;1.297;1.444;1.204;9;1.17;
yi-6b-tp4;8192;512;2560;4;498;0.084;1.325;1.409;1.385;0.059;1.227;1.286;1.317;1.448;1.203;9;1.17;
yi-6b-tp4;8192;512;3072;5;498;0.094;1.327;1.421;1.399;0.063;1.225;1.288;1.331;1.452;1.203;9;1.18;
yi-6b-tp4;8192;512;3584;6;498;0.106;1.312;1.418;1.403;0.072;1.225;1.297;1.349;1.431;1.205;9;1.18;
yi-6b-tp4;8192;512;4096;7;498;0.112;1.321;1.433;1.405;0.079;1.223;1.302;1.363;1.453;1.205;9;1.19;
yi-6b-tp4;8192;512;4608;8;498;0.112;1.323;1.435;1.412;0.085;1.221;1.306;1.378;1.436;1.205;9;1.19;
yi-6b-tp4;8192;512;5120;9;498;0.133;1.306;1.439;1.418;0.096;1.222;1.318;1.396;1.449;1.207;9;1.19;
yi-6b-tp4;8192;512;5632;10;498;0.135;1.305;1.44;1.423;0.101;1.224;1.325;1.408;1.464;1.208;9;1.19;
yi-6b-tp4;8192;512;6144;11;498;0.135;1.313;1.448;1.428;0.106;1.223;1.329;1.423;1.464;1.206;9;1.2;
yi-6b-tp4;8192;512;6656;12;498;0.156;1.305;1.461;1.433;0.119;1.222;1.341;1.44;1.463;1.208;9;1.21;
yi-6b-tp4;8192;512;7168;13;498;0.159;1.306;1.465;1.441;0.123;1.223;1.346;1.453;1.474;1.208;9;1.21;
yi-6b-tp4;8192;512;7680;14;498;0.159;1.313;1.472;1.446;0.125;1.222;1.347;1.472;1.476;1.208;9;1.22;
yi-6b-tp4;8192;512;8192;15;498;0.181;1.303;1.484;1.452;0.137;1.222;1.359;1.488;1.487;1.211;9;1.23;
yi-6b-tp4;8192;512;512;0;526;0.045;1.412;1.457;1.447;0.029;1.255;1.284;1.285;1.482;1.26;9;1.16;
yi-6b-tp4;8192;512;1024;1;526;0.06;1.429;1.489;1.444;0.04;1.253;1.293;1.301;1.463;1.264;9;1.18;
yi-6b-tp4;8192;512;1536;2;526;0.066;1.403;1.469;1.443;0.042;1.253;1.295;1.317;1.479;1.262;9;1.16;
yi-6b-tp4;8192;512;2048;3;526;0.076;1.406;1.482;1.446;0.053;1.253;1.306;1.334;1.461;1.26;9;1.18;
yi-6b-tp4;8192;512;2560;4;526;0.09;1.391;1.481;1.449;0.059;1.254;1.313;1.352;1.474;1.263;9;1.17;
yi-6b-tp4;8192;512;3072;5;526;0.096;1.396;1.492;1.449;0.064;1.254;1.318;1.366;1.489;1.263;9;1.18;
yi-6b-tp4;8192;512;3584;6;526;0.106;1.394;1.5;1.458;0.074;1.254;1.328;1.384;1.475;1.262;9;1.19;
yi-6b-tp4;8192;512;4096;7;526;0.114;1.398;1.512;1.462;0.081;1.253;1.334;1.398;1.491;1.265;9;1.2;
yi-6b-tp4;8192;512;4608;8;526;0.123;1.407;1.53;1.472;0.085;1.254;1.339;1.413;1.499;1.265;9;1.21;
yi-6b-tp4;8192;512;5120;9;526;0.137;1.397;1.534;1.476;0.096;1.253;1.349;1.434;1.497;1.263;15;1.21;
yi-6b-tp4;8192;512;5632;10;526;0.14;1.394;1.534;1.485;0.1;1.254;1.354;1.443;1.515;1.267;15;1.21;
yi-6b-tp4;8192;512;6144;11;526;0.139;1.388;1.527;1.492;0.107;1.253;1.36;1.462;1.512;1.267;9;1.21;
yi-6b-tp4;8192;512;6656;12;526;0.166;1.39;1.556;1.497;0.116;1.253;1.369;1.479;1.504;1.264;9;1.23;
yi-6b-tp4;8192;512;7168;13;526;0.155;1.388;1.543;1.504;0.125;1.254;1.379;1.496;1.516;1.268;9;1.22;
yi-6b-tp4;8192;512;7680;14;526;0.167;1.382;1.549;1.508;0.128;1.253;1.381;1.512;1.52;1.267;9;1.22;
yi-6b-tp4;8192;512;8192;15;526;0.178;1.38;1.558;1.519;0.14;1.253;1.393;1.531;1.524;1.265;9;1.23;
yi-6b-tp4;8192;512;512;0;554;0.044;1.515;1.559;1.499;0.031;1.301;1.332;1.333;1.545;1.325;9;1.18;
yi-6b-tp4;8192;512;1024;1;554;0.046;1.48;1.526;1.493;0.04;1.301;1.341;1.35;1.55;1.314;9;1.16;
yi-6b-tp4;8192;512;1536;2;554;0.053;1.483;1.536;1.506;0.043;1.3;1.343;1.368;1.563;1.319;9;1.16;
yi-6b-tp4;8192;512;2048;3;554;0.064;1.458;1.522;1.514;0.055;1.301;1.356;1.387;1.567;1.32;9;1.15;
yi-6b-tp4;8192;512;2560;4;554;0.07;1.467;1.537;1.512;0.06;1.299;1.359;1.4;1.557;1.317;9;1.17;
yi-6b-tp4;8192;512;3072;5;554;0.076;1.467;1.543;1.519;0.065;1.301;1.366;1.417;1.583;1.322;9;1.17;
yi-6b-tp4;8192;512;3584;6;554;0.086;1.478;1.564;1.512;0.076;1.299;1.375;1.437;1.565;1.321;9;1.18;
yi-6b-tp4;8192;512;4096;7;554;0.094;1.46;1.554;1.506;0.083;1.3;1.383;1.449;1.588;1.32;9;1.18;
yi-6b-tp4;8192;512;4608;8;554;0.104;1.459;1.563;1.529;0.088;1.301;1.389;1.463;1.589;1.324;9;1.18;
yi-6b-tp4;8192;512;5120;9;554;0.11;1.463;1.573;1.519;0.097;1.3;1.397;1.486;1.585;1.322;9;1.19;
yi-6b-tp4;8192;512;5632;10;554;0.119;1.46;1.579;1.534;0.105;1.301;1.406;1.501;1.572;1.321;9;1.2;
yi-6b-tp4;8192;512;6144;11;554;0.119;1.451;1.57;1.54;0.108;1.3;1.408;1.517;1.6;1.325;9;1.18;
yi-6b-tp4;8192;512;6656;12;554;0.135;1.455;1.59;1.558;0.122;1.299;1.421;1.532;1.59;1.323;9;1.2;
yi-6b-tp4;8192;512;7168;13;554;0.139;1.446;1.585;1.542;0.125;1.299;1.424;1.547;1.615;1.322;9;1.2;
yi-6b-tp4;8192;512;7680;14;554;0.161;1.449;1.61;1.553;0.128;1.299;1.427;1.566;1.599;1.327;9;1.21;
yi-6b-tp4;8192;512;8192;15;554;0.166;1.455;1.621;1.558;0.138;1.299;1.437;1.583;1.596;1.326;9;1.22;
yi-6b-tp4;12288;512;512;0;332;0.041;1.333;1.374;1.396;0.035;1.191;1.226;1.486;1.469;1.282;15;1.07;
yi-6b-tp4;12288;512;1024;1;332;0.043;1.312;1.355;1.39;0.039;1.194;1.233;1.46;1.473;1.289;15;1.05;
yi-6b-tp4;12288;512;1536;2;332;0.049;1.322;1.371;1.408;0.041;1.197;1.238;1.472;1.483;1.289;15;1.06;
yi-6b-tp4;12288;512;2048;3;332;0.061;1.318;1.379;1.403;0.052;1.195;1.247;1.482;1.485;1.288;15;1.07;
yi-6b-tp4;12288;512;2560;4;332;0.066;1.312;1.378;1.403;0.058;1.197;1.255;1.469;1.488;1.289;11;1.07;
yi-6b-tp4;12288;512;3072;5;332;0.072;1.318;1.39;1.412;0.062;1.197;1.259;1.481;1.493;1.29;15;1.08;
yi-6b-tp4;12288;512;3584;6;332;0.082;1.312;1.394;1.416;0.073;1.195;1.268;1.494;1.492;1.289;15;1.08;
yi-6b-tp4;12288;512;4096;7;332;0.088;1.314;1.402;1.408;0.078;1.199;1.277;1.5;1.501;1.293;15;1.08;
yi-6b-tp4;12288;512;4608;8;332;0.095;1.316;1.411;1.425;0.082;1.195;1.277;1.509;1.496;1.296;15;1.09;
yi-6b-tp4;12288;512;5120;9;332;0.103;1.315;1.418;1.423;0.094;1.196;1.29;1.527;1.501;1.291;15;1.1;
yi-6b-tp4;12288;512;5632;10;332;0.108;1.311;1.419;1.433;0.1;1.195;1.295;1.493;1.502;1.293;15;1.1;
yi-6b-tp4;12288;512;6144;11;332;0.114;1.312;1.426;1.436;0.104;1.196;1.3;1.528;1.507;1.291;11;1.1;
yi-6b-tp4;12288;512;6656;12;332;0.126;1.318;1.444;1.44;0.119;1.193;1.312;1.539;1.512;1.296;11;1.11;
yi-6b-tp4;12288;512;7168;13;332;0.131;1.312;1.443;1.443;0.119;1.196;1.315;1.536;1.512;1.294;15;1.12;
yi-6b-tp4;12288;512;7680;14;332;0.136;1.313;1.449;1.452;0.123;1.197;1.32;1.541;1.524;1.292;15;1.12;
yi-6b-tp4;12288;512;8192;15;332;0.151;1.313;1.464;1.46;0.135;1.196;1.331;1.539;1.516;1.295;15;1.13;
yi-6b-tp4;12288;512;8704;16;332;0.153;1.311;1.464;1.46;0.14;1.193;1.333;1.562;1.52;1.292;15;1.13;
yi-6b-tp4;12288;512;9216;17;332;0.156;1.315;1.471;1.469;0.143;1.192;1.335;1.559;1.527;1.296;15;1.14;
yi-6b-tp4;12288;512;9728;18;332;0.174;1.31;1.484;1.467;0.159;1.19;1.349;1.566;1.522;1.301;11;1.14;
yi-6b-tp4;12288;512;10240;19;332;0.173;1.312;1.485;1.48;0.159;1.192;1.351;1.595;1.531;1.294;15;1.15;
yi-6b-tp4;12288;512;10752;20;332;0.181;1.315;1.496;1.485;0.163;1.193;1.356;1.596;1.531;1.3;15;1.15;
yi-6b-tp4;12288;512;11264;21;332;0.193;1.307;1.5;1.487;0.174;1.195;1.369;1.61;1.529;1.303;15;1.15;
yi-6b-tp4;12288;512;11776;22;332;0.196;1.308;1.504;1.498;0.182;1.193;1.375;1.594;1.53;1.298;15;1.16;
yi-6b-tp4;12288;512;12288;23;332;0.2;1.313;1.513;1.504;0.185;1.192;1.377;1.608;1.538;1.303;15;1.16;
yi-6b-tp4;12288;512;512;0;350;0.037;1.416;1.453;1.454;0.031;1.248;1.279;1.532;1.501;1.34;15;1.08;
yi-6b-tp4;12288;512;1024;1;350;0.046;1.403;1.449;1.448;0.04;1.25;1.29;1.519;1.514;1.343;15;1.08;
yi-6b-tp4;12288;512;1536;2;350;0.054;1.408;1.462;1.441;0.041;1.248;1.289;1.508;1.511;1.338;15;1.09;
yi-6b-tp4;12288;512;2048;3;350;0.067;1.389;1.456;1.438;0.053;1.25;1.303;1.545;1.508;1.342;15;1.08;
yi-6b-tp4;12288;512;2560;4;350;0.067;1.406;1.473;1.45;0.059;1.254;1.313;1.531;1.531;1.345;15;1.1;
yi-6b-tp4;12288;512;3072;5;350;0.078;1.399;1.477;1.45;0.063;1.247;1.31;1.572;1.532;1.34;11;1.1;
yi-6b-tp4;12288;512;3584;6;350;0.084;1.377;1.461;1.453;0.074;1.247;1.321;1.532;1.549;1.349;15;1.08;
yi-6b-tp4;12288;512;4096;7;350;0.107;1.394;1.501;1.46;0.078;1.244;1.322;1.572;1.527;1.351;15;1.11;
yi-6b-tp4;12288;512;4608;8;350;0.093;1.38;1.473;1.464;0.084;1.248;1.332;1.588;1.522;1.342;11;1.1;
yi-6b-tp4;12288;512;5120;9;350;0.104;1.396;1.5;1.465;0.098;1.249;1.347;1.588;1.533;1.35;11;1.11;
yi-6b-tp4;12288;512;5632;10;350;0.113;1.389;1.502;1.476;0.1;1.246;1.346;1.589;1.544;1.351;11;1.11;
yi-6b-tp4;12288;512;6144;11;350;0.115;1.383;1.498;1.484;0.109;1.247;1.356;1.604;1.546;1.346;15;1.11;
yi-6b-tp4;12288;512;6656;12;350;0.129;1.39;1.519;1.496;0.118;1.245;1.363;1.597;1.553;1.354;15;1.12;
yi-6b-tp4;12288;512;7168;13;350;0.131;1.381;1.512;1.497;0.121;1.246;1.367;1.617;1.549;1.354;15;1.12;
yi-6b-tp4;12288;512;7680;14;350;0.139;1.382;1.521;1.495;0.129;1.243;1.372;1.613;1.552;1.349;11;1.13;
yi-6b-tp4;12288;512;8192;15;350;0.149;1.387;1.536;1.503;0.137;1.246;1.383;1.624;1.561;1.351;15;1.14;
yi-6b-tp4;12288;512;8704;16;350;0.157;1.385;1.542;1.515;0.142;1.246;1.388;1.621;1.577;1.354;15;1.14;
yi-6b-tp4;12288;512;9216;17;350;0.163;1.389;1.552;1.513;0.146;1.245;1.391;1.654;1.555;1.35;15;1.15;
yi-6b-tp4;12288;512;9728;18;350;0.172;1.385;1.557;1.527;0.158;1.241;1.399;1.648;1.552;1.359;11;1.15;
yi-6b-tp4;12288;512;10240;19;350;0.18;1.385;1.565;1.534;0.162;1.243;1.405;1.664;1.567;1.356;15;1.15;
yi-6b-tp4;12288;512;10752;20;350;0.181;1.376;1.557;1.539;0.165;1.244;1.409;1.666;1.584;1.353;15;1.15;
yi-6b-tp4;12288;512;11264;21;350;0.193;1.387;1.58;1.536;0.18;1.244;1.424;1.678;1.56;1.359;15;1.16;
yi-6b-tp4;12288;512;11776;22;350;0.2;1.388;1.588;1.545;0.184;1.246;1.43;1.679;1.582;1.361;15;1.17;
yi-6b-tp4;12288;512;12288;23;350;0.2;1.379;1.579;1.551;0.188;1.244;1.432;1.7;1.586;1.357;15;1.16;
yi-6b-tp4;12288;512;512;0;369;0.037;1.493;1.53;1.512;0.031;1.301;1.332;1.63;1.552;1.399;15;1.09;
yi-6b-tp4;12288;512;1024;1;369;0.048;1.482;1.53;1.494;0.04;1.305;1.345;1.602;1.554;1.398;11;1.09;
yi-6b-tp4;12288;512;1536;2;369;0.053;1.445;1.498;1.519;0.042;1.304;1.346;1.623;1.567;1.403;15;1.07;
yi-6b-tp4;12288;512;2048;3;369;0.063;1.49;1.553;1.516;0.055;1.301;1.356;1.618;1.564;1.399;11;1.11;
yi-6b-tp4;12288;512;2560;4;369;0.069;1.464;1.533;1.499;0.061;1.302;1.363;1.648;1.586;1.398;15;1.1;
yi-6b-tp4;12288;512;3072;5;369;0.08;1.48;1.56;1.534;0.065;1.302;1.367;1.621;1.59;1.407;15;1.11;
yi-6b-tp4;12288;512;3584;6;369;0.088;1.476;1.564;1.516;0.074;1.301;1.375;1.65;1.567;1.401;15;1.12;
yi-6b-tp4;12288;512;4096;7;369;0.094;1.492;1.586;1.533;0.082;1.299;1.381;1.651;1.59;1.4;11;1.13;
yi-6b-tp4;12288;512;4608;8;369;0.102;1.452;1.554;1.53;0.086;1.3;1.386;1.674;1.565;1.409;15;1.1;
yi-6b-tp4;12288;512;5120;9;369;0.107;1.459;1.566;1.549;0.097;1.301;1.398;1.659;1.623;1.402;15;1.12;
yi-6b-tp4;12288;512;5632;10;369;0.114;1.457;1.571;1.55;0.102;1.297;1.399;1.689;1.576;1.404;11;1.12;
yi-6b-tp4;12288;512;6144;11;369;0.121;1.475;1.596;1.55;0.106;1.3;1.406;1.673;1.636;1.414;15;1.13;
yi-6b-tp4;12288;512;6656;12;369;0.134;1.494;1.628;1.553;0.12;1.296;1.416;1.715;1.583;1.405;11;1.16;
yi-6b-tp4;12288;512;7168;13;369;0.136;1.459;1.595;1.582;0.126;1.298;1.424;1.704;1.603;1.412;15;1.13;
yi-6b-tp4;12288;512;7680;14;369;0.143;1.464;1.607;1.581;0.13;1.298;1.428;1.727;1.603;1.414;15;1.14;
yi-6b-tp4;12288;512;8192;15;369;0.158;1.478;1.636;1.565;0.143;1.297;1.44;1.718;1.633;1.411;15;1.16;
yi-6b-tp4;12288;512;8704;16;369;0.162;1.468;1.63;1.582;0.142;1.298;1.44;1.731;1.597;1.414;11;1.15;
yi-6b-tp4;12288;512;9216;17;369;0.163;1.463;1.626;1.581;0.15;1.298;1.448;1.731;1.598;1.418;15;1.15;
yi-6b-tp4;12288;512;9728;18;369;0.177;1.47;1.647;1.59;0.165;1.297;1.462;1.741;1.623;1.415;15;1.16;
yi-6b-tp4;12288;512;10240;19;369;0.181;1.47;1.651;1.6;0.165;1.297;1.462;1.762;1.62;1.417;11;1.17;
yi-6b-tp4;12288;512;10752;20;369;0.186;1.471;1.657;1.6;0.172;1.297;1.469;1.761;1.63;1.422;11;1.17;
yi-6b-tp4;12288;512;11264;21;369;0.2;1.464;1.664;1.612;0.182;1.297;1.479;1.755;1.611;1.414;11;1.18;
yi-6b-tp4;12288;512;11776;22;369;0.201;1.464;1.665;1.612;0.186;1.296;1.482;1.763;1.643;1.422;11;1.17;
yi-6b-tp4;12288;512;12288;23;369;0.208;1.477;1.685;1.598;0.188;1.297;1.485;1.792;1.628;1.425;15;1.18;
yi-6b-tp4;16384;512;512;0;249;0.041;1.58;1.621;1.64;0.029;1.409;1.438;1.523;1.439;1.355;15;1.2;
yi-6b-tp4;16384;512;1024;1;249;0.043;1.567;1.61;1.631;0.035;1.415;1.45;1.516;1.451;1.355;15;1.19;
yi-6b-tp4;16384;512;1536;2;249;0.048;1.571;1.619;1.629;0.037;1.411;1.448;1.508;1.463;1.36;15;1.19;
yi-6b-tp4;16384;512;2048;3;249;0.061;1.566;1.627;1.628;0.047;1.408;1.455;1.511;1.472;1.361;11;1.2;
yi-6b-tp4;16384;512;2560;4;249;0.066;1.567;1.633;1.63;0.053;1.411;1.464;1.516;1.462;1.362;11;1.2;
yi-6b-tp4;16384;512;3072;5;249;0.073;1.574;1.647;1.648;0.056;1.408;1.464;1.527;1.467;1.365;15;1.21;
yi-6b-tp4;16384;512;3584;6;249;0.08;1.573;1.653;1.633;0.067;1.408;1.475;1.518;1.476;1.363;15;1.21;
yi-6b-tp4;16384;512;4096;7;249;0.091;1.569;1.66;1.639;0.07;1.41;1.48;1.521;1.47;1.363;11;1.22;
yi-6b-tp4;16384;512;4608;8;249;0.092;1.57;1.662;1.648;0.076;1.415;1.491;1.556;1.477;1.364;15;1.22;
yi-6b-tp4;16384;512;5120;9;249;0.101;1.567;1.668;1.648;0.086;1.409;1.495;1.539;1.482;1.366;15;1.22;
yi-6b-tp4;16384;512;5632;10;249;0.109;1.573;1.682;1.649;0.09;1.407;1.497;1.548;1.483;1.366;11;1.23;
yi-6b-tp4;16384;512;6144;11;249;0.115;1.571;1.686;1.651;0.094;1.409;1.503;1.567;1.494;1.368;15;1.23;
yi-6b-tp4;16384;512;6656;12;249;0.125;1.567;1.692;1.645;0.106;1.411;1.517;1.564;1.493;1.368;15;1.24;
yi-6b-tp4;16384;512;7168;13;249;0.132;1.57;1.702;1.647;0.112;1.41;1.522;1.558;1.506;1.367;11;1.25;
yi-6b-tp4;16384;512;7680;14;249;0.141;1.569;1.71;1.632;0.122;1.409;1.531;1.572;1.514;1.369;11;1.25;
yi-6b-tp4;16384;512;8192;15;249;0.151;1.568;1.719;1.648;0.126;1.409;1.535;1.571;1.508;1.374;11;1.25;
yi-6b-tp4;16384;512;8704;16;249;0.152;1.57;1.722;1.659;0.133;1.405;1.538;1.601;1.512;1.375;15;1.25;
yi-6b-tp4;16384;512;9216;17;249;0.161;1.568;1.729;1.643;0.138;1.412;1.55;1.584;1.511;1.377;11;1.26;
yi-6b-tp4;16384;512;9728;18;249;0.169;1.568;1.737;1.661;0.149;1.413;1.562;1.594;1.522;1.377;15;1.26;
yi-6b-tp4;16384;512;10240;19;249;0.179;1.572;1.751;1.668;0.153;1.408;1.561;1.577;1.534;1.381;11;1.27;
yi-6b-tp4;16384;512;10752;20;249;0.182;1.568;1.75;1.648;0.156;1.411;1.567;1.621;1.52;1.38;15;1.27;
yi-6b-tp4;16384;512;11264;21;249;0.189;1.562;1.751;1.667;0.171;1.413;1.584;1.621;1.537;1.377;11;1.27;
yi-6b-tp4;16384;512;11776;22;249;0.197;1.567;1.764;1.68;0.173;1.41;1.583;1.628;1.534;1.381;11;1.28;
yi-6b-tp4;16384;512;12288;23;249;0.203;1.571;1.774;1.663;0.176;1.408;1.584;1.656;1.538;1.385;11;1.28;
yi-6b-tp4;16384;512;12800;24;249;0.209;1.566;1.775;1.689;0.19;1.413;1.603;1.637;1.548;1.386;11;1.28;
yi-6b-tp4;16384;512;13312;25;249;0.219;1.573;1.792;1.682;0.19;1.406;1.596;1.647;1.567;1.384;11;1.29;
yi-6b-tp4;16384;512;13824;26;249;0.221;1.568;1.789;1.688;0.193;1.409;1.602;1.704;1.551;1.39;15;1.29;
yi-6b-tp4;16384;512;14336;27;249;0.234;1.566;1.8;1.701;0.204;1.41;1.614;1.657;1.561;1.389;11;1.3;
yi-6b-tp4;16384;512;14848;28;249;0.239;1.567;1.806;1.704;0.212;1.411;1.623;1.683;1.577;1.39;11;1.3;
yi-6b-tp4;16384;512;15360;29;249;0.243;1.569;1.812;1.707;0.22;1.413;1.633;1.647;1.582;1.392;11;1.3;
yi-6b-tp4;16384;512;15872;30;249;0.252;1.568;1.82;1.715;0.227;1.413;1.64;1.667;1.611;1.388;11;1.31;
yi-6b-tp4;16384;512;16384;31;249;0.263;1.568;1.831;1.717;0.233;1.412;1.645;1.667;1.619;1.396;11;1.31;
yi-6b-tp4;16384;512;512;0;263;0.039;1.602;1.641;1.659;0.032;1.429;1.461;1.6;1.483;1.409;15;1.16;
yi-6b-tp4;16384;512;1024;1;263;0.046;1.594;1.64;1.664;0.037;1.436;1.473;1.557;1.524;1.408;9;1.16;
yi-6b-tp4;16384;512;1536;2;263;0.052;1.595;1.647;1.66;0.037;1.429;1.466;1.625;1.5;1.418;9;1.16;
yi-6b-tp4;16384;512;2048;3;263;0.062;1.597;1.659;1.658;0.048;1.435;1.483;1.568;1.522;1.414;11;1.17;
yi-6b-tp4;16384;512;2560;4;263;0.069;1.597;1.666;1.66;0.053;1.431;1.484;1.618;1.502;1.413;15;1.18;
yi-6b-tp4;16384;512;3072;5;263;0.074;1.601;1.675;1.668;0.059;1.434;1.493;1.57;1.53;1.416;9;1.18;
yi-6b-tp4;16384;512;3584;6;263;0.085;1.588;1.673;1.664;0.071;1.433;1.504;1.617;1.485;1.418;11;1.18;
yi-6b-tp4;16384;512;4096;7;263;0.091;1.593;1.684;1.674;0.077;1.438;1.515;1.602;1.524;1.42;9;1.19;
yi-6b-tp4;16384;512;4608;8;263;0.096;1.594;1.69;1.675;0.078;1.433;1.511;1.629;1.503;1.426;11;1.19;
yi-6b-tp4;16384;512;5120;9;263;0.106;1.588;1.694;1.681;0.092;1.436;1.528;1.598;1.548;1.422;11;1.19;
yi-6b-tp4;16384;512;5632;10;263;0.113;1.599;1.712;1.68;0.095;1.435;1.53;1.637;1.53;1.425;11;1.2;
yi-6b-tp4;16384;512;6144;11;263;0.118;1.602;1.72;1.692;0.098;1.433;1.531;1.635;1.542;1.428;11;1.2;
yi-6b-tp4;16384;512;6656;12;263;0.127;1.592;1.719;1.692;0.112;1.431;1.543;1.65;1.541;1.426;15;1.21;
yi-6b-tp4;16384;512;7168;13;263;0.135;1.593;1.728;1.708;0.114;1.434;1.548;1.638;1.534;1.428;11;1.21;
yi-6b-tp4;16384;512;7680;14;263;0.141;1.585;1.726;1.703;0.12;1.433;1.553;1.638;1.553;1.432;15;1.21;
yi-6b-tp4;16384;512;8192;15;263;0.152;1.59;1.742;1.712;0.131;1.432;1.563;1.652;1.536;1.428;15;1.22;
yi-6b-tp4;16384;512;8704;16;263;0.155;1.59;1.745;1.719;0.138;1.433;1.571;1.656;1.552;1.434;15;1.22;
yi-6b-tp4;16384;512;9216;17;263;0.162;1.592;1.754;1.72;0.137;1.432;1.569;1.686;1.525;1.436;15;1.22;
yi-6b-tp4;16384;512;9728;18;263;0.172;1.591;1.763;1.72;0.154;1.432;1.586;1.671;1.558;1.435;11;1.23;
yi-6b-tp4;16384;512;10240;19;263;0.179;1.59;1.769;1.729;0.156;1.432;1.588;1.687;1.564;1.435;11;1.23;
yi-6b-tp4;16384;512;10752;20;263;0.184;1.589;1.773;1.74;0.159;1.433;1.592;1.701;1.587;1.439;11;1.23;
yi-6b-tp4;16384;512;11264;21;263;0.197;1.591;1.788;1.738;0.169;1.432;1.601;1.698;1.581;1.439;11;1.24;
yi-6b-tp4;16384;512;11776;22;263;0.2;1.588;1.788;1.75;0.176;1.433;1.609;1.697;1.586;1.441;15;1.24;
yi-6b-tp4;16384;512;12288;23;263;0.206;1.584;1.79;1.746;0.18;1.431;1.611;1.72;1.579;1.435;9;1.25;
yi-6b-tp4;16384;512;12800;24;263;0.216;1.588;1.804;1.755;0.189;1.431;1.62;1.709;1.605;1.432;9;1.26;
yi-6b-tp4;16384;512;13312;25;263;0.219;1.588;1.807;1.749;0.191;1.433;1.624;1.721;1.609;1.441;9;1.25;
yi-6b-tp4;16384;512;13824;26;263;0.227;1.591;1.818;1.757;0.196;1.432;1.628;1.746;1.599;1.438;9;1.26;
yi-6b-tp4;16384;512;14336;27;263;0.237;1.593;1.83;1.758;0.208;1.431;1.639;1.745;1.619;1.435;9;1.28;
yi-6b-tp4;16384;512;14848;28;263;0.242;1.589;1.831;1.762;0.217;1.431;1.648;1.733;1.608;1.433;9;1.28;
yi-6b-tp4;16384;512;15360;29;263;0.246;1.592;1.838;1.764;0.216;1.432;1.648;1.781;1.614;1.43;9;1.29;
yi-6b-tp4;16384;512;15872;30;263;0.262;1.582;1.844;1.77;0.231;1.43;1.661;1.779;1.612;1.428;9;1.29;
yi-6b-tp4;16384;512;16384;31;263;0.266;1.586;1.852;1.77;0.234;1.431;1.665;1.771;1.626;1.428;9;1.3;
yi-6b-tp4;16384;512;512;0;277;0.038;1.617;1.655;1.682;0.03;1.448;1.478;1.656;1.536;1.467;15;1.13;
yi-6b-tp4;16384;512;1024;1;277;0.046;1.621;1.667;1.683;0.039;1.458;1.497;1.616;1.556;1.469;15;1.13;
yi-6b-tp4;16384;512;1536;2;277;0.054;1.619;1.673;1.682;0.039;1.452;1.491;1.648;1.546;1.465;9;1.14;
yi-6b-tp4;16384;512;2048;3;277;0.065;1.62;1.685;1.677;0.049;1.454;1.503;1.649;1.541;1.472;15;1.14;
yi-6b-tp4;16384;512;2560;4;277;0.07;1.615;1.685;1.686;0.056;1.451;1.507;1.647;1.565;1.463;9;1.15;
yi-6b-tp4;16384;512;3072;5;277;0.077;1.618;1.695;1.689;0.06;1.453;1.513;1.676;1.546;1.477;9;1.15;
yi-6b-tp4;16384;512;3584;6;277;0.088;1.614;1.702;1.692;0.074;1.455;1.529;1.664;1.578;1.468;9;1.16;
yi-6b-tp4;16384;512;4096;7;277;0.096;1.612;1.708;1.699;0.074;1.453;1.527;1.696;1.558;1.473;11;1.16;
yi-6b-tp4;16384;512;4608;8;277;0.096;1.615;1.711;1.709;0.082;1.452;1.534;1.68;1.567;1.481;9;1.16;
yi-6b-tp4;16384;512;5120;9;277;0.109;1.609;1.718;1.709;0.09;1.452;1.542;1.698;1.558;1.475;9;1.16;
yi-6b-tp4;16384;512;5632;10;277;0.118;1.611;1.729;1.724;0.099;1.451;1.55;1.692;1.568;1.48;9;1.17;
yi-6b-tp4;16384;512;6144;11;277;0.123;1.617;1.74;1.722;0.102;1.453;1.555;1.698;1.59;1.479;9;1.18;
yi-6b-tp4;16384;512;6656;12;277;0.131;1.614;1.745;1.727;0.112;1.451;1.563;1.708;1.569;1.488;15;1.17;
yi-6b-tp4;16384;512;7168;13;277;0.138;1.612;1.75;1.736;0.118;1.452;1.57;1.712;1.572;1.484;15;1.18;
yi-6b-tp4;16384;512;7680;14;277;0.147;1.613;1.76;1.743;0.123;1.453;1.576;1.722;1.601;1.487;9;1.18;
yi-6b-tp4;16384;512;8192;15;277;0.158;1.611;1.769;1.747;0.132;1.45;1.582;1.731;1.59;1.484;15;1.19;
yi-6b-tp4;16384;512;8704;16;277;0.161;1.612;1.773;1.754;0.138;1.451;1.589;1.726;1.603;1.489;15;1.19;
yi-6b-tp4;16384;512;9216;17;277;0.163;1.613;1.776;1.758;0.141;1.454;1.595;1.727;1.593;1.489;11;1.19;
yi-6b-tp4;16384;512;9728;18;277;0.178;1.613;1.791;1.755;0.151;1.451;1.602;1.749;1.607;1.489;15;1.2;
yi-6b-tp4;16384;512;10240;19;277;0.188;1.612;1.8;1.772;0.158;1.453;1.611;1.743;1.6;1.488;9;1.21;
yi-6b-tp4;16384;512;10752;20;277;0.195;1.615;1.81;1.774;0.161;1.453;1.614;1.749;1.625;1.488;9;1.22;
yi-6b-tp4;16384;512;11264;21;277;0.203;1.611;1.814;1.775;0.17;1.451;1.621;1.782;1.616;1.488;9;1.22;
yi-6b-tp4;16384;512;11776;22;277;0.209;1.612;1.821;1.789;0.178;1.45;1.628;1.752;1.626;1.499;11;1.21;
yi-6b-tp4;16384;512;12288;23;277;0.207;1.61;1.817;1.782;0.177;1.454;1.631;1.793;1.632;1.493;9;1.22;
yi-6b-tp4;16384;512;12800;24;277;0.221;1.61;1.831;1.793;0.189;1.45;1.639;1.778;1.639;1.481;9;1.24;
yi-6b-tp4;16384;512;13312;25;277;0.228;1.609;1.837;1.797;0.194;1.451;1.645;1.807;1.64;1.496;9;1.23;
yi-6b-tp4;16384;512;13824;26;277;0.232;1.611;1.843;1.802;0.199;1.453;1.652;1.786;1.639;1.481;9;1.24;
yi-6b-tp4;16384;512;14336;27;277;0.242;1.608;1.85;1.808;0.208;1.45;1.658;1.821;1.655;1.479;9;1.25;
yi-6b-tp4;16384;512;14848;28;277;0.251;1.611;1.862;1.821;0.213;1.451;1.664;1.805;1.648;1.484;9;1.25;
yi-6b-tp4;16384;512;15360;29;277;0.253;1.613;1.866;1.813;0.218;1.451;1.669;1.814;1.661;1.472;9;1.27;
yi-6b-tp4;16384;512;15872;30;277;0.273;1.609;1.882;1.823;0.226;1.452;1.678;1.835;1.654;1.485;9;1.27;
yi-6b-tp4;16384;512;16384;31;277;0.272;1.61;1.882;1.835;0.238;1.45;1.688;1.813;1.672;1.476;9;1.28;
yi-6b-tp4;20480;512;512;0;198;0.041;1.346;1.387;1.367;0.029;1.18;1.209;1.461;1.331;1.3;15;1.07;
yi-6b-tp4;20480;512;1024;1;198;0.042;1.309;1.351;1.348;0.04;1.18;1.22;1.453;1.34;1.302;15;1.04;
yi-6b-tp4;20480;512;1536;2;198;0.047;1.291;1.338;1.353;0.041;1.182;1.223;1.471;1.34;1.308;15;1.02;
yi-6b-tp4;20480;512;2048;3;198;0.059;1.314;1.373;1.357;0.053;1.181;1.234;1.443;1.354;1.308;15;1.05;
yi-6b-tp4;20480;512;2560;4;198;0.062;1.313;1.375;1.368;0.057;1.182;1.239;1.463;1.345;1.319;15;1.04;
yi-6b-tp4;20480;512;3072;5;198;0.069;1.306;1.375;1.363;0.064;1.181;1.245;1.459;1.352;1.332;15;1.03;
yi-6b-tp4;20480;512;3584;6;198;0.079;1.297;1.376;1.354;0.075;1.182;1.257;1.469;1.36;1.331;15;1.03;
yi-6b-tp4;20480;512;4096;7;198;0.084;1.302;1.386;1.347;0.082;1.181;1.263;1.482;1.354;1.336;15;1.04;
yi-6b-tp4;20480;512;4608;8;198;0.088;1.293;1.381;1.361;0.084;1.183;1.267;1.488;1.358;1.339;15;1.03;
yi-6b-tp4;20480;512;5120;9;198;0.099;1.305;1.404;1.365;0.095;1.185;1.28;1.484;1.371;1.351;15;1.04;
yi-6b-tp4;20480;512;5632;10;198;0.106;1.32;1.426;1.372;0.1;1.181;1.281;1.5;1.361;1.364;15;1.05;
yi-6b-tp4;20480;512;6144;11;198;0.108;1.301;1.409;1.385;0.109;1.183;1.292;1.501;1.367;1.371;15;1.03;
yi-6b-tp4;20480;512;6656;12;198;0.121;1.303;1.424;1.379;0.114;1.181;1.295;1.495;1.379;1.364;15;1.04;
yi-6b-tp4;20480;512;7168;13;198;0.126;1.32;1.446;1.386;0.121;1.179;1.3;1.515;1.379;1.347;15;1.07;
yi-6b-tp4;20480;512;7680;14;198;0.133;1.304;1.437;1.393;0.128;1.179;1.307;1.534;1.381;1.366;15;1.05;
yi-6b-tp4;20480;512;8192;15;198;0.144;1.298;1.442;1.399;0.136;1.18;1.316;1.54;1.395;1.358;15;1.06;
yi-6b-tp4;20480;512;8704;16;198;0.148;1.311;1.459;1.403;0.143;1.181;1.324;1.569;1.384;1.37;15;1.06;
yi-6b-tp4;20480;512;9216;17;198;0.153;1.297;1.45;1.411;0.146;1.179;1.325;1.594;1.389;1.373;15;1.06;
yi-6b-tp4;20480;512;9728;18;198;0.162;1.297;1.459;1.432;0.158;1.18;1.338;1.603;1.399;1.373;9;1.06;
yi-6b-tp4;20480;512;10240;19;198;0.168;1.315;1.483;1.419;0.163;1.182;1.345;1.618;1.393;1.367;15;1.08;
yi-6b-tp4;20480;512;10752;20;198;0.177;1.294;1.471;1.439;0.166;1.181;1.347;1.633;1.404;1.396;9;1.05;
yi-6b-tp4;20480;512;11264;21;198;0.186;1.308;1.494;1.434;0.179;1.178;1.357;1.648;1.409;1.391;9;1.07;
yi-6b-tp4;20480;512;11776;22;198;0.191;1.313;1.504;1.44;0.183;1.182;1.365;1.668;1.424;1.394;9;1.08;
yi-6b-tp4;20480;512;12288;23;198;0.197;1.297;1.494;1.445;0.186;1.18;1.366;1.686;1.44;1.403;9;1.06;
yi-6b-tp4;20480;512;12800;24;198;0.207;1.3;1.507;1.444;0.2;1.178;1.378;1.701;1.441;1.397;15;1.08;
yi-6b-tp4;20480;512;13312;25;198;0.213;1.318;1.531;1.45;0.205;1.179;1.384;1.714;1.447;1.424;9;1.08;
yi-6b-tp4;20480;512;13824;26;198;0.218;1.279;1.497;1.46;0.209;1.18;1.389;1.728;1.448;1.416;9;1.06;
yi-6b-tp4;20480;512;14336;27;198;0.232;1.286;1.518;1.465;0.221;1.179;1.4;1.752;1.449;1.41;15;1.08;
yi-6b-tp4;20480;512;14848;28;198;0.235;1.309;1.544;1.474;0.225;1.179;1.404;1.762;1.446;1.417;9;1.09;
yi-6b-tp4;20480;512;15360;29;198;0.242;1.304;1.546;1.494;0.228;1.179;1.407;1.779;1.488;1.42;9;1.09;
yi-6b-tp4;20480;512;15872;30;198;0.254;1.291;1.545;1.484;0.24;1.179;1.419;1.809;1.45;1.42;15;1.09;
yi-6b-tp4;20480;512;16384;31;198;0.259;1.313;1.572;1.49;0.242;1.184;1.426;1.821;1.469;1.421;9;1.11;
yi-6b-tp4;20480;512;16896;32;198;0.264;1.292;1.556;1.506;0.249;1.178;1.427;1.822;1.479;1.433;9;1.09;
yi-6b-tp4;20480;512;17408;33;198;0.274;1.31;1.584;1.502;0.26;1.178;1.438;1.846;1.475;1.436;15;1.1;
yi-6b-tp4;20480;512;17920;34;198;0.276;1.305;1.581;1.523;0.258;1.18;1.438;1.863;1.465;1.445;15;1.09;
yi-6b-tp4;20480;512;18432;35;198;0.282;1.3;1.582;1.527;0.27;1.178;1.448;1.873;1.465;1.465;15;1.08;
yi-6b-tp4;20480;512;18944;36;198;0.289;1.294;1.583;1.525;0.277;1.178;1.455;1.894;1.484;1.462;9;1.08;
yi-6b-tp4;20480;512;19456;37;198;0.291;1.314;1.605;1.548;0.279;1.179;1.458;1.742;1.506;1.451;15;1.11;
yi-6b-tp4;20480;512;19968;38;198;0.312;1.294;1.606;1.547;0.288;1.179;1.467;1.699;1.494;1.462;15;1.1;
yi-6b-tp4;20480;512;20480;39;198;0.314;1.304;1.618;1.538;0.294;1.178;1.472;1.707;1.515;1.47;9;1.1;
yi-6b-tp4;20480;512;512;0;209;0.038;1.403;1.441;1.453;0.034;1.243;1.277;1.457;1.388;1.357;15;1.06;
yi-6b-tp4;20480;512;1024;1;209;0.042;1.378;1.42;1.416;0.04;1.243;1.283;1.492;1.376;1.351;15;1.05;
yi-6b-tp4;20480;512;1536;2;209;0.047;1.394;1.441;1.429;0.042;1.246;1.288;1.476;1.409;1.372;15;1.05;
yi-6b-tp4;20480;512;2048;3;209;0.058;1.374;1.432;1.437;0.053;1.245;1.298;1.488;1.417;1.367;15;1.05;
yi-6b-tp4;20480;512;2560;4;209;0.065;1.378;1.443;1.43;0.059;1.245;1.304;1.507;1.412;1.391;15;1.04;
yi-6b-tp4;20480;512;3072;5;209;0.069;1.371;1.44;1.445;0.063;1.243;1.306;1.51;1.421;1.393;15;1.03;
yi-6b-tp4;20480;512;3584;6;209;0.08;1.366;1.446;1.442;0.075;1.243;1.318;1.514;1.423;1.388;15;1.04;
yi-6b-tp4;20480;512;4096;7;209;0.086;1.387;1.473;1.448;0.081;1.242;1.323;1.538;1.43;1.404;15;1.05;
yi-6b-tp4;20480;512;4608;8;209;0.091;1.39;1.481;1.448;0.084;1.243;1.327;1.543;1.429;1.413;15;1.05;
yi-6b-tp4;20480;512;5120;9;209;0.1;1.367;1.467;1.45;0.097;1.244;1.341;1.551;1.439;1.417;15;1.04;
yi-6b-tp4;20480;512;5632;10;209;0.108;1.364;1.472;1.466;0.102;1.245;1.347;1.556;1.433;1.421;15;1.04;
yi-6b-tp4;20480;512;6144;11;209;0.108;1.385;1.493;1.478;0.107;1.245;1.352;1.564;1.442;1.417;15;1.05;
yi-6b-tp4;20480;512;6656;12;209;0.119;1.368;1.487;1.473;0.117;1.244;1.361;1.574;1.441;1.427;15;1.04;
yi-6b-tp4;20480;512;7168;13;209;0.126;1.38;1.506;1.483;0.123;1.243;1.366;1.582;1.45;1.437;15;1.05;
yi-6b-tp4;20480;512;7680;14;209;0.134;1.38;1.514;1.484;0.128;1.24;1.368;1.593;1.448;1.444;15;1.05;
yi-6b-tp4;20480;512;8192;15;209;0.145;1.385;1.53;1.49;0.138;1.244;1.382;1.621;1.451;1.431;15;1.07;
yi-6b-tp4;20480;512;8704;16;209;0.149;1.376;1.525;1.49;0.14;1.243;1.383;1.639;1.463;1.429;15;1.07;
yi-6b-tp4;20480;512;9216;17;209;0.157;1.406;1.563;1.488;0.147;1.243;1.39;1.654;1.461;1.459;9;1.07;
yi-6b-tp4;20480;512;9728;18;209;0.163;1.367;1.53;1.5;0.159;1.24;1.399;1.666;1.459;1.431;15;1.07;
yi-6b-tp4;20480;512;10240;19;209;0.173;1.382;1.555;1.503;0.162;1.242;1.404;1.671;1.474;1.449;9;1.07;
yi-6b-tp4;20480;512;10752;20;209;0.179;1.374;1.553;1.527;0.17;1.241;1.411;1.701;1.473;1.462;9;1.06;
yi-6b-tp4;20480;512;11264;21;209;0.186;1.37;1.556;1.51;0.179;1.24;1.419;1.708;1.467;1.455;9;1.07;
yi-6b-tp4;20480;512;11776;22;209;0.195;1.385;1.58;1.529;0.183;1.241;1.424;1.729;1.466;1.479;9;1.07;
yi-6b-tp4;20480;512;12288;23;209;0.2;1.381;1.581;1.518;0.188;1.243;1.431;1.744;1.473;1.466;15;1.08;
yi-6b-tp4;20480;512;12800;24;209;0.208;1.37;1.578;1.516;0.2;1.244;1.444;1.755;1.49;1.474;9;1.07;
yi-6b-tp4;20480;512;13312;25;209;0.219;1.365;1.584;1.537;0.204;1.244;1.448;1.767;1.482;1.49;9;1.06;
yi-6b-tp4;20480;512;13824;26;209;0.216;1.39;1.606;1.545;0.208;1.241;1.449;1.792;1.504;1.477;9;1.09;
yi-6b-tp4;20480;512;14336;27;209;0.228;1.366;1.594;1.535;0.217;1.244;1.461;1.804;1.499;1.483;15;1.07;
yi-6b-tp4;20480;512;14848;28;209;0.238;1.376;1.614;1.561;0.222;1.242;1.464;1.813;1.494;1.5;9;1.08;
yi-6b-tp4;20480;512;15360;29;209;0.241;1.39;1.631;1.554;0.227;1.242;1.469;1.832;1.5;1.523;15;1.07;
yi-6b-tp4;20480;512;15872;30;209;0.252;1.374;1.626;1.556;0.24;1.241;1.481;1.842;1.501;1.508;9;1.08;
yi-6b-tp4;20480;512;16384;31;209;0.262;1.375;1.637;1.574;0.243;1.241;1.484;1.862;1.508;1.516;9;1.08;
yi-6b-tp4;20480;512;16896;32;209;0.259;1.374;1.633;1.589;0.246;1.243;1.489;1.879;1.524;1.512;9;1.08;
yi-6b-tp4;20480;512;17408;33;209;0.273;1.37;1.643;1.568;0.258;1.24;1.498;1.897;1.517;1.52;9;1.08;
yi-6b-tp4;20480;512;17920;34;209;0.276;1.384;1.66;1.595;0.264;1.243;1.507;1.922;1.529;1.524;9;1.09;
yi-6b-tp4;20480;512;18432;35;209;0.287;1.399;1.686;1.59;0.264;1.243;1.507;1.93;1.525;1.518;9;1.11;
yi-6b-tp4;20480;512;18944;36;209;0.292;1.372;1.664;1.605;0.273;1.243;1.516;1.924;1.529;1.518;15;1.1;
yi-6b-tp4;20480;512;19456;37;209;0.299;1.368;1.667;1.594;0.281;1.244;1.525;1.865;1.526;1.535;9;1.09;
yi-6b-tp4;20480;512;19968;38;209;0.303;1.382;1.685;1.614;0.283;1.241;1.524;1.78;1.542;1.517;15;1.11;
yi-6b-tp4;20480;512;20480;39;209;0.319;1.372;1.691;1.62;0.296;1.243;1.539;1.766;1.535;1.558;9;1.09;
yi-6b-tp4;20480;512;512;0;221;0.037;1.674;1.711;1.74;0.031;1.638;1.669;1.798;1.778;1.603;11;1.07;
yi-6b-tp4;20480;512;1024;1;221;0.04;1.686;1.726;1.759;0.037;1.63;1.667;1.799;1.804;1.646;15;1.05;
yi-6b-tp4;20480;512;1536;2;221;0.045;1.679;1.724;1.766;0.038;1.632;1.67;1.799;1.803;1.645;15;1.05;
yi-6b-tp4;20480;512;2048;3;221;0.055;1.677;1.732;1.761;0.05;1.635;1.685;1.792;1.805;1.65;15;1.05;
yi-6b-tp4;20480;512;2560;4;221;0.06;1.678;1.738;1.761;0.054;1.632;1.686;1.795;1.809;1.64;11;1.06;
yi-6b-tp4;20480;512;3072;5;221;0.065;1.665;1.73;1.779;0.06;1.631;1.691;1.79;1.806;1.645;15;1.05;
yi-6b-tp4;20480;512;3584;6;221;0.075;1.679;1.754;1.77;0.07;1.633;1.703;1.789;1.825;1.644;15;1.07;
yi-6b-tp4;20480;512;4096;7;221;0.08;1.686;1.766;1.775;0.074;1.633;1.707;1.787;1.82;1.643;15;1.07;
yi-6b-tp4;20480;512;4608;8;221;0.085;1.684;1.769;1.78;0.08;1.631;1.711;1.787;1.82;1.643;15;1.08;
yi-6b-tp4;20480;512;5120;9;221;0.095;1.649;1.744;1.778;0.091;1.63;1.721;1.785;1.832;1.645;15;1.06;
yi-6b-tp4;20480;512;5632;10;221;0.1;1.661;1.761;1.79;0.096;1.628;1.724;1.786;1.827;1.646;15;1.07;
yi-6b-tp4;20480;512;6144;11;221;0.103;1.679;1.782;1.788;0.102;1.632;1.734;1.783;1.831;1.651;15;1.08;
yi-6b-tp4;20480;512;6656;12;221;0.115;1.676;1.791;1.791;0.109;1.63;1.739;1.787;1.841;1.645;15;1.09;
yi-6b-tp4;20480;512;7168;13;221;0.118;1.667;1.785;1.807;0.114;1.631;1.745;1.785;1.844;1.647;11;1.08;
yi-6b-tp4;20480;512;7680;14;221;0.127;1.676;1.803;1.795;0.119;1.628;1.747;1.783;1.852;1.642;11;1.1;
yi-6b-tp4;20480;512;8192;15;221;0.136;1.687;1.823;1.789;0.128;1.631;1.759;1.784;1.847;1.643;11;1.11;
yi-6b-tp4;20480;512;8704;16;221;0.142;1.667;1.809;1.813;0.134;1.636;1.77;1.775;1.846;1.64;11;1.1;
yi-6b-tp4;20480;512;9216;17;221;0.144;1.679;1.823;1.823;0.138;1.632;1.77;1.774;1.839;1.652;15;1.1;
yi-6b-tp4;20480;512;9728;18;221;0.157;1.681;1.838;1.826;0.148;1.63;1.778;1.774;1.853;1.648;11;1.12;
yi-6b-tp4;20480;512;10240;19;221;0.16;1.669;1.829;1.829;0.153;1.633;1.786;1.777;1.847;1.656;11;1.1;
yi-6b-tp4;20480;512;10752;20;221;0.166;1.672;1.838;1.837;0.161;1.628;1.789;1.775;1.867;1.653;15;1.11;
yi-6b-tp4;20480;512;11264;21;221;0.176;1.687;1.863;1.822;0.168;1.631;1.799;1.781;1.868;1.654;11;1.13;
yi-6b-tp4;20480;512;11776;22;221;0.18;1.682;1.862;1.831;0.175;1.631;1.806;1.782;1.86;1.655;11;1.13;
yi-6b-tp4;20480;512;12288;23;221;0.185;1.684;1.869;1.835;0.177;1.634;1.811;1.783;1.874;1.667;15;1.12;
yi-6b-tp4;20480;512;12800;24;221;0.197;1.679;1.876;1.83;0.191;1.636;1.827;1.808;1.879;1.663;11;1.13;
yi-6b-tp4;20480;512;13312;25;221;0.202;1.684;1.886;1.839;0.194;1.631;1.825;1.816;1.874;1.665;15;1.13;
yi-6b-tp4;20480;512;13824;26;221;0.209;1.682;1.891;1.834;0.197;1.635;1.832;1.827;1.884;1.666;15;1.14;
yi-6b-tp4;20480;512;14336;27;221;0.216;1.684;1.9;1.836;0.208;1.628;1.836;1.842;1.893;1.667;15;1.14;
yi-6b-tp4;20480;512;14848;28;221;0.223;1.68;1.903;1.848;0.216;1.635;1.851;1.859;1.893;1.666;11;1.14;
yi-6b-tp4;20480;512;15360;29;221;0.23;1.685;1.915;1.848;0.219;1.63;1.849;1.876;1.891;1.669;15;1.15;
yi-6b-tp4;20480;512;15872;30;221;0.237;1.676;1.913;1.841;0.226;1.632;1.858;1.889;1.892;1.666;15;1.15;
yi-6b-tp4;20480;512;16384;31;221;0.244;1.684;1.928;1.853;0.234;1.635;1.869;1.905;1.903;1.675;11;1.15;
yi-6b-tp4;20480;512;16896;32;221;0.25;1.692;1.942;1.846;0.238;1.633;1.871;1.921;1.906;1.675;15;1.16;
yi-6b-tp4;20480;512;17408;33;221;0.257;1.682;1.939;1.849;0.247;1.634;1.881;1.936;1.907;1.668;11;1.16;
yi-6b-tp4;20480;512;17920;34;221;0.263;1.676;1.939;1.867;0.253;1.631;1.884;1.942;1.908;1.679;15;1.15;
yi-6b-tp4;20480;512;18432;35;221;0.268;1.685;1.953;1.862;0.253;1.632;1.885;1.967;1.907;1.679;15;1.16;
yi-6b-tp4;20480;512;18944;36;221;0.28;1.686;1.966;1.867;0.267;1.633;1.9;1.961;1.909;1.675;15;1.17;
yi-6b-tp4;20480;512;19456;37;221;0.282;1.678;1.96;1.862;0.275;1.634;1.909;1.934;1.909;1.678;11;1.17;
yi-6b-tp4;20480;512;19968;38;221;0.29;1.685;1.975;1.878;0.277;1.635;1.912;1.842;1.913;1.689;15;1.17;
yi-6b-tp4;20480;512;20480;39;221;0.298;1.686;1.984;1.872;0.287;1.633;1.92;1.844;1.914;1.676;15;1.18;

yi-6b-tp4;4096;1024;1024;0;997;0.057;1.309;1.366;1.411;0.052;1.175;1.227;1.233;1.424;1.231;15;1.11;
yi-6b-tp4;4096;1024;2048;1;997;0.11;1.332;1.442;1.388;0.083;1.173;1.256;1.295;1.447;1.241;11;1.16;
yi-6b-tp4;4096;1024;3072;2;997;0.142;1.312;1.454;1.404;0.108;1.172;1.28;1.36;1.465;1.235;11;1.18;
yi-6b-tp4;4096;1024;4096;3;997;0.193;1.313;1.506;1.42;0.142;1.172;1.314;1.423;1.469;1.233;11;1.22;
yi-6b-tp4;4096;1024;1024;0;1052;0.071;1.407;1.478;1.421;0.051;1.223;1.274;1.291;1.467;1.286;11;1.15;
yi-6b-tp4;4096;1024;2048;1;1052;0.121;1.39;1.511;1.446;0.083;1.23;1.313;1.36;1.474;1.285;11;1.18;
yi-6b-tp4;4096;1024;3072;2;1052;0.145;1.381;1.526;1.465;0.109;1.23;1.339;1.425;1.515;1.289;11;1.18;
yi-6b-tp4;4096;1024;4096;3;1052;0.197;1.381;1.578;1.485;0.142;1.231;1.373;1.488;1.527;1.284;11;1.23;
yi-6b-tp4;4096;1024;1024;0;1108;0.071;1.474;1.545;1.507;0.051;1.34;1.391;1.399;1.556;1.342;11;1.15;
yi-6b-tp4;4096;1024;2048;1;1108;0.117;1.463;1.58;1.514;0.083;1.341;1.424;1.46;1.557;1.341;11;1.18;
yi-6b-tp4;4096;1024;3072;2;1108;0.15;1.467;1.617;1.538;0.107;1.34;1.447;1.513;1.576;1.342;11;1.2;
yi-6b-tp4;4096;1024;4096;3;1108;0.177;1.446;1.623;1.564;0.142;1.341;1.483;1.572;1.625;1.35;11;1.2;
yi-6b-tp4;8192;1024;1024;0;498;0.076;1.314;1.39;1.39;0.05;1.222;1.272;1.468;1.38;1.216;11;1.14;
yi-6b-tp4;8192;1024;2048;1;498;0.12;1.321;1.441;1.406;0.078;1.224;1.302;1.497;1.42;1.221;11;1.18;
yi-6b-tp4;8192;1024;3072;2;498;0.151;1.313;1.464;1.429;0.104;1.224;1.328;1.503;1.438;1.226;11;1.19;
yi-6b-tp4;8192;1024;4096;3;498;0.176;1.312;1.488;1.449;0.134;1.222;1.356;1.548;1.469;1.229;11;1.21;
yi-6b-tp4;8192;1024;5120;4;498;0.21;1.304;1.514;1.471;0.159;1.22;1.379;1.588;1.462;1.225;15;1.24;
yi-6b-tp4;8192;1024;6144;5;498;0.248;1.303;1.551;1.499;0.184;1.223;1.407;1.587;1.484;1.232;15;1.26;
yi-6b-tp4;8192;1024;7168;6;498;0.268;1.305;1.573;1.518;0.215;1.223;1.438;1.624;1.531;1.235;15;1.27;
yi-6b-tp4;8192;1024;8192;7;498;0.319;1.304;1.623;1.538;0.239;1.221;1.46;1.659;1.525;1.242;11;1.31;
yi-6b-tp4;8192;1024;1024;0;526;0.069;1.398;1.467;1.451;0.05;1.253;1.303;1.562;1.432;1.278;11;1.15;
yi-6b-tp4;8192;1024;2048;1;526;0.12;1.39;1.51;1.457;0.081;1.256;1.337;1.567;1.475;1.282;15;1.18;
yi-6b-tp4;8192;1024;3072;2;526;0.148;1.381;1.529;1.488;0.106;1.253;1.359;1.622;1.478;1.285;11;1.19;
yi-6b-tp4;8192;1024;4096;3;526;0.182;1.372;1.554;1.507;0.138;1.254;1.392;1.652;1.5;1.29;11;1.2;
yi-6b-tp4;8192;1024;5120;4;526;0.213;1.37;1.583;1.533;0.161;1.253;1.414;1.684;1.515;1.281;15;1.24;
yi-6b-tp4;8192;1024;6144;5;526;0.247;1.371;1.618;1.553;0.189;1.253;1.442;1.674;1.553;1.291;15;1.25;
yi-6b-tp4;8192;1024;7168;6;526;0.285;1.37;1.655;1.58;0.216;1.251;1.467;1.702;1.556;1.307;11;1.27;
yi-6b-tp4;8192;1024;8192;7;526;0.3;1.364;1.664;1.607;0.243;1.253;1.496;1.734;1.587;1.303;9;1.28;
yi-6b-tp4;8192;1024;1024;0;554;0.074;1.461;1.535;1.5;0.05;1.302;1.352;1.681;1.557;1.337;15;1.15;
yi-6b-tp4;8192;1024;2048;1;554;0.1;1.441;1.541;1.52;0.082;1.308;1.39;1.652;1.63;1.339;15;1.15;
yi-6b-tp4;8192;1024;3072;2;554;0.143;1.45;1.593;1.527;0.109;1.3;1.409;1.702;1.596;1.346;15;1.18;
yi-6b-tp4;8192;1024;4096;3;554;0.163;1.436;1.599;1.559;0.144;1.302;1.446;1.714;1.603;1.349;11;1.19;
yi-6b-tp4;8192;1024;5120;4;554;0.19;1.444;1.634;1.59;0.17;1.301;1.471;1.748;1.611;1.342;15;1.22;
yi-6b-tp4;8192;1024;6144;5;554;0.218;1.432;1.65;1.633;0.193;1.299;1.492;1.772;1.638;1.348;15;1.22;
yi-6b-tp4;8192;1024;7168;6;554;0.248;1.446;1.694;1.655;0.225;1.299;1.524;1.788;1.657;1.356;15;1.25;
yi-6b-tp4;8192;1024;8192;7;554;0.284;1.434;1.718;1.656;0.245;1.301;1.546;1.818;1.685;1.367;15;1.26;
yi-6b-tp4;12288;1024;1024;0;332;0.063;1.328;1.391;1.387;0.049;1.192;1.241;1.52;1.483;1.305;15;1.07;
yi-6b-tp4;12288;1024;2048;1;332;0.093;1.306;1.399;1.415;0.081;1.198;1.279;1.487;1.502;1.302;11;1.07;
yi-6b-tp4;12288;1024;3072;2;332;0.125;1.315;1.44;1.431;0.102;1.196;1.298;1.506;1.514;1.307;15;1.1;
yi-6b-tp4;12288;1024;4096;3;332;0.151;1.311;1.462;1.443;0.133;1.196;1.329;1.546;1.528;1.313;15;1.11;
yi-6b-tp4;12288;1024;5120;4;332;0.181;1.308;1.489;1.467;0.159;1.195;1.354;1.567;1.56;1.313;15;1.13;
yi-6b-tp4;12288;1024;6144;5;332;0.209;1.309;1.518;1.496;0.185;1.192;1.377;1.599;1.573;1.316;11;1.15;
yi-6b-tp4;12288;1024;7168;6;332;0.235;1.304;1.539;1.517;0.215;1.192;1.407;1.651;1.588;1.325;11;1.16;
yi-6b-tp4;12288;1024;8192;7;332;0.269;1.31;1.579;1.543;0.236;1.191;1.427;1.672;1.601;1.326;11;1.19;
yi-6b-tp4;12288;1024;9216;8;332;0.288;1.309;1.597;1.564;0.261;1.191;1.452;1.716;1.616;1.331;11;1.2;
yi-6b-tp4;12288;1024;10240;9;332;0.318;1.307;1.625;1.597;0.29;1.192;1.482;1.722;1.648;1.342;11;1.21;
yi-6b-tp4;12288;1024;11264;10;332;0.378;1.31;1.688;1.631;0.314;1.191;1.505;1.762;1.641;1.347;11;1.25;
yi-6b-tp4;12288;1024;12288;11;332;0.383;1.31;1.693;1.633;0.338;1.192;1.53;1.782;1.695;1.364;9;1.24;
yi-6b-tp4;12288;1024;1024;0;350;0.06;1.386;1.446;1.439;0.049;1.244;1.293;1.611;1.508;1.356;15;1.07;
yi-6b-tp4;12288;1024;2048;1;350;0.094;1.398;1.492;1.463;0.08;1.257;1.337;1.551;1.556;1.355;15;1.1;
yi-6b-tp4;12288;1024;3072;2;350;0.13;1.378;1.508;1.475;0.105;1.246;1.351;1.592;1.545;1.363;11;1.11;
yi-6b-tp4;12288;1024;4096;3;350;0.153;1.381;1.534;1.504;0.136;1.249;1.385;1.604;1.584;1.366;11;1.12;
yi-6b-tp4;12288;1024;5120;4;350;0.187;1.376;1.563;1.517;0.164;1.243;1.407;1.652;1.586;1.365;11;1.15;
yi-6b-tp4;12288;1024;6144;5;350;0.212;1.386;1.598;1.546;0.188;1.245;1.433;1.666;1.625;1.378;11;1.16;
yi-6b-tp4;12288;1024;7168;6;350;0.244;1.38;1.624;1.577;0.22;1.243;1.463;1.711;1.608;1.381;15;1.18;
yi-6b-tp4;12288;1024;8192;7;350;0.271;1.385;1.656;1.583;0.244;1.244;1.488;1.731;1.629;1.38;11;1.2;
yi-6b-tp4;12288;1024;9216;8;350;0.289;1.394;1.683;1.609;0.264;1.244;1.508;1.726;1.638;1.414;15;1.19;
yi-6b-tp4;12288;1024;10240;9;350;0.322;1.376;1.698;1.632;0.295;1.242;1.537;1.792;1.68;1.395;15;1.22;
yi-6b-tp4;12288;1024;11264;10;350;0.357;1.408;1.765;1.672;0.322;1.243;1.565;1.797;1.695;1.4;15;1.26;
yi-6b-tp4;12288;1024;12288;11;350;0.386;1.379;1.765;1.69;0.343;1.243;1.586;1.837;1.722;1.411;15;1.25;
yi-6b-tp4;12288;1024;1024;0;369;0.061;1.469;1.53;1.498;0.051;1.299;1.35;1.634;1.555;1.41;15;1.09;
yi-6b-tp4;12288;1024;2048;1;369;0.102;1.472;1.574;1.529;0.083;1.301;1.384;1.655;1.609;1.415;11;1.11;
yi-6b-tp4;12288;1024;3072;2;369;0.127;1.467;1.594;1.54;0.106;1.297;1.403;1.688;1.625;1.414;15;1.13;
yi-6b-tp4;12288;1024;4096;3;369;0.168;1.468;1.636;1.571;0.137;1.296;1.433;1.727;1.62;1.424;15;1.15;
yi-6b-tp4;12288;1024;5120;4;369;0.186;1.463;1.649;1.595;0.168;1.297;1.465;1.739;1.632;1.437;11;1.15;
yi-6b-tp4;12288;1024;6144;5;369;0.213;1.47;1.683;1.621;0.186;1.297;1.483;1.787;1.671;1.428;15;1.18;
yi-6b-tp4;12288;1024;7168;6;369;0.253;1.446;1.699;1.649;0.218;1.298;1.516;1.805;1.672;1.442;15;1.18;
yi-6b-tp4;12288;1024;8192;7;369;0.282;1.438;1.72;1.652;0.243;1.297;1.54;1.825;1.687;1.44;15;1.19;
yi-6b-tp4;12288;1024;9216;8;369;0.308;1.44;1.748;1.695;0.27;1.297;1.567;1.856;1.709;1.44;15;1.21;
yi-6b-tp4;12288;1024;10240;9;369;0.33;1.476;1.806;1.719;0.298;1.297;1.595;1.883;1.698;1.453;15;1.24;
yi-6b-tp4;12288;1024;11264;10;369;0.368;1.453;1.821;1.731;0.32;1.297;1.617;1.884;1.758;1.456;15;1.25;
yi-6b-tp4;12288;1024;12288;11;369;0.391;1.459;1.85;1.759;0.341;1.297;1.638;1.903;1.758;1.454;15;1.27;
yi-6b-tp4;16384;1024;1024;0;249;0.065;1.576;1.641;1.636;0.044;1.407;1.451;1.513;1.471;1.388;11;1.18;
yi-6b-tp4;16384;1024;2048;1;249;0.098;1.566;1.664;1.646;0.075;1.412;1.487;1.558;1.483;1.391;15;1.2;
yi-6b-tp4;16384;1024;3072;2;249;0.124;1.559;1.683;1.646;0.1;1.413;1.513;1.563;1.5;1.392;11;1.21;
yi-6b-tp4;16384;1024;4096;3;249;0.152;1.564;1.716;1.602;0.128;1.408;1.536;1.528;1.532;1.4;11;1.23;
yi-6b-tp4;16384;1024;5120;4;249;0.192;1.563;1.755;1.56;0.159;1.41;1.569;1.598;1.538;1.404;11;1.25;
yi-6b-tp4;16384;1024;6144;5;249;0.207;1.563;1.77;1.552;0.19;1.41;1.6;1.627;1.544;1.416;11;1.25;
yi-6b-tp4;16384;1024;7168;6;249;0.246;1.567;1.813;1.563;0.213;1.411;1.624;1.622;1.577;1.417;11;1.28;
yi-6b-tp4;16384;1024;8192;7;249;0.271;1.561;1.832;1.581;0.244;1.412;1.656;1.642;1.602;1.422;11;1.29;
yi-6b-tp4;16384;1024;9216;8;249;0.291;1.562;1.853;1.599;0.265;1.409;1.674;1.679;1.593;1.429;11;1.3;
yi-6b-tp4;16384;1024;10240;9;249;0.325;1.562;1.887;1.62;0.292;1.412;1.704;1.69;1.627;1.433;11;1.32;
yi-6b-tp4;16384;1024;11264;10;249;0.359;1.566;1.925;1.638;0.318;1.413;1.731;1.704;1.634;1.451;11;1.33;
yi-6b-tp4;16384;1024;12288;11;249;0.381;1.563;1.944;1.646;0.333;1.414;1.747;1.746;1.655;1.445;11;1.35;
yi-6b-tp4;16384;1024;13312;12;249;0.397;1.566;1.963;1.693;0.369;1.411;1.78;1.773;1.638;1.46;11;1.34;
yi-6b-tp4;16384;1024;14336;13;249;0.453;1.567;2.02;1.708;0.395;1.412;1.807;1.808;1.666;1.465;11;1.38;
yi-6b-tp4;16384;1024;15360;14;249;0.461;1.569;2.03;1.722;0.409;1.413;1.822;1.831;1.685;1.468;11;1.38;
yi-6b-tp4;16384;1024;16384;15;249;0.497;1.565;2.062;1.74;0.44;1.415;1.855;1.835;1.707;1.49;15;1.38;
yi-6b-tp4;16384;1024;1024;0;263;0.061;1.595;1.656;1.67;0.046;1.43;1.476;1.595;1.499;1.436;15;1.15;
yi-6b-tp4;16384;1024;2048;1;263;0.099;1.587;1.686;1.663;0.077;1.436;1.513;1.762;1.509;1.445;11;1.17;
yi-6b-tp4;16384;1024;3072;2;263;0.129;1.589;1.718;1.674;0.099;1.431;1.53;1.772;1.546;1.453;11;1.18;
yi-6b-tp4;16384;1024;4096;3;263;0.16;1.583;1.743;1.667;0.13;1.433;1.563;1.771;1.549;1.458;11;1.2;
yi-6b-tp4;16384;1024;5120;4;263;0.186;1.582;1.768;1.642;0.16;1.432;1.592;1.774;1.555;1.461;11;1.21;
yi-6b-tp4;16384;1024;6144;5;263;0.208;1.583;1.791;1.651;0.182;1.432;1.614;1.774;1.582;1.464;15;1.22;
yi-6b-tp4;16384;1024;7168;6;263;0.246;1.588;1.834;1.648;0.213;1.433;1.646;1.783;1.588;1.474;15;1.24;
yi-6b-tp4;16384;1024;8192;7;263;0.279;1.583;1.862;1.638;0.237;1.431;1.668;1.805;1.603;1.481;15;1.26;
yi-6b-tp4;16384;1024;9216;8;263;0.304;1.585;1.889;1.672;0.259;1.431;1.69;1.804;1.629;1.479;15;1.28;
yi-6b-tp4;16384;1024;10240;9;263;0.338;1.586;1.924;1.698;0.292;1.431;1.723;1.823;1.642;1.493;15;1.29;
yi-6b-tp4;16384;1024;11264;10;263;0.368;1.585;1.953;1.696;0.315;1.432;1.747;1.841;1.661;1.497;15;1.3;
yi-6b-tp4;16384;1024;12288;11;263;0.389;1.59;1.979;1.712;0.339;1.43;1.769;1.87;1.677;1.509;15;1.31;
yi-6b-tp4;16384;1024;13312;12;263;0.416;1.586;2.002;1.742;0.366;1.43;1.796;1.882;1.698;1.508;15;1.33;
yi-6b-tp4;16384;1024;14336;13;263;0.448;1.587;2.035;1.778;0.392;1.43;1.822;1.9;1.735;1.508;15;1.35;
yi-6b-tp4;16384;1024;15360;14;263;0.478;1.589;2.067;1.768;0.411;1.434;1.845;1.93;1.762;1.521;15;1.36;
yi-6b-tp4;16384;1024;16384;15;263;0.5;1.587;2.087;1.813;0.442;1.431;1.873;1.939;1.777;1.522;15;1.37;
yi-6b-tp4;16384;1024;1024;0;277;0.064;1.62;1.684;1.686;0.046;1.451;1.497;1.665;1.545;1.491;15;1.13;
yi-6b-tp4;16384;1024;2048;1;277;0.102;1.615;1.717;1.694;0.08;1.451;1.531;1.796;1.589;1.494;15;1.15;
yi-6b-tp4;16384;1024;3072;2;277;0.144;1.612;1.756;1.707;0.1;1.452;1.552;1.813;1.578;1.5;15;1.17;
yi-6b-tp4;16384;1024;4096;3;277;0.169;1.61;1.779;1.698;0.134;1.449;1.583;1.796;1.635;1.508;15;1.18;
yi-6b-tp4;16384;1024;5120;4;277;0.2;1.612;1.812;1.716;0.155;1.45;1.605;1.825;1.607;1.509;11;1.2;
yi-6b-tp4;16384;1024;6144;5;277;0.224;1.608;1.832;1.743;0.181;1.452;1.633;1.839;1.618;1.516;15;1.21;
yi-6b-tp4;16384;1024;7168;6;277;0.251;1.608;1.859;1.732;0.213;1.452;1.665;1.837;1.651;1.523;15;1.22;
yi-6b-tp4;16384;1024;8192;7;277;0.292;1.603;1.895;1.751;0.235;1.45;1.685;1.849;1.672;1.525;15;1.24;
yi-6b-tp4;16384;1024;9216;8;277;0.312;1.607;1.919;1.761;0.259;1.452;1.711;1.887;1.684;1.538;15;1.25;
yi-6b-tp4;16384;1024;10240;9;277;0.348;1.606;1.954;1.796;0.288;1.45;1.738;1.911;1.688;1.546;11;1.26;
yi-6b-tp4;16384;1024;11264;10;277;0.376;1.604;1.98;1.803;0.315;1.452;1.767;1.914;1.707;1.548;15;1.28;
yi-6b-tp4;16384;1024;12288;11;277;0.397;1.605;2.002;1.832;0.334;1.452;1.786;1.946;1.738;1.545;15;1.3;
yi-6b-tp4;16384;1024;13312;12;277;0.444;1.608;2.052;1.853;0.364;1.451;1.815;1.964;1.762;1.557;15;1.32;
yi-6b-tp4;16384;1024;14336;13;277;0.471;1.604;2.075;1.851;0.385;1.452;1.837;1.988;1.795;1.554;15;1.34;
yi-6b-tp4;16384;1024;15360;14;277;0.493;1.605;2.098;1.909;0.413;1.451;1.864;1.984;1.824;1.562;15;1.34;
yi-6b-tp4;16384;1024;16384;15;277;0.515;1.608;2.123;1.893;0.444;1.451;1.895;2.034;1.835;1.57;15;1.35;
yi-6b-tp4;20480;1024;1024;0;198;0.071;1.317;1.388;1.358;0.05;1.18;1.23;1.468;1.331;1.306;15;1.06;
yi-6b-tp4;20480;1024;2048;1;198;0.092;1.303;1.395;1.374;0.079;1.183;1.262;1.481;1.365;1.338;15;1.04;
yi-6b-tp4;20480;1024;3072;2;198;0.121;1.311;1.432;1.389;0.102;1.183;1.285;1.492;1.378;1.369;15;1.05;
yi-6b-tp4;20480;1024;4096;3;198;0.148;1.306;1.454;1.406;0.136;1.182;1.318;1.527;1.383;1.363;15;1.07;
yi-6b-tp4;20480;1024;5120;4;198;0.179;1.304;1.483;1.438;0.16;1.182;1.342;1.532;1.402;1.384;15;1.07;
yi-6b-tp4;20480;1024;6144;5;198;0.206;1.316;1.522;1.464;0.186;1.182;1.368;1.575;1.417;1.395;15;1.09;
yi-6b-tp4;20480;1024;7168;6;198;0.244;1.308;1.552;1.479;0.215;1.182;1.397;1.588;1.462;1.45;9;1.07;
yi-6b-tp4;20480;1024;8192;7;198;0.272;1.287;1.559;1.527;0.236;1.18;1.416;1.651;1.464;1.426;15;1.09;
yi-6b-tp4;20480;1024;9216;8;198;0.292;1.303;1.595;1.54;0.264;1.181;1.445;1.671;1.517;1.48;15;1.08;
yi-6b-tp4;20480;1024;10240;9;198;0.318;1.311;1.629;1.558;0.294;1.178;1.472;1.71;1.51;1.477;15;1.1;
yi-6b-tp4;20480;1024;11264;10;198;0.352;1.296;1.648;1.568;0.314;1.181;1.495;1.733;1.539;1.519;15;1.08;
yi-6b-tp4;20480;1024;12288;11;198;0.37;1.308;1.678;1.636;0.334;1.179;1.513;1.76;1.553;1.552;15;1.08;
yi-6b-tp4;20480;1024;13312;12;198;0.398;1.308;1.706;1.622;0.37;1.179;1.549;1.797;1.567;1.579;9;1.08;
yi-6b-tp4;20480;1024;14336;13;198;0.437;1.296;1.733;1.653;0.39;1.179;1.569;1.836;1.586;1.586;15;1.09;
yi-6b-tp4;20480;1024;15360;14;198;0.452;1.307;1.759;1.676;0.412;1.181;1.593;1.858;1.644;1.622;15;1.08;
yi-6b-tp4;20480;1024;16384;15;198;0.477;1.322;1.799;1.689;0.445;1.179;1.624;1.897;1.687;1.617;15;1.11;
yi-6b-tp4;20480;1024;17408;16;198;0.508;1.304;1.812;1.711;0.471;1.18;1.651;1.927;1.702;1.617;15;1.12;
yi-6b-tp4;20480;1024;18432;17;198;0.534;1.318;1.852;1.745;0.491;1.179;1.67;1.966;1.747;1.644;15;1.13;
yi-6b-tp4;20480;1024;19456;18;198;0.551;1.308;1.859;1.777;0.528;1.177;1.705;1.994;1.755;1.657;15;1.12;
yi-6b-tp4;20480;1024;20480;19;198;0.583;1.292;1.875;1.839;0.567;1.178;1.745;2.018;1.766;1.669;15;1.12;
yi-6b-tp4;20480;1024;1024;0;209;0.059;1.387;1.446;1.425;0.05;1.242;1.292;1.505;1.398;1.379;15;1.05;
yi-6b-tp4;20480;1024;2048;1;209;0.094;1.372;1.466;1.447;0.08;1.244;1.324;1.538;1.435;1.41;15;1.04;
yi-6b-tp4;20480;1024;3072;2;209;0.121;1.374;1.495;1.462;0.108;1.244;1.352;1.558;1.434;1.425;15;1.05;
yi-6b-tp4;20480;1024;4096;3;209;0.151;1.365;1.516;1.484;0.14;1.246;1.386;1.591;1.466;1.432;15;1.06;
yi-6b-tp4;20480;1024;5120;4;209;0.184;1.372;1.556;1.507;0.16;1.243;1.403;1.622;1.485;1.445;15;1.08;
yi-6b-tp4;20480;1024;6144;5;209;0.207;1.368;1.575;1.537;0.186;1.241;1.427;1.669;1.502;1.478;15;1.07;
yi-6b-tp4;20480;1024;7168;6;209;0.238;1.382;1.62;1.539;0.216;1.239;1.455;1.712;1.534;1.507;15;1.07;
yi-6b-tp4;20480;1024;8192;7;209;0.268;1.372;1.64;1.58;0.24;1.243;1.483;1.722;1.556;1.519;15;1.08;
yi-6b-tp4;20480;1024;9216;8;209;0.286;1.393;1.679;1.603;0.266;1.24;1.506;1.762;1.598;1.537;15;1.09;
yi-6b-tp4;20480;1024;10240;9;209;0.316;1.375;1.691;1.614;0.296;1.24;1.536;1.786;1.613;1.555;15;1.09;
yi-6b-tp4;20480;1024;11264;10;209;0.346;1.371;1.717;1.659;0.319;1.239;1.558;1.794;1.643;1.598;9;1.07;
yi-6b-tp4;20480;1024;12288;11;209;0.366;1.381;1.747;1.694;0.339;1.238;1.577;1.844;1.64;1.593;15;1.1;
yi-6b-tp4;20480;1024;13312;12;209;0.398;1.384;1.782;1.679;0.372;1.24;1.612;1.857;1.674;1.66;15;1.07;
yi-6b-tp4;20480;1024;14336;13;209;0.432;1.374;1.806;1.713;0.399;1.239;1.638;1.882;1.694;1.674;15;1.08;
yi-6b-tp4;20480;1024;15360;14;209;0.448;1.376;1.824;1.739;0.426;1.238;1.664;1.899;1.739;1.651;15;1.1;
yi-6b-tp4;20480;1024;16384;15;209;0.481;1.383;1.864;1.778;0.448;1.238;1.686;1.937;1.758;1.645;15;1.13;
yi-6b-tp4;20480;1024;17408;16;209;0.508;1.372;1.88;1.796;0.482;1.238;1.72;1.968;1.77;1.681;15;1.12;
yi-6b-tp4;20480;1024;18432;17;209;0.525;1.381;1.906;1.827;0.504;1.238;1.742;1.994;1.813;1.696;15;1.12;
yi-6b-tp4;20480;1024;19456;18;209;0.558;1.376;1.934;1.867;0.53;1.238;1.768;2.042;1.825;1.733;15;1.12;
yi-6b-tp4;20480;1024;20480;19;209;0.581;1.39;1.971;1.885;0.549;1.239;1.788;2.065;1.848;1.744;15;1.13;
yi-6b-tp4;20480;1024;1024;0;221;0.06;1.648;1.708;1.735;0.046;1.638;1.684;1.807;1.794;1.662;15;1.03;
yi-6b-tp4;20480;1024;2048;1;221;0.09;1.658;1.748;1.78;0.075;1.634;1.709;1.807;1.836;1.706;11;1.02;
yi-6b-tp4;20480;1024;3072;2;221;0.115;1.656;1.771;1.794;0.099;1.629;1.728;1.799;1.84;1.719;11;1.03;
yi-6b-tp4;20480;1024;4096;3;221;0.143;1.673;1.816;1.801;0.128;1.63;1.758;1.802;1.851;1.71;15;1.06;
yi-6b-tp4;20480;1024;5120;4;221;0.172;1.679;1.851;1.833;0.154;1.632;1.786;1.802;1.86;1.675;11;1.11;
yi-6b-tp4;20480;1024;6144;5;221;0.195;1.673;1.868;1.842;0.178;1.629;1.807;1.804;1.857;1.701;15;1.1;
yi-6b-tp4;20480;1024;7168;6;221;0.223;1.675;1.898;1.868;0.206;1.631;1.837;1.807;1.895;1.678;11;1.13;
yi-6b-tp4;20480;1024;8192;7;221;0.254;1.652;1.906;1.875;0.229;1.633;1.862;1.819;1.893;1.697;11;1.12;
yi-6b-tp4;20480;1024;9216;8;221;0.276;1.681;1.957;1.903;0.251;1.633;1.884;1.836;1.911;1.664;11;1.18;
yi-6b-tp4;20480;1024;10240;9;221;0.302;1.673;1.975;1.914;0.281;1.63;1.911;1.864;1.929;1.666;11;1.19;
yi-6b-tp4;20480;1024;11264;10;221;0.336;1.676;2.012;1.938;0.306;1.632;1.938;1.882;1.941;1.685;15;1.19;
yi-6b-tp4;20480;1024;12288;11;221;0.361;1.686;2.047;1.949;0.329;1.634;1.963;1.922;1.951;1.693;15;1.21;
yi-6b-tp4;20480;1024;13312;12;221;0.386;1.684;2.07;1.965;0.357;1.635;1.992;1.945;1.977;1.689;11;1.23;
yi-6b-tp4;20480;1024;14336;13;221;0.417;1.678;2.095;1.98;0.384;1.628;2.012;1.923;1.973;1.708;15;1.23;
yi-6b-tp4;20480;1024;15360;14;221;0.432;1.687;2.119;2.006;0.408;1.633;2.041;1.965;1.992;1.701;11;1.25;
yi-6b-tp4;20480;1024;16384;15;221;0.47;1.678;2.148;2.009;0.437;1.635;2.072;2.013;2.017;1.718;15;1.25;
yi-6b-tp4;20480;1024;17408;16;221;0.5;1.682;2.182;2.039;0.458;1.631;2.089;2.03;2.018;1.736;15;1.26;
yi-6b-tp4;20480;1024;18432;17;221;0.524;1.682;2.206;2.055;0.482;1.632;2.114;2.056;2.033;1.733;15;1.27;
yi-6b-tp4;20480;1024;19456;18;221;0.554;1.682;2.236;2.075;0.511;1.633;2.144;2.092;2.049;1.748;15;1.28;
yi-6b-tp4;20480;1024;20480;19;221;0.58;1.68;2.26;2.102;0.538;1.634;2.172;2.121;2.056;1.776;15;1.27;

yi-6b-tp4;4096;2048;2048;0;997;0.15;1.356;1.506;1.548;0.124;1.173;1.297;1.494;1.419;1.234;11;1.22;
yi-6b-tp4;4096;2048;4096;1;997;0.341;1.339;1.68;1.524;0.277;1.171;1.448;1.636;1.489;1.238;11;1.36;
yi-6b-tp4;4096;2048;2048;0;1052;0.174;1.406;1.58;1.521;0.125;1.229;1.354;1.623;1.492;1.284;11;1.23;
yi-6b-tp4;4096;2048;4096;1;1052;0.361;1.413;1.774;1.596;0.279;1.229;1.508;1.712;1.553;1.316;11;1.35;
yi-6b-tp4;4096;2048;2048;0;1108;0.168;1.497;1.665;1.629;0.13;1.341;1.471;1.68;1.565;1.344;11;1.24;
yi-6b-tp4;4096;2048;4096;1;1108;0.358;1.49;1.848;1.689;0.285;1.338;1.623;1.782;1.605;1.382;15;1.34;
yi-6b-tp4;8192;2048;2048;0;498;0.171;1.343;1.514;1.46;0.12;1.221;1.341;1.507;1.417;1.261;11;1.2;
yi-6b-tp4;8192;2048;4096;1;498;0.352;1.348;1.7;1.55;0.27;1.221;1.491;1.6;1.494;1.324;9;1.28;
yi-6b-tp4;8192;2048;6144;2;498;0.49;1.358;1.848;1.638;0.405;1.222;1.627;1.688;1.574;1.358;15;1.36;
yi-6b-tp4;8192;2048;8192;3;498;0.61;1.348;1.958;1.721;0.55;1.222;1.772;1.802;1.665;1.404;15;1.39;
yi-6b-tp4;8192;2048;2048;0;526;0.164;1.427;1.591;1.514;0.124;1.256;1.38;1.618;1.498;1.322;11;1.2;
yi-6b-tp4;8192;2048;4096;1;526;0.346;1.424;1.77;1.633;0.274;1.252;1.526;1.698;1.577;1.364;9;1.3;
yi-6b-tp4;8192;2048;6144;2;526;0.487;1.416;1.903;1.722;0.411;1.252;1.663;1.778;1.649;1.405;15;1.35;
yi-6b-tp4;8192;2048;8192;3;526;0.6;1.42;2.02;1.781;0.545;1.254;1.799;1.899;1.736;1.451;15;1.39;
yi-6b-tp4;8192;2048;2048;0;554;0.156;1.506;1.662;1.586;0.119;1.307;1.426;1.672;1.632;1.384;11;1.2;
yi-6b-tp4;8192;2048;4096;1;554;0.324;1.494;1.818;1.719;0.275;1.3;1.575;1.787;1.611;1.426;9;1.27;
yi-6b-tp4;8192;2048;6144;2;554;0.461;1.488;1.949;1.797;0.414;1.3;1.714;1.876;1.702;1.448;15;1.35;
yi-6b-tp4;8192;2048;8192;3;554;0.595;1.499;2.094;1.866;0.544;1.299;1.843;1.995;1.808;1.499;15;1.4;
yi-6b-tp4;12288;2048;2048;0;332;0.16;1.338;1.498;1.486;0.123;1.197;1.32;1.514;1.487;1.289;11;1.16;
yi-6b-tp4;12288;2048;4096;1;332;0.302;1.347;1.649;1.572;0.267;1.192;1.459;1.626;1.559;1.309;11;1.26;
yi-6b-tp4;12288;2048;6144;2;332;0.449;1.339;1.788;1.643;0.409;1.192;1.601;1.726;1.586;1.33;9;1.34;
yi-6b-tp4;12288;2048;8192;3;332;0.581;1.345;1.926;1.745;0.54;1.192;1.732;1.809;1.714;1.353;9;1.42;
yi-6b-tp4;12288;2048;10240;4;332;0.72;1.344;2.064;1.816;0.676;1.191;1.867;1.916;1.79;1.398;15;1.48;
yi-6b-tp4;12288;2048;12288;5;332;0.836;1.342;2.178;1.901;0.808;1.192;2.0;2.025;1.917;1.46;15;1.49;
yi-6b-tp4;12288;2048;2048;0;350;0.15;1.437;1.587;1.524;0.119;1.243;1.362;1.628;1.523;1.349;11;1.18;
yi-6b-tp4;12288;2048;4096;1;350;0.305;1.444;1.749;1.639;0.273;1.243;1.516;1.704;1.577;1.366;11;1.28;
yi-6b-tp4;12288;2048;6144;2;350;0.458;1.446;1.904;1.696;0.412;1.243;1.655;1.809;1.63;1.383;15;1.38;
yi-6b-tp4;12288;2048;8192;3;350;0.607;1.444;2.051;1.782;0.543;1.242;1.785;1.891;1.727;1.406;15;1.46;
yi-6b-tp4;12288;2048;10240;4;350;0.728;1.456;2.184;1.842;0.683;1.242;1.925;1.982;1.831;1.441;15;1.52;
yi-6b-tp4;12288;2048;12288;5;350;0.843;1.458;2.301;1.968;0.814;1.245;2.059;2.08;1.956;1.509;15;1.52;
yi-6b-tp4;12288;2048;2048;0;369;0.151;1.539;1.69;1.595;0.124;1.298;1.422;1.694;1.602;1.405;11;1.2;
yi-6b-tp4;12288;2048;4096;1;369;0.316;1.531;1.847;1.744;0.27;1.297;1.567;1.752;1.647;1.422;15;1.3;
yi-6b-tp4;12288;2048;6144;2;369;0.457;1.52;1.977;1.776;0.41;1.297;1.707;1.864;1.696;1.434;15;1.38;
yi-6b-tp4;12288;2048;8192;3;369;0.611;1.526;2.137;1.889;0.538;1.296;1.834;1.947;1.79;1.455;15;1.47;
yi-6b-tp4;12288;2048;10240;4;369;0.738;1.533;2.271;2.018;0.678;1.297;1.975;2.056;1.902;1.474;15;1.54;
yi-6b-tp4;12288;2048;12288;5;369;0.855;1.517;2.372;2.155;0.81;1.297;2.107;2.174;1.999;1.545;15;1.54;
yi-6b-tp4;16384;2048;2048;0;249;0.154;1.574;1.728;1.688;0.111;1.411;1.522;2.172;1.472;1.45;11;1.19;
yi-6b-tp4;16384;2048;4096;1;249;0.305;1.568;1.873;1.76;0.261;1.409;1.67;2.194;1.533;1.48;11;1.27;
yi-6b-tp4;16384;2048;6144;2;249;0.45;1.571;2.021;1.819;0.398;1.409;1.807;2.231;1.604;1.51;11;1.34;
yi-6b-tp4;16384;2048;8192;3;249;0.594;1.565;2.159;1.868;0.537;1.41;1.947;2.283;1.683;1.543;11;1.4;
yi-6b-tp4;16384;2048;10240;4;249;0.743;1.567;2.31;1.894;0.668;1.41;2.078;2.405;1.838;1.568;11;1.47;
yi-6b-tp4;16384;2048;12288;5;249;0.859;1.57;2.429;1.892;0.811;1.408;2.219;2.543;1.859;1.604;11;1.51;
yi-6b-tp4;16384;2048;14336;6;249;0.976;1.565;2.541;1.985;0.947;1.409;2.356;2.664;2.058;1.667;15;1.52;
yi-6b-tp4;16384;2048;16384;7;249;1.087;1.568;2.655;2.096;1.083;1.41;2.493;2.802;2.247;1.73;15;1.53;
yi-6b-tp4;16384;2048;2048;0;263;0.142;1.593;1.735;1.715;0.113;1.429;1.542;2.239;1.526;1.415;11;1.23;
yi-6b-tp4;16384;2048;4096;1;263;0.322;1.587;1.909;1.788;0.261;1.429;1.69;2.357;1.567;1.435;15;1.33;
yi-6b-tp4;16384;2048;6144;2;263;0.46;1.586;2.046;1.845;0.4;1.428;1.828;2.661;1.686;1.458;15;1.4;
yi-6b-tp4;16384;2048;8192;3;263;0.614;1.586;2.2;1.909;0.54;1.429;1.969;2.712;1.776;1.488;9;1.48;
yi-6b-tp4;16384;2048;10240;4;263;0.734;1.585;2.319;1.963;0.674;1.43;2.104;2.753;1.897;1.515;9;1.53;
yi-6b-tp4;16384;2048;12288;5;263;0.87;1.588;2.458;1.973;0.818;1.429;2.247;2.787;1.93;1.548;9;1.59;
yi-6b-tp4;16384;2048;14336;6;263;0.975;1.586;2.561;2.059;0.95;1.431;2.381;2.834;2.093;1.607;9;1.59;
yi-6b-tp4;16384;2048;16384;7;263;1.096;1.586;2.682;2.132;1.08;1.432;2.512;2.861;2.288;1.685;9;1.59;
yi-6b-tp4;16384;2048;2048;0;277;0.145;1.607;1.752;1.746;0.112;1.449;1.561;2.317;1.606;1.469;15;1.19;
yi-6b-tp4;16384;2048;4096;1;277;0.33;1.608;1.938;1.822;0.264;1.448;1.712;2.444;1.638;1.487;9;1.3;
yi-6b-tp4;16384;2048;6144;2;277;0.481;1.6;2.081;1.894;0.399;1.449;1.848;2.726;1.755;1.503;9;1.38;
yi-6b-tp4;16384;2048;8192;3;277;0.618;1.603;2.221;1.944;0.542;1.45;1.992;2.768;1.878;1.509;9;1.47;
yi-6b-tp4;16384;2048;10240;4;277;0.758;1.602;2.36;2.022;0.677;1.451;2.128;2.8;1.922;1.557;9;1.52;
yi-6b-tp4;16384;2048;12288;5;277;0.872;1.597;2.469;2.088;0.811;1.449;2.26;2.86;1.993;1.601;9;1.54;
yi-6b-tp4;16384;2048;14336;6;277;0.999;1.604;2.603;2.145;0.952;1.45;2.402;2.907;2.14;1.671;9;1.56;
yi-6b-tp4;16384;2048;16384;7;277;1.113;1.603;2.716;2.192;1.085;1.452;2.537;2.951;2.327;1.719;9;1.58;
yi-6b-tp4;20480;2048;2048;0;198;0.148;1.397;1.545;1.435;0.12;1.179;1.299;2.033;1.372;1.364;9;1.13;
yi-6b-tp4;20480;2048;4096;1;198;0.327;1.342;1.669;1.537;0.271;1.179;1.45;2.124;1.481;1.433;9;1.16;
yi-6b-tp4;20480;2048;6144;2;198;0.475;1.337;1.812;1.644;0.407;1.177;1.584;2.259;1.551;1.493;15;1.21;
yi-6b-tp4;20480;2048;8192;3;198;0.594;1.339;1.933;1.773;0.537;1.178;1.715;2.395;1.668;1.5;15;1.29;
yi-6b-tp4;20480;2048;10240;4;198;0.738;1.343;2.081;1.887;0.676;1.178;1.854;2.526;1.767;1.527;15;1.36;
yi-6b-tp4;20480;2048;12288;5;198;0.84;1.357;2.197;2.015;0.811;1.177;1.988;2.693;1.951;1.575;15;1.39;
yi-6b-tp4;20480;2048;14336;6;198;0.954;1.355;2.309;2.144;0.948;1.178;2.126;2.836;2.139;1.618;11;1.43;
yi-6b-tp4;20480;2048;16384;7;198;1.08;1.37;2.45;2.27;1.08;1.177;2.257;2.988;2.333;1.705;11;1.44;
yi-6b-tp4;20480;2048;18432;8;198;1.212;1.364;2.576;2.373;1.212;1.178;2.39;3.069;2.541;1.795;11;1.44;
yi-6b-tp4;20480;2048;20480;9;198;1.338;1.359;2.697;2.492;1.346;1.179;2.525;3.203;2.704;1.914;11;1.41;
yi-6b-tp4;20480;2048;2048;0;209;0.137;1.445;1.582;1.559;0.123;1.238;1.361;2.134;1.436;1.437;9;1.1;
yi-6b-tp4;20480;2048;4096;1;209;0.348;1.431;1.779;1.616;0.272;1.237;1.509;2.216;1.512;1.543;15;1.15;
yi-6b-tp4;20480;2048;6144;2;209;0.477;1.416;1.893;1.735;0.406;1.238;1.644;2.336;1.62;1.548;15;1.22;
yi-6b-tp4;20480;2048;8192;3;209;0.611;1.437;2.048;1.836;0.54;1.238;1.778;2.463;1.705;1.558;15;1.31;
yi-6b-tp4;20480;2048;10240;4;209;0.747;1.419;2.166;1.95;0.677;1.238;1.915;2.618;1.838;1.574;15;1.38;
yi-6b-tp4;20480;2048;12288;5;209;0.86;1.436;2.296;2.065;0.81;1.238;2.048;2.757;1.96;1.622;15;1.42;
yi-6b-tp4;20480;2048;14336;6;209;0.96;1.445;2.405;2.179;0.941;1.237;2.178;2.913;2.169;1.672;11;1.44;
yi-6b-tp4;20480;2048;16384;7;209;1.081;1.471;2.552;2.32;1.078;1.238;2.316;3.042;2.378;1.727;11;1.48;
yi-6b-tp4;20480;2048;18432;8;209;1.216;1.429;2.645;2.41;1.21;1.241;2.451;3.128;2.568;1.846;11;1.43;
yi-6b-tp4;20480;2048;20480;9;209;1.335;1.436;2.771;2.527;1.349;1.239;2.588;3.278;2.743;1.953;11;1.42;
yi-6b-tp4;20480;2048;2048;0;221;0.141;1.656;1.797;1.771;0.113;1.631;1.744;2.58;1.811;1.665;11;1.08;
yi-6b-tp4;20480;2048;4096;1;221;0.278;1.686;1.964;1.979;0.256;1.631;1.887;2.628;1.853;1.716;11;1.14;
yi-6b-tp4;20480;2048;6144;2;221;0.418;1.678;2.096;2.048;0.395;1.631;2.026;2.66;1.894;1.719;15;1.22;
yi-6b-tp4;20480;2048;8192;3;221;0.561;1.692;2.253;2.05;0.537;1.628;2.165;2.696;1.929;1.697;15;1.33;
yi-6b-tp4;20480;2048;10240;4;221;0.696;1.699;2.395;2.106;0.673;1.627;2.3;2.76;1.967;1.721;11;1.39;
yi-6b-tp4;20480;2048;12288;5;221;0.844;1.686;2.53;2.151;0.808;1.63;2.438;2.843;2.08;1.734;11;1.46;
yi-6b-tp4;20480;2048;14336;6;221;0.96;1.684;2.644;2.216;0.943;1.628;2.571;2.988;2.21;1.765;11;1.5;
yi-6b-tp4;20480;2048;16384;7;221;1.09;1.677;2.767;2.312;1.078;1.631;2.709;3.069;2.398;1.833;11;1.51;
yi-6b-tp4;20480;2048;18432;8;221;1.203;1.686;2.889;2.455;1.211;1.628;2.839;3.197;2.605;1.9;11;1.52;
yi-6b-tp4;20480;2048;20480;9;221;1.336;1.685;3.021;2.561;1.349;1.63;2.979;3.337;2.767;1.982;11;1.52;



==> Figures/eval-attention-sweep/data_filtered.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_stream;fi_p;fi_d;fi_serial;fi_batched;HFuse;fa_fused;best_fused_op;speedup_fa_serial;
llama-3-8b-tp1;4096;512;3072;5;103;0.298;1.073;1.371;1.282;0.24;0.964;1.204;1.249;1.328;1.066;15;1.29;
llama-3-8b-tp1;4096;512;3584;6;103;0.335;1.064;1.399;1.305;0.278;0.964;1.242;1.27;1.336;1.057;11;1.32;
llama-3-8b-tp1;4096;512;4096;7;103;0.36;1.068;1.428;1.321;0.315;0.964;1.279;1.286;1.356;1.048;11;1.36;
llama-3-8b-tp1;4096;512;3584;6;109;0.321;1.152;1.473;1.364;0.277;1.04;1.317;1.349;1.385;1.102;11;1.34;
llama-3-8b-tp1;4096;512;4096;7;109;0.36;1.153;1.513;1.392;0.319;1.041;1.36;1.38;1.415;1.098;11;1.38;
llama-3-8b-tp1;4096;512;3584;6;115;0.321;1.231;1.552;1.433;0.282;1.107;1.389;1.438;1.399;1.149;11;1.35;
llama-3-8b-tp1;4096;512;4096;7;115;0.349;1.237;1.586;1.454;0.317;1.107;1.424;1.45;1.418;1.149;11;1.38;
llama-3-8b-tp1;8192;512;3072;5;51;0.313;1.125;1.438;1.291;0.239;0.951;1.19;1.287;1.314;1.025;9;1.4;
llama-3-8b-tp1;8192;512;3584;6;51;0.365;1.109;1.474;1.333;0.274;0.949;1.223;1.309;1.325;1.031;9;1.43;
llama-3-8b-tp1;8192;512;4096;7;51;0.381;1.117;1.498;1.348;0.311;0.95;1.261;1.313;1.355;1.038;9;1.44;
llama-3-8b-tp1;8192;512;4608;8;51;0.408;1.114;1.522;1.379;0.345;0.951;1.296;1.359;1.42;1.046;15;1.46;
llama-3-8b-tp1;8192;512;5120;9;51;0.439;1.114;1.553;1.394;0.381;0.949;1.33;1.38;1.445;1.037;15;1.5;
llama-3-8b-tp1;8192;512;5632;10;51;0.481;1.121;1.602;1.405;0.415;0.952;1.367;1.402;1.476;1.046;15;1.53;
llama-3-8b-tp1;8192;512;6144;11;51;0.497;1.104;1.601;1.434;0.452;0.952;1.404;1.442;1.482;1.076;15;1.49;
llama-3-8b-tp1;8192;512;6656;12;51;0.525;1.117;1.642;1.441;0.484;0.952;1.436;1.488;1.449;1.11;15;1.48;
llama-3-8b-tp1;8192;512;7168;13;51;0.562;1.121;1.683;1.458;0.524;0.951;1.475;1.518;1.462;1.103;9;1.53;
llama-3-8b-tp1;8192;512;7680;14;51;0.591;1.116;1.707;1.503;0.553;0.952;1.505;1.527;1.466;1.113;9;1.53;
llama-3-8b-tp1;8192;512;8192;15;51;0.607;1.121;1.728;1.521;0.585;0.949;1.534;1.582;1.477;1.131;9;1.53;
llama-3-8b-tp1;8192;512;3072;5;54;0.298;1.168;1.466;1.375;0.245;1.001;1.246;1.343;1.426;1.079;9;1.36;
llama-3-8b-tp1;8192;512;3584;6;54;0.331;1.177;1.508;1.376;0.281;1.001;1.282;1.365;1.434;1.082;9;1.39;
llama-3-8b-tp1;8192;512;4096;7;54;0.354;1.17;1.524;1.412;0.315;1.0;1.315;1.398;1.441;1.09;15;1.4;
llama-3-8b-tp1;8192;512;4608;8;54;0.405;1.166;1.571;1.434;0.352;1.0;1.352;1.432;1.48;1.095;11;1.43;
llama-3-8b-tp1;8192;512;5120;9;54;0.413;1.159;1.572;1.458;0.388;1.0;1.388;1.47;1.505;1.108;15;1.42;
llama-3-8b-tp1;8192;512;5632;10;54;0.442;1.153;1.595;1.477;0.42;1.0;1.42;1.506;1.54;1.14;9;1.4;
llama-3-8b-tp1;8192;512;6144;11;54;0.481;1.167;1.648;1.503;0.452;1.0;1.452;1.541;1.562;1.149;9;1.43;
llama-3-8b-tp1;8192;512;6656;12;54;0.505;1.175;1.68;1.511;0.49;1.001;1.491;1.566;1.561;1.103;9;1.52;
llama-3-8b-tp1;8192;512;7168;13;54;0.543;1.172;1.715;1.513;0.521;1.001;1.522;1.606;1.556;1.122;9;1.53;
llama-3-8b-tp1;8192;512;7680;14;54;0.576;1.173;1.749;1.548;0.561;1.001;1.562;1.613;1.553;1.171;9;1.49;
llama-3-8b-tp1;8192;512;8192;15;54;0.604;1.171;1.775;1.563;0.591;1.001;1.592;1.654;1.578;1.185;9;1.5;
llama-3-8b-tp1;8192;512;3584;6;57;0.317;1.262;1.579;1.469;0.282;1.186;1.468;1.475;1.422;1.25;9;1.26;
llama-3-8b-tp1;8192;512;4096;7;57;0.363;1.259;1.622;1.471;0.322;1.186;1.508;1.534;1.421;1.271;9;1.28;
llama-3-8b-tp1;8192;512;4608;8;57;0.39;1.258;1.648;1.491;0.395;1.184;1.579;1.518;1.488;1.272;9;1.3;
llama-3-8b-tp1;8192;512;5120;9;57;0.428;1.257;1.685;1.514;0.395;1.186;1.581;1.579;1.46;1.28;15;1.32;
llama-3-8b-tp1;8192;512;5632;10;57;0.465;1.26;1.725;1.544;0.424;1.186;1.61;1.604;1.515;1.297;9;1.33;
llama-3-8b-tp1;8192;512;6144;11;57;0.501;1.263;1.764;1.558;0.463;1.189;1.652;1.647;1.517;1.315;15;1.34;
llama-3-8b-tp1;8192;512;6656;12;57;0.529;1.263;1.792;1.588;0.489;1.189;1.678;1.647;1.54;1.329;9;1.35;
llama-3-8b-tp1;8192;512;7168;13;57;0.555;1.263;1.818;1.595;0.533;1.188;1.721;1.687;1.541;1.343;15;1.35;
llama-3-8b-tp1;8192;512;7680;14;57;0.587;1.256;1.843;1.623;0.564;1.188;1.752;1.711;1.57;1.357;15;1.36;
llama-3-8b-tp1;8192;512;8192;15;57;0.624;1.255;1.879;1.65;0.594;1.189;1.783;1.739;1.608;1.372;15;1.37;
llama-3-8b-tp1;12288;512;3072;5;34;0.301;1.189;1.49;1.379;0.237;1.086;1.323;1.352;1.368;1.096;11;1.36;
llama-3-8b-tp1;12288;512;3584;6;34;0.328;1.187;1.515;1.387;0.278;1.089;1.367;1.391;1.403;1.101;11;1.38;
llama-3-8b-tp1;12288;512;4096;7;34;0.386;1.19;1.576;1.406;0.311;1.086;1.397;1.418;1.379;1.105;11;1.43;
llama-3-8b-tp1;12288;512;4608;8;34;0.403;1.182;1.585;1.425;0.351;1.086;1.437;1.431;1.42;1.114;11;1.42;
llama-3-8b-tp1;12288;512;5120;9;34;0.444;1.184;1.628;1.421;0.389;1.085;1.474;1.476;1.408;1.13;11;1.44;
llama-3-8b-tp1;12288;512;5632;10;34;0.469;1.18;1.649;1.437;0.419;1.087;1.506;1.486;1.418;1.138;11;1.45;
llama-3-8b-tp1;12288;512;6144;11;34;0.503;1.182;1.685;1.468;0.457;1.088;1.545;1.514;1.432;1.151;11;1.46;
llama-3-8b-tp1;12288;512;6656;12;34;0.55;1.184;1.734;1.475;0.489;1.085;1.574;1.578;1.417;1.162;11;1.49;
llama-3-8b-tp1;12288;512;7168;13;34;0.569;1.18;1.749;1.502;0.527;1.087;1.614;1.58;1.473;1.16;9;1.51;
llama-3-8b-tp1;12288;512;7680;14;34;0.606;1.18;1.786;1.515;0.563;1.085;1.648;1.626;1.46;1.18;9;1.51;
llama-3-8b-tp1;12288;512;8192;15;34;0.645;1.184;1.829;1.524;0.594;1.088;1.682;1.648;1.486;1.18;9;1.55;
llama-3-8b-tp1;12288;512;8704;16;34;0.67;1.182;1.852;1.537;0.628;1.085;1.713;1.669;1.506;1.185;9;1.56;
llama-3-8b-tp1;12288;512;9216;17;34;0.696;1.179;1.875;1.56;0.659;1.085;1.744;1.687;1.538;1.221;9;1.54;
llama-3-8b-tp1;12288;512;9728;18;34;0.716;1.174;1.89;1.545;0.704;1.087;1.791;1.719;1.609;1.228;9;1.54;
llama-3-8b-tp1;12288;512;10240;19;34;0.747;1.18;1.927;1.593;0.739;1.087;1.826;1.736;1.627;1.249;9;1.54;
llama-3-8b-tp1;12288;512;10752;20;34;0.777;1.178;1.955;1.595;0.768;1.087;1.855;1.77;1.712;1.263;9;1.55;
llama-3-8b-tp1;12288;512;11264;21;34;0.815;1.181;1.996;1.604;0.806;1.088;1.894;1.776;1.726;1.309;9;1.52;
llama-3-8b-tp1;12288;512;11776;22;34;0.815;1.175;1.99;1.632;0.839;1.087;1.926;1.809;1.78;1.333;9;1.49;
llama-3-8b-tp1;12288;512;12288;23;34;0.864;1.177;2.041;1.648;0.878;1.088;1.966;1.822;1.838;1.359;9;1.5;
llama-3-8b-tp1;12288;512;3584;6;36;0.338;1.21;1.548;1.421;0.28;1.105;1.385;1.434;1.418;1.146;11;1.35;
llama-3-8b-tp1;12288;512;4096;7;36;0.371;1.21;1.581;1.439;0.318;1.105;1.423;1.468;1.426;1.149;11;1.38;
llama-3-8b-tp1;12288;512;4608;8;36;0.412;1.21;1.622;1.461;0.353;1.105;1.458;1.509;1.44;1.159;11;1.4;
llama-3-8b-tp1;12288;512;5120;9;36;0.437;1.205;1.642;1.486;0.386;1.107;1.493;1.535;1.439;1.169;11;1.4;
llama-3-8b-tp1;12288;512;5632;10;36;0.495;1.202;1.697;1.498;0.424;1.105;1.529;1.578;1.484;1.176;11;1.44;
llama-3-8b-tp1;12288;512;6144;11;36;0.53;1.206;1.736;1.513;0.457;1.105;1.562;1.605;1.51;1.2;9;1.45;
llama-3-8b-tp1;12288;512;6656;12;36;0.56;1.203;1.763;1.54;0.496;1.105;1.601;1.637;1.521;1.208;9;1.46;
llama-3-8b-tp1;12288;512;7168;13;36;0.575;1.204;1.779;1.557;0.528;1.106;1.634;1.634;1.515;1.202;9;1.48;
llama-3-8b-tp1;12288;512;7680;14;36;0.615;1.209;1.824;1.59;0.559;1.105;1.664;1.677;1.518;1.229;9;1.48;
llama-3-8b-tp1;12288;512;8192;15;36;0.647;1.205;1.852;1.599;0.594;1.106;1.7;1.69;1.548;1.265;9;1.46;
llama-3-8b-tp1;12288;512;8704;16;36;0.667;1.207;1.874;1.622;0.632;1.106;1.738;1.715;1.565;1.269;9;1.48;
llama-3-8b-tp1;12288;512;9216;17;36;0.715;1.206;1.921;1.638;0.662;1.105;1.767;1.774;1.626;1.286;9;1.49;
llama-3-8b-tp1;12288;512;9728;18;36;0.72;1.204;1.924;1.657;0.699;1.103;1.802;1.792;1.645;1.29;9;1.49;
llama-3-8b-tp1;12288;512;10240;19;36;0.761;1.202;1.963;1.69;0.735;1.105;1.84;1.82;1.722;1.332;9;1.47;
llama-3-8b-tp1;12288;512;10752;20;36;0.792;1.206;1.998;1.697;0.766;1.104;1.87;1.852;1.721;1.379;9;1.45;
llama-3-8b-tp1;12288;512;11264;21;36;0.786;1.21;1.996;1.723;0.8;1.104;1.904;1.877;1.763;1.386;9;1.44;
llama-3-8b-tp1;12288;512;11776;22;36;0.845;1.204;2.049;1.733;0.832;1.106;1.938;1.909;1.812;1.43;9;1.43;
llama-3-8b-tp1;12288;512;12288;23;36;0.863;1.201;2.064;1.758;0.873;1.105;1.978;1.93;1.855;1.455;9;1.42;
llama-3-8b-tp1;12288;512;3584;6;38;0.336;1.249;1.585;1.509;0.28;1.126;1.406;1.531;1.451;1.19;11;1.33;
llama-3-8b-tp1;12288;512;4096;7;38;0.385;1.257;1.642;1.527;0.315;1.124;1.439;1.564;1.454;1.192;11;1.38;
llama-3-8b-tp1;12288;512;4608;8;38;0.424;1.249;1.673;1.55;0.352;1.126;1.478;1.589;1.502;1.203;11;1.39;
llama-3-8b-tp1;12288;512;5120;9;38;0.464;1.251;1.715;1.568;0.389;1.126;1.515;1.629;1.503;1.226;11;1.4;
llama-3-8b-tp1;12288;512;5632;10;38;0.489;1.25;1.739;1.589;0.422;1.124;1.546;1.653;1.522;1.251;9;1.39;
llama-3-8b-tp1;12288;512;6144;11;38;0.538;1.252;1.79;1.602;0.459;1.126;1.585;1.674;1.577;1.258;9;1.42;
llama-3-8b-tp1;12288;512;6656;12;38;0.582;1.246;1.828;1.642;0.49;1.126;1.616;1.72;1.549;1.238;9;1.48;
llama-3-8b-tp1;12288;512;7168;13;38;0.587;1.247;1.834;1.632;0.53;1.126;1.656;1.701;1.563;1.256;9;1.46;
llama-3-8b-tp1;12288;512;7680;14;38;0.624;1.25;1.874;1.664;0.563;1.126;1.689;1.74;1.566;1.266;9;1.48;
llama-3-8b-tp1;12288;512;8192;15;38;0.639;1.249;1.888;1.717;0.6;1.125;1.725;1.769;1.597;1.296;9;1.46;
llama-3-8b-tp1;12288;512;8704;16;38;0.668;1.25;1.918;1.703;0.632;1.124;1.756;1.818;1.621;1.323;9;1.45;
llama-3-8b-tp1;12288;512;9216;17;38;0.712;1.254;1.966;1.706;0.668;1.127;1.795;1.815;1.669;1.346;9;1.46;
llama-3-8b-tp1;12288;512;9728;18;38;0.742;1.251;1.993;1.712;0.704;1.125;1.829;1.862;1.69;1.374;9;1.45;
llama-3-8b-tp1;12288;512;10240;19;38;0.756;1.252;2.008;1.74;0.731;1.125;1.856;1.899;1.734;1.423;9;1.41;
llama-3-8b-tp1;12288;512;10752;20;38;0.782;1.251;2.033;1.759;0.766;1.125;1.891;1.931;1.749;1.454;15;1.4;
llama-3-8b-tp1;12288;512;11264;21;38;0.811;1.252;2.063;1.778;0.807;1.127;1.934;1.924;1.789;1.477;9;1.4;
llama-3-8b-tp1;12288;512;11776;22;38;0.848;1.252;2.1;1.793;0.828;1.124;1.952;2.007;1.844;1.493;15;1.41;
llama-3-8b-tp1;12288;512;12288;23;38;0.871;1.245;2.116;1.814;0.871;1.128;1.999;1.982;1.883;1.543;15;1.37;
llama-3-8b-tp1;16384;512;3072;5;25;0.287;1.124;1.411;1.308;0.247;0.932;1.179;1.877;1.257;1.146;15;1.23;
llama-3-8b-tp1;16384;512;3584;6;25;0.328;1.118;1.446;1.352;0.279;0.932;1.211;1.95;1.267;1.155;11;1.25;
llama-3-8b-tp1;16384;512;4096;7;25;0.362;1.105;1.467;1.373;0.32;0.932;1.252;2.002;1.294;1.171;15;1.25;
llama-3-8b-tp1;16384;512;4608;8;25;0.411;1.121;1.532;1.383;0.359;0.932;1.291;2.066;1.31;1.18;15;1.3;
llama-3-8b-tp1;16384;512;5120;9;25;0.44;1.125;1.565;1.422;0.393;0.933;1.326;2.118;1.334;1.193;15;1.31;
llama-3-8b-tp1;16384;512;5632;10;25;0.463;1.122;1.585;1.439;0.423;0.933;1.356;2.18;1.373;1.201;15;1.32;
llama-3-8b-tp1;16384;512;6144;11;25;0.505;1.108;1.613;1.452;0.459;0.932;1.391;2.239;1.38;1.21;15;1.33;
llama-3-8b-tp1;16384;512;6656;12;25;0.541;1.122;1.663;1.499;0.49;0.933;1.423;2.286;1.413;1.214;15;1.37;
llama-3-8b-tp1;16384;512;7168;13;25;0.559;1.113;1.672;1.539;0.53;0.932;1.462;2.244;1.445;1.224;15;1.37;
llama-3-8b-tp1;16384;512;7680;14;25;0.598;1.108;1.706;1.535;0.562;0.932;1.494;2.271;1.447;1.246;15;1.37;
llama-3-8b-tp1;16384;512;8192;15;25;0.618;1.115;1.733;1.587;0.592;0.932;1.524;2.283;1.476;1.263;15;1.37;
llama-3-8b-tp1;16384;512;8704;16;25;0.651;1.127;1.778;1.59;0.626;0.933;1.559;2.307;1.517;1.288;15;1.38;
llama-3-8b-tp1;16384;512;9216;17;25;0.67;1.112;1.782;1.606;0.658;0.933;1.591;2.341;1.59;1.305;15;1.37;
llama-3-8b-tp1;16384;512;9728;18;25;0.706;1.118;1.824;1.658;0.695;0.934;1.629;2.35;1.69;1.355;15;1.35;
llama-3-8b-tp1;16384;512;10240;19;25;0.747;1.108;1.855;1.686;0.723;0.932;1.655;2.377;1.69;1.364;15;1.36;
llama-3-8b-tp1;16384;512;10752;20;25;0.755;1.118;1.873;1.696;0.765;0.933;1.698;2.392;1.751;1.386;11;1.35;
llama-3-8b-tp1;16384;512;11264;21;25;0.802;1.126;1.928;1.734;0.801;0.933;1.734;2.407;1.806;1.431;15;1.35;
llama-3-8b-tp1;16384;512;11776;22;25;0.828;1.134;1.962;1.766;0.831;0.933;1.764;2.437;1.863;1.418;11;1.38;
llama-3-8b-tp1;16384;512;12288;23;25;0.855;1.114;1.969;1.783;0.866;0.933;1.799;2.384;1.913;1.48;15;1.33;
llama-3-8b-tp1;16384;512;12800;24;25;0.877;1.138;2.015;1.818;0.897;0.932;1.829;2.427;1.948;1.455;11;1.38;
llama-3-8b-tp1;16384;512;13312;25;25;0.912;1.12;2.032;1.846;0.932;0.932;1.864;2.429;2.018;1.5;11;1.35;
llama-3-8b-tp1;16384;512;13824;26;25;0.949;1.131;2.08;1.869;0.97;0.933;1.903;2.481;2.062;1.551;11;1.34;
llama-3-8b-tp1;16384;512;14336;27;25;0.972;1.119;2.091;1.895;1.003;0.932;1.935;2.511;2.099;1.588;11;1.32;
llama-3-8b-tp1;16384;512;14848;28;25;1.004;1.127;2.131;1.935;1.037;0.933;1.97;2.554;2.147;1.605;11;1.33;
llama-3-8b-tp1;16384;512;15360;29;25;1.041;1.13;2.171;1.957;1.073;0.932;2.005;2.595;2.192;1.638;11;1.33;
llama-3-8b-tp1;16384;512;15872;30;25;1.07;1.133;2.203;1.994;1.104;0.933;2.037;2.631;2.199;1.696;11;1.3;
llama-3-8b-tp1;16384;512;16384;31;25;1.096;1.117;2.213;2.018;1.136;0.934;2.07;2.68;2.26;1.674;11;1.32;
llama-3-8b-tp1;16384;512;3072;5;26;0.305;1.166;1.471;1.35;0.243;0.967;1.21;1.908;1.295;1.163;15;1.26;
llama-3-8b-tp1;16384;512;3584;6;26;0.338;1.174;1.512;1.356;0.283;0.967;1.25;1.969;1.31;1.175;15;1.29;
llama-3-8b-tp1;16384;512;4096;7;26;0.372;1.171;1.543;1.386;0.319;0.967;1.286;2.033;1.335;1.187;15;1.3;
llama-3-8b-tp1;16384;512;4608;8;26;0.407;1.171;1.578;1.389;0.355;0.967;1.322;2.093;1.355;1.2;15;1.32;
llama-3-8b-tp1;16384;512;5120;9;26;0.445;1.179;1.624;1.416;0.391;0.967;1.358;2.157;1.386;1.205;15;1.35;
llama-3-8b-tp1;16384;512;5632;10;26;0.473;1.179;1.652;1.447;0.425;0.968;1.393;2.209;1.398;1.213;15;1.36;
llama-3-8b-tp1;16384;512;6144;11;26;0.502;1.175;1.677;1.458;0.461;0.968;1.429;2.275;1.439;1.22;15;1.37;
llama-3-8b-tp1;16384;512;6656;12;26;0.539;1.172;1.711;1.482;0.496;0.968;1.464;2.255;1.453;1.241;15;1.38;
llama-3-8b-tp1;16384;512;7168;13;26;0.582;1.172;1.754;1.508;0.53;0.967;1.497;2.269;1.474;1.259;15;1.39;
llama-3-8b-tp1;16384;512;7680;14;26;0.602;1.179;1.781;1.548;0.566;0.967;1.533;2.304;1.522;1.283;15;1.39;
llama-3-8b-tp1;16384;512;8192;15;26;0.626;1.159;1.785;1.571;0.596;0.967;1.563;2.273;1.534;1.284;15;1.39;
llama-3-8b-tp1;16384;512;8704;16;26;0.653;1.179;1.832;1.604;0.631;0.968;1.599;2.339;1.551;1.308;15;1.4;
llama-3-8b-tp1;16384;512;9216;17;26;0.681;1.175;1.856;1.633;0.661;0.968;1.629;2.364;1.637;1.347;15;1.38;
llama-3-8b-tp1;16384;512;9728;18;26;0.709;1.173;1.882;1.653;0.697;0.968;1.665;2.348;1.656;1.362;15;1.38;
llama-3-8b-tp1;16384;512;10240;19;26;0.731;1.188;1.919;1.689;0.733;0.968;1.701;2.415;1.737;1.378;11;1.39;
llama-3-8b-tp1;16384;512;10752;20;26;0.782;1.185;1.967;1.721;0.763;0.968;1.731;2.406;1.771;1.379;11;1.43;
llama-3-8b-tp1;16384;512;11264;21;26;0.795;1.168;1.963;1.739;0.8;0.968;1.768;2.394;1.822;1.412;11;1.39;
llama-3-8b-tp1;16384;512;11776;22;26;0.819;1.193;2.012;1.76;0.841;0.967;1.808;2.461;1.873;1.472;11;1.37;
llama-3-8b-tp1;16384;512;12288;23;26;0.851;1.177;2.028;1.793;0.871;0.968;1.839;2.415;1.909;1.482;11;1.37;
llama-3-8b-tp1;16384;512;12800;24;26;0.883;1.176;2.059;1.826;0.901;0.967;1.868;2.441;1.967;1.524;11;1.35;
llama-3-8b-tp1;16384;512;13312;25;26;0.918;1.199;2.117;1.847;0.939;0.967;1.906;2.475;2.038;1.554;11;1.36;
llama-3-8b-tp1;16384;512;13824;26;26;0.95;1.207;2.157;1.882;0.97;0.967;1.937;2.519;2.062;1.546;11;1.4;
llama-3-8b-tp1;16384;512;14336;27;26;0.978;1.185;2.163;1.907;1.006;0.967;1.973;2.558;2.12;1.574;11;1.37;
llama-3-8b-tp1;16384;512;14848;28;26;1.008;1.189;2.197;1.933;1.033;0.967;2.0;2.607;2.158;1.631;11;1.35;
llama-3-8b-tp1;16384;512;15360;29;26;1.037;1.171;2.208;1.964;1.068;0.968;2.036;2.639;2.186;1.656;11;1.33;
llama-3-8b-tp1;16384;512;15872;30;26;1.066;1.176;2.242;1.984;1.105;0.968;2.073;2.685;2.229;1.683;11;1.33;
llama-3-8b-tp1;16384;512;16384;31;26;1.1;1.182;2.282;2.031;1.134;0.967;2.101;2.725;2.267;1.723;11;1.32;
llama-3-8b-tp1;16384;512;4608;8;28;0.369;1.4;1.769;1.542;0.356;1.332;1.688;2.234;1.484;1.316;15;1.34;
llama-3-8b-tp1;16384;512;5120;9;28;0.4;1.392;1.792;1.558;0.393;1.333;1.726;2.187;1.501;1.33;15;1.35;
llama-3-8b-tp1;16384;512;5632;10;28;0.439;1.391;1.83;1.574;0.422;1.334;1.756;2.192;1.52;1.338;11;1.37;
llama-3-8b-tp1;16384;512;6144;11;28;0.482;1.391;1.873;1.608;0.453;1.333;1.786;2.251;1.534;1.345;15;1.39;
llama-3-8b-tp1;16384;512;6656;12;28;0.516;1.391;1.907;1.61;0.487;1.33;1.817;2.335;1.577;1.357;15;1.41;
llama-3-8b-tp1;16384;512;7168;13;28;0.546;1.373;1.919;1.635;0.531;1.331;1.862;2.326;1.586;1.368;11;1.4;
llama-3-8b-tp1;16384;512;7680;14;28;0.575;1.398;1.973;1.664;0.566;1.332;1.898;2.359;1.622;1.387;11;1.42;
llama-3-8b-tp1;16384;512;8192;15;28;0.627;1.382;2.009;1.675;0.598;1.334;1.932;2.379;1.656;1.402;11;1.43;
llama-3-8b-tp1;16384;512;8704;16;28;0.65;1.384;2.034;1.688;0.632;1.33;1.962;2.395;1.701;1.41;15;1.44;
llama-3-8b-tp1;16384;512;9216;17;28;0.684;1.389;2.073;1.704;0.669;1.333;2.002;2.412;1.707;1.44;15;1.44;
llama-3-8b-tp1;16384;512;9728;18;28;0.706;1.392;2.098;1.75;0.703;1.334;2.037;2.431;1.714;1.47;11;1.43;
llama-3-8b-tp1;16384;512;10240;19;28;0.742;1.393;2.135;1.756;0.733;1.334;2.067;2.483;1.759;1.472;15;1.45;
llama-3-8b-tp1;16384;512;10752;20;28;0.768;1.4;2.168;1.798;0.765;1.334;2.099;2.494;1.78;1.517;11;1.43;
llama-3-8b-tp1;16384;512;11264;21;28;0.794;1.404;2.198;1.81;0.803;1.333;2.136;2.527;1.813;1.529;15;1.44;
llama-3-8b-tp1;16384;512;11776;22;28;0.833;1.4;2.233;1.838;0.833;1.334;2.167;2.441;1.875;1.569;15;1.42;
llama-3-8b-tp1;16384;512;12288;23;28;0.867;1.385;2.252;1.854;0.878;1.334;2.212;2.485;1.922;1.599;11;1.41;
llama-3-8b-tp1;16384;512;12800;24;28;0.896;1.382;2.278;1.874;0.9;1.334;2.234;2.537;1.998;1.585;11;1.44;
llama-3-8b-tp1;16384;512;13312;25;28;0.926;1.405;2.331;1.902;0.936;1.335;2.271;2.55;2.045;1.643;15;1.42;
llama-3-8b-tp1;16384;512;13824;26;28;0.954;1.389;2.343;1.912;0.972;1.333;2.305;2.593;2.116;1.659;11;1.41;
llama-3-8b-tp1;16384;512;14336;27;28;0.984;1.401;2.385;1.939;0.999;1.335;2.334;2.633;2.144;1.675;11;1.42;
llama-3-8b-tp1;16384;512;14848;28;28;1.015;1.389;2.404;1.972;1.04;1.332;2.372;2.672;2.189;1.719;15;1.4;
llama-3-8b-tp1;16384;512;15360;29;28;1.048;1.397;2.445;2.005;1.075;1.336;2.411;2.696;2.243;1.748;9;1.4;
llama-3-8b-tp1;16384;512;15872;30;28;1.071;1.387;2.458;2.033;1.104;1.334;2.438;2.735;2.27;1.765;9;1.39;
llama-3-8b-tp1;16384;512;16384;31;28;1.112;1.376;2.488;2.053;1.147;1.332;2.479;2.767;2.301;1.78;9;1.4;
llama-3-8b-tp1;20480;512;3072;5;20;0.261;1.023;1.284;1.242;0.245;0.957;1.202;1.943;1.173;1.177;9;1.09;
llama-3-8b-tp1;20480;512;3584;6;20;0.294;1.028;1.322;1.261;0.278;0.956;1.234;1.974;1.21;1.22;9;1.08;
llama-3-8b-tp1;20480;512;4096;7;20;0.329;1.01;1.339;1.284;0.314;0.958;1.272;2.017;1.245;1.225;9;1.09;
llama-3-8b-tp1;20480;512;4608;8;20;0.36;1.016;1.376;1.301;0.353;0.957;1.31;2.049;1.271;1.24;9;1.11;
llama-3-8b-tp1;20480;512;5120;9;20;0.392;1.022;1.414;1.31;0.387;0.957;1.344;2.091;1.292;1.269;9;1.11;
llama-3-8b-tp1;20480;512;5632;10;20;0.428;1.015;1.443;1.335;0.422;0.958;1.38;2.13;1.313;1.262;9;1.14;
llama-3-8b-tp1;20480;512;6144;11;20;0.464;1.014;1.478;1.356;0.459;0.958;1.417;2.165;1.333;1.297;9;1.14;
llama-3-8b-tp1;20480;512;6656;12;20;0.494;1.021;1.515;1.385;0.494;0.956;1.45;2.197;1.352;1.349;9;1.12;
llama-3-8b-tp1;20480;512;7168;13;20;0.523;1.015;1.538;1.405;0.524;0.957;1.481;2.242;1.371;1.381;15;1.11;
llama-3-8b-tp1;20480;512;7680;14;20;0.568;1.02;1.588;1.433;0.556;0.958;1.514;2.274;1.403;1.382;15;1.15;
llama-3-8b-tp1;20480;512;8192;15;20;0.595;1.015;1.61;1.455;0.597;0.957;1.554;2.308;1.426;1.404;15;1.15;
llama-3-8b-tp1;20480;512;8704;16;20;0.633;1.018;1.651;1.478;0.63;0.957;1.587;2.338;1.437;1.437;15;1.15;
llama-3-8b-tp1;20480;512;9216;17;20;0.667;1.018;1.685;1.493;0.664;0.957;1.621;2.372;1.476;1.452;15;1.16;
llama-3-8b-tp1;20480;512;9728;18;20;0.699;1.018;1.717;1.521;0.695;0.957;1.652;2.412;1.499;1.483;15;1.16;
llama-3-8b-tp1;20480;512;10240;19;20;0.724;1.02;1.744;1.553;0.732;0.957;1.689;2.44;1.505;1.542;15;1.13;
llama-3-8b-tp1;20480;512;10752;20;20;0.761;1.015;1.776;1.576;0.764;0.958;1.722;2.488;1.532;1.577;15;1.13;
llama-3-8b-tp1;20480;512;11264;21;20;0.797;1.018;1.815;1.601;0.799;0.958;1.757;2.516;1.566;1.64;15;1.11;
llama-3-8b-tp1;20480;512;11776;22;20;0.823;1.019;1.842;1.622;0.832;0.957;1.789;2.547;1.575;1.646;15;1.12;
llama-3-8b-tp1;20480;512;12288;23;20;0.854;1.009;1.863;1.666;0.869;0.958;1.827;2.603;1.609;1.664;15;1.12;
llama-3-8b-tp1;20480;512;12800;24;20;0.886;1.024;1.91;1.691;0.902;0.958;1.86;2.628;1.648;1.693;15;1.13;
llama-3-8b-tp1;20480;512;13312;25;20;0.923;1.023;1.946;1.688;0.938;0.957;1.895;2.675;1.667;1.719;15;1.13;
llama-3-8b-tp1;20480;512;13824;26;20;0.956;1.014;1.97;1.705;0.97;0.958;1.928;2.712;1.7;1.748;15;1.13;
llama-3-8b-tp1;20480;512;14336;27;20;0.994;1.025;2.019;1.733;1.008;0.958;1.966;2.753;1.74;1.772;15;1.14;
llama-3-8b-tp1;20480;512;14848;28;20;1.014;1.019;2.033;1.788;1.05;0.958;2.008;2.784;1.788;1.848;15;1.1;
llama-3-8b-tp1;20480;512;15360;29;20;1.05;1.029;2.079;1.808;1.078;0.958;2.036;2.821;1.822;1.86;15;1.12;
llama-3-8b-tp1;20480;512;15872;30;20;1.08;1.045;2.125;1.837;1.109;0.957;2.066;2.866;1.873;1.875;15;1.13;
llama-3-8b-tp1;20480;512;16384;31;20;1.106;1.063;2.169;1.863;1.143;0.957;2.1;2.645;1.921;1.896;15;1.14;
llama-3-8b-tp1;20480;512;16896;32;20;1.137;1.064;2.201;1.881;1.185;0.958;2.143;2.647;1.977;1.922;15;1.15;
llama-3-8b-tp1;20480;512;17408;33;20;1.178;1.02;2.198;1.887;1.216;0.957;2.173;2.657;2.014;1.957;15;1.12;
llama-3-8b-tp1;20480;512;17920;34;20;1.205;1.021;2.226;1.917;1.247;0.958;2.205;2.675;2.055;1.982;15;1.12;
llama-3-8b-tp1;20480;512;18432;35;20;1.227;1.064;2.291;1.969;1.282;0.958;2.24;2.674;2.112;2.024;15;1.13;
llama-3-8b-tp1;20480;512;18944;36;20;1.267;1.023;2.29;1.977;1.322;0.958;2.28;2.677;2.153;2.093;15;1.09;
llama-3-8b-tp1;20480;512;19456;37;20;1.296;1.054;2.35;2.023;1.346;0.958;2.304;2.696;2.192;2.08;15;1.13;
llama-3-8b-tp1;20480;512;19968;38;20;1.33;1.054;2.384;2.027;1.389;0.957;2.346;2.711;2.26;2.12;15;1.12;
llama-3-8b-tp1;20480;512;20480;39;20;1.37;1.063;2.433;2.049;1.421;0.957;2.378;2.717;2.32;2.157;15;1.13;
llama-3-8b-tp1;20480;512;3072;5;21;0.271;1.071;1.342;1.282;0.239;0.998;1.237;1.984;1.176;1.218;9;1.1;
llama-3-8b-tp1;20480;512;3584;6;21;0.299;1.061;1.36;1.307;0.284;0.998;1.282;2.019;1.21;1.217;9;1.12;
llama-3-8b-tp1;20480;512;4096;7;21;0.334;1.061;1.395;1.336;0.317;0.997;1.314;2.066;1.268;1.222;9;1.14;
llama-3-8b-tp1;20480;512;4608;8;21;0.363;1.063;1.426;1.346;0.359;0.998;1.357;2.094;1.313;1.274;9;1.12;
llama-3-8b-tp1;20480;512;5120;9;21;0.398;1.056;1.454;1.361;0.386;0.998;1.384;2.139;1.353;1.286;9;1.13;
llama-3-8b-tp1;20480;512;5632;10;21;0.43;1.059;1.489;1.379;0.417;0.998;1.415;2.174;1.38;1.306;9;1.14;
llama-3-8b-tp1;20480;512;6144;11;21;0.46;1.061;1.521;1.395;0.458;0.998;1.456;2.208;1.394;1.334;15;1.14;
llama-3-8b-tp1;20480;512;6656;12;21;0.493;1.062;1.555;1.427;0.494;0.998;1.492;2.237;1.411;1.375;15;1.13;
llama-3-8b-tp1;20480;512;7168;13;21;0.526;1.058;1.584;1.455;0.524;0.998;1.522;2.276;1.434;1.392;15;1.14;
llama-3-8b-tp1;20480;512;7680;14;21;0.559;1.059;1.618;1.486;0.559;0.998;1.557;2.308;1.456;1.426;15;1.13;
llama-3-8b-tp1;20480;512;8192;15;21;0.6;1.06;1.66;1.506;0.596;0.998;1.594;2.346;1.474;1.442;15;1.15;
llama-3-8b-tp1;20480;512;8704;16;21;0.628;1.056;1.684;1.532;0.623;0.998;1.621;2.386;1.496;1.474;15;1.14;
llama-3-8b-tp1;20480;512;9216;17;21;0.664;1.063;1.727;1.563;0.66;0.997;1.657;2.419;1.522;1.5;15;1.15;
llama-3-8b-tp1;20480;512;9728;18;21;0.692;1.062;1.754;1.571;0.697;0.997;1.694;2.455;1.557;1.536;15;1.14;
llama-3-8b-tp1;20480;512;10240;19;21;0.725;1.06;1.785;1.604;0.737;0.998;1.735;2.493;1.565;1.561;15;1.14;
llama-3-8b-tp1;20480;512;10752;20;21;0.758;1.062;1.82;1.624;0.769;0.999;1.768;2.519;1.584;1.605;15;1.13;
llama-3-8b-tp1;20480;512;11264;21;21;0.784;1.062;1.846;1.644;0.81;0.998;1.808;2.557;1.615;1.654;15;1.12;
llama-3-8b-tp1;20480;512;11776;22;21;0.826;1.058;1.884;1.661;0.833;0.998;1.831;2.605;1.645;1.68;15;1.12;
llama-3-8b-tp1;20480;512;12288;23;21;0.873;1.064;1.937;1.671;0.87;0.998;1.868;2.634;1.669;1.71;15;1.13;
llama-3-8b-tp1;20480;512;12800;24;21;0.889;1.061;1.95;1.709;0.902;0.998;1.9;2.681;1.694;1.742;15;1.12;
llama-3-8b-tp1;20480;512;13312;25;21;0.928;1.062;1.99;1.725;0.938;0.998;1.936;2.701;1.712;1.783;15;1.12;
llama-3-8b-tp1;20480;512;13824;26;21;0.954;1.061;2.015;1.773;0.972;0.998;1.97;2.75;1.748;1.787;15;1.13;
llama-3-8b-tp1;20480;512;14336;27;21;0.986;1.059;2.045;1.782;1.01;0.998;2.008;2.797;1.802;1.819;15;1.12;
llama-3-8b-tp1;20480;512;14848;28;21;1.022;1.062;2.084;1.8;1.044;0.998;2.042;2.829;1.847;1.842;15;1.13;
llama-3-8b-tp1;20480;512;15360;29;21;1.041;1.067;2.108;1.863;1.072;0.998;2.07;2.879;1.881;1.876;15;1.12;
llama-3-8b-tp1;20480;512;15872;30;21;1.078;1.105;2.183;1.879;1.105;0.998;2.103;2.917;1.917;1.909;15;1.14;
llama-3-8b-tp1;20480;512;16384;31;21;1.123;1.059;2.182;1.855;1.145;0.998;2.143;2.681;1.934;1.943;15;1.12;
llama-3-8b-tp1;20480;512;16896;32;21;1.152;1.062;2.214;1.906;1.18;0.998;2.178;2.704;1.966;1.975;15;1.12;
llama-3-8b-tp1;20480;512;17408;33;21;1.183;1.1;2.283;1.94;1.204;0.999;2.203;2.71;2.023;2.009;15;1.14;
llama-3-8b-tp1;20480;512;17920;34;21;1.216;1.105;2.321;1.958;1.25;0.999;2.249;2.7;2.061;2.044;15;1.14;
llama-3-8b-tp1;20480;512;18432;35;21;1.246;1.096;2.342;1.981;1.284;0.999;2.283;2.713;2.101;2.072;15;1.13;
llama-3-8b-tp1;20480;512;18944;36;21;1.275;1.114;2.389;2.026;1.313;0.998;2.311;2.739;2.177;2.126;15;1.12;
llama-3-8b-tp1;20480;512;19456;37;21;1.308;1.119;2.427;2.028;1.35;0.999;2.349;2.733;2.193;2.154;15;1.13;
llama-3-8b-tp1;20480;512;19968;38;21;1.338;1.082;2.42;2.045;1.379;0.999;2.378;2.757;2.288;2.182;15;1.11;
llama-3-8b-tp1;20480;512;20480;39;21;1.375;1.092;2.467;2.071;1.422;0.999;2.421;2.756;2.281;2.204;15;1.12;
llama-3-8b-tp1;20480;512;3584;6;23;0.313;1.248;1.561;1.512;0.289;1.081;1.37;2.091;1.446;1.352;15;1.15;
llama-3-8b-tp1;20480;512;4096;7;23;0.35;1.239;1.589;1.558;0.321;1.082;1.403;2.114;1.461;1.364;15;1.16;
llama-3-8b-tp1;20480;512;4608;8;23;0.39;1.276;1.666;1.552;0.355;1.082;1.437;2.147;1.465;1.375;15;1.21;
llama-3-8b-tp1;20480;512;5120;9;23;0.428;1.248;1.676;1.578;0.392;1.081;1.473;2.178;1.489;1.387;15;1.21;
llama-3-8b-tp1;20480;512;5632;10;23;0.45;1.233;1.683;1.62;0.428;1.082;1.51;2.214;1.514;1.403;15;1.2;
llama-3-8b-tp1;20480;512;6144;11;23;0.492;1.19;1.682;1.708;0.459;1.081;1.54;2.258;1.541;1.419;15;1.19;
llama-3-8b-tp1;20480;512;6656;12;23;0.522;1.244;1.766;1.671;0.496;1.081;1.577;2.294;1.555;1.422;15;1.24;
llama-3-8b-tp1;20480;512;7168;13;23;0.559;1.26;1.819;1.674;0.532;1.081;1.613;2.325;1.586;1.433;15;1.27;
llama-3-8b-tp1;20480;512;7680;14;23;0.59;1.186;1.776;1.796;0.564;1.082;1.646;2.363;1.597;1.438;15;1.24;
llama-3-8b-tp1;20480;512;8192;15;23;0.628;1.275;1.903;1.736;0.601;1.081;1.682;2.405;1.631;1.449;15;1.31;
llama-3-8b-tp1;20480;512;8704;16;23;0.665;1.208;1.873;1.824;0.632;1.082;1.714;2.447;1.692;1.467;15;1.28;
llama-3-8b-tp1;20480;512;9216;17;23;0.691;1.258;1.949;1.804;0.667;1.082;1.749;2.474;1.708;1.486;15;1.31;
llama-3-8b-tp1;20480;512;9728;18;23;0.712;1.269;1.981;1.811;0.699;1.081;1.78;2.516;1.757;1.508;11;1.31;
llama-3-8b-tp1;20480;512;10240;19;23;0.736;1.265;2.001;1.838;0.731;1.081;1.812;2.551;1.805;1.52;15;1.32;
llama-3-8b-tp1;20480;512;10752;20;23;0.762;1.263;2.025;1.884;0.765;1.081;1.846;2.594;1.85;1.535;15;1.32;
llama-3-8b-tp1;20480;512;11264;21;23;0.793;1.266;2.059;1.913;0.801;1.081;1.882;2.63;1.888;1.555;15;1.32;
llama-3-8b-tp1;20480;512;11776;22;23;0.834;1.183;2.017;2.033;0.835;1.081;1.916;2.66;1.965;1.579;11;1.28;
llama-3-8b-tp1;20480;512;12288;23;23;0.868;1.262;2.13;1.98;0.872;1.081;1.953;2.702;2.005;1.612;15;1.32;
llama-3-8b-tp1;20480;512;12800;24;23;0.89;1.274;2.164;2.016;0.903;1.082;1.985;2.737;2.044;1.739;15;1.24;
llama-3-8b-tp1;20480;512;13312;25;23;0.918;1.181;2.099;1.989;0.936;1.081;2.017;2.788;2.117;1.642;11;1.28;
llama-3-8b-tp1;20480;512;13824;26;23;0.947;1.206;2.153;2.18;0.974;1.08;2.054;2.814;2.162;1.698;11;1.27;
llama-3-8b-tp1;20480;512;14336;27;23;0.982;1.25;2.232;2.103;1.0;1.081;2.081;2.914;2.215;1.716;11;1.3;
llama-3-8b-tp1;20480;512;14848;28;23;1.017;1.183;2.2;2.218;1.033;1.081;2.114;2.93;2.264;1.744;11;1.26;
llama-3-8b-tp1;20480;512;15360;29;23;1.045;1.231;2.276;2.208;1.069;1.081;2.15;2.938;2.306;1.771;11;1.29;
llama-3-8b-tp1;20480;512;15872;30;23;1.068;1.248;2.316;2.215;1.103;1.081;2.184;2.965;2.373;1.849;11;1.25;
llama-3-8b-tp1;20480;512;16384;31;23;1.099;1.211;2.31;2.28;1.134;1.081;2.215;2.749;2.397;1.828;11;1.26;
llama-3-8b-tp1;20480;512;16896;32;23;1.132;1.23;2.362;2.354;1.17;1.081;2.251;2.77;2.464;1.833;11;1.29;
llama-3-8b-tp1;20480;512;17408;33;23;1.168;1.236;2.404;2.322;1.214;1.081;2.295;2.785;2.511;1.874;11;1.28;
llama-3-8b-tp1;20480;512;17920;34;23;1.199;1.194;2.393;2.416;1.24;1.081;2.321;2.798;2.541;1.9;11;1.26;
llama-3-8b-tp1;20480;512;18432;35;23;1.233;1.242;2.475;2.38;1.278;1.081;2.359;2.792;2.566;1.953;11;1.27;
llama-3-8b-tp1;20480;512;18944;36;23;1.257;1.233;2.49;2.46;1.309;1.081;2.39;2.824;2.628;1.957;11;1.27;
llama-3-8b-tp1;20480;512;19456;37;23;1.29;1.254;2.544;2.43;1.341;1.083;2.424;2.821;2.651;2.002;11;1.27;
llama-3-8b-tp1;20480;512;19968;38;23;1.318;1.214;2.532;2.531;1.372;1.082;2.454;2.839;2.708;2.025;11;1.25;
llama-3-8b-tp1;20480;512;20480;39;23;1.356;1.253;2.609;2.471;1.413;1.082;2.495;2.843;2.737;2.047;11;1.27;

llama-3-8b-tp1;4096;1024;2048;1;103;0.286;1.137;1.423;1.382;0.256;0.967;1.223;1.358;1.43;1.066;11;1.33;
llama-3-8b-tp1;4096;1024;3072;2;103;0.397;1.13;1.527;1.448;0.344;0.966;1.31;1.47;1.5;1.153;11;1.32;
llama-3-8b-tp1;4096;1024;4096;3;103;0.503;1.141;1.644;1.534;0.454;0.966;1.42;1.628;1.476;1.17;9;1.41;
llama-3-8b-tp1;4096;1024;3072;2;109;0.402;1.211;1.613;1.503;0.347;1.046;1.393;1.571;1.503;1.209;11;1.33;
llama-3-8b-tp1;4096;1024;4096;3;109;0.502;1.21;1.712;1.585;0.459;1.047;1.506;1.69;1.525;1.226;9;1.4;
llama-3-8b-tp1;4096;1024;3072;2;115;0.393;1.272;1.665;1.583;0.347;1.113;1.46;1.654;1.533;1.259;9;1.32;
llama-3-8b-tp1;4096;1024;4096;3;115;0.5;1.263;1.763;1.666;0.458;1.113;1.571;1.764;1.594;1.29;9;1.37;
llama-3-8b-tp1;8192;1024;3072;2;51;0.402;1.165;1.567;1.448;0.343;0.951;1.294;1.927;1.375;1.2;9;1.31;
llama-3-8b-tp1;8192;1024;4096;3;51;0.518;1.152;1.67;1.525;0.453;0.951;1.404;2.002;1.438;1.27;9;1.31;
llama-3-8b-tp1;8192;1024;5120;4;51;0.626;1.175;1.801;1.61;0.559;0.951;1.51;2.143;1.527;1.339;9;1.35;
llama-3-8b-tp1;8192;1024;6144;5;51;0.707;1.159;1.866;1.706;0.674;0.951;1.625;2.189;1.657;1.422;9;1.31;
llama-3-8b-tp1;8192;1024;7168;6;51;0.79;1.181;1.971;1.756;0.789;0.951;1.74;2.318;1.764;1.502;15;1.31;
llama-3-8b-tp1;8192;1024;8192;7;51;0.91;1.173;2.083;1.849;0.899;0.952;1.851;2.407;1.853;1.602;15;1.3;
llama-3-8b-tp1;8192;1024;3072;2;54;0.396;1.203;1.599;1.512;0.34;1.003;1.343;2.009;1.417;1.257;9;1.27;
llama-3-8b-tp1;8192;1024;4096;3;54;0.519;1.209;1.728;1.597;0.455;1.002;1.457;2.119;1.496;1.328;9;1.3;
llama-3-8b-tp1;8192;1024;5120;4;54;0.613;1.208;1.821;1.704;0.562;1.003;1.565;2.216;1.588;1.398;9;1.3;
llama-3-8b-tp1;8192;1024;6144;5;54;0.708;1.202;1.91;1.783;0.672;1.003;1.675;2.331;1.715;1.456;15;1.31;
llama-3-8b-tp1;8192;1024;7168;6;54;0.809;1.207;2.016;1.89;0.785;1.003;1.788;2.413;1.831;1.538;11;1.31;
llama-3-8b-tp1;8192;1024;8192;7;54;0.92;1.206;2.126;1.991;0.896;1.003;1.899;2.5;1.914;1.65;9;1.29;
llama-3-8b-tp1;8192;1024;3072;2;57;0.396;1.275;1.671;1.571;0.34;1.189;1.529;2.14;1.473;1.309;9;1.28;
llama-3-8b-tp1;8192;1024;4096;3;57;0.501;1.276;1.777;1.668;0.455;1.188;1.643;2.205;1.56;1.387;9;1.28;
llama-3-8b-tp1;8192;1024;5120;4;57;0.608;1.286;1.894;1.774;0.563;1.188;1.751;2.326;1.664;1.447;11;1.31;
llama-3-8b-tp1;8192;1024;6144;5;57;0.718;1.279;1.997;1.857;0.673;1.189;1.862;2.412;1.786;1.51;11;1.32;
llama-3-8b-tp1;8192;1024;7168;6;57;0.818;1.279;2.097;1.978;0.787;1.189;1.976;2.492;1.87;1.609;15;1.3;
llama-3-8b-tp1;8192;1024;8192;7;57;0.926;1.281;2.207;2.07;0.896;1.189;2.085;2.588;1.979;1.677;15;1.32;
llama-3-8b-tp1;12288;1024;3072;2;34;0.383;1.18;1.563;1.474;0.335;1.091;1.426;2.095;1.363;1.272;15;1.23;
llama-3-8b-tp1;12288;1024;4096;3;34;0.477;1.184;1.661;1.555;0.45;1.091;1.541;2.101;1.438;1.342;15;1.24;
llama-3-8b-tp1;12288;1024;5120;4;34;0.609;1.187;1.796;1.633;0.559;1.089;1.648;2.213;1.542;1.396;15;1.29;
llama-3-8b-tp1;12288;1024;6144;5;34;0.698;1.18;1.878;1.703;0.672;1.09;1.762;2.312;1.636;1.474;15;1.27;
llama-3-8b-tp1;12288;1024;7168;6;34;0.839;1.189;2.028;1.787;0.79;1.089;1.879;2.383;1.76;1.562;15;1.3;
llama-3-8b-tp1;12288;1024;8192;7;34;0.894;1.183;2.077;1.89;0.9;1.09;1.99;2.463;1.92;1.641;11;1.27;
llama-3-8b-tp1;12288;1024;9216;8;34;1.007;1.184;2.191;1.974;1.007;1.088;2.095;2.575;2.078;1.705;9;1.29;
llama-3-8b-tp1;12288;1024;10240;9;34;1.103;1.191;2.294;2.06;1.117;1.091;2.208;2.761;2.212;1.769;9;1.3;
llama-3-8b-tp1;12288;1024;11264;10;34;1.198;1.185;2.383;2.132;1.234;1.09;2.324;2.716;2.365;1.857;9;1.28;
llama-3-8b-tp1;12288;1024;12288;11;34;1.313;1.207;2.52;2.209;1.346;1.092;2.438;2.767;2.522;1.942;9;1.3;
llama-3-8b-tp1;12288;1024;3072;2;36;0.379;1.216;1.595;1.541;0.336;1.109;1.445;2.146;1.421;1.305;15;1.22;
llama-3-8b-tp1;12288;1024;4096;3;36;0.507;1.223;1.73;1.634;0.447;1.11;1.557;2.214;1.508;1.384;15;1.25;
llama-3-8b-tp1;12288;1024;5120;4;36;0.608;1.214;1.822;1.734;0.562;1.109;1.671;2.289;1.582;1.439;15;1.27;
llama-3-8b-tp1;12288;1024;6144;5;36;0.709;1.209;1.918;1.839;0.674;1.109;1.783;2.364;1.746;1.506;15;1.27;
llama-3-8b-tp1;12288;1024;7168;6;36;0.819;1.219;2.038;1.922;0.791;1.108;1.899;2.454;1.846;1.583;15;1.29;
llama-3-8b-tp1;12288;1024;8192;7;36;0.904;1.211;2.115;1.975;0.897;1.108;2.005;2.576;1.952;1.664;11;1.27;
llama-3-8b-tp1;12288;1024;9216;8;36;0.996;1.235;2.231;2.104;1.006;1.108;2.114;2.694;2.093;1.77;11;1.26;
llama-3-8b-tp1;12288;1024;10240;9;36;1.106;1.274;2.38;2.168;1.115;1.108;2.223;2.817;2.235;1.871;9;1.27;
llama-3-8b-tp1;12288;1024;11264;10;36;1.211;1.266;2.477;2.251;1.227;1.11;2.337;2.894;2.394;1.943;9;1.27;
llama-3-8b-tp1;12288;1024;12288;11;36;1.317;1.232;2.549;2.315;1.345;1.111;2.456;3.015;2.553;2.019;9;1.26;
llama-3-8b-tp1;12288;1024;3072;2;38;0.397;1.261;1.658;1.605;0.342;1.127;1.469;2.205;1.462;1.355;15;1.22;
llama-3-8b-tp1;12288;1024;4096;3;38;0.507;1.256;1.763;1.695;0.454;1.128;1.582;2.276;1.566;1.416;15;1.25;
llama-3-8b-tp1;12288;1024;5120;4;38;0.637;1.266;1.903;1.787;0.561;1.128;1.689;2.359;1.663;1.475;11;1.29;
llama-3-8b-tp1;12288;1024;6144;5;38;0.739;1.262;2.001;1.884;0.678;1.129;1.807;2.435;1.826;1.538;15;1.3;
llama-3-8b-tp1;12288;1024;7168;6;38;0.832;1.265;2.097;1.981;0.782;1.128;1.91;2.657;1.933;1.609;11;1.3;
llama-3-8b-tp1;12288;1024;8192;7;38;0.924;1.274;2.198;2.105;0.894;1.128;2.022;2.73;2.019;1.723;11;1.28;
llama-3-8b-tp1;12288;1024;9216;8;38;1.017;1.298;2.315;2.193;1.01;1.128;2.138;2.757;2.141;1.817;11;1.27;
llama-3-8b-tp1;12288;1024;10240;9;38;1.115;1.317;2.432;2.255;1.123;1.127;2.25;2.876;2.287;1.91;11;1.27;
llama-3-8b-tp1;12288;1024;11264;10;38;1.22;1.321;2.541;2.344;1.226;1.129;2.355;2.981;2.433;1.983;9;1.28;
llama-3-8b-tp1;12288;1024;12288;11;38;1.331;1.269;2.6;2.411;1.339;1.133;2.472;3.077;2.588;2.06;9;1.26;
llama-3-8b-tp1;16384;1024;3072;2;25;0.402;1.133;1.535;1.376;0.347;0.932;1.279;2.074;1.336;1.285;9;1.19;
llama-3-8b-tp1;16384;1024;4096;3;25;0.487;1.136;1.623;1.445;0.457;0.934;1.391;2.26;1.462;1.334;15;1.22;
llama-3-8b-tp1;16384;1024;5120;4;25;0.593;1.125;1.718;1.568;0.566;0.935;1.501;2.163;1.573;1.429;15;1.2;
llama-3-8b-tp1;16384;1024;6144;5;25;0.699;1.117;1.816;1.674;0.674;0.934;1.608;2.439;1.688;1.502;15;1.21;
llama-3-8b-tp1;16384;1024;7168;6;25;0.805;1.113;1.918;1.773;0.788;0.934;1.722;2.426;1.762;1.632;15;1.18;
llama-3-8b-tp1;16384;1024;8192;7;25;0.896;1.114;2.01;1.852;0.909;0.934;1.843;2.639;1.906;1.716;15;1.17;
llama-3-8b-tp1;16384;1024;9216;8;25;1.009;1.124;2.133;1.965;1.015;0.933;1.948;2.726;2.036;1.799;15;1.19;
llama-3-8b-tp1;16384;1024;10240;9;25;1.101;1.12;2.221;2.074;1.122;0.934;2.056;2.755;2.178;1.898;15;1.17;
llama-3-8b-tp1;16384;1024;11264;10;25;1.205;1.14;2.345;2.174;1.226;0.934;2.16;2.805;2.329;1.977;15;1.19;
llama-3-8b-tp1;16384;1024;12288;11;25;1.317;1.153;2.47;2.239;1.347;0.934;2.281;2.9;2.481;2.091;9;1.18;
llama-3-8b-tp1;16384;1024;13312;12;25;1.412;1.146;2.558;2.341;1.457;0.935;2.392;3.011;2.622;2.165;9;1.18;
llama-3-8b-tp1;16384;1024;14336;13;25;1.519;1.193;2.712;2.431;1.568;0.935;2.503;3.126;2.756;2.253;9;1.2;
llama-3-8b-tp1;16384;1024;15360;14;25;1.621;1.132;2.753;2.514;1.674;0.936;2.61;3.231;2.889;2.366;9;1.16;
llama-3-8b-tp1;16384;1024;16384;15;25;1.725;1.176;2.901;2.623;1.791;0.935;2.726;3.377;3.041;2.505;9;1.16;
llama-3-8b-tp1;16384;1024;3072;2;26;0.378;1.162;1.54;1.483;0.337;0.967;1.304;2.154;1.417;1.333;15;1.16;
llama-3-8b-tp1;16384;1024;4096;3;26;0.491;1.191;1.682;1.547;0.455;0.967;1.422;2.262;1.517;1.384;15;1.22;
llama-3-8b-tp1;16384;1024;5120;4;26;0.605;1.193;1.798;1.618;0.564;0.968;1.532;2.195;1.583;1.468;15;1.22;
llama-3-8b-tp1;16384;1024;6144;5;26;0.703;1.186;1.889;1.729;0.676;0.967;1.643;2.515;1.713;1.569;15;1.2;
llama-3-8b-tp1;16384;1024;7168;6;26;0.839;1.19;2.029;1.828;0.798;0.968;1.766;2.655;1.752;1.683;15;1.21;
llama-3-8b-tp1;16384;1024;8192;7;26;0.91;1.176;2.086;1.917;0.902;0.968;1.87;2.695;1.936;1.776;15;1.17;
llama-3-8b-tp1;16384;1024;9216;8;26;1.004;1.179;2.183;2.001;1.02;0.967;1.987;2.753;2.074;1.82;15;1.2;
llama-3-8b-tp1;16384;1024;10240;9;26;1.116;1.196;2.312;2.09;1.12;0.968;2.088;2.794;2.208;1.948;15;1.19;
llama-3-8b-tp1;16384;1024;11264;10;26;1.209;1.192;2.401;2.19;1.233;0.968;2.201;2.84;2.346;2.003;15;1.2;
llama-3-8b-tp1;16384;1024;12288;11;26;1.321;1.171;2.492;2.285;1.344;0.969;2.313;2.954;2.505;2.13;9;1.17;
llama-3-8b-tp1;16384;1024;13312;12;26;1.412;1.181;2.593;2.363;1.462;0.969;2.431;3.038;2.648;2.203;9;1.18;
llama-3-8b-tp1;16384;1024;14336;13;26;1.523;1.202;2.725;2.468;1.568;0.969;2.537;3.151;2.784;2.279;9;1.2;
llama-3-8b-tp1;16384;1024;15360;14;26;1.618;1.217;2.835;2.547;1.673;0.969;2.642;3.278;2.908;2.391;9;1.19;
llama-3-8b-tp1;16384;1024;16384;15;26;1.728;1.187;2.915;2.641;1.793;0.97;2.763;3.397;3.065;2.521;9;1.16;
llama-3-8b-tp1;16384;1024;4096;3;28;0.447;1.4;1.847;1.689;0.449;1.333;1.782;2.239;1.662;1.571;11;1.18;
llama-3-8b-tp1;16384;1024;5120;4;28;0.573;1.401;1.974;1.731;0.568;1.333;1.901;2.426;1.715;1.592;15;1.24;
llama-3-8b-tp1;16384;1024;6144;5;28;0.677;1.389;2.066;1.847;0.676;1.336;2.012;2.678;1.814;1.667;15;1.24;
llama-3-8b-tp1;16384;1024;7168;6;28;0.793;1.408;2.201;1.916;0.793;1.333;2.126;2.718;1.901;1.743;15;1.26;
llama-3-8b-tp1;16384;1024;8192;7;28;0.905;1.43;2.335;1.998;0.905;1.336;2.241;2.755;2.052;1.814;15;1.29;
llama-3-8b-tp1;16384;1024;9216;8;28;0.998;1.437;2.435;2.079;1.018;1.336;2.354;2.855;2.191;1.893;15;1.29;
llama-3-8b-tp1;16384;1024;10240;9;28;1.105;1.421;2.526;2.152;1.122;1.336;2.458;3.005;2.344;1.966;15;1.28;
llama-3-8b-tp1;16384;1024;11264;10;28;1.207;1.397;2.604;2.228;1.232;1.335;2.567;3.04;2.514;2.047;15;1.27;
llama-3-8b-tp1;16384;1024;12288;11;28;1.314;1.411;2.725;2.312;1.351;1.334;2.685;3.093;2.64;2.124;15;1.28;
llama-3-8b-tp1;16384;1024;13312;12;28;1.418;1.401;2.819;2.422;1.459;1.332;2.791;3.207;2.785;2.2;15;1.28;
llama-3-8b-tp1;16384;1024;14336;13;28;1.519;1.409;2.928;2.469;1.571;1.333;2.904;3.315;2.931;2.263;9;1.29;
llama-3-8b-tp1;16384;1024;15360;14;28;1.622;1.395;3.017;2.566;1.682;1.336;3.018;3.381;3.084;2.342;15;1.29;
llama-3-8b-tp1;16384;1024;16384;15;28;1.732;1.408;3.14;2.669;1.795;1.335;3.13;3.465;3.24;2.423;9;1.3;
llama-3-8b-tp1;20480;1024;3072;2;20;0.366;1.031;1.397;1.372;0.34;0.958;1.298;2.105;1.263;1.296;9;1.08;
llama-3-8b-tp1;20480;1024;4096;3;20;0.472;1.025;1.497;1.45;0.447;0.957;1.404;2.265;1.383;1.374;9;1.09;
llama-3-8b-tp1;20480;1024;5120;4;20;0.568;1.018;1.586;1.543;0.562;0.958;1.52;2.402;1.501;1.45;15;1.09;
llama-3-8b-tp1;20480;1024;6144;5;20;0.68;1.029;1.709;1.615;0.674;0.958;1.632;2.542;1.606;1.533;15;1.11;
llama-3-8b-tp1;20480;1024;7168;6;20;0.788;1.035;1.823;1.723;0.784;0.958;1.742;2.683;1.725;1.601;15;1.14;
llama-3-8b-tp1;20480;1024;8192;7;20;0.877;1.018;1.895;1.804;0.9;0.958;1.858;2.835;1.841;1.732;15;1.09;
llama-3-8b-tp1;20480;1024;9216;8;20;0.989;1.016;2.005;1.9;1.007;0.959;1.966;2.801;1.974;1.848;9;1.08;
llama-3-8b-tp1;20480;1024;10240;9;20;1.096;1.023;2.119;1.989;1.115;0.959;2.074;2.916;2.071;1.9;9;1.12;
llama-3-8b-tp1;20480;1024;11264;10;20;1.203;1.014;2.217;2.088;1.228;0.96;2.188;3.001;2.163;1.988;9;1.12;
llama-3-8b-tp1;20480;1024;12288;11;20;1.31;1.028;2.338;2.174;1.343;0.957;2.3;3.12;2.288;2.068;9;1.13;
llama-3-8b-tp1;20480;1024;13312;12;20;1.416;1.033;2.449;2.264;1.453;0.961;2.414;3.284;2.388;2.195;15;1.12;
llama-3-8b-tp1;20480;1024;14336;13;20;1.519;1.033;2.552;2.359;1.569;0.961;2.53;3.324;2.52;2.28;9;1.12;
llama-3-8b-tp1;20480;1024;15360;14;20;1.616;1.038;2.654;2.432;1.687;0.959;2.646;3.368;2.664;2.385;9;1.11;
llama-3-8b-tp1;20480;1024;16384;15;20;1.73;1.029;2.759;2.54;1.793;0.96;2.753;3.399;2.801;2.498;9;1.1;
llama-3-8b-tp1;20480;1024;17408;16;20;1.836;1.022;2.858;2.627;1.905;0.961;2.866;3.433;2.948;2.585;9;1.11;
llama-3-8b-tp1;20480;1024;18432;17;20;1.944;1.024;2.968;2.722;2.019;0.96;2.979;3.469;3.08;2.695;9;1.1;
llama-3-8b-tp1;20480;1024;19456;18;20;2.042;1.032;3.074;2.834;2.134;0.958;3.092;3.508;3.233;2.814;9;1.09;
llama-3-8b-tp1;20480;1024;20480;19;20;2.153;1.024;3.177;2.919;2.245;0.958;3.203;3.552;3.371;2.937;9;1.08;
llama-3-8b-tp1;20480;1024;3072;2;21;0.367;1.061;1.428;1.407;0.342;0.997;1.339;2.163;1.306;1.351;9;1.06;
llama-3-8b-tp1;20480;1024;4096;3;21;0.465;1.073;1.538;1.5;0.455;0.997;1.452;2.309;1.45;1.433;15;1.07;
llama-3-8b-tp1;20480;1024;5120;4;21;0.561;1.068;1.629;1.583;0.567;0.997;1.564;2.458;1.558;1.54;15;1.06;
llama-3-8b-tp1;20480;1024;6144;5;21;0.672;1.069;1.741;1.686;0.677;0.997;1.674;2.597;1.671;1.611;15;1.08;
llama-3-8b-tp1;20480;1024;7168;6;21;0.775;1.071;1.846;1.769;0.796;0.997;1.793;2.747;1.795;1.715;15;1.08;
llama-3-8b-tp1;20480;1024;8192;7;21;0.885;1.075;1.96;1.852;0.904;0.996;1.9;2.887;1.9;1.787;15;1.1;
llama-3-8b-tp1;20480;1024;9216;8;21;0.987;1.074;2.061;1.943;1.006;0.997;2.003;2.805;2.019;1.878;9;1.1;
llama-3-8b-tp1;20480;1024;10240;9;21;1.094;1.071;2.165;2.048;1.128;0.998;2.126;2.926;2.132;1.958;15;1.11;
llama-3-8b-tp1;20480;1024;11264;10;21;1.202;1.086;2.288;2.132;1.237;0.997;2.234;3.047;2.234;2.048;15;1.12;
llama-3-8b-tp1;20480;1024;12288;11;21;1.312;1.07;2.382;2.224;1.342;0.998;2.34;3.163;2.354;2.123;9;1.12;
llama-3-8b-tp1;20480;1024;13312;12;21;1.408;1.072;2.48;2.324;1.457;0.998;2.455;3.328;2.452;2.237;9;1.11;
llama-3-8b-tp1;20480;1024;14336;13;21;1.527;1.076;2.603;2.418;1.57;0.998;2.568;3.368;2.594;2.341;9;1.11;
llama-3-8b-tp1;20480;1024;15360;14;21;1.632;1.068;2.7;2.488;1.685;0.999;2.684;3.404;2.68;2.462;9;1.1;
llama-3-8b-tp1;20480;1024;16384;15;21;1.728;1.081;2.809;2.591;1.794;0.998;2.792;3.434;2.786;2.571;9;1.09;
llama-3-8b-tp1;20480;1024;17408;16;21;1.837;1.093;2.93;2.681;1.907;0.997;2.904;3.479;2.914;2.655;9;1.1;
llama-3-8b-tp1;20480;1024;18432;17;21;1.942;1.071;3.013;2.801;2.024;0.996;3.02;3.526;3.062;2.767;9;1.09;
llama-3-8b-tp1;20480;1024;19456;18;21;2.057;1.071;3.128;2.891;2.13;0.997;3.127;3.555;3.208;2.864;9;1.09;
llama-3-8b-tp1;20480;1024;20480;19;21;2.157;1.077;3.234;2.987;2.248;0.997;3.245;3.594;3.361;2.982;9;1.08;
llama-3-8b-tp1;20480;1024;3072;2;23;0.376;1.243;1.619;1.585;0.35;1.081;1.431;2.314;1.522;1.421;15;1.14;
llama-3-8b-tp1;20480;1024;4096;3;23;0.497;1.237;1.734;1.694;0.463;1.081;1.544;2.451;1.586;1.493;15;1.16;
llama-3-8b-tp1;20480;1024;5120;4;23;0.609;1.252;1.861;1.76;0.571;1.081;1.652;2.603;1.731;1.534;15;1.21;
llama-3-8b-tp1;20480;1024;6144;5;23;0.712;1.198;1.91;1.946;0.692;1.08;1.772;2.782;1.853;1.644;15;1.16;
llama-3-8b-tp1;20480;1024;7168;6;23;0.805;1.245;2.05;2.01;0.798;1.081;1.879;2.774;1.966;1.72;15;1.19;
llama-3-8b-tp1;20480;1024;8192;7;23;0.909;1.269;2.178;2.12;0.908;1.081;1.989;2.858;2.049;1.854;15;1.17;
llama-3-8b-tp1;20480;1024;9216;8;23;1.009;1.201;2.21;2.238;1.018;1.08;2.098;2.963;2.194;1.967;15;1.12;
llama-3-8b-tp1;20480;1024;10240;9;23;1.113;1.279;2.392;2.289;1.127;1.08;2.207;3.247;2.367;2.064;15;1.16;
llama-3-8b-tp1;20480;1024;11264;10;23;1.219;1.273;2.492;2.346;1.24;1.08;2.32;3.353;2.497;2.167;9;1.15;
llama-3-8b-tp1;20480;1024;12288;11;23;1.309;1.26;2.569;2.542;1.348;1.08;2.428;3.37;2.618;2.247;9;1.14;
llama-3-8b-tp1;20480;1024;13312;12;23;1.424;1.249;2.673;2.63;1.456;1.081;2.537;3.408;2.74;2.339;9;1.14;
llama-3-8b-tp1;20480;1024;14336;13;23;1.521;1.228;2.749;2.74;1.565;1.08;2.645;3.449;2.9;2.424;9;1.13;
llama-3-8b-tp1;20480;1024;15360;14;23;1.634;1.233;2.867;2.833;1.683;1.08;2.763;3.48;3.046;2.515;9;1.14;
llama-3-8b-tp1;20480;1024;16384;15;23;1.734;1.202;2.936;2.93;1.794;1.081;2.875;3.598;3.181;2.582;9;1.14;
llama-3-8b-tp1;20480;1024;17408;16;23;1.837;1.282;3.119;2.938;1.908;1.08;2.988;3.787;3.32;2.721;9;1.15;
llama-3-8b-tp1;20480;1024;18432;17;23;1.943;1.215;3.158;3.141;2.016;1.081;3.097;3.901;3.451;2.833;9;1.11;
llama-3-8b-tp1;20480;1024;19456;18;23;2.051;1.22;3.271;3.228;2.13;1.081;3.211;4.017;3.582;2.943;9;1.11;
llama-3-8b-tp1;20480;1024;20480;19;23;2.153;1.271;3.424;3.353;2.241;1.081;3.322;4.125;3.742;3.034;15;1.13;

llama-3-8b-tp1;4096;2048;4096;1;103;0.775;1.14;1.915;1.788;0.712;0.967;1.679;2.237;1.706;1.481;15;1.29;
llama-3-8b-tp1;4096;2048;2048;0;109;0.328;1.208;1.536;1.511;0.295;1.046;1.341;1.993;1.436;1.224;11;1.25;
llama-3-8b-tp1;4096;2048;4096;1;109;0.766;1.215;1.981;1.856;0.716;1.047;1.763;2.335;1.776;1.527;15;1.3;
llama-3-8b-tp1;4096;2048;2048;0;115;0.325;1.29;1.615;1.546;0.298;1.113;1.411;2.102;1.467;1.291;15;1.25;
llama-3-8b-tp1;4096;2048;4096;1;115;0.783;1.291;2.074;1.903;0.712;1.113;1.825;2.463;1.847;1.568;15;1.32;
llama-3-8b-tp1;8192;2048;2048;0;51;0.337;1.138;1.475;1.456;0.292;0.951;1.243;1.919;1.349;1.189;15;1.24;
llama-3-8b-tp1;8192;2048;4096;1;51;0.77;1.178;1.948;1.789;0.713;0.951;1.664;2.314;1.704;1.509;15;1.29;
llama-3-8b-tp1;8192;2048;6144;2;51;1.149;1.177;2.326;2.157;1.083;0.952;2.035;2.731;2.084;1.842;11;1.26;
llama-3-8b-tp1;8192;2048;8192;3;51;1.481;1.23;2.711;2.509;1.478;0.952;2.43;3.004;2.622;2.174;9;1.25;
llama-3-8b-tp1;8192;2048;4096;1;54;0.778;1.215;1.993;1.858;0.717;1.003;1.72;2.402;1.795;1.539;15;1.29;
llama-3-8b-tp1;8192;2048;6144;2;54;1.176;1.21;2.386;2.221;1.08;1.003;2.083;2.794;2.159;1.855;9;1.29;
llama-3-8b-tp1;8192;2048;8192;3;54;1.484;1.251;2.735;2.576;1.483;1.004;2.487;3.074;2.677;2.163;9;1.26;
llama-3-8b-tp1;8192;2048;4096;1;57;0.777;1.288;2.065;1.911;0.712;1.191;1.903;2.506;1.82;1.603;15;1.29;
llama-3-8b-tp1;8192;2048;6144;2;57;1.161;1.284;2.445;2.286;1.083;1.191;2.274;2.899;2.252;1.929;9;1.27;
llama-3-8b-tp1;8192;2048;8192;3;57;1.508;1.285;2.793;2.662;1.471;1.194;2.665;3.151;2.689;2.261;9;1.24;
llama-3-8b-tp1;12288;2048;2048;0;34;0.304;1.185;1.489;1.46;0.29;1.092;1.382;2.025;1.356;1.273;9;1.17;
llama-3-8b-tp1;12288;2048;4096;1;34;0.756;1.187;1.943;1.819;0.704;1.091;1.795;2.455;1.731;1.592;15;1.22;
llama-3-8b-tp1;12288;2048;6144;2;34;1.15;1.191;2.341;2.198;1.082;1.092;2.174;2.789;2.122;1.928;9;1.21;
llama-3-8b-tp1;12288;2048;8192;3;34;1.485;1.186;2.671;2.573;1.47;1.098;2.568;3.196;2.608;2.241;9;1.19;
llama-3-8b-tp1;12288;2048;10240;4;34;1.805;1.195;3.0;2.981;1.843;1.092;2.935;3.543;3.099;2.563;9;1.17;
llama-3-8b-tp1;12288;2048;12288;5;34;2.16;1.194;3.354;3.366;2.237;1.094;3.331;3.927;3.627;2.89;9;1.16;
llama-3-8b-tp1;12288;2048;4096;1;36;0.781;1.213;1.994;1.872;0.715;1.11;1.825;2.534;1.764;1.635;15;1.22;
llama-3-8b-tp1;12288;2048;6144;2;36;1.131;1.227;2.358;2.245;1.088;1.113;2.201;2.921;2.174;1.954;9;1.21;
llama-3-8b-tp1;12288;2048;8192;3;36;1.489;1.225;2.714;2.622;1.473;1.118;2.591;3.285;2.664;2.27;9;1.2;
llama-3-8b-tp1;12288;2048;10240;4;36;1.813;1.224;3.037;2.996;1.848;1.115;2.963;3.625;3.142;2.601;9;1.17;
llama-3-8b-tp1;12288;2048;12288;5;36;2.167;1.281;3.448;3.411;2.231;1.114;3.345;3.985;3.662;2.946;15;1.17;
llama-3-8b-tp1;12288;2048;4096;1;38;0.773;1.269;2.042;1.944;0.713;1.13;1.843;2.613;1.881;1.668;15;1.22;
llama-3-8b-tp1;12288;2048;6144;2;38;1.14;1.271;2.411;2.335;1.086;1.13;2.216;3.001;2.274;1.984;9;1.22;
llama-3-8b-tp1;12288;2048;8192;3;38;1.487;1.27;2.757;2.671;1.478;1.136;2.614;3.357;2.701;2.313;9;1.19;
llama-3-8b-tp1;12288;2048;10240;4;38;1.816;1.282;3.098;3.063;1.853;1.13;2.983;3.694;3.202;2.636;9;1.18;
llama-3-8b-tp1;12288;2048;12288;5;38;2.176;1.292;3.468;3.464;2.232;1.135;3.367;4.035;3.69;2.989;15;1.16;
llama-3-8b-tp1;16384;2048;2048;0;25;0.289;1.145;1.434;1.419;0.293;0.933;1.226;1.991;1.368;1.289;15;1.11;
llama-3-8b-tp1;16384;2048;4096;1;25;0.74;1.15;1.89;1.773;0.709;0.934;1.643;2.603;1.754;1.588;15;1.19;
llama-3-8b-tp1;16384;2048;6144;2;25;1.117;1.145;2.262;2.187;1.087;0.934;2.021;2.991;2.152;1.937;15;1.17;
llama-3-8b-tp1;16384;2048;8192;3;25;1.486;1.158;2.644;2.502;1.471;0.935;2.406;3.306;2.611;2.416;9;1.09;
llama-3-8b-tp1;16384;2048;10240;4;25;1.801;1.178;2.979;2.849;1.853;0.934;2.787;3.786;3.095;2.805;9;1.06;
llama-3-8b-tp1;16384;2048;12288;5;25;2.163;1.178;3.341;3.219;2.24;0.934;3.174;4.052;3.607;3.076;9;1.09;
llama-3-8b-tp1;16384;2048;14336;6;25;2.524;1.181;3.705;3.595;2.622;0.935;3.557;4.355;4.073;3.433;9;1.08;
llama-3-8b-tp1;16384;2048;16384;7;25;2.905;1.167;4.072;3.987;3.012;0.935;3.947;4.667;4.605;3.82;15;1.07;
llama-3-8b-tp1;16384;2048;4096;1;26;0.759;1.193;1.952;1.844;0.707;0.967;1.674;2.657;1.797;1.608;15;1.21;
llama-3-8b-tp1;16384;2048;6144;2;26;1.113;1.189;2.302;2.24;1.087;0.968;2.055;3.051;2.183;1.972;15;1.17;
llama-3-8b-tp1;16384;2048;8192;3;26;1.48;1.208;2.688;2.587;1.474;0.969;2.443;3.332;2.623;2.439;9;1.1;
llama-3-8b-tp1;16384;2048;10240;4;26;1.793;1.213;3.006;2.939;1.852;0.969;2.821;3.864;3.138;2.844;9;1.06;
llama-3-8b-tp1;16384;2048;12288;5;26;2.169;1.188;3.357;3.288;2.233;0.97;3.203;4.109;3.642;3.202;9;1.05;
llama-3-8b-tp1;16384;2048;14336;6;26;2.548;1.214;3.762;3.643;2.621;0.97;3.591;4.389;4.126;3.47;15;1.08;
llama-3-8b-tp1;16384;2048;16384;7;26;2.903;1.22;4.123;4.011;3.011;0.97;3.981;4.683;4.62;3.877;15;1.06;
llama-3-8b-tp1;16384;2048;4096;1;28;0.722;1.407;2.129;2.03;0.705;1.335;2.04;2.742;1.859;1.798;15;1.18;
llama-3-8b-tp1;16384;2048;6144;2;28;1.123;1.41;2.533;2.387;1.085;1.336;2.421;3.088;2.276;2.125;15;1.19;
llama-3-8b-tp1;16384;2048;8192;3;28;1.498;1.423;2.921;2.744;1.471;1.337;2.808;3.466;2.668;2.463;9;1.19;
llama-3-8b-tp1;16384;2048;10240;4;28;1.82;1.401;3.221;3.067;1.858;1.336;3.194;3.924;3.18;2.776;9;1.16;
llama-3-8b-tp1;16384;2048;12288;5;28;2.175;1.428;3.603;3.438;2.249;1.336;3.585;4.187;3.697;3.116;9;1.16;
llama-3-8b-tp1;16384;2048;14336;6;28;2.55;1.418;3.968;3.817;2.62;1.338;3.958;4.5;4.173;3.448;15;1.15;
llama-3-8b-tp1;16384;2048;16384;7;28;2.906;1.431;4.337;4.18;3.002;1.339;4.341;4.776;4.67;3.778;15;1.15;
llama-3-8b-tp1;20480;2048;2048;0;20;0.284;1.022;1.306;1.339;0.291;0.958;1.249;2.074;1.231;1.267;9;1.03;
llama-3-8b-tp1;20480;2048;4096;1;20;0.759;1.032;1.791;1.702;0.711;0.959;1.67;2.617;1.589;1.661;15;1.08;
llama-3-8b-tp1;20480;2048;6144;2;20;1.126;1.023;2.149;2.077;1.085;0.961;2.046;3.127;2.059;2.021;9;1.06;
llama-3-8b-tp1;20480;2048;8192;3;20;1.467;1.03;2.497;2.431;1.477;0.962;2.439;3.492;2.551;2.374;15;1.05;
llama-3-8b-tp1;20480;2048;10240;4;20;1.796;1.041;2.837;2.81;1.854;0.96;2.814;3.842;3.027;2.7;9;1.05;
llama-3-8b-tp1;20480;2048;12288;5;20;2.162;1.029;3.191;3.193;2.237;0.96;3.197;4.196;3.492;3.009;15;1.06;
llama-3-8b-tp1;20480;2048;14336;6;20;2.564;1.062;3.626;3.569;2.616;0.962;3.578;4.481;3.995;3.359;15;1.08;
llama-3-8b-tp1;20480;2048;16384;7;20;2.917;1.06;3.977;3.96;3.01;0.963;3.973;4.849;4.476;3.743;15;1.06;
llama-3-8b-tp1;20480;2048;18432;8;20;3.285;1.061;4.346;4.35;3.406;0.961;4.367;5.268;4.94;4.105;9;1.06;
llama-3-8b-tp1;20480;2048;20480;9;20;3.711;1.09;4.801;4.669;3.819;0.96;4.779;5.652;5.446;4.495;15;1.07;
llama-3-8b-tp1;20480;2048;2048;0;21;0.278;1.069;1.347;1.395;0.296;0.999;1.295;2.115;1.32;1.298;9;1.04;
llama-3-8b-tp1;20480;2048;4096;1;21;0.761;1.074;1.835;1.74;0.713;0.998;1.711;2.677;1.691;1.716;15;1.07;
llama-3-8b-tp1;20480;2048;6144;2;21;1.12;1.08;2.2;2.113;1.086;0.998;2.084;3.209;2.163;2.05;9;1.07;
llama-3-8b-tp1;20480;2048;8192;3;21;1.487;1.078;2.565;2.469;1.475;0.999;2.474;3.422;2.625;2.347;9;1.09;
llama-3-8b-tp1;20480;2048;10240;4;21;1.787;1.085;2.872;2.855;1.858;0.997;2.855;3.924;3.107;2.726;9;1.05;
llama-3-8b-tp1;20480;2048;12288;5;21;2.175;1.086;3.261;3.223;2.24;0.997;3.237;4.274;3.537;3.039;9;1.07;
llama-3-8b-tp1;20480;2048;14336;6;21;2.566;1.087;3.653;3.622;2.614;0.999;3.613;4.489;4.03;3.373;15;1.08;
llama-3-8b-tp1;20480;2048;16384;7;21;2.918;1.085;4.003;3.992;3.006;1.0;4.006;4.903;4.481;3.751;15;1.07;
llama-3-8b-tp1;20480;2048;18432;8;21;3.329;1.103;4.432;4.354;3.421;0.998;4.419;5.318;4.93;4.108;15;1.08;
llama-3-8b-tp1;20480;2048;20480;9;21;3.677;1.158;4.835;4.71;3.81;0.999;4.809;5.696;5.42;4.486;15;1.08;
llama-3-8b-tp1;20480;2048;4096;1;23;0.767;1.273;2.04;1.893;0.712;1.08;1.792;2.851;1.92;1.753;15;1.16;
llama-3-8b-tp1;20480;2048;6144;2;23;1.11;1.263;2.373;2.459;1.085;1.08;2.165;3.256;2.367;2.107;9;1.13;
llama-3-8b-tp1;20480;2048;8192;3;23;1.469;1.27;2.739;2.724;1.482;1.08;2.562;3.64;2.762;2.492;9;1.1;
llama-3-8b-tp1;20480;2048;10240;4;23;1.799;1.287;3.086;3.082;1.852;1.08;2.932;4.009;3.243;2.882;9;1.07;
llama-3-8b-tp1;20480;2048;12288;5;23;2.174;1.272;3.446;3.461;2.238;1.082;3.32;4.39;3.739;3.222;15;1.07;
llama-3-8b-tp1;20480;2048;14336;6;23;2.541;1.299;3.84;3.809;2.622;1.083;3.705;4.799;4.244;3.573;15;1.07;
llama-3-8b-tp1;20480;2048;16384;7;23;2.915;1.251;4.166;4.206;3.014;1.082;4.096;5.007;4.716;3.994;9;1.04;
llama-3-8b-tp1;20480;2048;18432;8;23;3.292;1.313;4.605;4.577;3.413;1.082;4.495;5.413;5.214;4.347;15;1.06;
llama-3-8b-tp1;20480;2048;20480;9;23;3.644;1.386;5.03;4.932;3.812;1.082;4.894;5.77;5.696;4.73;15;1.06;

llama-3-8b-tp2;12288;512;7168;13;77;0.319;1.241;1.56;1.47;0.213;1.136;1.349;1.535;1.469;1.243;11;1.26;
llama-3-8b-tp2;12288;512;8192;15;77;0.336;1.241;1.577;1.5;0.24;1.136;1.376;1.567;1.495;1.244;11;1.27;
llama-3-8b-tp2;12288;512;8704;16;77;0.324;1.241;1.565;1.499;0.252;1.138;1.39;1.614;1.495;1.248;11;1.25;
llama-3-8b-tp2;12288;512;9216;17;77;0.329;1.241;1.57;1.509;0.261;1.137;1.398;1.624;1.511;1.252;11;1.25;
llama-3-8b-tp2;12288;512;9728;18;77;0.369;1.239;1.608;1.53;0.278;1.137;1.415;1.636;1.553;1.252;11;1.28;
llama-3-8b-tp2;12288;512;10240;19;77;0.363;1.236;1.599;1.544;0.292;1.135;1.427;1.647;1.538;1.261;11;1.27;
llama-3-8b-tp2;12288;512;10752;20;77;0.373;1.236;1.609;1.544;0.304;1.137;1.441;1.663;1.559;1.267;11;1.27;
llama-3-8b-tp2;12288;512;11264;21;77;0.408;1.236;1.644;1.578;0.316;1.137;1.453;1.686;1.579;1.273;11;1.29;
llama-3-8b-tp2;12288;512;11776;22;77;0.419;1.24;1.659;1.575;0.333;1.137;1.47;1.721;1.583;1.292;11;1.28;
llama-3-8b-tp2;12288;512;12288;23;77;0.412;1.233;1.645;1.563;0.342;1.137;1.479;1.728;1.604;1.291;11;1.27;
llama-3-8b-tp2;12288;512;9216;17;81;0.333;1.283;1.616;1.547;0.264;1.172;1.436;1.707;1.534;1.301;11;1.24;
llama-3-8b-tp2;12288;512;9728;18;81;0.357;1.281;1.638;1.561;0.284;1.171;1.455;1.731;1.562;1.303;11;1.26;
llama-3-8b-tp2;12288;512;10240;19;81;0.373;1.283;1.656;1.572;0.296;1.172;1.468;1.737;1.568;1.324;11;1.25;
llama-3-8b-tp2;12288;512;10752;20;81;0.379;1.283;1.662;1.579;0.307;1.17;1.477;1.771;1.567;1.325;11;1.25;
llama-3-8b-tp2;12288;512;11264;21;81;0.406;1.281;1.687;1.591;0.323;1.171;1.494;1.789;1.602;1.342;11;1.26;
llama-3-8b-tp2;12288;512;11776;22;81;0.42;1.285;1.705;1.604;0.336;1.172;1.508;1.794;1.594;1.347;11;1.27;
llama-3-8b-tp2;12288;512;12288;23;81;0.427;1.276;1.703;1.619;0.343;1.171;1.514;1.814;1.608;1.356;9;1.26;
llama-3-8b-tp2;12288;512;11264;21;86;0.369;1.392;1.761;1.74;0.317;1.225;1.542;1.878;1.689;1.396;15;1.26;
llama-3-8b-tp2;12288;512;11776;22;86;0.385;1.412;1.797;1.777;0.329;1.224;1.553;1.869;1.695;1.407;15;1.28;
llama-3-8b-tp2;12288;512;12288;23;86;0.388;1.383;1.771;1.784;0.342;1.225;1.567;1.868;1.724;1.409;9;1.26;
llama-3-8b-tp2;16384;512;11776;22;57;0.362;1.405;1.767;1.566;0.331;1.361;1.692;1.666;1.605;1.361;11;1.3;
llama-3-8b-tp2;16384;512;12288;23;57;0.374;1.479;1.853;1.575;0.343;1.356;1.699;1.695;1.632;1.356;11;1.37;
llama-3-8b-tp2;16384;512;12800;24;57;0.401;1.439;1.84;1.591;0.356;1.354;1.71;1.707;1.647;1.366;11;1.35;
llama-3-8b-tp2;16384;512;13312;25;57;0.406;1.4;1.806;1.592;0.373;1.354;1.727;1.722;1.667;1.37;11;1.32;
llama-3-8b-tp2;16384;512;13824;26;57;0.433;1.472;1.905;1.601;0.384;1.358;1.742;1.744;1.652;1.366;11;1.39;
llama-3-8b-tp2;16384;512;14336;27;57;0.435;1.474;1.909;1.631;0.405;1.356;1.761;1.73;1.669;1.397;11;1.37;
llama-3-8b-tp2;16384;512;14848;28;57;0.442;1.411;1.853;1.629;0.411;1.357;1.768;1.763;1.667;1.393;11;1.33;
llama-3-8b-tp2;16384;512;15360;29;57;0.481;1.455;1.936;1.641;0.415;1.357;1.772;1.794;1.675;1.409;11;1.37;
llama-3-8b-tp2;16384;512;15872;30;57;0.481;1.454;1.935;1.664;0.436;1.354;1.79;1.78;1.652;1.453;11;1.33;
llama-3-8b-tp2;16384;512;16384;31;57;0.5;1.422;1.922;1.654;0.453;1.355;1.808;1.785;1.674;1.479;11;1.3;
llama-3-8b-tp2;16384;512;12800;24;60;0.408;1.554;1.962;1.648;0.364;1.393;1.757;1.774;1.638;1.43;15;1.37;
llama-3-8b-tp2;16384;512;13312;25;60;0.438;1.545;1.983;1.633;0.372;1.396;1.768;1.802;1.645;1.421;11;1.4;
llama-3-8b-tp2;16384;512;13824;26;60;0.443;1.557;2.0;1.65;0.385;1.391;1.776;1.813;1.686;1.444;15;1.39;
llama-3-8b-tp2;16384;512;14336;27;60;0.449;1.549;1.998;1.671;0.397;1.392;1.789;1.831;1.643;1.441;15;1.39;
llama-3-8b-tp2;16384;512;14848;28;60;0.446;1.551;1.997;1.664;0.41;1.393;1.803;1.845;1.727;1.451;15;1.38;
llama-3-8b-tp2;16384;512;15360;29;60;0.478;1.555;2.033;1.674;0.421;1.394;1.815;1.85;1.704;1.464;15;1.39;
llama-3-8b-tp2;16384;512;15872;30;60;0.494;1.557;2.051;1.703;0.438;1.391;1.829;1.875;1.734;1.473;15;1.39;
llama-3-8b-tp2;16384;512;16384;31;60;0.502;1.55;2.052;1.701;0.453;1.394;1.847;1.885;1.688;1.504;11;1.36;
llama-3-8b-tp2;16384;512;12288;23;64;0.404;1.571;1.975;1.703;0.343;1.428;1.771;1.833;1.71;1.468;15;1.35;
llama-3-8b-tp2;16384;512;12800;24;64;0.441;1.571;2.012;1.708;0.358;1.424;1.782;1.828;1.739;1.484;15;1.36;
llama-3-8b-tp2;16384;512;13312;25;64;0.435;1.567;2.002;1.738;0.375;1.422;1.797;1.865;1.706;1.483;15;1.35;
llama-3-8b-tp2;16384;512;13824;26;64;0.443;1.565;2.008;1.728;0.381;1.424;1.805;1.88;1.709;1.488;15;1.35;
llama-3-8b-tp2;16384;512;14336;27;64;0.459;1.569;2.028;1.745;0.395;1.423;1.818;1.864;1.76;1.492;15;1.36;
llama-3-8b-tp2;16384;512;14848;28;64;0.484;1.567;2.051;1.763;0.409;1.425;1.834;1.908;1.742;1.498;15;1.37;
llama-3-8b-tp2;16384;512;15360;29;64;0.481;1.57;2.051;1.785;0.42;1.427;1.847;1.927;1.764;1.503;15;1.36;
llama-3-8b-tp2;16384;512;15872;30;64;0.518;1.57;2.088;1.783;0.438;1.429;1.867;1.923;1.791;1.517;15;1.38;
llama-3-8b-tp2;16384;512;16384;31;64;0.514;1.57;2.084;1.791;0.45;1.427;1.877;1.923;1.795;1.539;15;1.35;
llama-3-8b-tp2;20480;512;8192;15;45;0.307;1.141;1.448;1.407;0.245;1.065;1.31;1.545;1.343;1.419;15;1.02;
llama-3-8b-tp2;20480;512;8704;16;45;0.31;1.148;1.458;1.403;0.262;1.066;1.328;1.556;1.367;1.421;15;1.03;
llama-3-8b-tp2;20480;512;9216;17;45;0.32;1.15;1.47;1.42;0.272;1.065;1.337;1.573;1.377;1.405;9;1.05;
llama-3-8b-tp2;20480;512;9728;18;45;0.345;1.146;1.491;1.466;0.285;1.065;1.35;1.603;1.38;1.41;15;1.06;
llama-3-8b-tp2;20480;512;10240;19;45;0.349;1.152;1.501;1.437;0.302;1.066;1.368;1.628;1.417;1.403;15;1.07;
llama-3-8b-tp2;20480;512;10752;20;45;0.365;1.147;1.512;1.479;0.311;1.066;1.377;1.645;1.377;1.454;9;1.04;
llama-3-8b-tp2;20480;512;11264;21;45;0.379;1.134;1.513;1.487;0.325;1.066;1.391;1.686;1.412;1.455;9;1.04;
llama-3-8b-tp2;20480;512;11776;22;45;0.392;1.144;1.536;1.485;0.34;1.067;1.407;1.674;1.481;1.439;9;1.07;
llama-3-8b-tp2;20480;512;12288;23;45;0.404;1.139;1.543;1.51;0.35;1.065;1.415;1.697;1.443;1.465;9;1.05;
llama-3-8b-tp2;20480;512;12800;24;45;0.424;1.147;1.571;1.507;0.366;1.066;1.432;1.71;1.478;1.461;9;1.08;
llama-3-8b-tp2;20480;512;13312;25;45;0.423;1.144;1.567;1.515;0.379;1.065;1.444;1.728;1.498;1.474;9;1.06;
llama-3-8b-tp2;20480;512;13824;26;45;0.438;1.154;1.592;1.543;0.39;1.065;1.455;1.747;1.499;1.491;9;1.07;
llama-3-8b-tp2;20480;512;14336;27;45;0.458;1.141;1.599;1.566;0.4;1.066;1.466;1.765;1.541;1.485;9;1.08;
llama-3-8b-tp2;20480;512;14848;28;45;0.476;1.143;1.619;1.568;0.416;1.065;1.481;1.786;1.549;1.5;9;1.08;
llama-3-8b-tp2;20480;512;15360;29;45;0.479;1.136;1.615;1.594;0.425;1.065;1.49;1.803;1.555;1.499;9;1.08;
llama-3-8b-tp2;20480;512;15872;30;45;0.497;1.153;1.65;1.587;0.441;1.066;1.507;1.828;1.575;1.525;9;1.08;
llama-3-8b-tp2;20480;512;16384;31;45;0.528;1.147;1.675;1.598;0.455;1.065;1.52;1.841;1.581;1.523;9;1.1;
llama-3-8b-tp2;20480;512;16896;32;45;0.522;1.15;1.672;1.629;0.463;1.066;1.529;1.878;1.573;1.539;15;1.09;
llama-3-8b-tp2;20480;512;17408;33;45;0.528;1.141;1.669;1.648;0.479;1.066;1.545;1.889;1.604;1.545;9;1.08;
llama-3-8b-tp2;20480;512;17920;34;45;0.537;1.15;1.687;1.652;0.491;1.066;1.557;1.908;1.661;1.573;15;1.07;
llama-3-8b-tp2;20480;512;18432;35;45;0.564;1.142;1.706;1.659;0.506;1.066;1.572;1.934;1.613;1.562;15;1.09;
llama-3-8b-tp2;20480;512;18944;36;45;0.57;1.156;1.726;1.68;0.519;1.067;1.586;1.882;1.619;1.61;15;1.07;
llama-3-8b-tp2;20480;512;19456;37;45;0.608;1.147;1.755;1.697;0.53;1.066;1.596;1.897;1.619;1.569;15;1.12;
llama-3-8b-tp2;20480;512;19968;38;45;0.597;1.145;1.742;1.678;0.54;1.067;1.607;1.85;1.634;1.645;15;1.06;
llama-3-8b-tp2;20480;512;20480;39;45;0.613;1.149;1.762;1.703;0.557;1.066;1.623;1.889;1.647;1.597;15;1.1;
llama-3-8b-tp2;20480;512;9216;17;48;0.31;1.238;1.548;1.565;0.268;1.126;1.394;1.773;1.461;1.463;15;1.06;
llama-3-8b-tp2;20480;512;9728;18;48;0.336;1.243;1.579;1.609;0.28;1.125;1.405;1.799;1.471;1.503;15;1.05;
llama-3-8b-tp2;20480;512;10240;19;48;0.355;1.238;1.593;1.624;0.29;1.125;1.415;1.828;1.45;1.442;15;1.1;
llama-3-8b-tp2;20480;512;10752;20;48;0.352;1.244;1.596;1.61;0.305;1.127;1.432;1.849;1.476;1.499;15;1.06;
llama-3-8b-tp2;20480;512;11264;21;48;0.377;1.235;1.612;1.672;0.317;1.125;1.442;1.861;1.468;1.474;15;1.09;
llama-3-8b-tp2;20480;512;11776;22;48;0.386;1.227;1.613;1.663;0.331;1.126;1.457;1.858;1.503;1.553;9;1.04;
llama-3-8b-tp2;20480;512;12288;23;48;0.398;1.238;1.636;1.628;0.343;1.125;1.468;1.879;1.489;1.505;15;1.09;
llama-3-8b-tp2;20480;512;12800;24;48;0.423;1.252;1.675;1.641;0.358;1.126;1.484;1.879;1.541;1.535;15;1.09;
llama-3-8b-tp2;20480;512;13312;25;48;0.431;1.227;1.658;1.66;0.371;1.125;1.496;1.895;1.539;1.538;15;1.08;
llama-3-8b-tp2;20480;512;13824;26;48;0.443;1.238;1.681;1.675;0.383;1.125;1.508;1.901;1.527;1.55;15;1.08;
llama-3-8b-tp2;20480;512;14336;27;48;0.462;1.247;1.709;1.726;0.399;1.126;1.525;1.918;1.544;1.535;15;1.11;
llama-3-8b-tp2;20480;512;14848;28;48;0.479;1.246;1.725;1.705;0.415;1.126;1.541;1.92;1.581;1.609;15;1.07;
llama-3-8b-tp2;20480;512;15360;29;48;0.494;1.236;1.73;1.708;0.417;1.125;1.542;1.939;1.582;1.554;15;1.11;
llama-3-8b-tp2;20480;512;15872;30;48;0.5;1.243;1.743;1.744;0.433;1.126;1.559;1.946;1.577;1.572;15;1.11;
llama-3-8b-tp2;20480;512;16384;31;48;0.506;1.238;1.744;1.723;0.452;1.126;1.578;1.959;1.603;1.6;15;1.09;
llama-3-8b-tp2;20480;512;16896;32;48;0.524;1.243;1.767;1.76;0.461;1.126;1.587;1.967;1.629;1.644;15;1.07;
llama-3-8b-tp2;20480;512;17408;33;48;0.564;1.224;1.788;1.771;0.477;1.124;1.601;1.997;1.625;1.62;15;1.1;
llama-3-8b-tp2;20480;512;17920;34;48;0.572;1.23;1.802;1.794;0.486;1.125;1.611;1.989;1.67;1.62;15;1.11;
llama-3-8b-tp2;20480;512;18432;35;48;0.57;1.233;1.803;1.773;0.504;1.124;1.628;2.01;1.638;1.623;15;1.11;
llama-3-8b-tp2;20480;512;18944;36;48;0.587;1.241;1.828;1.821;0.518;1.125;1.643;2.013;1.656;1.644;15;1.11;
llama-3-8b-tp2;20480;512;19456;37;48;0.594;1.236;1.83;1.814;0.526;1.126;1.652;1.968;1.692;1.679;15;1.09;
llama-3-8b-tp2;20480;512;19968;38;48;0.607;1.251;1.858;1.802;0.553;1.124;1.677;1.978;1.706;1.678;15;1.11;
llama-3-8b-tp2;20480;512;20480;39;48;0.626;1.243;1.869;1.85;0.576;1.125;1.701;1.989;1.706;1.703;15;1.1;
llama-3-8b-tp2;20480;512;10240;19;51;0.349;1.355;1.704;1.68;0.29;1.189;1.479;1.888;1.523;1.526;15;1.12;
llama-3-8b-tp2;20480;512;10752;20;51;0.364;1.368;1.732;1.665;0.307;1.189;1.496;1.888;1.534;1.545;15;1.12;
llama-3-8b-tp2;20480;512;11264;21;51;0.385;1.341;1.726;1.729;0.314;1.188;1.502;1.899;1.519;1.558;15;1.11;
llama-3-8b-tp2;20480;512;11776;22;51;0.387;1.361;1.748;1.723;0.334;1.189;1.523;1.901;1.547;1.568;15;1.11;
llama-3-8b-tp2;20480;512;12288;23;51;0.396;1.368;1.764;1.695;0.342;1.189;1.531;1.927;1.585;1.556;15;1.13;
llama-3-8b-tp2;20480;512;12800;24;51;0.403;1.356;1.759;1.761;0.357;1.19;1.547;1.918;1.584;1.619;15;1.09;
llama-3-8b-tp2;20480;512;13312;25;51;0.427;1.351;1.778;1.746;0.377;1.188;1.565;1.945;1.623;1.571;15;1.13;
llama-3-8b-tp2;20480;512;13824;26;51;0.428;1.361;1.789;1.767;0.377;1.189;1.566;1.944;1.651;1.606;15;1.11;
llama-3-8b-tp2;20480;512;14336;27;51;0.454;1.346;1.8;1.808;0.395;1.188;1.583;1.965;1.654;1.57;15;1.15;
llama-3-8b-tp2;20480;512;14848;28;51;0.46;1.341;1.801;1.786;0.414;1.189;1.603;1.963;1.679;1.643;15;1.1;
llama-3-8b-tp2;20480;512;15360;29;51;0.48;1.356;1.836;1.803;0.423;1.188;1.611;1.987;1.686;1.621;15;1.13;
llama-3-8b-tp2;20480;512;15872;30;51;0.485;1.348;1.833;1.816;0.446;1.187;1.633;1.994;1.697;1.629;15;1.13;
llama-3-8b-tp2;20480;512;16384;31;51;0.501;1.337;1.838;1.851;0.451;1.187;1.638;1.996;1.706;1.663;15;1.11;
llama-3-8b-tp2;20480;512;16896;32;51;0.516;1.361;1.877;1.841;0.466;1.187;1.653;2.021;1.729;1.67;15;1.12;
llama-3-8b-tp2;20480;512;17408;33;51;0.525;1.362;1.887;1.867;0.482;1.187;1.669;2.034;1.737;1.659;15;1.14;
llama-3-8b-tp2;20480;512;17920;34;51;0.534;1.366;1.9;1.875;0.503;1.187;1.69;2.029;1.735;1.688;15;1.13;
llama-3-8b-tp2;20480;512;18432;35;51;0.536;1.39;1.926;1.857;0.504;1.188;1.692;2.045;1.766;1.692;15;1.14;
llama-3-8b-tp2;20480;512;18944;36;51;0.578;1.338;1.916;1.922;0.526;1.188;1.714;2.056;1.775;1.698;15;1.13;
llama-3-8b-tp2;20480;512;19456;37;51;0.577;1.363;1.94;1.907;0.538;1.187;1.725;2.07;1.78;1.722;15;1.13;
llama-3-8b-tp2;20480;512;19968;38;51;0.591;1.366;1.957;1.915;0.547;1.188;1.735;2.077;1.795;1.717;15;1.14;
llama-3-8b-tp2;20480;512;20480;39;51;0.608;1.364;1.972;1.951;0.563;1.187;1.75;2.1;1.81;1.745;15;1.13;

llama-3-8b-tp2;4096;1024;4096;3;233;0.347;1.289;1.636;1.493;0.306;1.118;1.424;1.572;1.472;1.171;11;1.4;
llama-3-8b-tp2;4096;1024;4096;3;246;0.347;1.335;1.682;1.586;0.31;1.156;1.466;1.659;1.522;1.226;11;1.37;
llama-3-8b-tp2;8192;1024;4096;3;116;0.361;1.291;1.652;1.505;0.31;1.2;1.51;1.569;1.477;1.271;9;1.3;
llama-3-8b-tp2;8192;1024;5120;4;116;0.426;1.293;1.719;1.552;0.378;1.201;1.579;1.614;1.537;1.295;15;1.33;
llama-3-8b-tp2;8192;1024;6144;5;116;0.484;1.295;1.779;1.587;0.448;1.199;1.647;1.683;1.557;1.324;15;1.34;
llama-3-8b-tp2;8192;1024;7168;6;116;0.549;1.289;1.838;1.646;0.512;1.201;1.713;1.731;1.568;1.351;15;1.36;
llama-3-8b-tp2;8192;1024;8192;7;116;0.618;1.301;1.919;1.675;0.588;1.2;1.788;1.748;1.608;1.375;15;1.4;
llama-3-8b-tp2;8192;1024;4096;3;122;0.347;1.347;1.694;1.569;0.311;1.229;1.54;1.644;1.528;1.308;9;1.3;
llama-3-8b-tp2;8192;1024;5120;4;122;0.418;1.347;1.765;1.638;0.383;1.227;1.61;1.703;1.564;1.33;15;1.33;
llama-3-8b-tp2;8192;1024;6144;5;122;0.488;1.337;1.825;1.698;0.445;1.228;1.673;1.738;1.609;1.361;15;1.34;
llama-3-8b-tp2;8192;1024;7168;6;122;0.563;1.362;1.925;1.752;0.515;1.23;1.745;1.808;1.621;1.385;15;1.39;
llama-3-8b-tp2;8192;1024;8192;7;122;0.638;1.355;1.993;1.798;0.581;1.23;1.811;1.844;1.669;1.409;15;1.41;
llama-3-8b-tp2;8192;1024;5120;4;129;0.422;1.424;1.846;1.712;0.381;1.247;1.628;1.773;1.592;1.385;15;1.33;
llama-3-8b-tp2;8192;1024;6144;5;129;0.504;1.429;1.933;1.756;0.446;1.249;1.695;1.809;1.668;1.407;15;1.37;
llama-3-8b-tp2;8192;1024;7168;6;129;0.553;1.429;1.982;1.81;0.52;1.249;1.769;1.872;1.696;1.431;15;1.39;
llama-3-8b-tp2;8192;1024;8192;7;129;0.632;1.443;2.075;1.848;0.589;1.246;1.835;1.92;1.732;1.457;15;1.42;
llama-3-8b-tp2;12288;1024;4096;3;77;0.351;1.273;1.624;1.551;0.304;1.134;1.438;1.547;1.441;1.226;11;1.32;
llama-3-8b-tp2;12288;1024;5120;4;77;0.425;1.266;1.691;1.609;0.374;1.135;1.509;1.601;1.494;1.241;11;1.36;
llama-3-8b-tp2;12288;1024;6144;5;77;0.499;1.267;1.766;1.657;0.444;1.136;1.58;1.662;1.59;1.272;9;1.39;
llama-3-8b-tp2;12288;1024;7168;6;77;0.546;1.269;1.815;1.681;0.511;1.136;1.647;1.736;1.595;1.28;9;1.42;
llama-3-8b-tp2;12288;1024;8192;7;77;0.602;1.273;1.875;1.717;0.58;1.134;1.714;1.79;1.698;1.309;9;1.43;
llama-3-8b-tp2;12288;1024;9216;8;77;0.675;1.273;1.948;1.746;0.653;1.136;1.789;1.827;1.735;1.351;9;1.44;
llama-3-8b-tp2;12288;1024;10240;9;77;0.738;1.272;2.01;1.765;0.725;1.136;1.861;1.886;1.787;1.414;9;1.42;
llama-3-8b-tp2;12288;1024;11264;10;77;0.775;1.264;2.039;1.822;0.792;1.137;1.929;1.943;1.867;1.492;15;1.37;
llama-3-8b-tp2;12288;1024;12288;11;77;0.852;1.272;2.124;1.85;0.853;1.136;1.989;1.984;1.936;1.525;15;1.39;
llama-3-8b-tp2;12288;1024;4096;3;81;0.362;1.321;1.683;1.604;0.313;1.17;1.483;1.629;1.53;1.282;11;1.31;
llama-3-8b-tp2;12288;1024;5120;4;81;0.438;1.322;1.76;1.667;0.38;1.17;1.55;1.72;1.549;1.31;9;1.34;
llama-3-8b-tp2;12288;1024;6144;5;81;0.509;1.32;1.829;1.723;0.448;1.17;1.618;1.737;1.648;1.341;9;1.36;
llama-3-8b-tp2;12288;1024;7168;6;81;0.569;1.321;1.89;1.755;0.515;1.17;1.685;1.799;1.655;1.341;9;1.41;
llama-3-8b-tp2;12288;1024;8192;7;81;0.599;1.325;1.924;1.791;0.586;1.171;1.757;1.848;1.72;1.362;9;1.41;
llama-3-8b-tp2;12288;1024;9216;8;81;0.691;1.322;2.013;1.835;0.651;1.172;1.823;1.887;1.762;1.407;15;1.43;
llama-3-8b-tp2;12288;1024;10240;9;81;0.73;1.318;2.048;1.881;0.724;1.171;1.895;1.948;1.811;1.425;15;1.44;
llama-3-8b-tp2;12288;1024;11264;10;81;0.796;1.33;2.126;1.885;0.788;1.171;1.959;1.999;1.858;1.483;15;1.43;
llama-3-8b-tp2;12288;1024;12288;11;81;0.862;1.325;2.187;1.935;0.858;1.17;2.028;2.052;1.93;1.527;15;1.43;
llama-3-8b-tp2;12288;1024;5120;4;86;0.402;1.455;1.857;1.774;0.372;1.223;1.595;1.801;1.654;1.36;15;1.37;
llama-3-8b-tp2;12288;1024;6144;5;86;0.48;1.472;1.952;1.799;0.44;1.223;1.663;1.861;1.67;1.37;15;1.42;
llama-3-8b-tp2;12288;1024;7168;6;86;0.543;1.461;2.004;1.823;0.513;1.223;1.736;1.887;1.707;1.394;15;1.44;
llama-3-8b-tp2;12288;1024;8192;7;86;0.612;1.467;2.079;1.88;0.577;1.223;1.8;1.932;1.763;1.406;15;1.48;
llama-3-8b-tp2;12288;1024;9216;8;86;0.676;1.461;2.137;1.882;0.651;1.224;1.875;1.994;1.827;1.44;15;1.48;
llama-3-8b-tp2;12288;1024;10240;9;86;0.733;1.458;2.191;1.916;0.714;1.224;1.938;2.033;1.876;1.494;15;1.47;
llama-3-8b-tp2;12288;1024;11264;10;86;0.798;1.475;2.273;1.96;0.792;1.223;2.015;2.097;1.901;1.533;15;1.48;
llama-3-8b-tp2;12288;1024;12288;11;86;0.882;1.435;2.317;1.995;0.861;1.223;2.084;2.137;1.97;1.584;15;1.46;
llama-3-8b-tp2;16384;1024;5120;4;57;0.379;1.454;1.833;1.58;0.379;1.354;1.733;2.371;1.496;1.367;15;1.34;
llama-3-8b-tp2;16384;1024;6144;5;57;0.461;1.44;1.901;1.607;0.448;1.354;1.802;2.422;1.548;1.382;11;1.38;
llama-3-8b-tp2;16384;1024;7168;6;57;0.533;1.481;2.014;1.635;0.523;1.353;1.876;2.352;1.566;1.41;11;1.43;
llama-3-8b-tp2;16384;1024;8192;7;57;0.599;1.462;2.061;1.666;0.581;1.352;1.933;2.397;1.627;1.42;11;1.45;
llama-3-8b-tp2;16384;1024;9216;8;57;0.682;1.445;2.127;1.706;0.648;1.349;1.997;2.439;1.743;1.444;11;1.47;
llama-3-8b-tp2;16384;1024;10240;9;57;0.74;1.483;2.223;1.745;0.722;1.353;2.075;2.495;1.725;1.487;11;1.49;
llama-3-8b-tp2;16384;1024;11264;10;57;0.798;1.468;2.266;1.801;0.789;1.351;2.14;2.525;1.786;1.522;15;1.49;
llama-3-8b-tp2;16384;1024;12288;11;57;0.851;1.434;2.285;1.867;0.856;1.351;2.207;2.546;1.901;1.554;15;1.47;
llama-3-8b-tp2;16384;1024;13312;12;57;0.909;1.478;2.387;1.905;0.923;1.352;2.275;2.603;2.014;1.601;15;1.49;
llama-3-8b-tp2;16384;1024;14336;13;57;0.974;1.454;2.428;1.944;0.995;1.351;2.346;2.655;2.123;1.666;11;1.46;
llama-3-8b-tp2;16384;1024;15360;14;57;1.031;1.432;2.463;1.996;1.063;1.35;2.413;2.704;2.197;1.709;15;1.44;
llama-3-8b-tp2;16384;1024;16384;15;57;1.094;1.482;2.576;2.038;1.122;1.352;2.474;2.766;2.288;1.744;9;1.48;
llama-3-8b-tp2;16384;1024;5120;4;60;0.399;1.558;1.957;1.731;0.378;1.389;1.767;2.439;1.578;1.444;11;1.36;
llama-3-8b-tp2;16384;1024;6144;5;60;0.479;1.554;2.033;1.698;0.447;1.391;1.838;2.479;1.603;1.453;11;1.4;
llama-3-8b-tp2;16384;1024;7168;6;60;0.568;1.554;2.122;1.693;0.52;1.388;1.908;2.397;1.649;1.48;11;1.43;
llama-3-8b-tp2;16384;1024;8192;7;60;0.608;1.554;2.162;1.727;0.59;1.39;1.98;2.452;1.692;1.498;15;1.44;
llama-3-8b-tp2;16384;1024;9216;8;60;0.68;1.553;2.233;1.774;0.657;1.39;2.047;2.49;1.745;1.527;11;1.46;
llama-3-8b-tp2;16384;1024;10240;9;60;0.742;1.545;2.287;1.824;0.729;1.39;2.119;2.547;1.766;1.54;11;1.49;
llama-3-8b-tp2;16384;1024;11264;10;60;0.797;1.554;2.351;1.871;0.787;1.391;2.178;2.585;1.823;1.575;11;1.49;
llama-3-8b-tp2;16384;1024;12288;11;60;0.854;1.55;2.404;1.94;0.86;1.39;2.25;2.621;1.914;1.601;15;1.5;
llama-3-8b-tp2;16384;1024;13312;12;60;0.915;1.549;2.464;1.987;0.93;1.391;2.321;2.664;2.02;1.637;15;1.51;
llama-3-8b-tp2;16384;1024;14336;13;60;0.981;1.549;2.53;1.999;0.994;1.394;2.388;2.723;2.116;1.72;15;1.47;
llama-3-8b-tp2;16384;1024;15360;14;60;1.042;1.542;2.584;2.028;1.062;1.39;2.452;2.764;2.237;1.761;11;1.47;
llama-3-8b-tp2;16384;1024;16384;15;60;1.105;1.549;2.654;2.088;1.127;1.389;2.516;2.828;2.319;1.781;9;1.49;
llama-3-8b-tp2;16384;1024;5120;4;64;0.417;1.574;1.991;1.797;0.371;1.424;1.795;2.457;1.629;1.521;11;1.31;
llama-3-8b-tp2;16384;1024;6144;5;64;0.481;1.564;2.045;1.832;0.444;1.425;1.869;2.532;1.661;1.544;11;1.32;
llama-3-8b-tp2;16384;1024;7168;6;64;0.548;1.555;2.103;1.855;0.509;1.429;1.938;2.46;1.691;1.559;11;1.35;
llama-3-8b-tp2;16384;1024;8192;7;64;0.619;1.563;2.182;1.86;0.585;1.425;2.01;2.493;1.766;1.574;11;1.39;
llama-3-8b-tp2;16384;1024;9216;8;64;0.682;1.552;2.234;1.884;0.655;1.426;2.081;2.583;1.819;1.588;11;1.41;
llama-3-8b-tp2;16384;1024;10240;9;64;0.744;1.557;2.301;1.939;0.725;1.423;2.148;2.683;1.881;1.618;11;1.42;
llama-3-8b-tp2;16384;1024;11264;10;64;0.819;1.565;2.384;1.954;0.787;1.423;2.21;2.779;1.946;1.669;11;1.43;
llama-3-8b-tp2;16384;1024;12288;11;64;0.874;1.563;2.437;1.984;0.855;1.428;2.283;2.804;1.952;1.664;11;1.46;
llama-3-8b-tp2;16384;1024;13312;12;64;0.928;1.557;2.485;2.023;0.924;1.424;2.348;2.833;2.037;1.722;11;1.44;
llama-3-8b-tp2;16384;1024;14336;13;64;0.985;1.564;2.549;2.065;0.992;1.425;2.417;2.843;2.138;1.759;11;1.45;
llama-3-8b-tp2;16384;1024;15360;14;64;1.041;1.565;2.606;2.115;1.064;1.425;2.489;2.878;2.266;1.822;15;1.43;
llama-3-8b-tp2;16384;1024;16384;15;64;1.108;1.569;2.677;2.14;1.124;1.43;2.554;2.894;2.347;1.86;9;1.44;
llama-3-8b-tp2;20480;1024;4096;3;45;0.328;1.211;1.539;1.477;0.314;1.066;1.38;2.069;1.409;1.341;9;1.15;
llama-3-8b-tp2;20480;1024;5120;4;45;0.395;1.211;1.606;1.531;0.381;1.067;1.448;2.143;1.446;1.372;15;1.17;
llama-3-8b-tp2;20480;1024;6144;5;45;0.471;1.218;1.689;1.571;0.45;1.066;1.516;2.211;1.479;1.388;15;1.22;
llama-3-8b-tp2;20480;1024;7168;6;45;0.529;1.216;1.745;1.639;0.519;1.066;1.585;2.287;1.54;1.422;15;1.23;
llama-3-8b-tp2;20480;1024;8192;7;45;0.606;1.159;1.765;1.776;0.584;1.067;1.651;2.368;1.589;1.436;15;1.23;
llama-3-8b-tp2;20480;1024;9216;8;45;0.664;1.169;1.833;1.818;0.649;1.066;1.715;2.427;1.684;1.458;15;1.26;
llama-3-8b-tp2;20480;1024;10240;9;45;0.73;1.22;1.95;1.826;0.717;1.066;1.783;2.505;1.76;1.499;15;1.3;
llama-3-8b-tp2;20480;1024;11264;10;45;0.784;1.16;1.944;1.952;0.781;1.067;1.848;2.574;1.846;1.51;15;1.29;
llama-3-8b-tp2;20480;1024;12288;11;45;0.839;1.207;2.046;1.959;0.858;1.067;1.925;2.658;1.961;1.559;11;1.31;
llama-3-8b-tp2;20480;1024;13312;12;45;0.904;1.164;2.068;2.071;0.917;1.067;1.984;2.737;2.071;1.575;11;1.31;
llama-3-8b-tp2;20480;1024;14336;13;45;0.973;1.164;2.137;2.144;0.981;1.067;2.048;2.818;2.161;1.612;11;1.33;
llama-3-8b-tp2;20480;1024;15360;14;45;1.019;1.202;2.221;2.218;1.054;1.066;2.12;2.876;2.274;1.703;15;1.3;
llama-3-8b-tp2;20480;1024;16384;15;45;1.08;1.174;2.254;2.264;1.121;1.066;2.187;2.944;2.363;1.765;11;1.28;
llama-3-8b-tp2;20480;1024;17408;16;45;1.148;1.152;2.3;2.317;1.192;1.066;2.258;2.735;2.446;1.777;11;1.29;
llama-3-8b-tp2;20480;1024;18432;17;45;1.21;1.188;2.398;2.403;1.259;1.067;2.326;2.756;2.539;1.829;11;1.31;
llama-3-8b-tp2;20480;1024;19456;18;45;1.268;1.22;2.488;2.451;1.328;1.067;2.395;2.767;2.62;1.893;15;1.31;
llama-3-8b-tp2;20480;1024;20480;19;45;1.335;1.214;2.549;2.441;1.394;1.067;2.461;2.797;2.71;1.947;11;1.31;
llama-3-8b-tp2;20480;1024;4096;3;48;0.352;1.311;1.663;1.57;0.311;1.125;1.436;2.232;1.475;1.387;15;1.2;
llama-3-8b-tp2;20480;1024;5120;4;48;0.417;1.313;1.73;1.609;0.382;1.125;1.507;2.335;1.548;1.401;15;1.23;
llama-3-8b-tp2;20480;1024;6144;5;48;0.473;1.331;1.804;1.667;0.447;1.125;1.572;2.437;1.566;1.434;15;1.26;
llama-3-8b-tp2;20480;1024;7168;6;48;0.548;1.328;1.876;1.741;0.517;1.124;1.641;2.53;1.63;1.45;15;1.29;
llama-3-8b-tp2;20480;1024;8192;7;48;0.625;1.318;1.943;1.779;0.583;1.125;1.708;2.641;1.738;1.47;15;1.32;
llama-3-8b-tp2;20480;1024;9216;8;48;0.679;1.325;2.004;1.836;0.654;1.125;1.779;2.742;1.756;1.503;15;1.33;
llama-3-8b-tp2;20480;1024;10240;9;48;0.737;1.321;2.058;1.864;0.726;1.125;1.851;2.845;1.814;1.532;15;1.34;
llama-3-8b-tp2;20480;1024;11264;10;48;0.792;1.32;2.112;1.928;0.784;1.125;1.909;2.895;1.91;1.567;15;1.35;
llama-3-8b-tp2;20480;1024;12288;11;48;0.846;1.335;2.181;1.993;0.856;1.124;1.98;2.929;2.011;1.582;11;1.38;
llama-3-8b-tp2;20480;1024;13312;12;48;0.911;1.338;2.249;2.047;0.922;1.125;2.047;2.984;2.115;1.663;11;1.35;
llama-3-8b-tp2;20480;1024;14336;13;48;0.976;1.31;2.286;2.118;0.991;1.124;2.115;3.019;2.203;1.701;11;1.34;
llama-3-8b-tp2;20480;1024;15360;14;48;1.03;1.326;2.356;2.162;1.057;1.124;2.181;2.955;2.318;1.771;11;1.33;
llama-3-8b-tp2;20480;1024;16384;15;48;1.09;1.346;2.436;2.223;1.122;1.125;2.247;3.014;2.4;1.805;11;1.35;
llama-3-8b-tp2;20480;1024;17408;16;48;1.161;1.332;2.493;2.298;1.193;1.124;2.317;2.808;2.49;1.825;11;1.37;
llama-3-8b-tp2;20480;1024;18432;17;48;1.214;1.284;2.498;2.462;1.26;1.125;2.385;2.844;2.579;1.892;11;1.32;
llama-3-8b-tp2;20480;1024;19456;18;48;1.286;1.33;2.616;2.405;1.329;1.125;2.454;2.85;2.661;1.967;11;1.33;
llama-3-8b-tp2;20480;1024;20480;19;48;1.328;1.34;2.668;2.483;1.395;1.124;2.519;2.869;2.745;2.026;11;1.32;
llama-3-8b-tp2;20480;1024;5120;4;51;0.414;1.432;1.846;1.747;0.372;1.186;1.558;2.392;1.603;1.451;15;1.27;
llama-3-8b-tp2;20480;1024;6144;5;51;0.485;1.443;1.928;1.793;0.445;1.188;1.633;2.506;1.649;1.472;15;1.31;
llama-3-8b-tp2;20480;1024;7168;6;51;0.569;1.443;2.012;1.839;0.509;1.187;1.696;2.628;1.712;1.494;15;1.35;
llama-3-8b-tp2;20480;1024;8192;7;51;0.616;1.449;2.065;1.862;0.585;1.187;1.772;2.828;1.795;1.515;15;1.36;
llama-3-8b-tp2;20480;1024;9216;8;51;0.692;1.433;2.125;1.932;0.651;1.187;1.838;2.877;1.832;1.558;15;1.36;
llama-3-8b-tp2;20480;1024;10240;9;51;0.743;1.439;2.182;1.984;0.715;1.187;1.902;2.915;1.892;1.585;11;1.38;
llama-3-8b-tp2;20480;1024;11264;10;51;0.8;1.42;2.22;2.019;0.784;1.187;1.971;2.971;1.957;1.612;11;1.38;
llama-3-8b-tp2;20480;1024;12288;11;51;0.856;1.456;2.312;2.084;0.864;1.187;2.051;2.999;2.055;1.665;15;1.39;
llama-3-8b-tp2;20480;1024;13312;12;51;0.92;1.442;2.362;2.126;0.927;1.188;2.115;3.052;2.14;1.708;11;1.38;
llama-3-8b-tp2;20480;1024;14336;13;51;0.989;1.438;2.427;2.152;0.99;1.187;2.177;3.091;2.251;1.744;11;1.39;
llama-3-8b-tp2;20480;1024;15360;14;51;1.039;1.427;2.466;2.236;1.057;1.188;2.245;3.084;2.354;1.85;11;1.33;
llama-3-8b-tp2;20480;1024;16384;15;51;1.104;1.453;2.557;2.288;1.123;1.187;2.31;3.062;2.451;1.858;11;1.38;
llama-3-8b-tp2;20480;1024;17408;16;51;1.153;1.451;2.604;2.34;1.198;1.188;2.386;3.123;2.529;1.958;11;1.33;
llama-3-8b-tp2;20480;1024;18432;17;51;1.218;1.442;2.66;2.367;1.259;1.189;2.448;3.197;2.633;1.939;11;1.37;
llama-3-8b-tp2;20480;1024;19456;18;51;1.281;1.448;2.729;2.435;1.331;1.189;2.52;3.272;2.737;2.036;11;1.34;
llama-3-8b-tp2;20480;1024;20480;19;51;1.344;1.443;2.787;2.484;1.396;1.198;2.594;3.345;2.814;2.134;11;1.31;

llama-3-8b-tp2;4096;2048;4096;1;233;0.534;1.301;1.835;1.616;0.447;1.119;1.566;1.731;1.563;1.276;9;1.44;
llama-3-8b-tp2;4096;2048;4096;1;246;0.516;1.353;1.869;1.716;0.451;1.157;1.608;1.819;1.626;1.357;9;1.38;
llama-3-8b-tp2;4096;2048;4096;1;259;0.542;1.445;1.987;1.772;0.45;1.209;1.659;1.897;1.694;1.392;9;1.43;
llama-3-8b-tp2;8192;2048;4096;1;116;0.522;1.308;1.83;1.655;0.449;1.202;1.651;2.182;1.544;1.374;9;1.33;
llama-3-8b-tp2;8192;2048;6144;2;116;0.733;1.297;2.03;1.851;0.647;1.202;1.849;2.402;1.749;1.494;15;1.36;
llama-3-8b-tp2;8192;2048;8192;3;116;0.926;1.298;2.224;2.056;0.868;1.201;2.069;2.614;1.956;1.682;11;1.32;
llama-3-8b-tp2;8192;2048;4096;1;122;0.512;1.349;1.861;1.708;0.452;1.229;1.681;2.262;1.605;1.431;9;1.3;
llama-3-8b-tp2;8192;2048;6144;2;122;0.72;1.356;2.076;1.916;0.644;1.23;1.874;2.5;1.868;1.523;11;1.36;
llama-3-8b-tp2;8192;2048;8192;3;122;0.932;1.365;2.297;2.122;0.867;1.228;2.095;2.659;2.03;1.715;11;1.34;
llama-3-8b-tp2;8192;2048;4096;1;129;0.538;1.427;1.965;1.829;0.445;1.249;1.694;2.375;1.669;1.53;9;1.28;
llama-3-8b-tp2;8192;2048;6144;2;129;0.711;1.446;2.157;2.005;0.65;1.248;1.898;2.611;1.913;1.636;9;1.32;
llama-3-8b-tp2;8192;2048;8192;3;129;0.908;1.444;2.352;2.186;0.87;1.249;2.119;2.791;2.107;1.742;9;1.35;
llama-3-8b-tp2;12288;2048;4096;1;77;0.517;1.275;1.792;1.649;0.448;1.136;1.584;2.244;1.521;1.425;15;1.26;
llama-3-8b-tp2;12288;2048;6144;2;77;0.71;1.275;1.985;1.862;0.646;1.136;1.782;2.477;1.775;1.552;11;1.28;
llama-3-8b-tp2;12288;2048;8192;3;77;0.919;1.276;2.195;2.077;0.867;1.136;2.003;2.65;1.946;1.695;15;1.29;
llama-3-8b-tp2;12288;2048;10240;4;77;1.1;1.31;2.41;2.331;1.088;1.137;2.225;2.795;2.221;1.864;15;1.29;
llama-3-8b-tp2;12288;2048;12288;5;77;1.308;1.336;2.644;2.528;1.309;1.138;2.447;3.051;2.545;2.027;9;1.3;
llama-3-8b-tp2;12288;2048;4096;1;81;0.537;1.321;1.858;1.722;0.448;1.17;1.618;2.388;1.646;1.479;11;1.26;
llama-3-8b-tp2;12288;2048;6144;2;81;0.715;1.325;2.04;1.919;0.649;1.171;1.82;2.563;1.847;1.595;11;1.28;
llama-3-8b-tp2;12288;2048;8192;3;81;0.912;1.339;2.251;2.141;0.872;1.171;2.043;2.684;2.062;1.729;11;1.3;
llama-3-8b-tp2;12288;2048;10240;4;81;1.116;1.376;2.492;2.371;1.089;1.172;2.261;2.892;2.288;1.924;11;1.3;
llama-3-8b-tp2;12288;2048;12288;5;81;1.317;1.389;2.706;2.572;1.305;1.173;2.478;3.122;2.6;2.088;9;1.3;
llama-3-8b-tp2;12288;2048;4096;1;86;0.5;1.465;1.965;1.823;0.445;1.223;1.668;2.459;1.762;1.483;11;1.33;
llama-3-8b-tp2;12288;2048;6144;2;86;0.711;1.472;2.183;2.009;0.644;1.224;1.868;2.645;1.971;1.587;11;1.38;
llama-3-8b-tp2;12288;2048;8192;3;86;0.914;1.481;2.395;2.2;0.864;1.224;2.088;2.808;2.11;1.792;11;1.34;
llama-3-8b-tp2;12288;2048;10240;4;86;1.127;1.502;2.629;2.365;1.088;1.225;2.313;3.038;2.351;1.958;9;1.34;
llama-3-8b-tp2;12288;2048;12288;5;86;1.321;1.458;2.779;2.58;1.306;1.229;2.535;3.18;2.617;2.112;9;1.32;
llama-3-8b-tp2;16384;2048;4096;1;57;0.466;1.477;1.943;1.714;0.447;1.355;1.802;2.376;1.638;1.539;15;1.26;
llama-3-8b-tp2;16384;2048;6144;2;57;0.671;1.471;2.142;1.829;0.648;1.355;2.003;2.594;1.789;1.697;15;1.26;
llama-3-8b-tp2;16384;2048;8192;3;57;0.881;1.45;2.331;2.013;0.871;1.352;2.223;2.705;1.976;1.851;15;1.26;
llama-3-8b-tp2;16384;2048;10240;4;57;1.09;1.491;2.581;2.194;1.091;1.355;2.446;2.879;2.3;1.972;15;1.31;
llama-3-8b-tp2;16384;2048;12288;5;57;1.301;1.482;2.783;2.341;1.31;1.352;2.662;3.02;2.573;2.106;15;1.32;
llama-3-8b-tp2;16384;2048;14336;6;57;1.506;1.434;2.94;2.532;1.534;1.355;2.889;3.231;2.887;2.254;9;1.3;
llama-3-8b-tp2;16384;2048;16384;7;57;1.719;1.475;3.194;2.673;1.755;1.352;3.107;3.416;3.149;2.409;9;1.33;
llama-3-8b-tp2;16384;2048;4096;1;60;0.477;1.55;2.027;1.825;0.441;1.391;1.832;2.265;1.657;1.58;15;1.28;
llama-3-8b-tp2;16384;2048;6144;2;60;0.672;1.554;2.226;1.942;0.647;1.393;2.04;2.764;1.869;1.728;15;1.29;
llama-3-8b-tp2;16384;2048;8192;3;60;0.889;1.537;2.426;2.117;0.873;1.394;2.267;2.648;2.035;1.891;15;1.28;
llama-3-8b-tp2;16384;2048;10240;4;60;1.099;1.559;2.658;2.259;1.093;1.392;2.485;3.127;2.353;2.011;15;1.32;
llama-3-8b-tp2;16384;2048;12288;5;60;1.301;1.559;2.86;2.383;1.31;1.391;2.701;3.132;2.63;2.145;15;1.33;
llama-3-8b-tp2;16384;2048;14336;6;60;1.513;1.558;3.071;2.548;1.538;1.394;2.932;3.321;2.936;2.288;9;1.34;
llama-3-8b-tp2;16384;2048;16384;7;60;1.718;1.563;3.281;2.729;1.759;1.392;3.151;3.482;3.212;2.444;15;1.34;
llama-3-8b-tp2;16384;2048;4096;1;64;0.497;1.555;2.052;1.877;0.447;1.422;1.869;2.476;1.747;1.662;11;1.23;
llama-3-8b-tp2;16384;2048;6144;2;64;0.681;1.576;2.257;2.041;0.648;1.417;2.065;2.77;1.944;1.806;9;1.25;
llama-3-8b-tp2;16384;2048;8192;3;64;0.901;1.57;2.471;2.189;0.876;1.424;2.3;2.864;2.189;1.964;9;1.26;
llama-3-8b-tp2;16384;2048;10240;4;64;1.115;1.566;2.681;2.374;1.09;1.426;2.516;3.211;2.412;2.086;9;1.29;
llama-3-8b-tp2;16384;2048;12288;5;64;1.307;1.564;2.871;2.517;1.31;1.429;2.739;3.412;2.663;2.19;9;1.31;
llama-3-8b-tp2;16384;2048;14336;6;64;1.509;1.57;3.079;2.697;1.533;1.427;2.96;3.39;2.959;2.351;9;1.31;
llama-3-8b-tp2;16384;2048;16384;7;64;1.729;1.574;3.303;2.834;1.757;1.426;3.183;3.549;3.24;2.494;9;1.32;
llama-3-8b-tp2;20480;2048;4096;1;45;0.518;1.163;1.681;1.655;0.452;1.066;1.518;2.333;1.518;1.433;15;1.17;
llama-3-8b-tp2;20480;2048;6144;2;45;0.702;1.222;1.924;1.794;0.648;1.066;1.714;2.666;1.763;1.572;15;1.22;
llama-3-8b-tp2;20480;2048;8192;3;45;0.891;1.188;2.079;2.074;0.877;1.066;1.943;2.909;1.985;1.759;15;1.18;
llama-3-8b-tp2;20480;2048;10240;4;45;1.093;1.211;2.304;2.293;1.088;1.066;2.154;2.934;2.244;1.987;15;1.16;
llama-3-8b-tp2;20480;2048;12288;5;45;1.312;1.199;2.511;2.496;1.31;1.067;2.377;3.188;2.545;2.172;9;1.16;
llama-3-8b-tp2;20480;2048;14336;6;45;1.504;1.234;2.738;2.687;1.532;1.067;2.599;3.344;2.806;2.342;9;1.17;
llama-3-8b-tp2;20480;2048;16384;7;45;1.717;1.191;2.908;2.874;1.75;1.067;2.817;3.556;3.091;2.56;9;1.14;
llama-3-8b-tp2;20480;2048;18432;8;45;1.925;1.213;3.138;3.012;1.98;1.067;3.047;3.76;3.348;2.775;15;1.13;
llama-3-8b-tp2;20480;2048;20480;9;45;2.132;1.185;3.317;3.262;2.197;1.067;3.264;3.999;3.634;2.977;9;1.11;
llama-3-8b-tp2;20480;2048;4096;1;48;0.516;1.349;1.865;1.715;0.45;1.126;1.576;2.443;1.621;1.504;15;1.24;
llama-3-8b-tp2;20480;2048;6144;2;48;0.734;1.341;2.075;1.895;0.65;1.126;1.776;2.731;1.863;1.639;15;1.27;
llama-3-8b-tp2;20480;2048;8192;3;48;0.89;1.331;2.221;2.132;0.882;1.125;2.007;2.737;2.059;1.845;15;1.2;
llama-3-8b-tp2;20480;2048;10240;4;48;1.102;1.333;2.435;2.304;1.093;1.126;2.219;3.249;2.338;2.047;15;1.19;
llama-3-8b-tp2;20480;2048;12288;5;48;1.311;1.344;2.655;2.452;1.311;1.126;2.437;3.256;2.607;2.247;9;1.18;
llama-3-8b-tp2;20480;2048;14336;6;48;1.503;1.375;2.878;2.669;1.54;1.125;2.665;3.408;2.845;2.431;9;1.18;
llama-3-8b-tp2;20480;2048;16384;7;48;1.715;1.37;3.085;2.836;1.76;1.126;2.886;3.639;3.131;2.607;9;1.18;
llama-3-8b-tp2;20480;2048;18432;8;48;1.928;1.343;3.271;3.044;1.978;1.125;3.103;3.841;3.395;2.812;9;1.16;
llama-3-8b-tp2;20480;2048;20480;9;48;2.136;1.326;3.462;3.228;2.205;1.125;3.33;4.061;3.698;3.029;15;1.14;
llama-3-8b-tp2;20480;2048;4096;1;51;0.516;1.445;1.961;1.777;0.448;1.187;1.635;2.52;1.715;1.587;15;1.24;
llama-3-8b-tp2;20480;2048;6144;2;51;0.693;1.438;2.131;1.986;0.658;1.188;1.846;2.796;1.918;1.734;15;1.23;
llama-3-8b-tp2;20480;2048;8192;3;51;0.904;1.459;2.363;2.226;0.876;1.187;2.063;2.947;2.121;1.95;15;1.21;
llama-3-8b-tp2;20480;2048;10240;4;51;1.135;1.451;2.586;2.378;1.089;1.188;2.277;3.352;2.378;2.159;15;1.2;
llama-3-8b-tp2;20480;2048;12288;5;51;1.315;1.443;2.758;2.554;1.316;1.188;2.504;3.368;2.648;2.325;9;1.19;
llama-3-8b-tp2;20480;2048;14336;6;51;1.51;1.452;2.962;2.696;1.535;1.189;2.724;3.482;2.9;2.54;9;1.17;
llama-3-8b-tp2;20480;2048;16384;7;51;1.722;1.463;3.185;2.887;1.759;1.187;2.946;3.727;3.176;2.68;9;1.19;
llama-3-8b-tp2;20480;2048;18432;8;51;1.927;1.463;3.39;3.066;1.98;1.187;3.167;3.902;3.464;2.873;9;1.18;
llama-3-8b-tp2;20480;2048;20480;9;51;2.141;1.449;3.59;3.266;2.197;1.188;3.385;4.146;3.771;3.094;15;1.16;

llama-3-8b-tp4;20480;512;19968;38;98;0.318;1.225;1.543;1.489;0.29;1.137;1.427;1.716;1.435;1.417;15;1.09;
llama-3-8b-tp4;20480;512;20480;39;98;0.314;1.228;1.542;1.498;0.301;1.139;1.44;1.705;1.456;1.416;15;1.09;

llama-3-8b-tp4;12288;1024;10240;9;163;0.329;1.26;1.589;1.562;0.292;1.167;1.459;1.685;1.606;1.318;11;1.21;
llama-3-8b-tp4;12288;1024;11264;10;163;0.349;1.261;1.61;1.59;0.314;1.168;1.482;1.707;1.652;1.33;11;1.21;
llama-3-8b-tp4;12288;1024;12288;11;163;0.377;1.261;1.638;1.61;0.338;1.168;1.506;1.746;1.674;1.341;11;1.22;
llama-3-8b-tp4;12288;1024;11264;10;172;0.352;1.36;1.712;1.653;0.315;1.212;1.527;1.796;1.661;1.387;11;1.23;
llama-3-8b-tp4;12288;1024;12288;11;172;0.379;1.366;1.745;1.674;0.343;1.213;1.556;1.812;1.688;1.399;11;1.25;
llama-3-8b-tp4;12288;1024;12288;11;182;0.391;1.473;1.864;1.77;0.341;1.269;1.61;1.917;1.74;1.444;15;1.29;
llama-3-8b-tp4;16384;1024;12288;11;122;0.381;1.517;1.898;1.612;0.342;1.405;1.747;1.718;1.634;1.447;11;1.31;
llama-3-8b-tp4;16384;1024;13312;12;122;0.415;1.527;1.942;1.637;0.374;1.402;1.776;1.773;1.644;1.452;11;1.34;
llama-3-8b-tp4;16384;1024;14336;13;122;0.453;1.527;1.98;1.645;0.388;1.407;1.795;1.79;1.67;1.453;11;1.36;
llama-3-8b-tp4;16384;1024;15360;14;122;0.462;1.521;1.983;1.677;0.417;1.403;1.82;1.799;1.668;1.471;15;1.35;
llama-3-8b-tp4;16384;1024;16384;15;122;0.495;1.523;2.018;1.69;0.443;1.406;1.849;1.834;1.695;1.486;15;1.36;
llama-3-8b-tp4;16384;1024;13312;12;129;0.416;1.561;1.977;1.71;0.369;1.433;1.802;1.833;1.702;1.504;15;1.31;
llama-3-8b-tp4;16384;1024;14336;13;129;0.459;1.562;2.021;1.721;0.392;1.435;1.827;1.887;1.716;1.506;15;1.34;
llama-3-8b-tp4;16384;1024;15360;14;129;0.477;1.561;2.038;1.766;0.421;1.434;1.855;1.866;1.733;1.511;15;1.35;
llama-3-8b-tp4;16384;1024;16384;15;129;0.509;1.565;2.074;1.763;0.445;1.432;1.877;1.919;1.734;1.516;15;1.37;
llama-3-8b-tp4;16384;1024;12288;11;136;0.406;1.579;1.985;1.795;0.339;1.454;1.793;1.88;1.721;1.549;15;1.28;
llama-3-8b-tp4;16384;1024;13312;12;136;0.439;1.578;2.017;1.806;0.362;1.456;1.818;1.946;1.743;1.55;15;1.3;
llama-3-8b-tp4;16384;1024;14336;13;136;0.461;1.576;2.037;1.828;0.393;1.452;1.845;1.95;1.765;1.554;15;1.31;
llama-3-8b-tp4;16384;1024;15360;14;136;0.481;1.578;2.059;1.847;0.413;1.454;1.867;1.975;1.779;1.56;15;1.32;
llama-3-8b-tp4;16384;1024;16384;15;136;0.514;1.579;2.093;1.882;0.446;1.453;1.899;1.989;1.801;1.567;15;1.34;
llama-3-8b-tp4;20480;1024;10240;9;98;0.33;1.247;1.577;1.525;0.296;1.136;1.432;1.678;1.466;1.483;15;1.06;
llama-3-8b-tp4;20480;1024;11264;10;98;0.364;1.251;1.615;1.543;0.323;1.137;1.46;1.712;1.493;1.492;15;1.08;
llama-3-8b-tp4;20480;1024;12288;11;98;0.383;1.226;1.609;1.604;0.34;1.135;1.475;1.759;1.512;1.541;15;1.04;
llama-3-8b-tp4;20480;1024;13312;12;98;0.407;1.263;1.67;1.616;0.371;1.136;1.507;1.788;1.529;1.526;15;1.09;
llama-3-8b-tp4;20480;1024;14336;13;98;0.444;1.246;1.69;1.608;0.394;1.136;1.53;1.813;1.551;1.566;15;1.08;
llama-3-8b-tp4;20480;1024;15360;14;98;0.476;1.244;1.72;1.638;0.415;1.135;1.55;1.858;1.558;1.548;15;1.11;
llama-3-8b-tp4;20480;1024;16384;15;98;0.494;1.258;1.752;1.706;0.444;1.136;1.58;1.885;1.575;1.571;15;1.12;
llama-3-8b-tp4;20480;1024;17408;16;98;0.529;1.237;1.766;1.699;0.47;1.136;1.606;1.942;1.599;1.612;15;1.1;
llama-3-8b-tp4;20480;1024;18432;17;98;0.55;1.226;1.776;1.752;0.493;1.136;1.629;1.98;1.63;1.583;15;1.12;
llama-3-8b-tp4;20480;1024;19456;18;98;0.582;1.235;1.817;1.773;0.528;1.135;1.663;1.997;1.64;1.616;15;1.12;
llama-3-8b-tp4;20480;1024;20480;19;98;0.596;1.26;1.856;1.781;0.555;1.135;1.69;1.948;1.729;1.635;15;1.14;
llama-3-8b-tp4;20480;1024;11264;10;103;0.352;1.349;1.701;1.623;0.315;1.19;1.505;1.896;1.567;1.526;15;1.11;
llama-3-8b-tp4;20480;1024;12288;11;103;0.372;1.35;1.722;1.646;0.341;1.191;1.532;1.902;1.591;1.594;15;1.08;
llama-3-8b-tp4;20480;1024;13312;12;103;0.404;1.348;1.752;1.64;0.374;1.19;1.564;1.924;1.624;1.609;15;1.09;
llama-3-8b-tp4;20480;1024;14336;13;103;0.435;1.347;1.782;1.683;0.394;1.19;1.584;1.945;1.648;1.565;15;1.14;
llama-3-8b-tp4;20480;1024;15360;14;103;0.448;1.349;1.797;1.711;0.416;1.191;1.607;1.956;1.685;1.598;15;1.12;
llama-3-8b-tp4;20480;1024;16384;15;103;0.483;1.316;1.799;1.737;0.456;1.191;1.647;1.965;1.705;1.645;15;1.09;
llama-3-8b-tp4;20480;1024;17408;16;103;0.508;1.34;1.848;1.757;0.478;1.189;1.667;1.994;1.73;1.652;15;1.12;
llama-3-8b-tp4;20480;1024;18432;17;103;0.537;1.34;1.877;1.791;0.502;1.189;1.691;2.02;1.759;1.665;15;1.13;
llama-3-8b-tp4;20480;1024;19456;18;103;0.562;1.337;1.899;1.818;0.542;1.189;1.731;2.033;1.787;1.687;15;1.13;
llama-3-8b-tp4;20480;1024;20480;19;103;0.597;1.347;1.944;1.849;0.562;1.189;1.751;2.065;1.805;1.713;15;1.13;
llama-3-8b-tp4;20480;1024;14336;13;109;0.42;1.622;2.042;1.915;0.388;1.619;2.007;1.971;1.948;1.621;15;1.26;
llama-3-8b-tp4;20480;1024;15360;14;109;0.445;1.617;2.062;1.938;0.411;1.617;2.028;1.992;1.961;1.628;11;1.27;
llama-3-8b-tp4;20480;1024;16384;15;109;0.472;1.617;2.089;1.949;0.439;1.616;2.055;2.025;1.973;1.635;15;1.28;
llama-3-8b-tp4;20480;1024;17408;16;109;0.497;1.62;2.117;1.978;0.465;1.614;2.079;2.033;1.986;1.648;15;1.28;
llama-3-8b-tp4;20480;1024;18432;17;109;0.522;1.617;2.139;1.982;0.486;1.614;2.1;2.066;1.998;1.674;11;1.28;
llama-3-8b-tp4;20480;1024;19456;18;109;0.557;1.62;2.177;2.008;0.514;1.614;2.128;2.086;2.011;1.718;15;1.27;
llama-3-8b-tp4;20480;1024;20480;19;109;0.583;1.621;2.204;2.027;0.543;1.612;2.155;2.121;2.033;1.768;11;1.25;

llama-3-8b-tp4;4096;2048;4096;1;492;0.337;1.31;1.647;1.525;0.28;1.143;1.423;1.582;1.48;1.224;11;1.35;
llama-3-8b-tp4;4096;2048;4096;1;519;0.35;1.394;1.744;1.609;0.277;1.196;1.473;1.677;1.514;1.283;11;1.36;
llama-3-8b-tp4;8192;2048;4096;1;245;0.333;1.323;1.656;1.519;0.28;1.224;1.504;1.579;1.511;1.295;9;1.28;
llama-3-8b-tp4;8192;2048;6144;2;245;0.478;1.322;1.8;1.643;0.413;1.223;1.636;1.685;1.571;1.343;15;1.34;
llama-3-8b-tp4;8192;2048;8192;3;245;0.615;1.32;1.935;1.736;0.549;1.222;1.771;1.745;1.63;1.405;15;1.38;
llama-3-8b-tp4;8192;2048;4096;1;259;0.353;1.396;1.749;1.576;0.278;1.241;1.519;1.679;1.556;1.36;9;1.29;
llama-3-8b-tp4;8192;2048;6144;2;259;0.479;1.408;1.887;1.715;0.42;1.242;1.662;1.748;1.644;1.388;15;1.36;
llama-3-8b-tp4;8192;2048;8192;3;259;0.603;1.42;2.023;1.803;0.554;1.243;1.797;1.847;1.695;1.447;15;1.4;
llama-3-8b-tp4;8192;2048;6144;2;273;0.467;1.489;1.956;1.774;0.416;1.279;1.695;1.851;1.7;1.44;15;1.36;
llama-3-8b-tp4;8192;2048;8192;3;273;0.604;1.485;2.089;1.901;0.547;1.279;1.826;1.952;1.775;1.486;15;1.41;
llama-3-8b-tp4;12288;2048;6144;2;163;0.451;1.319;1.77;1.653;0.414;1.167;1.581;1.693;1.626;1.315;9;1.35;
llama-3-8b-tp4;12288;2048;8192;3;163;0.583;1.313;1.896;1.734;0.552;1.166;1.718;1.774;1.661;1.35;9;1.4;
llama-3-8b-tp4;12288;2048;10240;4;163;0.701;1.315;2.016;1.843;0.682;1.167;1.849;1.883;1.781;1.382;15;1.46;
llama-3-8b-tp4;12288;2048;12288;5;163;0.846;1.32;2.166;1.898;0.82;1.166;1.986;2.0;1.896;1.445;15;1.5;
llama-3-8b-tp4;12288;2048;6144;2;172;0.452;1.462;1.914;1.708;0.416;1.212;1.628;1.748;1.632;1.373;15;1.39;
llama-3-8b-tp4;12288;2048;8192;3;172;0.597;1.423;2.02;1.783;0.552;1.212;1.764;1.86;1.706;1.397;15;1.45;
llama-3-8b-tp4;12288;2048;10240;4;172;0.74;1.454;2.194;1.878;0.685;1.213;1.898;1.964;1.812;1.426;15;1.54;
llama-3-8b-tp4;12288;2048;12288;5;172;0.848;1.421;2.269;1.95;0.817;1.212;2.029;2.056;1.929;1.502;15;1.51;
llama-3-8b-tp4;12288;2048;6144;2;182;0.475;1.539;2.014;1.797;0.41;1.269;1.679;1.843;1.695;1.426;15;1.41;
llama-3-8b-tp4;12288;2048;8192;3;182;0.613;1.559;2.172;1.874;0.549;1.269;1.818;1.95;1.79;1.442;15;1.51;
llama-3-8b-tp4;12288;2048;10240;4;182;0.724;1.499;2.223;1.979;0.686;1.269;1.955;2.044;1.881;1.47;15;1.51;
llama-3-8b-tp4;12288;2048;12288;5;182;0.853;1.556;2.409;2.086;0.824;1.269;2.093;2.11;1.979;1.519;15;1.59;
llama-3-8b-tp4;16384;2048;6144;2;122;0.442;1.531;1.973;1.791;0.399;1.395;1.794;2.383;1.613;1.486;11;1.33;
llama-3-8b-tp4;16384;2048;8192;3;122;0.604;1.511;2.115;1.77;0.544;1.397;1.941;2.389;1.687;1.529;15;1.38;
llama-3-8b-tp4;16384;2048;10240;4;122;0.735;1.531;2.266;1.811;0.686;1.398;2.084;2.489;1.73;1.562;11;1.45;
llama-3-8b-tp4;16384;2048;12288;5;122;0.849;1.521;2.37;1.881;0.816;1.398;2.214;2.575;1.862;1.587;11;1.49;
llama-3-8b-tp4;16384;2048;14336;6;122;0.97;1.525;2.495;2.0;0.958;1.396;2.354;2.668;2.039;1.644;15;1.52;
llama-3-8b-tp4;16384;2048;16384;7;122;1.083;1.514;2.597;2.094;1.085;1.394;2.479;2.759;2.246;1.713;15;1.52;
llama-3-8b-tp4;16384;2048;6144;2;129;0.469;1.501;1.97;1.829;0.407;1.428;1.835;2.464;1.63;1.45;11;1.36;
llama-3-8b-tp4;16384;2048;8192;3;129;0.603;1.56;2.163;1.881;0.541;1.428;1.969;2.44;1.733;1.488;15;1.45;
llama-3-8b-tp4;16384;2048;10240;4;129;0.729;1.554;2.283;1.913;0.68;1.43;2.11;2.514;1.842;1.511;11;1.51;
llama-3-8b-tp4;16384;2048;12288;5;129;0.863;1.55;2.413;1.969;0.817;1.428;2.245;2.744;1.948;1.559;9;1.55;
llama-3-8b-tp4;16384;2048;14336;6;129;0.982;1.562;2.544;2.041;0.958;1.429;2.387;2.789;2.085;1.612;9;1.58;
llama-3-8b-tp4;16384;2048;16384;7;129;1.1;1.551;2.651;2.121;1.094;1.427;2.521;2.827;2.29;1.683;9;1.58;
llama-3-8b-tp4;16384;2048;6144;2;136;0.468;1.499;1.967;1.885;0.408;1.449;1.857;1.816;1.724;1.507;15;1.31;
llama-3-8b-tp4;16384;2048;8192;3;136;0.608;1.519;2.127;1.963;0.549;1.451;2.0;1.928;1.792;1.527;15;1.39;
llama-3-8b-tp4;16384;2048;10240;4;136;0.747;1.512;2.259;2.039;0.684;1.449;2.133;2.031;1.875;1.587;15;1.42;
llama-3-8b-tp4;16384;2048;12288;5;136;0.877;1.513;2.39;2.09;0.817;1.45;2.267;2.199;1.954;1.622;15;1.47;
llama-3-8b-tp4;16384;2048;14336;6;136;0.991;1.498;2.489;2.167;0.96;1.45;2.41;2.325;2.144;1.722;15;1.45;
llama-3-8b-tp4;16384;2048;16384;7;136;1.1;1.505;2.605;2.241;1.099;1.452;2.551;2.353;2.325;1.833;15;1.42;
llama-3-8b-tp4;20480;2048;4096;1;98;0.333;1.331;1.664;1.522;0.281;1.134;1.415;2.121;1.458;1.403;9;1.19;
llama-3-8b-tp4;20480;2048;6144;2;98;0.476;1.325;1.801;1.658;0.42;1.135;1.555;2.259;1.526;1.447;15;1.24;
llama-3-8b-tp4;20480;2048;8192;3;98;0.597;1.321;1.918;1.776;0.549;1.134;1.683;2.413;1.619;1.488;15;1.29;
llama-3-8b-tp4;20480;2048;10240;4;98;0.71;1.323;2.033;1.853;0.682;1.134;1.816;2.563;1.806;1.525;15;1.33;
llama-3-8b-tp4;20480;2048;12288;5;98;0.839;1.336;2.175;1.992;0.818;1.135;1.953;2.708;1.932;1.579;11;1.38;
llama-3-8b-tp4;20480;2048;14336;6;98;0.965;1.347;2.312;2.086;0.956;1.134;2.09;2.86;2.152;1.647;11;1.4;
llama-3-8b-tp4;20480;2048;16384;7;98;1.09;1.341;2.431;2.214;1.087;1.134;2.221;3.04;2.343;1.775;11;1.37;
llama-3-8b-tp4;20480;2048;18432;8;98;1.201;1.317;2.518;2.363;1.225;1.134;2.359;2.784;2.512;1.818;11;1.39;
llama-3-8b-tp4;20480;2048;20480;9;98;1.328;1.362;2.69;2.456;1.359;1.136;2.495;2.821;2.69;1.926;11;1.4;
llama-3-8b-tp4;20480;2048;4096;1;103;0.353;1.407;1.76;1.624;0.273;1.188;1.461;2.195;1.478;1.478;15;1.19;
llama-3-8b-tp4;20480;2048;6144;2;103;0.476;1.407;1.883;1.755;0.418;1.189;1.607;2.382;1.637;1.483;15;1.27;
llama-3-8b-tp4;20480;2048;8192;3;103;0.608;1.409;2.017;1.825;0.55;1.189;1.739;2.592;1.707;1.523;15;1.32;
llama-3-8b-tp4;20480;2048;10240;4;103;0.736;1.41;2.146;1.942;0.686;1.189;1.875;2.798;1.874;1.557;15;1.38;
llama-3-8b-tp4;20480;2048;12288;5;103;0.867;1.422;2.289;2.044;0.821;1.189;2.01;2.895;1.976;1.61;11;1.42;
llama-3-8b-tp4;20480;2048;14336;6;103;0.969;1.44;2.409;2.139;0.961;1.189;2.15;2.982;2.166;1.695;15;1.42;
llama-3-8b-tp4;20480;2048;16384;7;103;1.085;1.415;2.5;2.263;1.086;1.19;2.276;3.089;2.386;1.824;15;1.37;
llama-3-8b-tp4;20480;2048;18432;8;103;1.204;1.401;2.605;2.376;1.227;1.188;2.415;3.074;2.544;1.91;11;1.36;
llama-3-8b-tp4;20480;2048;20480;9;103;1.331;1.408;2.739;2.493;1.364;1.19;2.554;3.28;2.724;2.005;11;1.37;
llama-3-8b-tp4;20480;2048;6144;2;109;0.425;1.601;2.026;1.869;0.409;1.614;2.023;2.695;1.852;1.573;11;1.29;
llama-3-8b-tp4;20480;2048;8192;3;109;0.563;1.636;2.199;2.007;0.545;1.612;2.157;2.827;1.898;1.605;11;1.37;
llama-3-8b-tp4;20480;2048;10240;4;109;0.701;1.595;2.296;2.055;0.681;1.612;2.293;2.923;1.97;1.619;11;1.42;
llama-3-8b-tp4;20480;2048;12288;5;109;0.831;1.598;2.429;2.125;0.817;1.615;2.432;3.016;2.078;1.66;11;1.46;
llama-3-8b-tp4;20480;2048;14336;6;109;0.976;1.606;2.582;2.227;0.952;1.619;2.571;3.106;2.224;1.718;11;1.5;
llama-3-8b-tp4;20480;2048;16384;7;109;1.103;1.6;2.703;2.298;1.09;1.611;2.701;3.152;2.453;1.829;11;1.48;
llama-3-8b-tp4;20480;2048;18432;8;109;1.218;1.598;2.816;2.422;1.225;1.607;2.832;3.259;2.641;1.928;11;1.46;
llama-3-8b-tp4;20480;2048;20480;9;109;1.339;1.614;2.953;2.527;1.36;1.613;2.973;3.351;2.774;2.028;11;1.46;



llama-3-8b-tp8;12288;2048;10240;4;336;0.326;1.301;1.627;1.572;0.289;1.198;1.487;1.665;1.677;1.345;11;1.21;
llama-3-8b-tp8;12288;2048;12288;5;336;0.379;1.31;1.689;1.624;0.336;1.201;1.537;1.766;1.688;1.371;11;1.23;
llama-3-8b-tp8;12288;2048;12288;5;355;0.396;1.374;1.77;1.684;0.343;1.253;1.596;1.821;1.708;1.421;15;1.25;
llama-3-8b-tp8;12288;2048;12288;5;374;0.387;1.434;1.821;1.749;0.341;1.31;1.651;1.901;1.747;1.472;15;1.24;
llama-3-8b-tp8;16384;2048;14336;6;252;0.419;1.557;1.976;1.697;0.392;1.408;1.8;1.775;1.657;1.482;15;1.33;
llama-3-8b-tp8;16384;2048;16384;7;252;0.488;1.555;2.043;1.732;0.436;1.411;1.847;1.867;1.719;1.495;15;1.37;
llama-3-8b-tp8;16384;2048;14336;6;266;0.455;1.577;2.032;1.776;0.387;1.429;1.816;1.89;1.731;1.524;15;1.33;
llama-3-8b-tp8;16384;2048;16384;7;266;0.499;1.576;2.075;1.798;0.439;1.429;1.868;1.939;1.762;1.532;15;1.35;
llama-3-8b-tp8;16384;2048;12288;5;280;0.404;1.602;2.006;1.795;0.332;1.452;1.784;1.858;1.759;1.565;15;1.28;
llama-3-8b-tp8;16384;2048;14336;6;280;0.453;1.598;2.051;1.821;0.384;1.454;1.838;1.971;1.783;1.575;15;1.3;
llama-3-8b-tp8;16384;2048;16384;7;280;0.519;1.6;2.119;1.882;0.439;1.455;1.894;1.984;1.831;1.583;15;1.34;
llama-3-8b-tp8;20480;2048;12288;5;201;0.367;1.302;1.669;1.6;0.337;1.195;1.532;1.763;1.553;1.544;15;1.08;
llama-3-8b-tp8;20480;2048;14336;6;201;0.417;1.289;1.706;1.648;0.394;1.195;1.589;1.82;1.589;1.606;15;1.06;
llama-3-8b-tp8;20480;2048;16384;7;201;0.476;1.305;1.781;1.7;0.44;1.197;1.637;1.893;1.682;1.607;15;1.11;
llama-3-8b-tp8;20480;2048;18432;8;201;0.517;1.319;1.836;1.718;0.491;1.196;1.687;1.962;1.732;1.648;15;1.11;
llama-3-8b-tp8;20480;2048;20480;9;201;0.574;1.295;1.869;1.792;0.544;1.194;1.738;2.01;1.765;1.679;15;1.11;
llama-3-8b-tp8;20480;2048;12288;5;212;0.364;1.372;1.736;1.656;0.337;1.251;1.588;1.831;1.649;1.595;15;1.09;
llama-3-8b-tp8;20480;2048;14336;6;212;0.416;1.377;1.793;1.712;0.39;1.253;1.643;1.889;1.695;1.649;15;1.09;
llama-3-8b-tp8;20480;2048;16384;7;212;0.469;1.37;1.839;1.761;0.45;1.252;1.702;1.936;1.747;1.671;15;1.1;
llama-3-8b-tp8;20480;2048;18432;8;212;0.536;1.372;1.908;1.812;0.495;1.252;1.747;2.001;1.797;1.69;15;1.13;
llama-3-8b-tp8;20480;2048;20480;9;212;0.57;1.36;1.93;1.899;0.552;1.252;1.804;2.054;1.839;1.733;15;1.11;
llama-3-8b-tp8;20480;2048;16384;7;224;0.464;1.744;2.208;2.034;0.431;1.666;2.097;1.996;2.007;1.74;11;1.27;
llama-3-8b-tp8;20480;2048;18432;8;224;0.514;1.687;2.201;2.063;0.478;1.66;2.138;2.025;2.034;1.767;15;1.25;
llama-3-8b-tp8;20480;2048;20480;9;224;0.575;1.75;2.325;2.103;0.531;1.663;2.194;2.098;2.065;1.783;11;1.3;

yi-6b-tp1;4096;512;3584;6;219;0.336;1.196;1.532;1.437;0.284;1.057;1.341;1.421;1.42;1.113;11;1.38;
yi-6b-tp1;4096;512;4096;7;219;0.362;1.19;1.552;1.444;0.313;1.059;1.372;1.467;1.439;1.107;11;1.4;
yi-6b-tp1;4096;512;3584;6;231;0.323;1.268;1.591;1.476;0.285;1.116;1.401;1.512;1.45;1.16;11;1.37;
yi-6b-tp1;4096;512;4096;7;231;0.361;1.279;1.64;1.494;0.32;1.117;1.437;1.54;1.459;1.157;11;1.42;
yi-6b-tp1;4096;512;4096;7;244;0.355;1.322;1.677;1.598;0.315;1.153;1.468;1.636;1.511;1.211;11;1.38;
yi-6b-tp1;8192;512;3584;6;109;0.322;1.193;1.515;1.414;0.282;1.097;1.379;1.433;1.397;1.224;15;1.24;
yi-6b-tp1;8192;512;4096;7;109;0.359;1.211;1.57;1.432;0.314;1.094;1.408;1.463;1.416;1.244;9;1.26;
yi-6b-tp1;8192;512;4608;8;109;0.386;1.22;1.606;1.465;0.355;1.1;1.455;1.498;1.454;1.237;9;1.3;
yi-6b-tp1;8192;512;5120;9;109;0.426;1.197;1.623;1.47;0.387;1.094;1.481;1.55;1.432;1.253;9;1.3;
yi-6b-tp1;8192;512;5632;10;109;0.454;1.209;1.663;1.48;0.421;1.099;1.52;1.572;1.462;1.263;9;1.32;
yi-6b-tp1;8192;512;6144;11;109;0.486;1.194;1.68;1.5;0.453;1.096;1.549;1.622;1.465;1.275;9;1.32;
yi-6b-tp1;8192;512;6656;12;109;0.513;1.201;1.714;1.512;0.488;1.097;1.585;1.648;1.489;1.291;9;1.33;
yi-6b-tp1;8192;512;7168;13;109;0.545;1.213;1.758;1.524;0.522;1.097;1.619;1.657;1.523;1.308;15;1.34;
yi-6b-tp1;8192;512;7680;14;109;0.58;1.216;1.796;1.544;0.56;1.098;1.658;1.675;1.528;1.324;15;1.36;
yi-6b-tp1;8192;512;8192;15;109;0.615;1.211;1.826;1.577;0.594;1.096;1.69;1.683;1.553;1.341;15;1.36;
yi-6b-tp1;8192;512;4096;7;115;0.359;1.278;1.637;1.497;0.313;1.195;1.508;1.552;1.45;1.282;9;1.28;
yi-6b-tp1;8192;512;4608;8;115;0.393;1.274;1.667;1.512;0.349;1.196;1.545;1.573;1.482;1.286;9;1.3;
yi-6b-tp1;8192;512;5120;9;115;0.423;1.278;1.701;1.536;0.389;1.197;1.586;1.612;1.478;1.288;15;1.32;
yi-6b-tp1;8192;512;5632;10;115;0.456;1.275;1.731;1.548;0.416;1.196;1.612;1.647;1.522;1.304;15;1.33;
yi-6b-tp1;8192;512;6144;11;115;0.484;1.277;1.761;1.577;0.452;1.196;1.648;1.67;1.512;1.319;15;1.34;
yi-6b-tp1;8192;512;6656;12;115;0.525;1.273;1.798;1.588;0.488;1.196;1.684;1.696;1.531;1.332;15;1.35;
yi-6b-tp1;8192;512;7168;13;115;0.563;1.267;1.83;1.613;0.52;1.197;1.717;1.705;1.556;1.346;15;1.36;
yi-6b-tp1;8192;512;7680;14;115;0.582;1.282;1.864;1.628;0.557;1.196;1.753;1.736;1.598;1.363;15;1.37;
yi-6b-tp1;8192;512;8192;15;115;0.647;1.271;1.918;1.659;0.594;1.197;1.791;1.765;1.581;1.372;15;1.4;
yi-6b-tp1;8192;512;3584;6;122;0.337;1.346;1.683;1.546;0.281;1.229;1.51;1.631;1.5;1.306;9;1.29;
yi-6b-tp1;8192;512;4096;7;122;0.366;1.343;1.709;1.583;0.321;1.229;1.55;1.665;1.546;1.318;9;1.3;
yi-6b-tp1;8192;512;4608;8;122;0.407;1.347;1.754;1.615;0.355;1.23;1.585;1.665;1.531;1.33;9;1.32;
yi-6b-tp1;8192;512;5120;9;122;0.43;1.339;1.769;1.652;0.387;1.228;1.615;1.714;1.551;1.339;15;1.32;
yi-6b-tp1;8192;512;5632;10;122;0.472;1.345;1.817;1.67;0.422;1.229;1.651;1.729;1.592;1.35;15;1.35;
yi-6b-tp1;8192;512;6144;11;122;0.504;1.348;1.852;1.705;0.452;1.228;1.68;1.748;1.599;1.357;15;1.36;
yi-6b-tp1;8192;512;6656;12;122;0.525;1.351;1.876;1.719;0.487;1.229;1.716;1.778;1.608;1.374;15;1.37;
yi-6b-tp1;8192;512;7168;13;122;0.571;1.349;1.92;1.763;0.522;1.228;1.75;1.809;1.613;1.385;15;1.39;
yi-6b-tp1;8192;512;7680;14;122;0.614;1.339;1.953;1.773;0.558;1.228;1.786;1.806;1.645;1.399;15;1.4;
yi-6b-tp1;8192;512;8192;15;122;0.647;1.343;1.99;1.81;0.585;1.229;1.814;1.849;1.682;1.409;15;1.41;
yi-6b-tp1;12288;512;3072;5;72;0.307;1.212;1.519;1.396;0.248;1.113;1.361;1.427;1.411;1.156;11;1.31;
yi-6b-tp1;12288;512;3584;6;72;0.349;1.211;1.56;1.419;0.28;1.11;1.39;1.436;1.392;1.166;11;1.34;
yi-6b-tp1;12288;512;4096;7;72;0.391;1.206;1.597;1.445;0.312;1.113;1.425;1.46;1.41;1.167;11;1.37;
yi-6b-tp1;12288;512;4608;8;72;0.428;1.204;1.632;1.452;0.351;1.111;1.462;1.494;1.438;1.172;11;1.39;
yi-6b-tp1;12288;512;5120;9;72;0.45;1.206;1.656;1.477;0.385;1.11;1.495;1.539;1.464;1.179;11;1.4;
yi-6b-tp1;12288;512;5632;10;72;0.49;1.203;1.693;1.497;0.416;1.112;1.528;1.549;1.472;1.187;11;1.43;
yi-6b-tp1;12288;512;6144;11;72;0.511;1.202;1.713;1.509;0.458;1.113;1.571;1.577;1.485;1.193;11;1.44;
yi-6b-tp1;12288;512;6656;12;72;0.553;1.201;1.754;1.546;0.488;1.112;1.6;1.606;1.506;1.209;9;1.45;
yi-6b-tp1;12288;512;7168;13;72;0.57;1.207;1.777;1.553;0.515;1.112;1.627;1.645;1.504;1.227;9;1.45;
yi-6b-tp1;12288;512;7680;14;72;0.624;1.214;1.838;1.58;0.556;1.11;1.666;1.664;1.532;1.218;9;1.51;
yi-6b-tp1;12288;512;8192;15;72;0.65;1.206;1.856;1.607;0.591;1.111;1.702;1.674;1.56;1.237;9;1.5;
yi-6b-tp1;12288;512;8704;16;72;0.666;1.204;1.87;1.652;0.624;1.112;1.736;1.715;1.559;1.248;9;1.5;
yi-6b-tp1;12288;512;9216;17;72;0.691;1.204;1.895;1.648;0.661;1.111;1.772;1.726;1.578;1.271;9;1.49;
yi-6b-tp1;12288;512;9728;18;72;0.724;1.204;1.928;1.672;0.692;1.113;1.805;1.773;1.638;1.293;9;1.49;
yi-6b-tp1;12288;512;10240;19;72;0.753;1.206;1.959;1.693;0.724;1.111;1.835;1.795;1.711;1.317;9;1.49;
yi-6b-tp1;12288;512;10752;20;72;0.778;1.199;1.977;1.716;0.764;1.109;1.873;1.813;1.683;1.36;9;1.45;
yi-6b-tp1;12288;512;11264;21;72;0.808;1.2;2.008;1.72;0.795;1.112;1.907;1.859;1.764;1.36;9;1.48;
yi-6b-tp1;12288;512;11776;22;72;0.843;1.204;2.047;1.739;0.83;1.113;1.943;1.893;1.791;1.413;9;1.45;
yi-6b-tp1;12288;512;12288;23;72;0.858;1.199;2.057;1.765;0.868;1.111;1.979;1.917;1.865;1.45;9;1.42;
yi-6b-tp1;12288;512;3584;6;76;0.349;1.254;1.603;1.521;0.278;1.131;1.409;1.53;1.433;1.208;11;1.33;
yi-6b-tp1;12288;512;4096;7;76;0.379;1.252;1.631;1.527;0.314;1.129;1.443;1.571;1.437;1.211;11;1.35;
yi-6b-tp1;12288;512;4608;8;76;0.414;1.258;1.672;1.564;0.348;1.13;1.478;1.599;1.46;1.223;11;1.37;
yi-6b-tp1;12288;512;5120;9;76;0.45;1.252;1.702;1.576;0.387;1.129;1.516;1.621;1.503;1.229;11;1.38;
yi-6b-tp1;12288;512;5632;10;76;0.482;1.253;1.735;1.596;0.418;1.13;1.548;1.634;1.513;1.254;9;1.38;
yi-6b-tp1;12288;512;6144;11;76;0.522;1.255;1.777;1.646;0.448;1.13;1.578;1.671;1.533;1.262;9;1.41;
yi-6b-tp1;12288;512;6656;12;76;0.546;1.259;1.805;1.654;0.484;1.131;1.615;1.687;1.538;1.279;9;1.41;
yi-6b-tp1;12288;512;7168;13;76;0.575;1.254;1.829;1.672;0.519;1.13;1.649;1.711;1.592;1.295;9;1.41;
yi-6b-tp1;12288;512;7680;14;76;0.614;1.259;1.873;1.695;0.554;1.129;1.683;1.742;1.549;1.295;9;1.45;
yi-6b-tp1;12288;512;8192;15;76;0.638;1.253;1.891;1.737;0.587;1.132;1.719;1.749;1.611;1.319;9;1.43;
yi-6b-tp1;12288;512;8704;16;76;0.674;1.252;1.926;1.751;0.619;1.13;1.749;1.778;1.627;1.334;9;1.44;
yi-6b-tp1;12288;512;9216;17;76;0.725;1.247;1.972;1.733;0.657;1.13;1.787;1.81;1.647;1.35;9;1.46;
yi-6b-tp1;12288;512;9728;18;76;0.725;1.255;1.98;1.737;0.695;1.131;1.826;1.817;1.653;1.38;9;1.43;
yi-6b-tp1;12288;512;10240;19;76;0.762;1.255;2.017;1.766;0.729;1.129;1.858;1.859;1.718;1.423;9;1.42;
yi-6b-tp1;12288;512;10752;20;76;0.794;1.257;2.051;1.78;0.763;1.131;1.894;1.898;1.745;1.414;9;1.45;
yi-6b-tp1;12288;512;11264;21;76;0.823;1.257;2.08;1.799;0.796;1.13;1.926;1.948;1.781;1.454;15;1.43;
yi-6b-tp1;12288;512;11776;22;76;0.848;1.256;2.104;1.816;0.83;1.129;1.959;1.965;1.827;1.498;15;1.4;
yi-6b-tp1;12288;512;12288;23;76;0.872;1.256;2.128;1.822;0.869;1.129;1.998;1.976;1.885;1.526;15;1.39;
yi-6b-tp1;12288;512;3584;6;81;0.352;1.318;1.67;1.578;0.28;1.173;1.453;1.626;1.505;1.271;11;1.31;
yi-6b-tp1;12288;512;4096;7;81;0.385;1.319;1.704;1.601;0.318;1.173;1.491;1.651;1.521;1.279;11;1.33;
yi-6b-tp1;12288;512;4608;8;81;0.404;1.318;1.722;1.625;0.348;1.172;1.52;1.661;1.569;1.291;9;1.33;
yi-6b-tp1;12288;512;5120;9;81;0.443;1.323;1.766;1.65;0.383;1.173;1.556;1.701;1.56;1.304;9;1.35;
yi-6b-tp1;12288;512;5632;10;81;0.458;1.331;1.789;1.684;0.422;1.172;1.594;1.691;1.596;1.316;9;1.36;
yi-6b-tp1;12288;512;6144;11;81;0.494;1.318;1.812;1.729;0.448;1.172;1.62;1.748;1.613;1.33;9;1.36;
yi-6b-tp1;12288;512;6656;12;81;0.522;1.32;1.842;1.725;0.491;1.173;1.664;1.771;1.664;1.339;9;1.38;
yi-6b-tp1;12288;512;7168;13;81;0.559;1.315;1.874;1.771;0.522;1.172;1.694;1.809;1.696;1.324;9;1.42;
yi-6b-tp1;12288;512;7680;14;81;0.581;1.313;1.894;1.78;0.558;1.173;1.731;1.845;1.726;1.346;9;1.41;
yi-6b-tp1;12288;512;8192;15;81;0.612;1.326;1.938;1.808;0.587;1.172;1.759;1.871;1.72;1.366;15;1.42;
yi-6b-tp1;12288;512;8704;16;81;0.648;1.316;1.964;1.838;0.624;1.173;1.797;1.878;1.739;1.381;15;1.42;
yi-6b-tp1;12288;512;9216;17;81;0.673;1.317;1.99;1.842;0.663;1.172;1.835;1.886;1.768;1.406;15;1.42;
yi-6b-tp1;12288;512;9728;18;81;0.699;1.326;2.025;1.84;0.697;1.175;1.872;1.937;1.79;1.41;15;1.44;
yi-6b-tp1;12288;512;10240;19;81;0.738;1.324;2.062;1.863;0.724;1.172;1.896;1.947;1.819;1.433;15;1.44;
yi-6b-tp1;12288;512;10752;20;81;0.775;1.32;2.095;1.872;0.764;1.173;1.937;1.96;1.853;1.447;15;1.45;
yi-6b-tp1;12288;512;11264;21;81;0.802;1.322;2.124;1.893;0.804;1.173;1.977;1.991;1.884;1.486;15;1.43;
yi-6b-tp1;12288;512;11776;22;81;0.835;1.322;2.157;1.907;0.833;1.173;2.006;2.021;1.928;1.507;15;1.43;
yi-6b-tp1;12288;512;12288;23;81;0.86;1.328;2.188;1.94;0.857;1.173;2.03;2.059;1.958;1.509;15;1.45;
yi-6b-tp1;16384;512;3584;6;54;0.341;1.192;1.533;1.445;0.278;0.999;1.277;1.948;1.34;1.181;11;1.3;
yi-6b-tp1;16384;512;4096;7;54;0.363;1.197;1.56;1.475;0.311;0.999;1.31;1.99;1.367;1.198;11;1.3;
yi-6b-tp1;16384;512;4608;8;54;0.421;1.199;1.62;1.495;0.346;0.999;1.345;2.05;1.348;1.211;15;1.34;
yi-6b-tp1;16384;512;5120;9;54;0.434;1.19;1.624;1.517;0.378;0.998;1.376;2.104;1.373;1.222;15;1.33;
yi-6b-tp1;16384;512;5632;10;54;0.474;1.19;1.664;1.538;0.417;0.998;1.415;2.148;1.407;1.229;15;1.35;
yi-6b-tp1;16384;512;6144;11;54;0.504;1.221;1.725;1.544;0.451;0.999;1.45;2.282;1.472;1.246;15;1.38;
yi-6b-tp1;16384;512;6656;12;54;0.541;1.219;1.76;1.579;0.483;0.998;1.481;2.299;1.476;1.253;15;1.4;
yi-6b-tp1;16384;512;7168;13;54;0.575;1.2;1.775;1.601;0.519;1.0;1.519;2.32;1.548;1.281;15;1.39;
yi-6b-tp1;16384;512;7680;14;54;0.589;1.202;1.791;1.633;0.558;0.999;1.557;2.341;1.554;1.286;11;1.39;
yi-6b-tp1;16384;512;8192;15;54;0.629;1.196;1.825;1.646;0.588;0.998;1.586;2.355;1.567;1.301;11;1.4;
yi-6b-tp1;16384;512;8704;16;54;0.658;1.218;1.876;1.683;0.625;0.999;1.624;2.372;1.644;1.325;11;1.42;
yi-6b-tp1;16384;512;9216;17;54;0.674;1.214;1.888;1.696;0.655;0.998;1.653;2.404;1.659;1.346;11;1.4;
yi-6b-tp1;16384;512;9728;18;54;0.729;1.207;1.936;1.715;0.694;0.998;1.692;2.417;1.729;1.36;11;1.42;
yi-6b-tp1;16384;512;10240;19;54;0.745;1.208;1.953;1.746;0.73;0.998;1.728;2.436;1.738;1.392;11;1.4;
yi-6b-tp1;16384;512;10752;20;54;0.783;1.19;1.973;1.766;0.765;0.999;1.764;2.46;1.784;1.416;11;1.39;
yi-6b-tp1;16384;512;11264;21;54;0.808;1.222;2.03;1.806;0.802;0.999;1.801;2.485;1.837;1.426;11;1.42;
yi-6b-tp1;16384;512;11776;22;54;0.825;1.211;2.036;1.811;0.819;1.0;1.819;2.507;1.885;1.446;11;1.41;
yi-6b-tp1;16384;512;12288;23;54;0.857;1.217;2.074;1.831;0.859;0.999;1.858;2.408;1.936;1.443;11;1.44;
yi-6b-tp1;16384;512;12800;24;54;0.888;1.212;2.1;1.861;0.892;1.0;1.892;2.465;1.985;1.473;11;1.43;
yi-6b-tp1;16384;512;13312;25;54;0.92;1.218;2.138;1.88;0.934;0.999;1.933;2.492;2.026;1.519;11;1.41;
yi-6b-tp1;16384;512;13824;26;54;0.948;1.211;2.159;1.929;0.961;1.0;1.961;2.535;2.079;1.507;11;1.43;
yi-6b-tp1;16384;512;14336;27;54;0.972;1.212;2.184;1.952;0.994;1.0;1.994;2.574;2.128;1.541;11;1.42;
yi-6b-tp1;16384;512;14848;28;54;1.011;1.211;2.222;1.969;1.036;1.0;2.036;2.606;2.148;1.588;11;1.4;
yi-6b-tp1;16384;512;15360;29;54;1.039;1.214;2.253;1.996;1.069;1.0;2.069;2.663;2.202;1.609;11;1.4;
yi-6b-tp1;16384;512;15872;30;54;1.072;1.213;2.285;2.03;1.099;0.998;2.097;2.705;2.241;1.66;11;1.38;
yi-6b-tp1;16384;512;16384;31;54;1.097;1.205;2.302;2.051;1.132;0.999;2.131;2.732;2.281;1.683;11;1.37;
yi-6b-tp1;16384;512;5120;9;57;0.397;1.433;1.83;1.575;0.386;1.349;1.735;2.389;1.507;1.368;15;1.34;
yi-6b-tp1;16384;512;5632;10;57;0.446;1.453;1.899;1.58;0.419;1.35;1.769;2.412;1.553;1.384;15;1.37;
yi-6b-tp1;16384;512;6144;11;57;0.485;1.483;1.968;1.605;0.454;1.352;1.806;2.346;1.525;1.38;11;1.43;
yi-6b-tp1;16384;512;6656;12;57;0.511;1.446;1.957;1.638;0.491;1.351;1.842;2.343;1.562;1.404;11;1.39;
yi-6b-tp1;16384;512;7168;13;57;0.54;1.464;2.004;1.657;0.523;1.348;1.871;2.364;1.632;1.401;15;1.43;
yi-6b-tp1;16384;512;7680;14;57;0.575;1.47;2.045;1.676;0.561;1.35;1.911;2.383;1.632;1.411;11;1.45;
yi-6b-tp1;16384;512;8192;15;57;0.613;1.437;2.05;1.668;0.591;1.351;1.942;2.4;1.653;1.425;11;1.44;
yi-6b-tp1;16384;512;8704;16;57;0.632;1.456;2.088;1.705;0.624;1.355;1.979;2.438;1.679;1.429;11;1.46;
yi-6b-tp1;16384;512;9216;17;57;0.679;1.472;2.151;1.729;0.668;1.353;2.021;2.448;1.712;1.444;15;1.49;
yi-6b-tp1;16384;512;9728;18;57;0.712;1.424;2.136;1.773;0.698;1.35;2.048;2.465;1.716;1.468;11;1.46;
yi-6b-tp1;16384;512;10240;19;57;0.737;1.453;2.19;1.762;0.724;1.352;2.076;2.488;1.759;1.473;11;1.49;
yi-6b-tp1;16384;512;10752;20;57;0.77;1.467;2.237;1.78;0.769;1.35;2.119;2.5;1.778;1.502;15;1.49;
yi-6b-tp1;16384;512;11264;21;57;0.8;1.434;2.234;1.817;0.796;1.358;2.154;2.528;1.822;1.505;15;1.48;
yi-6b-tp1;16384;512;11776;22;57;0.822;1.458;2.28;1.839;0.826;1.35;2.176;2.542;1.862;1.545;15;1.48;
yi-6b-tp1;16384;512;12288;23;57;0.868;1.465;2.333;1.854;0.866;1.353;2.219;2.545;1.919;1.56;15;1.5;
yi-6b-tp1;16384;512;12800;24;57;0.891;1.446;2.337;1.871;0.895;1.352;2.247;2.576;1.965;1.574;15;1.48;
yi-6b-tp1;16384;512;13312;25;57;0.92;1.456;2.376;1.911;0.927;1.354;2.281;2.613;2.027;1.585;15;1.5;
yi-6b-tp1;16384;512;13824;26;57;0.95;1.477;2.427;1.931;0.966;1.351;2.317;2.645;2.094;1.619;15;1.5;
yi-6b-tp1;16384;512;14336;27;57;0.98;1.465;2.445;1.952;1.0;1.351;2.351;2.664;2.113;1.636;15;1.49;
yi-6b-tp1;16384;512;14848;28;57;1.015;1.455;2.47;1.977;1.036;1.352;2.388;2.708;2.183;1.662;11;1.49;
yi-6b-tp1;16384;512;15360;29;57;1.048;1.452;2.5;2.008;1.069;1.352;2.421;2.724;2.239;1.7;11;1.47;
yi-6b-tp1;16384;512;15872;30;57;1.079;1.45;2.529;2.029;1.099;1.351;2.45;2.758;2.284;1.726;15;1.47;
yi-6b-tp1;16384;512;16384;31;57;1.109;1.467;2.576;2.06;1.14;1.351;2.491;2.783;2.295;1.736;11;1.48;
yi-6b-tp1;16384;512;5120;9;61;0.407;1.555;1.962;1.635;0.39;1.404;1.794;2.455;1.583;1.457;11;1.35;
yi-6b-tp1;16384;512;5632;10;61;0.447;1.562;2.009;1.664;0.423;1.404;1.827;2.466;1.64;1.485;11;1.35;
yi-6b-tp1;16384;512;6144;11;61;0.49;1.547;2.037;1.68;0.451;1.405;1.856;2.496;1.637;1.479;11;1.38;
yi-6b-tp1;16384;512;6656;12;61;0.528;1.546;2.074;1.715;0.493;1.405;1.898;2.305;1.616;1.495;11;1.39;
yi-6b-tp1;16384;512;7168;13;61;0.557;1.558;2.115;1.707;0.528;1.402;1.93;2.346;1.653;1.504;11;1.41;
yi-6b-tp1;16384;512;7680;14;61;0.572;1.548;2.12;1.76;0.563;1.405;1.968;2.397;1.723;1.502;11;1.41;
yi-6b-tp1;16384;512;8192;15;61;0.628;1.542;2.17;1.776;0.597;1.4;1.997;2.325;1.697;1.525;11;1.42;
yi-6b-tp1;16384;512;8704;16;61;0.648;1.557;2.205;1.798;0.633;1.405;2.038;2.315;1.693;1.541;11;1.43;
yi-6b-tp1;16384;512;9216;17;61;0.685;1.545;2.23;1.813;0.666;1.401;2.067;2.366;1.762;1.552;11;1.44;
yi-6b-tp1;16384;512;9728;18;61;0.72;1.552;2.272;1.841;0.693;1.404;2.097;2.421;1.774;1.554;15;1.46;
yi-6b-tp1;16384;512;10240;19;61;0.768;1.558;2.326;1.906;0.732;1.403;2.135;2.449;1.787;1.567;11;1.48;
yi-6b-tp1;16384;512;10752;20;61;0.784;1.557;2.341;1.884;0.764;1.406;2.17;2.487;1.806;1.58;11;1.48;
yi-6b-tp1;16384;512;11264;21;61;0.811;1.551;2.362;1.911;0.801;1.4;2.201;2.501;1.854;1.608;11;1.47;
yi-6b-tp1;16384;512;11776;22;61;0.843;1.561;2.404;1.893;0.835;1.402;2.237;2.613;1.883;1.62;15;1.48;
yi-6b-tp1;16384;512;12288;23;61;0.863;1.547;2.41;1.951;0.857;1.401;2.258;2.662;1.94;1.619;15;1.49;
yi-6b-tp1;16384;512;12800;24;61;0.896;1.544;2.44;1.957;0.903;1.404;2.307;2.661;1.984;1.669;11;1.46;
yi-6b-tp1;16384;512;13312;25;61;0.934;1.561;2.495;1.946;0.931;1.399;2.33;2.696;2.065;1.655;15;1.51;
yi-6b-tp1;16384;512;13824;26;61;0.958;1.552;2.51;1.988;0.968;1.402;2.37;2.715;2.107;1.698;11;1.48;
yi-6b-tp1;16384;512;14336;27;61;0.994;1.551;2.545;2.001;1.002;1.401;2.403;2.754;2.137;1.72;11;1.48;
yi-6b-tp1;16384;512;14848;28;61;1.012;1.565;2.577;2.053;1.04;1.403;2.443;2.773;2.183;1.754;15;1.47;
yi-6b-tp1;16384;512;15360;29;61;1.058;1.545;2.603;2.057;1.063;1.397;2.46;2.812;2.232;1.766;11;1.47;
yi-6b-tp1;16384;512;15872;30;61;1.083;1.547;2.63;2.086;1.101;1.403;2.504;2.827;2.304;1.776;9;1.48;
yi-6b-tp1;16384;512;16384;31;61;1.119;1.555;2.674;2.102;1.138;1.4;2.538;2.844;2.346;1.787;9;1.5;
yi-6b-tp1;20480;512;3584;6;43;0.287;1.085;1.372;1.332;0.28;1.024;1.304;2.032;1.284;1.26;9;1.09;
yi-6b-tp1;20480;512;4096;7;43;0.323;1.088;1.411;1.36;0.316;1.023;1.339;2.074;1.317;1.274;9;1.11;
yi-6b-tp1;20480;512;4608;8;43;0.355;1.084;1.439;1.394;0.348;1.023;1.371;2.105;1.345;1.289;9;1.12;
yi-6b-tp1;20480;512;5120;9;43;0.399;1.089;1.488;1.385;0.383;1.023;1.406;2.144;1.363;1.327;15;1.12;
yi-6b-tp1;20480;512;5632;10;43;0.425;1.081;1.506;1.402;0.416;1.023;1.439;2.182;1.39;1.333;15;1.13;
yi-6b-tp1;20480;512;6144;11;43;0.453;1.089;1.542;1.428;0.454;1.023;1.477;2.215;1.41;1.37;15;1.13;
yi-6b-tp1;20480;512;6656;12;43;0.495;1.083;1.578;1.456;0.49;1.024;1.514;2.252;1.435;1.414;15;1.12;
yi-6b-tp1;20480;512;7168;13;43;0.525;1.084;1.609;1.499;0.52;1.023;1.543;2.28;1.454;1.427;15;1.13;
yi-6b-tp1;20480;512;7680;14;43;0.567;1.084;1.651;1.511;0.552;1.023;1.575;2.322;1.469;1.438;15;1.15;
yi-6b-tp1;20480;512;8192;15;43;0.596;1.085;1.681;1.538;0.59;1.023;1.613;2.35;1.491;1.469;15;1.14;
yi-6b-tp1;20480;512;8704;16;43;0.629;1.085;1.714;1.552;0.63;1.023;1.653;2.39;1.517;1.482;15;1.16;
yi-6b-tp1;20480;512;9216;17;43;0.664;1.085;1.749;1.579;0.664;1.023;1.687;2.425;1.537;1.512;15;1.16;
yi-6b-tp1;20480;512;9728;18;43;0.69;1.089;1.779;1.603;0.689;1.023;1.712;2.463;1.563;1.543;15;1.15;
yi-6b-tp1;20480;512;10240;19;43;0.721;1.089;1.81;1.614;0.723;1.023;1.746;2.504;1.589;1.573;15;1.15;
yi-6b-tp1;20480;512;10752;20;43;0.753;1.091;1.844;1.633;0.764;1.023;1.787;2.53;1.606;1.63;15;1.13;
yi-6b-tp1;20480;512;11264;21;43;0.797;1.086;1.883;1.668;0.793;1.023;1.816;2.567;1.649;1.672;15;1.13;
yi-6b-tp1;20480;512;11776;22;43;0.823;1.086;1.909;1.69;0.822;1.024;1.846;2.608;1.675;1.692;15;1.13;
yi-6b-tp1;20480;512;12288;23;43;0.858;1.084;1.942;1.712;0.865;1.023;1.888;2.644;1.719;1.713;15;1.13;
yi-6b-tp1;20480;512;12800;24;43;0.885;1.085;1.97;1.766;0.902;1.023;1.925;2.687;1.764;1.761;15;1.12;
yi-6b-tp1;20480;512;13312;25;43;0.921;1.089;2.01;1.753;0.934;1.023;1.957;2.712;1.797;1.779;15;1.13;
yi-6b-tp1;20480;512;13824;26;43;0.951;1.083;2.034;1.805;0.969;1.024;1.993;2.753;1.821;1.803;15;1.13;
yi-6b-tp1;20480;512;14336;27;43;0.974;1.114;2.088;1.856;1.0;1.023;2.023;2.791;1.84;1.832;15;1.14;
yi-6b-tp1;20480;512;14848;28;43;1.012;1.12;2.132;1.867;1.034;1.023;2.057;2.831;1.871;1.855;15;1.15;
yi-6b-tp1;20480;512;15360;29;43;1.039;1.12;2.159;1.878;1.07;1.023;2.093;2.876;1.895;1.899;15;1.14;
yi-6b-tp1;20480;512;15872;30;43;1.08;1.114;2.194;1.911;1.096;1.023;2.119;2.911;1.924;1.925;15;1.14;
yi-6b-tp1;20480;512;16384;31;43;1.117;1.123;2.24;1.903;1.131;1.023;2.154;2.675;1.946;1.948;15;1.15;
yi-6b-tp1;20480;512;16896;32;43;1.135;1.108;2.243;1.923;1.167;1.023;2.19;2.686;1.981;1.99;15;1.13;
yi-6b-tp1;20480;512;17408;33;43;1.179;1.124;2.303;1.938;1.2;1.023;2.223;2.703;2.018;2.021;15;1.14;
yi-6b-tp1;20480;512;17920;34;43;1.21;1.121;2.331;1.972;1.24;1.023;2.263;2.709;2.065;2.059;15;1.13;
yi-6b-tp1;20480;512;18432;35;43;1.24;1.135;2.375;1.988;1.272;1.024;2.296;2.718;2.116;2.087;15;1.14;
yi-6b-tp1;20480;512;18944;36;43;1.271;1.139;2.41;2.014;1.303;1.022;2.325;2.726;2.175;2.126;15;1.13;
yi-6b-tp1;20480;512;19456;37;43;1.305;1.136;2.441;2.026;1.336;1.023;2.359;2.73;2.203;2.175;15;1.12;
yi-6b-tp1;20480;512;19968;38;43;1.327;1.091;2.418;2.049;1.373;1.024;2.397;2.744;2.251;2.192;15;1.1;
yi-6b-tp1;20480;512;20480;39;43;1.365;1.086;2.451;2.066;1.413;1.023;2.436;2.75;2.302;2.227;15;1.1;
yi-6b-tp1;20480;512;3584;6;45;0.312;1.158;1.47;1.532;0.287;1.065;1.352;2.058;1.387;1.347;15;1.09;
yi-6b-tp1;20480;512;4096;7;45;0.351;1.159;1.51;1.563;0.318;1.066;1.384;2.09;1.412;1.359;15;1.11;
yi-6b-tp1;20480;512;4608;8;45;0.383;1.164;1.547;1.583;0.354;1.065;1.419;2.122;1.442;1.367;15;1.13;
yi-6b-tp1;20480;512;5120;9;45;0.412;1.168;1.58;1.574;0.391;1.065;1.456;2.172;1.454;1.374;15;1.15;
yi-6b-tp1;20480;512;5632;10;45;0.443;1.17;1.613;1.598;0.425;1.065;1.49;2.201;1.484;1.388;15;1.16;
yi-6b-tp1;20480;512;6144;11;45;0.481;1.162;1.643;1.654;0.456;1.066;1.522;2.235;1.488;1.397;15;1.18;
yi-6b-tp1;20480;512;6656;12;45;0.511;1.196;1.707;1.639;0.491;1.066;1.557;2.274;1.513;1.407;15;1.21;
yi-6b-tp1;20480;512;7168;13;45;0.543;1.171;1.714;1.714;0.522;1.065;1.587;2.313;1.532;1.422;15;1.21;
yi-6b-tp1;20480;512;7680;14;45;0.581;1.16;1.741;1.74;0.554;1.066;1.62;2.348;1.563;1.438;15;1.21;
yi-6b-tp1;20480;512;8192;15;45;0.614;1.171;1.785;1.768;0.591;1.065;1.656;2.391;1.606;1.441;15;1.24;
yi-6b-tp1;20480;512;8704;16;45;0.649;1.158;1.807;1.806;0.627;1.065;1.692;2.413;1.678;1.447;15;1.25;
yi-6b-tp1;20480;512;9216;17;45;0.678;1.165;1.843;1.831;0.66;1.065;1.725;2.452;1.687;1.465;15;1.26;
yi-6b-tp1;20480;512;9728;18;45;0.706;1.179;1.885;1.839;0.691;1.065;1.756;2.479;1.738;1.484;15;1.27;
yi-6b-tp1;20480;512;10240;19;45;0.726;1.164;1.89;1.898;0.729;1.066;1.795;2.523;1.781;1.494;15;1.27;
yi-6b-tp1;20480;512;10752;20;45;0.772;1.199;1.971;1.875;0.76;1.066;1.826;2.559;1.831;1.508;15;1.31;
yi-6b-tp1;20480;512;11264;21;45;0.802;1.178;1.98;1.944;0.797;1.066;1.863;2.592;1.888;1.529;15;1.29;
yi-6b-tp1;20480;512;11776;22;45;0.819;1.153;1.972;1.99;0.824;1.066;1.89;2.635;1.929;1.542;11;1.28;
yi-6b-tp1;20480;512;12288;23;45;0.855;1.173;2.028;2.024;0.863;1.065;1.928;2.684;1.969;1.557;11;1.3;
yi-6b-tp1;20480;512;12800;24;45;0.886;1.158;2.044;2.058;0.9;1.066;1.966;2.716;2.042;1.566;11;1.31;
yi-6b-tp1;20480;512;13312;25;45;0.914;1.175;2.089;2.09;0.928;1.066;1.994;2.749;2.074;1.588;15;1.32;
yi-6b-tp1;20480;512;13824;26;45;0.945;1.182;2.127;2.141;0.957;1.065;2.022;2.8;2.132;1.591;11;1.34;
yi-6b-tp1;20480;512;14336;27;45;0.972;1.203;2.175;2.161;0.994;1.065;2.059;2.831;2.183;1.642;15;1.32;
yi-6b-tp1;20480;512;14848;28;45;0.999;1.194;2.193;2.212;1.033;1.066;2.099;2.863;2.245;1.679;11;1.31;
yi-6b-tp1;20480;512;15360;29;45;1.034;1.174;2.208;2.228;1.065;1.066;2.131;2.898;2.272;1.696;11;1.3;
yi-6b-tp1;20480;512;15872;30;45;1.065;1.193;2.258;2.253;1.095;1.065;2.16;2.949;2.332;1.706;11;1.32;
yi-6b-tp1;20480;512;16384;31;45;1.094;1.177;2.271;2.281;1.131;1.066;2.197;2.743;2.388;1.722;11;1.32;
yi-6b-tp1;20480;512;16896;32;45;1.126;1.191;2.317;2.314;1.163;1.065;2.228;2.708;2.415;1.765;15;1.31;
yi-6b-tp1;20480;512;17408;33;45;1.159;1.17;2.329;2.366;1.205;1.066;2.271;2.698;2.446;1.829;15;1.27;
yi-6b-tp1;20480;512;17920;34;45;1.182;1.162;2.344;2.386;1.232;1.066;2.298;2.733;2.512;1.84;11;1.27;
yi-6b-tp1;20480;512;18432;35;45;1.219;1.174;2.393;2.385;1.27;1.065;2.335;2.737;2.552;1.871;15;1.28;
yi-6b-tp1;20480;512;18944;36;45;1.255;1.17;2.425;2.442;1.3;1.065;2.365;2.763;2.593;1.866;11;1.3;
yi-6b-tp1;20480;512;19456;37;45;1.278;1.2;2.478;2.471;1.33;1.065;2.395;2.763;2.621;1.889;11;1.31;
yi-6b-tp1;20480;512;19968;38;45;1.312;1.181;2.493;2.509;1.367;1.066;2.433;2.793;2.667;1.902;11;1.31;
yi-6b-tp1;20480;512;20480;39;45;1.339;1.204;2.543;2.525;1.4;1.065;2.465;2.781;2.724;1.962;11;1.3;
yi-6b-tp1;20480;512;4096;7;48;0.358;1.299;1.657;1.628;0.318;1.125;1.443;2.238;1.491;1.389;15;1.19;
yi-6b-tp1;20480;512;4608;8;48;0.385;1.317;1.702;1.631;0.347;1.125;1.472;2.294;1.517;1.404;15;1.21;
yi-6b-tp1;20480;512;5120;9;48;0.422;1.316;1.738;1.645;0.392;1.125;1.517;2.361;1.517;1.412;15;1.23;
yi-6b-tp1;20480;512;5632;10;48;0.466;1.319;1.785;1.678;0.422;1.126;1.548;2.411;1.636;1.423;15;1.25;
yi-6b-tp1;20480;512;6144;11;48;0.52;1.322;1.842;1.686;0.454;1.126;1.58;2.444;1.609;1.435;15;1.28;
yi-6b-tp1;20480;512;6656;12;48;0.528;1.315;1.843;1.723;0.486;1.125;1.611;2.492;1.648;1.446;15;1.27;
yi-6b-tp1;20480;512;7168;13;48;0.572;1.311;1.883;1.749;0.521;1.126;1.647;2.557;1.64;1.454;15;1.3;
yi-6b-tp1;20480;512;7680;14;48;0.589;1.307;1.896;1.795;0.558;1.126;1.684;2.597;1.68;1.47;15;1.29;
yi-6b-tp1;20480;512;8192;15;48;0.619;1.32;1.939;1.805;0.591;1.126;1.717;2.657;1.717;1.477;15;1.31;
yi-6b-tp1;20480;512;8704;16;48;0.662;1.318;1.98;1.831;0.628;1.125;1.753;2.7;1.737;1.504;15;1.32;
yi-6b-tp1;20480;512;9216;17;48;0.682;1.319;2.001;1.841;0.66;1.125;1.785;2.755;1.771;1.511;15;1.32;
yi-6b-tp1;20480;512;9728;18;48;0.713;1.333;2.046;1.879;0.689;1.125;1.814;2.806;1.787;1.533;15;1.33;
yi-6b-tp1;20480;512;10240;19;48;0.746;1.317;2.063;1.903;0.725;1.125;1.85;2.818;1.821;1.553;15;1.33;
yi-6b-tp1;20480;512;10752;20;48;0.765;1.323;2.088;1.933;0.761;1.125;1.886;2.833;1.871;1.562;15;1.34;
yi-6b-tp1;20480;512;11264;21;48;0.801;1.321;2.122;1.953;0.792;1.126;1.918;2.867;1.908;1.562;15;1.36;
yi-6b-tp1;20480;512;11776;22;48;0.829;1.324;2.153;1.978;0.833;1.126;1.959;2.887;1.957;1.596;15;1.35;
yi-6b-tp1;20480;512;12288;23;48;0.844;1.322;2.166;2.032;0.857;1.125;1.982;2.894;2.007;1.633;15;1.33;
yi-6b-tp1;20480;512;12800;24;48;0.889;1.323;2.212;2.05;0.891;1.126;2.017;2.945;2.05;1.641;11;1.35;
yi-6b-tp1;20480;512;13312;25;48;0.918;1.323;2.241;2.068;0.934;1.126;2.06;2.939;2.124;1.69;11;1.33;
yi-6b-tp1;20480;512;13824;26;48;0.953;1.308;2.261;2.107;0.959;1.125;2.084;2.968;2.177;1.676;11;1.35;
yi-6b-tp1;20480;512;14336;27;48;0.981;1.316;2.297;2.129;0.997;1.126;2.123;2.988;2.219;1.721;15;1.33;
yi-6b-tp1;20480;512;14848;28;48;1.009;1.313;2.322;2.158;1.036;1.125;2.161;2.902;2.262;1.767;15;1.31;
yi-6b-tp1;20480;512;15360;29;48;1.041;1.331;2.372;2.171;1.06;1.126;2.186;2.952;2.322;1.722;11;1.38;
yi-6b-tp1;20480;512;15872;30;48;1.075;1.337;2.412;2.221;1.096;1.126;2.222;2.994;2.375;1.777;11;1.36;
yi-6b-tp1;20480;512;16384;31;48;1.102;1.328;2.43;2.255;1.134;1.126;2.26;2.835;2.435;1.783;15;1.36;
yi-6b-tp1;20480;512;16896;32;48;1.142;1.314;2.456;2.278;1.163;1.126;2.289;2.785;2.451;1.805;11;1.36;
yi-6b-tp1;20480;512;17408;33;48;1.162;1.326;2.488;2.313;1.202;1.126;2.328;2.801;2.505;1.811;11;1.37;
yi-6b-tp1;20480;512;17920;34;48;1.196;1.327;2.523;2.342;1.237;1.125;2.362;2.819;2.552;1.86;11;1.36;
yi-6b-tp1;20480;512;18432;35;48;1.227;1.342;2.569;2.362;1.269;1.127;2.396;2.831;2.6;1.891;11;1.36;
yi-6b-tp1;20480;512;18944;36;48;1.263;1.321;2.584;2.391;1.306;1.126;2.432;2.842;2.647;1.906;11;1.36;
yi-6b-tp1;20480;512;19456;37;48;1.293;1.322;2.615;2.429;1.34;1.126;2.466;2.863;2.668;1.934;11;1.35;
yi-6b-tp1;20480;512;19968;38;48;1.321;1.343;2.664;2.457;1.373;1.126;2.499;2.871;2.707;1.969;11;1.35;
yi-6b-tp1;20480;512;20480;39;48;1.347;1.352;2.699;2.467;1.401;1.128;2.529;2.869;2.744;1.998;11;1.35;

yi-6b-tp1;4096;1024;3072;2;219;0.409;1.22;1.629;1.518;0.353;1.059;1.412;1.561;1.495;1.217;9;1.34;
yi-6b-tp1;4096;1024;4096;3;219;0.491;1.216;1.707;1.607;0.462;1.06;1.522;1.694;1.527;1.214;9;1.41;
yi-6b-tp1;4096;1024;3072;2;231;0.386;1.293;1.679;1.579;0.347;1.117;1.464;1.674;1.527;1.261;9;1.33;
yi-6b-tp1;4096;1024;4096;3;231;0.501;1.294;1.795;1.676;0.46;1.119;1.579;1.758;1.587;1.276;9;1.41;
yi-6b-tp1;4096;1024;3072;2;244;0.383;1.357;1.74;1.645;0.349;1.154;1.503;1.756;1.593;1.308;9;1.33;
yi-6b-tp1;4096;1024;4096;3;244;0.496;1.349;1.845;1.749;0.458;1.154;1.612;1.854;1.669;1.327;9;1.39;
yi-6b-tp1;8192;1024;3072;2;109;0.375;1.214;1.589;1.525;0.348;1.098;1.446;2.021;1.435;1.274;9;1.25;
yi-6b-tp1;8192;1024;4096;3;109;0.489;1.227;1.716;1.622;0.456;1.097;1.553;2.12;1.493;1.342;9;1.28;
yi-6b-tp1;8192;1024;5120;4;109;0.601;1.222;1.823;1.714;0.569;1.098;1.667;2.232;1.586;1.409;15;1.29;
yi-6b-tp1;8192;1024;6144;5;109;0.704;1.228;1.932;1.799;0.682;1.1;1.782;2.349;1.691;1.473;15;1.31;
yi-6b-tp1;8192;1024;7168;6;109;0.815;1.224;2.039;1.912;0.795;1.098;1.893;2.399;1.812;1.532;11;1.33;
yi-6b-tp1;8192;1024;8192;7;109;0.909;1.224;2.133;2.037;0.901;1.098;1.999;2.509;1.918;1.646;11;1.3;
yi-6b-tp1;8192;1024;3072;2;115;0.374;1.282;1.656;1.58;0.35;1.195;1.545;2.114;1.469;1.327;9;1.25;
yi-6b-tp1;8192;1024;4096;3;115;0.51;1.294;1.804;1.676;0.457;1.197;1.654;2.203;1.574;1.406;9;1.28;
yi-6b-tp1;8192;1024;5120;4;115;0.603;1.288;1.891;1.784;0.569;1.199;1.768;2.34;1.665;1.451;15;1.3;
yi-6b-tp1;8192;1024;6144;5;115;0.723;1.288;2.011;1.859;0.683;1.197;1.88;2.399;1.769;1.509;11;1.33;
yi-6b-tp1;8192;1024;7168;6;115;0.816;1.288;2.104;1.991;0.783;1.196;1.979;2.576;1.92;1.562;11;1.35;
yi-6b-tp1;8192;1024;8192;7;115;0.905;1.293;2.198;2.117;0.9;1.197;2.097;2.586;1.991;1.669;11;1.32;
yi-6b-tp1;8192;1024;3072;2;122;0.401;1.348;1.749;1.651;0.349;1.23;1.579;2.237;1.533;1.391;9;1.26;
yi-6b-tp1;8192;1024;4096;3;122;0.51;1.347;1.857;1.744;0.458;1.23;1.688;2.327;1.668;1.471;9;1.26;
yi-6b-tp1;8192;1024;5120;4;122;0.618;1.358;1.976;1.851;0.574;1.23;1.804;2.436;1.774;1.481;15;1.33;
yi-6b-tp1;8192;1024;6144;5;122;0.721;1.358;2.079;1.959;0.687;1.231;1.918;2.585;1.871;1.548;15;1.34;
yi-6b-tp1;8192;1024;7168;6;122;0.825;1.354;2.179;2.057;0.794;1.23;2.024;2.627;1.98;1.636;11;1.33;
yi-6b-tp1;8192;1024;8192;7;122;0.914;1.366;2.28;2.171;0.901;1.23;2.131;2.695;2.052;1.741;11;1.31;
yi-6b-tp1;12288;1024;3072;2;72;0.38;1.211;1.591;1.531;0.348;1.112;1.46;2.149;1.417;1.321;15;1.2;
yi-6b-tp1;12288;1024;4096;3;72;0.498;1.211;1.709;1.633;0.457;1.113;1.57;2.196;1.492;1.389;15;1.23;
yi-6b-tp1;12288;1024;5120;4;72;0.599;1.216;1.815;1.734;0.569;1.114;1.683;2.245;1.574;1.443;15;1.26;
yi-6b-tp1;12288;1024;6144;5;72;0.706;1.211;1.917;1.835;0.684;1.113;1.797;2.343;1.688;1.517;15;1.26;
yi-6b-tp1;12288;1024;7168;6;72;0.807;1.216;2.023;1.916;0.796;1.113;1.909;2.461;1.833;1.586;15;1.28;
yi-6b-tp1;12288;1024;8192;7;72;0.901;1.214;2.115;1.981;0.899;1.113;2.012;2.575;1.938;1.661;11;1.27;
yi-6b-tp1;12288;1024;9216;8;72;0.994;1.219;2.213;2.085;1.01;1.112;2.122;2.696;2.089;1.769;11;1.25;
yi-6b-tp1;12288;1024;10240;9;72;1.095;1.264;2.359;2.18;1.126;1.112;2.238;2.728;2.232;1.87;15;1.26;
yi-6b-tp1;12288;1024;11264;10;72;1.204;1.254;2.458;2.242;1.235;1.112;2.347;2.881;2.404;1.955;9;1.26;
yi-6b-tp1;12288;1024;12288;11;72;1.31;1.26;2.57;2.29;1.348;1.112;2.46;3.02;2.554;2.023;9;1.27;
yi-6b-tp1;12288;1024;3072;2;76;0.383;1.263;1.646;1.6;0.347;1.132;1.479;2.209;1.477;1.365;15;1.21;
yi-6b-tp1;12288;1024;4096;3;76;0.514;1.267;1.781;1.691;0.46;1.133;1.593;2.25;1.578;1.413;15;1.26;
yi-6b-tp1;12288;1024;5120;4;76;0.621;1.268;1.889;1.805;0.574;1.133;1.707;2.271;1.681;1.49;11;1.27;
yi-6b-tp1;12288;1024;6144;5;76;0.738;1.265;2.003;1.898;0.68;1.13;1.81;2.415;1.78;1.547;15;1.29;
yi-6b-tp1;12288;1024;7168;6;76;0.821;1.261;2.082;1.992;0.795;1.133;1.928;2.516;1.882;1.614;15;1.29;
yi-6b-tp1;12288;1024;8192;7;76;0.901;1.268;2.169;2.112;0.894;1.133;2.027;2.652;1.99;1.698;11;1.28;
yi-6b-tp1;12288;1024;9216;8;76;0.999;1.289;2.288;2.186;1.009;1.133;2.142;2.77;2.139;1.804;11;1.27;
yi-6b-tp1;12288;1024;10240;9;76;1.107;1.314;2.421;2.275;1.125;1.133;2.258;2.801;2.271;1.895;15;1.28;
yi-6b-tp1;12288;1024;11264;10;76;1.21;1.315;2.525;2.336;1.236;1.131;2.367;2.937;2.405;2.012;9;1.25;
yi-6b-tp1;12288;1024;12288;11;76;1.31;1.317;2.627;2.415;1.346;1.135;2.481;3.092;2.607;2.066;9;1.27;
yi-6b-tp1;12288;1024;3072;2;81;0.399;1.33;1.729;1.651;0.357;1.173;1.53;2.265;1.528;1.429;15;1.21;
yi-6b-tp1;12288;1024;4096;3;81;0.546;1.334;1.88;1.752;0.458;1.173;1.631;2.411;1.632;1.473;11;1.28;
yi-6b-tp1;12288;1024;5120;4;81;0.634;1.339;1.973;1.852;0.572;1.174;1.746;2.503;1.798;1.551;11;1.27;
yi-6b-tp1;12288;1024;6144;5;81;0.736;1.33;2.066;1.972;0.685;1.173;1.858;2.599;1.828;1.603;15;1.29;
yi-6b-tp1;12288;1024;7168;6;81;0.826;1.34;2.166;2.065;0.793;1.173;1.966;2.704;1.96;1.685;11;1.29;
yi-6b-tp1;12288;1024;8192;7;81;0.922;1.351;2.273;2.196;0.905;1.174;2.079;2.734;2.078;1.77;11;1.28;
yi-6b-tp1;12288;1024;9216;8;81;1.01;1.397;2.407;2.325;1.014;1.174;2.188;2.822;2.205;1.844;11;1.31;
yi-6b-tp1;12288;1024;10240;9;81;1.122;1.409;2.531;2.419;1.122;1.173;2.295;2.983;2.359;1.94;11;1.3;
yi-6b-tp1;12288;1024;11264;10;81;1.217;1.384;2.601;2.514;1.233;1.175;2.408;3.071;2.492;2.047;11;1.27;
yi-6b-tp1;12288;1024;12288;11;81;1.334;1.343;2.677;2.586;1.343;1.18;2.523;3.139;2.606;2.123;9;1.26;
yi-6b-tp1;16384;1024;3072;2;54;0.391;1.206;1.597;1.554;0.345;0.999;1.344;2.061;1.413;1.464;11;1.09;
yi-6b-tp1;16384;1024;4096;3;54;0.506;1.202;1.708;1.618;0.458;1.0;1.458;2.184;1.547;1.511;11;1.13;
yi-6b-tp1;16384;1024;5120;4;54;0.596;1.227;1.823;1.703;0.571;1.0;1.571;2.264;1.601;1.545;11;1.18;
yi-6b-tp1;16384;1024;6144;5;54;0.698;1.214;1.912;1.795;0.683;1.0;1.683;2.415;1.719;1.613;11;1.19;
yi-6b-tp1;16384;1024;7168;6;54;0.825;1.215;2.04;1.891;0.793;1.0;1.793;2.686;1.794;1.696;11;1.2;
yi-6b-tp1;16384;1024;8192;7;54;0.914;1.21;2.124;1.999;0.902;0.999;1.901;2.711;1.917;1.78;11;1.19;
yi-6b-tp1;16384;1024;9216;8;54;1.008;1.253;2.261;2.072;1.018;0.998;2.016;2.748;2.06;1.862;11;1.21;
yi-6b-tp1;16384;1024;10240;9;54;1.11;1.225;2.335;2.136;1.125;0.999;2.124;2.789;2.183;1.947;11;1.2;
yi-6b-tp1;16384;1024;11264;10;54;1.214;1.273;2.487;2.214;1.233;1.0;2.233;2.868;2.318;2.033;9;1.22;
yi-6b-tp1;16384;1024;12288;11;54;1.321;1.243;2.564;2.293;1.35;1.0;2.35;2.981;2.483;2.108;15;1.22;
yi-6b-tp1;16384;1024;13312;12;54;1.419;1.228;2.647;2.378;1.462;1.008;2.47;3.047;2.632;2.171;15;1.22;
yi-6b-tp1;16384;1024;14336;13;54;1.531;1.245;2.776;2.475;1.567;1.002;2.569;3.167;2.792;2.239;15;1.24;
yi-6b-tp1;16384;1024;15360;14;54;1.619;1.221;2.84;2.557;1.684;0.999;2.683;3.292;2.927;2.313;9;1.23;
yi-6b-tp1;16384;1024;16384;15;54;1.72;1.221;2.941;2.647;1.796;1.001;2.797;3.399;3.066;2.382;9;1.23;
yi-6b-tp1;16384;1024;4096;3;57;0.455;1.423;1.878;1.709;0.459;1.353;1.812;2.473;1.657;1.575;11;1.19;
yi-6b-tp1;16384;1024;5120;4;57;0.568;1.461;2.029;1.781;0.582;1.356;1.938;2.575;1.707;1.605;15;1.26;
yi-6b-tp1;16384;1024;6144;5;57;0.68;1.468;2.148;1.859;0.684;1.354;2.038;2.716;1.806;1.67;15;1.29;
yi-6b-tp1;16384;1024;7168;6;57;0.79;1.458;2.248;1.941;0.798;1.356;2.154;2.544;1.924;1.75;15;1.28;
yi-6b-tp1;16384;1024;8192;7;57;0.894;1.458;2.352;2.031;0.904;1.356;2.26;2.721;2.065;1.821;15;1.29;
yi-6b-tp1;16384;1024;9216;8;57;1.002;1.458;2.46;2.107;1.011;1.355;2.366;2.812;2.22;1.898;15;1.3;
yi-6b-tp1;16384;1024;10240;9;57;1.108;1.429;2.537;2.177;1.127;1.354;2.481;3.121;2.381;1.975;15;1.28;
yi-6b-tp1;16384;1024;11264;10;57;1.202;1.472;2.674;2.252;1.233;1.353;2.586;3.13;2.533;2.053;15;1.3;
yi-6b-tp1;16384;1024;12288;11;57;1.326;1.47;2.796;2.309;1.348;1.36;2.708;3.033;2.658;2.12;15;1.32;
yi-6b-tp1;16384;1024;13312;12;57;1.402;1.475;2.877;2.42;1.459;1.354;2.813;3.2;2.796;2.206;15;1.3;
yi-6b-tp1;16384;1024;14336;13;57;1.524;1.457;2.981;2.481;1.566;1.355;2.921;3.29;2.937;2.276;15;1.31;
yi-6b-tp1;16384;1024;15360;14;57;1.62;1.467;3.087;2.569;1.685;1.355;3.04;3.365;3.084;2.344;15;1.32;
yi-6b-tp1;16384;1024;16384;15;57;1.727;1.44;3.167;2.669;1.792;1.356;3.148;3.47;3.228;2.426;9;1.31;
yi-6b-tp1;16384;1024;4096;3;61;0.471;1.567;2.038;1.856;0.456;1.408;1.864;2.679;1.745;1.631;15;1.25;
yi-6b-tp1;16384;1024;5120;4;61;0.577;1.553;2.13;1.919;0.569;1.407;1.976;2.739;1.806;1.669;15;1.28;
yi-6b-tp1;16384;1024;6144;5;61;0.69;1.56;2.25;1.999;0.684;1.404;2.088;2.779;1.929;1.715;15;1.31;
yi-6b-tp1;16384;1024;7168;6;61;0.801;1.559;2.36;2.028;0.793;1.404;2.197;2.786;1.991;1.795;15;1.31;
yi-6b-tp1;16384;1024;8192;7;61;0.903;1.556;2.459;2.118;0.906;1.406;2.312;2.834;2.122;1.862;15;1.32;
yi-6b-tp1;16384;1024;9216;8;61;1.016;1.556;2.572;2.188;1.01;1.403;2.413;3.095;2.309;1.939;15;1.33;
yi-6b-tp1;16384;1024;10240;9;61;1.111;1.548;2.659;2.264;1.128;1.407;2.535;3.212;2.451;2.019;9;1.32;
yi-6b-tp1;16384;1024;11264;10;61;1.202;1.556;2.758;2.311;1.237;1.411;2.648;3.155;2.572;2.09;15;1.32;
yi-6b-tp1;16384;1024;12288;11;61;1.318;1.562;2.88;2.434;1.35;1.407;2.757;3.198;2.69;2.163;15;1.33;
yi-6b-tp1;16384;1024;13312;12;61;1.429;1.556;2.985;2.464;1.454;1.407;2.861;3.287;2.849;2.245;9;1.33;
yi-6b-tp1;16384;1024;14336;13;61;1.52;1.553;3.073;2.562;1.57;1.41;2.98;3.364;2.981;2.329;9;1.32;
yi-6b-tp1;16384;1024;15360;14;61;1.619;1.564;3.183;2.663;1.683;1.402;3.085;3.457;3.127;2.396;15;1.33;
yi-6b-tp1;16384;1024;16384;15;61;1.732;1.554;3.286;2.734;1.793;1.405;3.198;3.54;3.275;2.467;9;1.33;
yi-6b-tp1;20480;1024;3072;2;43;0.376;1.1;1.476;1.445;0.345;1.025;1.37;2.185;1.365;1.38;15;1.07;
yi-6b-tp1;20480;1024;4096;3;43;0.481;1.094;1.575;1.533;0.454;1.025;1.479;2.343;1.468;1.472;15;1.07;
yi-6b-tp1;20480;1024;5120;4;43;0.573;1.092;1.665;1.616;0.571;1.025;1.596;2.486;1.592;1.547;15;1.08;
yi-6b-tp1;20480;1024;6144;5;43;0.677;1.094;1.771;1.706;0.68;1.025;1.705;2.631;1.696;1.626;15;1.09;
yi-6b-tp1;20480;1024;7168;6;43;0.772;1.101;1.873;1.798;0.788;1.024;1.812;2.775;1.831;1.73;15;1.08;
yi-6b-tp1;20480;1024;8192;7;43;0.886;1.102;1.988;1.889;0.904;1.025;1.929;2.922;1.955;1.81;9;1.1;
yi-6b-tp1;20480;1024;9216;8;43;0.981;1.095;2.076;1.989;1.012;1.024;2.036;2.836;2.046;1.883;9;1.1;
yi-6b-tp1;20480;1024;10240;9;43;1.09;1.109;2.199;2.088;1.125;1.025;2.15;2.948;2.157;1.966;15;1.12;
yi-6b-tp1;20480;1024;11264;10;43;1.199;1.115;2.314;2.165;1.235;1.026;2.261;3.063;2.264;2.058;9;1.12;
yi-6b-tp1;20480;1024;12288;11;43;1.298;1.091;2.389;2.251;1.347;1.026;2.373;3.174;2.37;2.15;15;1.11;
yi-6b-tp1;20480;1024;13312;12;43;1.411;1.099;2.51;2.358;1.457;1.026;2.483;3.333;2.513;2.246;9;1.12;
yi-6b-tp1;20480;1024;14336;13;43;1.525;1.098;2.623;2.419;1.564;1.027;2.591;3.382;2.603;2.358;9;1.11;
yi-6b-tp1;20480;1024;15360;14;43;1.628;1.121;2.749;2.527;1.689;1.025;2.714;3.414;2.709;2.476;9;1.11;
yi-6b-tp1;20480;1024;16384;15;43;1.73;1.102;2.832;2.604;1.79;1.027;2.817;3.442;2.807;2.559;9;1.11;
yi-6b-tp1;20480;1024;17408;16;43;1.838;1.097;2.935;2.712;1.909;1.025;2.934;3.477;2.942;2.666;9;1.1;
yi-6b-tp1;20480;1024;18432;17;43;1.947;1.098;3.045;2.795;2.021;1.026;3.047;3.503;3.09;2.774;9;1.1;
yi-6b-tp1;20480;1024;19456;18;43;2.058;1.091;3.149;2.876;2.131;1.025;3.156;3.537;3.224;2.884;9;1.09;
yi-6b-tp1;20480;1024;20480;19;43;2.163;1.102;3.265;2.987;2.242;1.025;3.267;3.593;3.363;2.998;9;1.09;
yi-6b-tp1;20480;1024;3072;2;45;0.373;1.223;1.596;1.528;0.36;1.066;1.426;2.245;1.468;1.406;15;1.14;
yi-6b-tp1;20480;1024;4096;3;45;0.501;1.177;1.678;1.672;0.474;1.067;1.541;2.41;1.587;1.454;15;1.15;
yi-6b-tp1;20480;1024;5120;4;45;0.633;1.219;1.852;1.725;0.575;1.068;1.643;2.581;1.705;1.543;15;1.2;
yi-6b-tp1;20480;1024;6144;5;45;0.7;1.219;1.919;1.813;0.697;1.067;1.764;2.793;1.833;1.586;15;1.21;
yi-6b-tp1;20480;1024;7168;6;45;0.794;1.221;2.015;1.941;0.803;1.067;1.87;2.816;1.937;1.685;15;1.2;
yi-6b-tp1;20480;1024;8192;7;45;0.899;1.168;2.067;2.128;0.909;1.067;1.976;2.964;2.034;1.797;15;1.15;
yi-6b-tp1;20480;1024;9216;8;45;1.003;1.196;2.199;2.23;1.015;1.066;2.081;2.801;2.168;1.92;15;1.15;
yi-6b-tp1;20480;1024;10240;9;45;1.105;1.218;2.323;2.318;1.126;1.068;2.194;2.986;2.315;2.018;15;1.15;
yi-6b-tp1;20480;1024;11264;10;45;1.199;1.226;2.425;2.437;1.237;1.067;2.304;3.114;2.467;2.119;9;1.14;
yi-6b-tp1;20480;1024;12288;11;45;1.31;1.234;2.544;2.508;1.347;1.066;2.413;3.23;2.587;2.211;9;1.15;
yi-6b-tp1;20480;1024;13312;12;45;1.408;1.249;2.657;2.604;1.453;1.067;2.52;3.316;2.735;2.288;9;1.16;
yi-6b-tp1;20480;1024;14336;13;45;1.523;1.19;2.713;2.704;1.566;1.068;2.634;3.393;2.878;2.418;9;1.12;
yi-6b-tp1;20480;1024;15360;14;45;1.615;1.196;2.811;2.82;1.681;1.065;2.746;3.517;3.006;2.507;9;1.12;
yi-6b-tp1;20480;1024;16384;15;45;1.731;1.216;2.947;2.914;1.787;1.066;2.853;3.647;3.137;2.586;9;1.14;
yi-6b-tp1;20480;1024;17408;16;45;1.832;1.215;3.047;2.96;1.9;1.066;2.966;3.737;3.287;2.703;9;1.13;
yi-6b-tp1;20480;1024;18432;17;45;1.937;1.194;3.131;3.108;2.009;1.067;3.076;3.846;3.402;2.825;15;1.11;
yi-6b-tp1;20480;1024;19456;18;45;2.039;1.23;3.269;3.221;2.124;1.067;3.191;3.968;3.568;2.924;9;1.12;
yi-6b-tp1;20480;1024;20480;19;45;2.152;1.179;3.331;3.307;2.224;1.067;3.291;4.075;3.706;3.029;15;1.1;
yi-6b-tp1;20480;1024;3072;2;48;0.381;1.326;1.707;1.608;0.352;1.128;1.48;2.296;1.591;1.461;15;1.17;
yi-6b-tp1;20480;1024;4096;3;48;0.5;1.325;1.825;1.71;0.465;1.127;1.592;2.517;1.676;1.543;15;1.18;
yi-6b-tp1;20480;1024;5120;4;48;0.614;1.334;1.948;1.842;0.58;1.126;1.706;2.706;1.771;1.594;15;1.22;
yi-6b-tp1;20480;1024;6144;5;48;0.699;1.328;2.027;1.947;0.696;1.127;1.823;2.893;1.882;1.659;15;1.22;
yi-6b-tp1;20480;1024;7168;6;48;0.795;1.344;2.139;2.069;0.803;1.126;1.929;2.711;1.997;1.774;15;1.21;
yi-6b-tp1;20480;1024;8192;7;48;0.905;1.335;2.24;2.17;0.909;1.126;2.035;2.766;2.077;1.895;15;1.18;
yi-6b-tp1;20480;1024;9216;8;48;1.019;1.355;2.374;2.243;1.017;1.126;2.143;2.894;2.224;2.0;15;1.19;
yi-6b-tp1;20480;1024;10240;9;48;1.108;1.337;2.445;2.342;1.127;1.127;2.254;3.284;2.375;2.094;15;1.17;
yi-6b-tp1;20480;1024;11264;10;48;1.213;1.339;2.552;2.439;1.235;1.127;2.362;3.163;2.529;2.183;15;1.17;
yi-6b-tp1;20480;1024;12288;11;48;1.317;1.369;2.686;2.481;1.344;1.127;2.471;3.28;2.642;2.276;9;1.18;
yi-6b-tp1;20480;1024;13312;12;48;1.415;1.356;2.771;2.598;1.455;1.128;2.583;3.354;2.775;2.364;9;1.17;
yi-6b-tp1;20480;1024;14336;13;48;1.51;1.362;2.872;2.679;1.567;1.127;2.694;3.455;2.913;2.522;15;1.14;
yi-6b-tp1;20480;1024;15360;14;48;1.621;1.322;2.943;2.874;1.684;1.126;2.81;3.593;3.058;2.543;9;1.16;
yi-6b-tp1;20480;1024;16384;15;48;1.728;1.343;3.071;2.859;1.792;1.127;2.919;3.695;3.185;2.644;9;1.16;
yi-6b-tp1;20480;1024;17408;16;48;1.829;1.325;3.154;2.958;1.905;1.126;3.031;3.8;3.329;2.761;9;1.14;
yi-6b-tp1;20480;1024;18432;17;48;1.935;1.347;3.282;3.073;2.017;1.126;3.143;3.917;3.473;2.869;9;1.14;
yi-6b-tp1;20480;1024;19456;18;48;2.044;1.335;3.379;3.163;2.13;1.126;3.256;4.05;3.605;2.953;9;1.14;
yi-6b-tp1;20480;1024;20480;19;48;2.146;1.341;3.487;3.285;2.242;1.126;3.368;4.153;3.738;3.074;9;1.13;

yi-6b-tp1;4096;2048;4096;1;219;0.773;1.218;1.991;1.861;0.714;1.059;1.773;2.373;1.772;1.512;15;1.32;
yi-6b-tp1;4096;2048;2048;0;231;0.325;1.287;1.612;1.571;0.304;1.119;1.423;2.107;1.453;1.299;15;1.24;
yi-6b-tp1;4096;2048;4096;1;231;0.791;1.308;2.099;1.892;0.72;1.119;1.839;2.47;1.857;1.556;15;1.35;
yi-6b-tp1;4096;2048;4096;1;244;0.777;1.352;2.129;1.992;0.715;1.155;1.87;2.586;1.962;1.604;15;1.33;
yi-6b-tp1;8192;2048;2048;0;109;0.328;1.217;1.545;1.525;0.296;1.101;1.397;1.99;1.399;1.258;15;1.23;
yi-6b-tp1;8192;2048;4096;1;109;0.772;1.236;2.008;1.866;0.722;1.098;1.82;2.398;1.756;1.56;15;1.29;
yi-6b-tp1;8192;2048;6144;2;109;1.165;1.245;2.41;2.241;1.059;1.099;2.158;2.792;2.173;1.883;9;1.28;
yi-6b-tp1;8192;2048;8192;3;109;1.479;1.275;2.754;2.597;1.443;1.101;2.544;3.104;2.656;2.199;9;1.25;
yi-6b-tp1;8192;2048;4096;1;115;0.752;1.303;2.055;1.92;0.72;1.197;1.917;2.46;1.839;1.618;15;1.27;
yi-6b-tp1;8192;2048;6144;2;115;1.166;1.29;2.456;2.302;1.052;1.201;2.253;2.866;2.207;1.933;9;1.27;
yi-6b-tp1;8192;2048;8192;3;115;1.511;1.298;2.809;2.654;1.436;1.202;2.638;3.178;2.687;2.261;9;1.24;
yi-6b-tp1;8192;2048;4096;1;122;0.758;1.369;2.127;1.995;0.72;1.232;1.952;2.601;1.911;1.685;15;1.26;
yi-6b-tp1;8192;2048;6144;2;122;1.158;1.367;2.525;2.382;1.057;1.234;2.291;2.953;2.353;1.989;11;1.27;
yi-6b-tp1;8192;2048;8192;3;122;1.504;1.373;2.877;2.733;1.435;1.236;2.671;3.326;2.758;2.31;9;1.25;
yi-6b-tp1;12288;2048;4096;1;72;0.774;1.22;1.994;1.872;0.715;1.115;1.83;2.474;1.809;1.643;15;1.21;
yi-6b-tp1;12288;2048;6144;2;72;1.137;1.225;2.362;2.245;1.05;1.117;2.167;2.892;2.17;1.963;15;1.2;
yi-6b-tp1;12288;2048;8192;3;72;1.468;1.256;2.724;2.621;1.435;1.119;2.554;3.205;2.655;2.282;15;1.19;
yi-6b-tp1;12288;2048;10240;4;72;1.79;1.252;3.042;3.028;1.828;1.117;2.945;3.592;3.163;2.592;9;1.17;
yi-6b-tp1;12288;2048;12288;5;72;2.162;1.216;3.378;3.378;2.22;1.117;3.337;3.977;3.659;2.911;9;1.16;
yi-6b-tp1;12288;2048;4096;1;76;0.789;1.271;2.06;1.92;0.72;1.135;1.855;2.583;1.875;1.675;15;1.23;
yi-6b-tp1;12288;2048;6144;2;76;1.142;1.28;2.422;2.301;1.051;1.134;2.185;2.991;2.223;1.995;15;1.21;
yi-6b-tp1;12288;2048;8192;3;76;1.487;1.306;2.793;2.7;1.439;1.137;2.576;3.393;2.701;2.311;9;1.21;
yi-6b-tp1;12288;2048;10240;4;76;1.808;1.273;3.081;3.034;1.843;1.138;2.981;3.75;3.19;2.648;9;1.16;
yi-6b-tp1;12288;2048;12288;5;76;2.174;1.286;3.46;3.439;2.214;1.138;3.352;4.028;3.7;2.954;9;1.17;
yi-6b-tp1;12288;2048;4096;1;81;0.789;1.337;2.126;2.014;0.721;1.175;1.896;2.673;1.935;1.744;15;1.22;
yi-6b-tp1;12288;2048;6144;2;81;1.142;1.376;2.518;2.413;1.056;1.174;2.23;3.074;2.312;2.065;9;1.22;
yi-6b-tp1;12288;2048;8192;3;81;1.506;1.35;2.856;2.748;1.435;1.18;2.615;3.467;2.746;2.377;9;1.2;
yi-6b-tp1;12288;2048;10240;4;81;1.818;1.345;3.163;3.118;1.831;1.176;3.007;3.822;3.257;2.687;9;1.18;
yi-6b-tp1;12288;2048;12288;5;81;2.166;1.376;3.542;3.499;2.213;1.178;3.391;4.096;3.738;3.037;15;1.17;
yi-6b-tp1;16384;2048;4096;1;54;0.759;1.223;1.982;1.9;0.715;1.0;1.715;2.691;1.773;1.781;15;1.11;
yi-6b-tp1;16384;2048;6144;2;54;1.109;1.254;2.363;2.3;1.051;1.002;2.053;3.057;2.187;2.106;15;1.12;
yi-6b-tp1;16384;2048;8192;3;54;1.477;1.272;2.749;2.63;1.433;1.012;2.445;3.328;2.646;2.427;9;1.13;
yi-6b-tp1;16384;2048;10240;4;54;1.817;1.223;3.04;2.958;1.825;1.001;2.826;3.808;3.156;2.762;9;1.1;
yi-6b-tp1;16384;2048;12288;5;54;2.169;1.224;3.393;3.33;2.223;1.002;3.225;4.025;3.646;3.068;9;1.11;
yi-6b-tp1;16384;2048;14336;6;54;2.538;1.218;3.756;3.685;2.603;1.0;3.603;4.352;4.119;3.414;15;1.1;
yi-6b-tp1;16384;2048;16384;7;54;2.912;1.236;4.148;4.06;2.986;0.999;3.985;4.723;4.62;3.749;15;1.11;
yi-6b-tp1;16384;2048;4096;1;57;0.762;1.42;2.182;2.069;0.718;1.351;2.069;2.743;1.825;1.813;15;1.2;
yi-6b-tp1;16384;2048;6144;2;57;1.117;1.481;2.598;2.419;1.051;1.357;2.408;3.111;2.22;2.148;15;1.21;
yi-6b-tp1;16384;2048;8192;3;57;1.492;1.471;2.963;2.783;1.439;1.354;2.793;3.481;2.671;2.473;9;1.2;
yi-6b-tp1;16384;2048;10240;4;57;1.806;1.454;3.26;3.125;1.828;1.355;3.183;3.869;3.165;2.777;9;1.17;
yi-6b-tp1;16384;2048;12288;5;57;2.164;1.486;3.65;3.472;2.216;1.353;3.569;4.34;3.668;3.104;9;1.18;
yi-6b-tp1;16384;2048;14336;6;57;2.528;1.47;3.998;3.833;2.594;1.357;3.951;4.462;4.178;3.452;9;1.16;
yi-6b-tp1;16384;2048;16384;7;57;2.902;1.447;4.349;4.191;2.979;1.356;4.335;4.765;4.662;3.779;15;1.15;
yi-6b-tp1;16384;2048;4096;1;61;0.761;1.563;2.324;2.137;0.71;1.407;2.117;2.858;1.959;1.869;15;1.24;
yi-6b-tp1;16384;2048;6144;2;61;1.136;1.564;2.7;2.487;1.044;1.406;2.45;3.232;2.356;2.184;9;1.24;
yi-6b-tp1;16384;2048;8192;3;61;1.483;1.559;3.042;2.887;1.436;1.406;2.842;3.643;2.77;2.517;9;1.21;
yi-6b-tp1;16384;2048;10240;4;61;1.804;1.559;3.363;3.259;1.833;1.409;3.242;4.025;3.25;2.822;9;1.19;
yi-6b-tp1;16384;2048;12288;5;61;2.161;1.554;3.715;3.637;2.216;1.409;3.625;4.397;3.76;3.158;9;1.18;
yi-6b-tp1;16384;2048;14336;6;61;2.546;1.551;4.097;4.013;2.601;1.411;4.012;4.806;4.235;3.483;15;1.18;
yi-6b-tp1;16384;2048;16384;7;61;2.908;1.569;4.477;4.399;2.982;1.414;4.396;4.822;4.754;3.819;15;1.17;
yi-6b-tp1;20480;2048;2048;0;43;0.284;1.1;1.384;1.424;0.292;1.022;1.314;2.126;1.287;1.355;9;1.02;
yi-6b-tp1;20480;2048;4096;1;43;0.75;1.094;1.844;1.76;0.72;1.024;1.744;2.723;1.723;1.733;15;1.06;
yi-6b-tp1;20480;2048;6144;2;43;1.115;1.098;2.213;2.141;1.053;1.024;2.077;3.067;2.178;2.064;9;1.07;
yi-6b-tp1;20480;2048;8192;3;43;1.458;1.119;2.577;2.503;1.441;1.028;2.469;3.607;2.646;2.45;15;1.05;
yi-6b-tp1;20480;2048;10240;4;43;1.782;1.123;2.905;2.876;1.837;1.025;2.862;3.853;3.124;2.681;9;1.08;
yi-6b-tp1;20480;2048;12288;5;43;2.15;1.101;3.251;3.268;2.217;1.025;3.242;4.123;3.555;3.017;9;1.08;
yi-6b-tp1;20480;2048;14336;6;43;2.55;1.14;3.69;3.644;2.602;1.025;3.627;4.52;4.024;3.391;15;1.09;
yi-6b-tp1;20480;2048;16384;7;43;2.923;1.118;4.041;4.005;2.983;1.026;4.009;4.917;4.484;3.764;15;1.07;
yi-6b-tp1;20480;2048;18432;8;43;3.276;1.147;4.423;4.399;3.376;1.027;4.403;5.287;4.961;4.133;15;1.07;
yi-6b-tp1;20480;2048;20480;9;43;3.714;1.178;4.892;4.706;3.78;1.026;4.806;5.675;5.417;4.496;15;1.09;
yi-6b-tp1;20480;2048;4096;1;45;0.745;1.225;1.97;1.857;0.727;1.067;1.794;2.781;1.872;1.714;15;1.15;
yi-6b-tp1;20480;2048;6144;2;45;1.114;1.202;2.316;2.397;1.06;1.067;2.127;3.127;2.353;2.055;15;1.13;
yi-6b-tp1;20480;2048;8192;3;45;1.473;1.277;2.75;2.683;1.443;1.067;2.51;3.603;2.753;2.49;9;1.1;
yi-6b-tp1;20480;2048;10240;4;45;1.795;1.26;3.055;3.028;1.833;1.068;2.901;3.864;3.216;2.842;9;1.07;
yi-6b-tp1;20480;2048;12288;5;45;2.167;1.231;3.398;3.418;2.221;1.068;3.289;4.17;3.709;3.155;9;1.08;
yi-6b-tp1;20480;2048;14336;6;45;2.532;1.264;3.796;3.801;2.595;1.069;3.664;4.652;4.212;3.567;15;1.06;
yi-6b-tp1;20480;2048;16384;7;45;2.903;1.251;4.154;4.143;2.988;1.069;4.057;5.055;4.685;3.94;15;1.05;
yi-6b-tp1;20480;2048;18432;8;45;3.265;1.302;4.567;4.53;3.381;1.067;4.448;5.326;5.173;4.317;9;1.06;
yi-6b-tp1;20480;2048;20480;9;45;3.64;1.326;4.966;4.88;3.779;1.069;4.848;5.723;5.675;4.708;9;1.05;
yi-6b-tp1;20480;2048;4096;1;48;0.76;1.337;2.097;1.978;0.719;1.127;1.846;2.923;1.95;1.788;15;1.17;
yi-6b-tp1;20480;2048;6144;2;48;1.111;1.347;2.458;2.434;1.053;1.127;2.18;3.226;2.419;2.154;9;1.14;
yi-6b-tp1;20480;2048;8192;3;48;1.476;1.38;2.856;2.699;1.438;1.129;2.567;3.514;2.778;2.55;9;1.12;
yi-6b-tp1;20480;2048;10240;4;48;1.806;1.371;3.177;3.035;1.831;1.128;2.959;3.858;3.275;2.98;9;1.07;
yi-6b-tp1;20480;2048;12288;5;48;2.174;1.35;3.524;3.429;2.217;1.128;3.345;4.341;3.777;3.292;15;1.07;
yi-6b-tp1;20480;2048;14336;6;48;2.532;1.372;3.904;3.803;2.598;1.129;3.727;4.767;4.246;3.615;15;1.08;
yi-6b-tp1;20480;2048;16384;7;48;2.901;1.342;4.243;4.238;2.99;1.129;4.119;5.09;4.762;3.997;15;1.06;
yi-6b-tp1;20480;2048;18432;8;48;3.275;1.37;4.645;4.563;3.375;1.129;4.504;5.372;5.238;4.401;15;1.06;
yi-6b-tp1;20480;2048;20480;9;48;3.643;1.401;5.044;4.995;3.781;1.128;4.909;5.807;5.715;4.773;9;1.06;

yi-6b-tp2;8192;512;8192;15;239;0.312;1.246;1.558;1.491;0.238;1.215;1.453;1.567;1.535;1.204;11;1.29;
yi-6b-tp2;12288;512;8704;16;159;0.316;1.255;1.571;1.515;0.253;1.152;1.405;1.608;1.493;1.288;11;1.22;
yi-6b-tp2;12288;512;9216;17;159;0.327;1.256;1.583;1.527;0.259;1.152;1.411;1.621;1.509;1.287;11;1.23;
yi-6b-tp2;12288;512;9728;18;159;0.348;1.253;1.601;1.545;0.277;1.152;1.429;1.645;1.518;1.288;11;1.24;
yi-6b-tp2;12288;512;10240;19;159;0.358;1.254;1.612;1.547;0.286;1.151;1.437;1.654;1.492;1.296;11;1.24;
yi-6b-tp2;12288;512;10752;20;159;0.365;1.253;1.618;1.564;0.297;1.152;1.449;1.684;1.537;1.297;11;1.25;
yi-6b-tp2;12288;512;11264;21;159;0.398;1.253;1.651;1.578;0.313;1.152;1.465;1.692;1.539;1.298;11;1.27;
yi-6b-tp2;12288;512;11776;22;159;0.394;1.253;1.647;1.585;0.332;1.152;1.484;1.711;1.549;1.305;11;1.26;
yi-6b-tp2;12288;512;12288;23;159;0.417;1.25;1.667;1.598;0.339;1.152;1.491;1.723;1.561;1.305;11;1.28;
yi-6b-tp2;12288;512;10752;20;168;0.331;1.306;1.637;1.635;0.308;1.194;1.502;1.74;1.658;1.356;11;1.21;
yi-6b-tp2;12288;512;11264;21;168;0.354;1.313;1.667;1.618;0.319;1.194;1.513;1.758;1.671;1.357;11;1.23;
yi-6b-tp2;12288;512;11776;22;168;0.366;1.314;1.68;1.648;0.333;1.193;1.526;1.769;1.695;1.359;11;1.24;
yi-6b-tp2;12288;512;12288;23;168;0.379;1.311;1.69;1.651;0.341;1.193;1.534;1.804;1.697;1.365;11;1.24;
yi-6b-tp2;12288;512;11264;21;177;0.368;1.465;1.833;1.699;0.322;1.243;1.565;1.823;1.714;1.421;15;1.29;
yi-6b-tp2;12288;512;11776;22;177;0.379;1.422;1.801;1.724;0.331;1.242;1.573;1.857;1.737;1.419;15;1.27;
yi-6b-tp2;12288;512;12288;23;177;0.384;1.448;1.832;1.736;0.338;1.244;1.582;1.87;1.712;1.431;15;1.28;
yi-6b-tp2;16384;512;12288;23;119;0.387;1.53;1.917;1.603;0.34;1.392;1.732;1.723;1.613;1.414;11;1.36;
yi-6b-tp2;16384;512;12800;24;119;0.406;1.514;1.92;1.617;0.353;1.394;1.747;1.692;1.631;1.419;11;1.35;
yi-6b-tp2;16384;512;13312;25;119;0.415;1.516;1.931;1.63;0.366;1.392;1.758;1.72;1.624;1.422;11;1.36;
yi-6b-tp2;16384;512;13824;26;119;0.419;1.534;1.953;1.632;0.379;1.391;1.77;1.733;1.632;1.424;11;1.37;
yi-6b-tp2;16384;512;14336;27;119;0.441;1.515;1.956;1.639;0.39;1.389;1.779;1.759;1.657;1.431;11;1.37;
yi-6b-tp2;16384;512;14848;28;119;0.446;1.503;1.949;1.66;0.413;1.393;1.806;1.756;1.658;1.429;11;1.36;
yi-6b-tp2;16384;512;15360;29;119;0.465;1.508;1.973;1.666;0.417;1.392;1.809;1.782;1.645;1.444;11;1.37;
yi-6b-tp2;16384;512;15872;30;119;0.479;1.514;1.993;1.68;0.431;1.393;1.824;1.798;1.693;1.45;11;1.37;
yi-6b-tp2;16384;512;16384;31;119;0.497;1.501;1.998;1.687;0.446;1.393;1.839;1.805;1.704;1.476;15;1.35;
yi-6b-tp2;16384;512;12800;24;126;0.407;1.556;1.963;1.663;0.358;1.422;1.78;1.785;1.659;1.484;15;1.32;
yi-6b-tp2;16384;512;13312;25;126;0.415;1.554;1.969;1.678;0.371;1.421;1.792;1.794;1.668;1.484;15;1.33;
yi-6b-tp2;16384;512;13824;26;126;0.432;1.555;1.987;1.7;0.378;1.421;1.799;1.832;1.676;1.484;15;1.34;
yi-6b-tp2;16384;512;14336;27;126;0.445;1.555;2.0;1.713;0.398;1.421;1.819;1.845;1.689;1.487;15;1.34;
yi-6b-tp2;16384;512;14848;28;126;0.459;1.555;2.014;1.721;0.409;1.423;1.832;1.829;1.695;1.497;11;1.35;
yi-6b-tp2;16384;512;15360;29;126;0.467;1.561;2.028;1.727;0.411;1.424;1.835;1.87;1.7;1.497;15;1.35;
yi-6b-tp2;16384;512;15872;30;126;0.489;1.556;2.045;1.748;0.435;1.422;1.857;1.886;1.71;1.5;15;1.36;
yi-6b-tp2;16384;512;16384;31;126;0.515;1.562;2.077;1.756;0.445;1.423;1.868;1.88;1.724;1.504;15;1.38;
yi-6b-tp2;16384;512;11776;22;133;0.404;1.563;1.967;1.728;0.329;1.443;1.772;1.856;1.664;1.519;15;1.29;
yi-6b-tp2;16384;512;12800;24;133;0.41;1.576;1.986;1.77;0.352;1.443;1.795;1.876;1.694;1.519;15;1.31;
yi-6b-tp2;16384;512;13312;25;133;0.44;1.57;2.01;1.785;0.37;1.446;1.816;1.884;1.727;1.53;15;1.31;
yi-6b-tp2;16384;512;13824;26;133;0.442;1.566;2.008;1.764;0.378;1.446;1.824;1.922;1.726;1.522;15;1.32;
yi-6b-tp2;16384;512;14336;27;133;0.451;1.575;2.026;1.818;0.393;1.446;1.839;1.914;1.728;1.533;15;1.32;
yi-6b-tp2;16384;512;14848;28;133;0.481;1.574;2.055;1.809;0.406;1.446;1.852;1.936;1.734;1.534;15;1.34;
yi-6b-tp2;16384;512;15360;29;133;0.491;1.577;2.068;1.82;0.415;1.449;1.864;1.959;1.764;1.537;15;1.35;
yi-6b-tp2;16384;512;15872;30;133;0.514;1.567;2.081;1.822;0.437;1.445;1.882;1.948;1.778;1.543;15;1.35;
yi-6b-tp2;16384;512;16384;31;133;0.512;1.572;2.084;1.863;0.448;1.445;1.893;1.969;1.791;1.545;15;1.35;
yi-6b-tp2;20480;512;9728;18;95;0.319;1.229;1.548;1.546;0.277;1.106;1.383;1.645;1.434;1.465;15;1.06;
yi-6b-tp2;20480;512;10240;19;95;0.329;1.218;1.547;1.531;0.295;1.107;1.402;1.661;1.46;1.466;9;1.06;
yi-6b-tp2;20480;512;10752;20;95;0.342;1.229;1.571;1.506;0.303;1.107;1.41;1.669;1.482;1.484;9;1.06;
yi-6b-tp2;20480;512;11264;21;95;0.357;1.22;1.577;1.553;0.318;1.106;1.424;1.693;1.472;1.488;9;1.06;
yi-6b-tp2;20480;512;11776;22;95;0.375;1.224;1.599;1.545;0.334;1.108;1.442;1.708;1.5;1.496;9;1.07;
yi-6b-tp2;20480;512;12288;23;95;0.382;1.232;1.614;1.56;0.342;1.106;1.448;1.732;1.476;1.515;15;1.07;
yi-6b-tp2;20480;512;12800;24;95;0.406;1.226;1.632;1.591;0.357;1.107;1.464;1.739;1.498;1.502;15;1.09;
yi-6b-tp2;20480;512;13312;25;95;0.417;1.234;1.651;1.569;0.37;1.108;1.478;1.761;1.52;1.534;9;1.08;
yi-6b-tp2;20480;512;13824;26;95;0.422;1.204;1.626;1.603;0.382;1.108;1.49;1.785;1.506;1.531;9;1.06;
yi-6b-tp2;20480;512;14336;27;95;0.443;1.225;1.668;1.619;0.392;1.107;1.499;1.803;1.527;1.547;15;1.08;
yi-6b-tp2;20480;512;14848;28;95;0.45;1.201;1.651;1.638;0.408;1.107;1.515;1.815;1.543;1.548;15;1.07;
yi-6b-tp2;20480;512;15360;29;95;0.469;1.213;1.682;1.609;0.421;1.107;1.528;1.844;1.534;1.551;9;1.08;
yi-6b-tp2;20480;512;15872;30;95;0.49;1.228;1.718;1.655;0.434;1.106;1.54;1.853;1.557;1.595;15;1.08;
yi-6b-tp2;20480;512;16384;31;95;0.5;1.234;1.734;1.63;0.447;1.108;1.555;1.871;1.56;1.594;15;1.09;
yi-6b-tp2;20480;512;16896;32;95;0.512;1.211;1.723;1.679;0.458;1.106;1.564;1.882;1.569;1.603;15;1.07;
yi-6b-tp2;20480;512;17408;33;95;0.533;1.222;1.755;1.699;0.469;1.107;1.576;1.903;1.576;1.625;15;1.08;
yi-6b-tp2;20480;512;17920;34;95;0.538;1.219;1.757;1.701;0.485;1.108;1.593;1.937;1.599;1.619;15;1.09;
yi-6b-tp2;20480;512;18432;35;95;0.553;1.22;1.773;1.699;0.493;1.106;1.599;1.961;1.611;1.621;15;1.09;
yi-6b-tp2;20480;512;18944;36;95;0.569;1.23;1.799;1.743;0.511;1.106;1.617;1.965;1.642;1.617;15;1.11;
yi-6b-tp2;20480;512;19456;37;95;0.571;1.212;1.783;1.742;0.528;1.108;1.636;1.903;1.67;1.645;15;1.08;
yi-6b-tp2;20480;512;19968;38;95;0.576;1.218;1.794;1.745;0.536;1.106;1.642;1.876;1.691;1.661;15;1.08;
yi-6b-tp2;20480;512;20480;39;95;0.601;1.22;1.821;1.772;0.555;1.106;1.661;1.878;1.693;1.649;15;1.1;
yi-6b-tp2;20480;512;10240;19;100;0.332;1.313;1.645;1.589;0.289;1.162;1.451;1.72;1.513;1.495;15;1.1;
yi-6b-tp2;20480;512;10752;20;100;0.343;1.315;1.658;1.566;0.304;1.162;1.466;1.709;1.505;1.515;15;1.09;
yi-6b-tp2;20480;512;11264;21;100;0.358;1.329;1.687;1.634;0.32;1.161;1.481;1.753;1.517;1.508;15;1.12;
yi-6b-tp2;20480;512;11776;22;100;0.378;1.3;1.678;1.62;0.333;1.162;1.495;1.753;1.549;1.57;15;1.07;
yi-6b-tp2;20480;512;12288;23;100;0.386;1.316;1.702;1.613;0.346;1.16;1.506;1.771;1.526;1.525;15;1.12;
yi-6b-tp2;20480;512;12800;24;100;0.402;1.311;1.713;1.659;0.354;1.163;1.517;1.78;1.538;1.551;15;1.1;
yi-6b-tp2;20480;512;13312;25;100;0.411;1.312;1.723;1.657;0.371;1.161;1.532;1.812;1.565;1.559;9;1.11;
yi-6b-tp2;20480;512;13824;26;100;0.428;1.302;1.73;1.64;0.378;1.163;1.541;1.823;1.578;1.601;9;1.08;
yi-6b-tp2;20480;512;14336;27;100;0.436;1.331;1.767;1.716;0.399;1.16;1.559;1.846;1.592;1.541;15;1.15;
yi-6b-tp2;20480;512;14848;28;100;0.451;1.318;1.769;1.693;0.407;1.162;1.569;1.849;1.62;1.602;15;1.1;
yi-6b-tp2;20480;512;15360;29;100;0.453;1.339;1.792;1.678;0.421;1.16;1.581;1.882;1.663;1.596;15;1.12;
yi-6b-tp2;20480;512;15872;30;100;0.482;1.327;1.809;1.732;0.432;1.162;1.594;1.883;1.652;1.598;15;1.13;
yi-6b-tp2;20480;512;16384;31;100;0.491;1.314;1.805;1.716;0.45;1.161;1.611;1.909;1.669;1.606;15;1.12;
yi-6b-tp2;20480;512;16896;32;100;0.5;1.316;1.816;1.72;0.458;1.161;1.619;1.929;1.694;1.618;15;1.12;
yi-6b-tp2;20480;512;17408;33;100;0.514;1.301;1.815;1.767;0.479;1.162;1.641;1.97;1.711;1.617;15;1.12;
yi-6b-tp2;20480;512;17920;34;100;0.517;1.323;1.84;1.761;0.494;1.16;1.654;1.985;1.739;1.653;15;1.11;
yi-6b-tp2;20480;512;18432;35;100;0.535;1.314;1.849;1.743;0.504;1.159;1.663;2.009;1.737;1.643;15;1.13;
yi-6b-tp2;20480;512;18944;36;100;0.554;1.34;1.894;1.785;0.524;1.16;1.684;2.015;1.749;1.653;15;1.15;
yi-6b-tp2;20480;512;19456;37;100;0.564;1.328;1.892;1.797;0.536;1.16;1.696;2.018;1.76;1.664;15;1.14;
yi-6b-tp2;20480;512;19968;38;100;0.565;1.308;1.873;1.817;0.541;1.16;1.701;2.039;1.773;1.691;15;1.11;
yi-6b-tp2;20480;512;20480;39;100;0.594;1.328;1.922;1.85;0.558;1.159;1.717;2.04;1.789;1.684;15;1.14;
yi-6b-tp2;20480;512;11264;21;106;0.352;1.402;1.754;1.689;0.319;1.224;1.543;1.914;1.644;1.573;15;1.12;
yi-6b-tp2;20480;512;11776;22;106;0.364;1.405;1.769;1.66;0.334;1.225;1.559;1.913;1.642;1.601;15;1.1;
yi-6b-tp2;20480;512;12288;23;106;0.379;1.415;1.794;1.686;0.344;1.225;1.569;1.931;1.646;1.575;15;1.14;
yi-6b-tp2;20480;512;12800;24;106;0.395;1.405;1.8;1.71;0.362;1.224;1.586;1.935;1.657;1.603;15;1.12;
yi-6b-tp2;20480;512;13312;25;106;0.407;1.43;1.837;1.73;0.374;1.223;1.597;1.944;1.678;1.579;15;1.16;
yi-6b-tp2;20480;512;13824;26;106;0.408;1.397;1.805;1.74;0.383;1.225;1.608;1.942;1.693;1.634;15;1.1;
yi-6b-tp2;20480;512;14336;27;106;0.431;1.422;1.853;1.759;0.397;1.224;1.621;1.976;1.695;1.602;15;1.16;
yi-6b-tp2;20480;512;14848;28;106;0.448;1.401;1.849;1.761;0.414;1.223;1.637;1.966;1.716;1.615;15;1.14;
yi-6b-tp2;20480;512;15360;29;106;0.457;1.412;1.869;1.76;0.421;1.224;1.645;1.981;1.722;1.638;15;1.14;
yi-6b-tp2;20480;512;15872;30;106;0.475;1.402;1.877;1.784;0.44;1.223;1.663;1.99;1.743;1.669;15;1.12;
yi-6b-tp2;20480;512;16384;31;106;0.489;1.411;1.9;1.797;0.454;1.222;1.676;2.007;1.754;1.677;15;1.13;
yi-6b-tp2;20480;512;16896;32;106;0.498;1.414;1.912;1.816;0.466;1.223;1.689;2.005;1.753;1.702;15;1.12;
yi-6b-tp2;20480;512;17408;33;106;0.516;1.41;1.926;1.845;0.487;1.223;1.71;2.009;1.771;1.695;15;1.14;
yi-6b-tp2;20480;512;17920;34;106;0.52;1.432;1.952;1.86;0.498;1.224;1.722;2.026;1.784;1.705;15;1.14;
yi-6b-tp2;20480;512;18432;35;106;0.537;1.408;1.945;1.89;0.506;1.224;1.73;2.041;1.796;1.716;15;1.13;
yi-6b-tp2;20480;512;18944;36;106;0.553;1.402;1.955;1.898;0.514;1.224;1.738;2.06;1.813;1.713;15;1.14;
yi-6b-tp2;20480;512;19456;37;106;0.563;1.413;1.976;1.913;0.531;1.223;1.754;2.074;1.826;1.745;15;1.13;
yi-6b-tp2;20480;512;19968;38;106;0.578;1.42;1.998;1.911;0.536;1.223;1.759;2.099;1.838;1.735;15;1.15;
yi-6b-tp2;20480;512;20480;39;106;0.596;1.418;2.014;1.959;0.555;1.224;1.779;2.094;1.847;1.753;15;1.15;

yi-6b-tp2;4096;1024;4096;3;478;0.348;1.28;1.628;1.492;0.306;1.124;1.43;1.59;1.459;1.19;11;1.37;
yi-6b-tp2;4096;1024;4096;3;505;0.344;1.356;1.7;1.565;0.304;1.171;1.475;1.646;1.519;1.247;11;1.36;
yi-6b-tp2;8192;1024;4096;3;239;0.353;1.293;1.646;1.497;0.301;1.213;1.514;1.574;1.461;1.293;9;1.27;
yi-6b-tp2;8192;1024;5120;4;239;0.426;1.297;1.723;1.568;0.369;1.214;1.583;1.629;1.495;1.311;15;1.31;
yi-6b-tp2;8192;1024;6144;5;239;0.478;1.302;1.78;1.603;0.437;1.214;1.651;1.659;1.536;1.336;15;1.33;
yi-6b-tp2;8192;1024;7168;6;239;0.541;1.299;1.84;1.639;0.505;1.215;1.72;1.736;1.567;1.364;15;1.35;
yi-6b-tp2;8192;1024;8192;7;239;0.608;1.31;1.918;1.682;0.574;1.213;1.787;1.747;1.629;1.389;15;1.38;
yi-6b-tp2;8192;1024;4096;3;252;0.343;1.359;1.702;1.575;0.301;1.232;1.533;1.648;1.527;1.346;9;1.26;
yi-6b-tp2;8192;1024;5120;4;252;0.42;1.388;1.808;1.606;0.371;1.232;1.603;1.701;1.569;1.353;15;1.34;
yi-6b-tp2;8192;1024;6144;5;252;0.487;1.369;1.856;1.705;0.437;1.233;1.67;1.762;1.58;1.376;15;1.35;
yi-6b-tp2;8192;1024;7168;6;252;0.55;1.368;1.918;1.754;0.506;1.233;1.739;1.783;1.634;1.401;15;1.37;
yi-6b-tp2;8192;1024;8192;7;252;0.608;1.393;2.001;1.79;0.572;1.232;1.804;1.835;1.697;1.424;15;1.41;
yi-6b-tp2;8192;1024;5120;4;266;0.407;1.445;1.852;1.701;0.379;1.26;1.639;1.779;1.63;1.398;15;1.32;
yi-6b-tp2;8192;1024;6144;5;266;0.47;1.448;1.918;1.741;0.443;1.259;1.702;1.826;1.669;1.423;15;1.35;
yi-6b-tp2;8192;1024;7168;6;266;0.52;1.433;1.953;1.799;0.507;1.259;1.766;1.875;1.735;1.442;15;1.35;
yi-6b-tp2;8192;1024;8192;7;266;0.588;1.452;2.04;1.825;0.577;1.26;1.837;1.92;1.769;1.467;15;1.39;
yi-6b-tp2;12288;1024;4096;3;159;0.367;1.273;1.64;1.54;0.297;1.152;1.449;1.563;1.486;1.271;11;1.29;
yi-6b-tp2;12288;1024;5120;4;159;0.433;1.271;1.704;1.594;0.369;1.151;1.52;1.629;1.518;1.284;11;1.33;
yi-6b-tp2;12288;1024;6144;5;159;0.486;1.267;1.753;1.628;0.433;1.152;1.585;1.661;1.542;1.3;9;1.35;
yi-6b-tp2;12288;1024;7168;6;159;0.537;1.275;1.812;1.651;0.507;1.153;1.66;1.724;1.566;1.33;9;1.36;
yi-6b-tp2;12288;1024;8192;7;159;0.601;1.274;1.875;1.684;0.572;1.15;1.722;1.77;1.647;1.335;9;1.4;
yi-6b-tp2;12288;1024;9216;8;159;0.662;1.275;1.937;1.745;0.639;1.152;1.791;1.819;1.742;1.358;9;1.43;
yi-6b-tp2;12288;1024;10240;9;159;0.708;1.276;1.984;1.767;0.707;1.151;1.858;1.874;1.812;1.41;9;1.41;
yi-6b-tp2;12288;1024;11264;10;159;0.78;1.275;2.055;1.816;0.774;1.151;1.925;1.906;1.883;1.441;15;1.43;
yi-6b-tp2;12288;1024;12288;11;159;0.85;1.273;2.123;1.862;0.85;1.152;2.002;1.976;1.928;1.501;15;1.41;
yi-6b-tp2;12288;1024;5120;4;168;0.381;1.364;1.745;1.644;0.368;1.193;1.561;1.715;1.579;1.347;11;1.3;
yi-6b-tp2;12288;1024;6144;5;168;0.46;1.35;1.81;1.697;0.442;1.194;1.636;1.736;1.629;1.368;15;1.32;
yi-6b-tp2;12288;1024;7168;6;168;0.554;1.36;1.914;1.736;0.503;1.194;1.697;1.805;1.697;1.367;15;1.4;
yi-6b-tp2;12288;1024;8192;7;168;0.596;1.369;1.965;1.788;0.575;1.193;1.768;1.845;1.727;1.372;9;1.43;
yi-6b-tp2;12288;1024;9216;8;168;0.657;1.358;2.015;1.818;0.64;1.192;1.832;1.9;1.764;1.393;15;1.45;
yi-6b-tp2;12288;1024;10240;9;168;0.723;1.367;2.09;1.87;0.702;1.193;1.895;1.971;1.828;1.419;15;1.47;
yi-6b-tp2;12288;1024;11264;10;168;0.779;1.365;2.144;1.911;0.774;1.192;1.966;1.995;1.9;1.446;15;1.48;
yi-6b-tp2;12288;1024;12288;11;168;0.847;1.364;2.211;1.972;0.839;1.193;2.032;2.069;1.933;1.493;15;1.48;
yi-6b-tp2;12288;1024;5120;4;177;0.396;1.489;1.885;1.707;0.372;1.242;1.614;1.778;1.661;1.393;15;1.35;
yi-6b-tp2;12288;1024;6144;5;177;0.468;1.497;1.965;1.765;0.437;1.242;1.679;1.836;1.676;1.404;15;1.4;
yi-6b-tp2;12288;1024;7168;6;177;0.534;1.491;2.025;1.796;0.507;1.242;1.749;1.877;1.721;1.409;15;1.44;
yi-6b-tp2;12288;1024;8192;7;177;0.597;1.497;2.094;1.847;0.573;1.242;1.815;1.924;1.742;1.42;15;1.47;
yi-6b-tp2;12288;1024;9216;8;177;0.674;1.515;2.189;1.867;0.643;1.242;1.885;1.951;1.822;1.423;15;1.54;
yi-6b-tp2;12288;1024;10240;9;177;0.737;1.508;2.245;1.912;0.707;1.243;1.95;2.034;1.862;1.436;15;1.56;
yi-6b-tp2;12288;1024;11264;10;177;0.793;1.504;2.297;1.959;0.778;1.241;2.019;2.073;1.908;1.476;15;1.56;
yi-6b-tp2;12288;1024;12288;11;177;0.855;1.475;2.33;2.04;0.841;1.242;2.083;2.126;1.962;1.507;15;1.55;
yi-6b-tp2;16384;1024;5120;4;119;0.386;1.526;1.912;1.628;0.367;1.386;1.753;2.275;1.506;1.45;15;1.32;
yi-6b-tp2;16384;1024;6144;5;119;0.453;1.51;1.963;1.622;0.435;1.391;1.826;2.318;1.542;1.459;11;1.35;
yi-6b-tp2;16384;1024;7168;6;119;0.526;1.496;2.022;1.658;0.509;1.387;1.896;2.354;1.571;1.479;11;1.37;
yi-6b-tp2;16384;1024;8192;7;119;0.597;1.519;2.116;1.689;0.573;1.388;1.961;2.399;1.66;1.497;11;1.41;
yi-6b-tp2;16384;1024;9216;8;119;0.662;1.517;2.179;1.738;0.641;1.386;2.027;2.451;1.675;1.498;11;1.45;
yi-6b-tp2;16384;1024;10240;9;119;0.725;1.521;2.246;1.787;0.71;1.389;2.099;2.487;1.763;1.519;11;1.48;
yi-6b-tp2;16384;1024;11264;10;119;0.786;1.529;2.315;1.836;0.774;1.392;2.166;2.541;1.786;1.545;11;1.5;
yi-6b-tp2;16384;1024;12288;11;119;0.848;1.509;2.357;1.871;0.851;1.387;2.238;2.551;1.867;1.569;15;1.5;
yi-6b-tp2;16384;1024;13312;12;119;0.905;1.508;2.413;1.935;0.911;1.385;2.296;2.618;1.974;1.592;15;1.52;
yi-6b-tp2;16384;1024;14336;13;119;0.97;1.506;2.476;1.94;0.979;1.391;2.37;2.66;2.092;1.632;15;1.52;
yi-6b-tp2;16384;1024;15360;14;119;1.024;1.489;2.513;2.003;1.044;1.391;2.435;2.718;2.186;1.66;15;1.51;
yi-6b-tp2;16384;1024;16384;15;119;1.088;1.509;2.597;2.048;1.115;1.389;2.504;2.762;2.287;1.714;15;1.52;
yi-6b-tp2;16384;1024;5120;4;126;0.391;1.556;1.947;1.773;0.361;1.416;1.777;2.324;1.558;1.529;15;1.27;
yi-6b-tp2;16384;1024;6144;5;126;0.478;1.546;2.024;1.737;0.436;1.415;1.851;2.365;1.639;1.537;11;1.32;
yi-6b-tp2;16384;1024;7168;6;126;0.546;1.54;2.086;1.738;0.512;1.418;1.93;2.398;1.645;1.553;11;1.34;
yi-6b-tp2;16384;1024;8192;7;126;0.61;1.547;2.157;1.804;0.574;1.416;1.99;2.443;1.716;1.575;11;1.37;
yi-6b-tp2;16384;1024;9216;8;126;0.665;1.54;2.205;1.804;0.636;1.416;2.052;2.501;1.737;1.582;11;1.39;
yi-6b-tp2;16384;1024;10240;9;126;0.731;1.536;2.267;1.854;0.705;1.419;2.124;2.555;1.783;1.601;11;1.42;
yi-6b-tp2;16384;1024;11264;10;126;0.792;1.543;2.335;1.897;0.774;1.417;2.191;2.587;1.859;1.616;11;1.44;
yi-6b-tp2;16384;1024;12288;11;126;0.862;1.544;2.406;1.959;0.852;1.415;2.267;2.629;1.908;1.643;11;1.46;
yi-6b-tp2;16384;1024;13312;12;126;0.909;1.538;2.447;1.974;0.91;1.417;2.327;2.692;2.027;1.654;11;1.48;
yi-6b-tp2;16384;1024;14336;13;126;0.977;1.478;2.455;2.077;0.978;1.415;2.393;2.742;2.106;1.706;15;1.44;
yi-6b-tp2;16384;1024;15360;14;126;1.038;1.551;2.589;2.053;1.048;1.416;2.464;2.787;2.208;1.734;15;1.49;
yi-6b-tp2;16384;1024;16384;15;126;1.102;1.528;2.63;2.107;1.116;1.415;2.531;2.846;2.306;1.771;15;1.49;
yi-6b-tp2;16384;1024;5120;4;133;0.421;1.535;1.956;1.831;0.363;1.446;1.809;2.41;1.646;1.476;15;1.33;
yi-6b-tp2;16384;1024;6144;5;133;0.486;1.516;2.002;1.853;0.434;1.446;1.88;2.425;1.666;1.487;15;1.35;
yi-6b-tp2;16384;1024;7168;6;133;0.561;1.572;2.133;1.865;0.498;1.444;1.942;2.489;1.722;1.494;11;1.43;
yi-6b-tp2;16384;1024;8192;7;133;0.614;1.57;2.184;1.899;0.568;1.444;2.012;2.515;1.789;1.511;11;1.45;
yi-6b-tp2;16384;1024;9216;8;133;0.677;1.571;2.248;1.932;0.643;1.442;2.085;2.617;1.804;1.526;15;1.47;
yi-6b-tp2;16384;1024;10240;9;133;0.728;1.514;2.242;1.989;0.71;1.443;2.153;2.706;1.854;1.534;9;1.46;
yi-6b-tp2;16384;1024;11264;10;133;0.796;1.544;2.34;1.996;0.779;1.442;2.221;2.792;1.917;1.556;9;1.5;
yi-6b-tp2;16384;1024;12288;11;133;0.869;1.492;2.361;2.07;0.845;1.444;2.289;2.799;1.954;1.577;9;1.5;
yi-6b-tp2;16384;1024;13312;12;133;0.925;1.524;2.449;2.117;0.914;1.445;2.359;2.848;2.035;1.613;9;1.52;
yi-6b-tp2;16384;1024;14336;13;133;0.978;1.495;2.473;2.15;0.978;1.443;2.421;2.864;2.159;1.633;9;1.51;
yi-6b-tp2;16384;1024;15360;14;133;1.04;1.541;2.581;2.13;1.051;1.443;2.494;2.885;2.266;1.678;9;1.54;
yi-6b-tp2;16384;1024;16384;15;133;1.102;1.574;2.676;2.146;1.117;1.444;2.561;2.913;2.348;1.715;9;1.56;
yi-6b-tp2;20480;1024;4096;3;95;0.331;1.267;1.598;1.493;0.306;1.105;1.411;2.12;1.419;1.377;9;1.16;
yi-6b-tp2;20480;1024;5120;4;95;0.394;1.279;1.673;1.547;0.378;1.105;1.483;2.191;1.487;1.414;15;1.18;
yi-6b-tp2;20480;1024;6144;5;95;0.483;1.273;1.756;1.602;0.444;1.105;1.549;2.263;1.496;1.432;15;1.23;
yi-6b-tp2;20480;1024;7168;6;95;0.537;1.279;1.816;1.657;0.506;1.105;1.611;2.329;1.548;1.462;15;1.24;
yi-6b-tp2;20480;1024;8192;7;95;0.601;1.273;1.874;1.724;0.572;1.105;1.677;2.406;1.646;1.471;15;1.27;
yi-6b-tp2;20480;1024;9216;8;95;0.67;1.268;1.938;1.788;0.637;1.105;1.742;2.471;1.673;1.497;15;1.29;
yi-6b-tp2;20480;1024;10240;9;95;0.72;1.269;1.989;1.838;0.699;1.106;1.805;2.555;1.763;1.517;15;1.31;
yi-6b-tp2;20480;1024;11264;10;95;0.765;1.288;2.053;1.891;0.769;1.105;1.874;2.624;1.852;1.54;15;1.33;
yi-6b-tp2;20480;1024;12288;11;95;0.836;1.281;2.117;1.954;0.845;1.106;1.951;2.708;1.956;1.571;15;1.35;
yi-6b-tp2;20480;1024;13312;12;95;0.906;1.284;2.19;2.029;0.907;1.105;2.012;2.764;2.046;1.592;15;1.38;
yi-6b-tp2;20480;1024;14336;13;95;0.972;1.285;2.257;2.074;0.98;1.106;2.086;2.843;2.14;1.631;15;1.38;
yi-6b-tp2;20480;1024;15360;14;95;1.023;1.293;2.316;2.156;1.043;1.105;2.148;3.013;2.266;1.689;11;1.37;
yi-6b-tp2;20480;1024;16384;15;95;1.088;1.267;2.355;2.213;1.108;1.106;2.214;2.975;2.344;1.672;11;1.41;
yi-6b-tp2;20480;1024;17408;16;95;1.141;1.32;2.461;2.269;1.177;1.106;2.283;2.735;2.445;1.728;11;1.42;
yi-6b-tp2;20480;1024;18432;17;95;1.2;1.307;2.507;2.333;1.244;1.106;2.35;2.76;2.519;1.799;11;1.39;
yi-6b-tp2;20480;1024;19456;18;95;1.257;1.331;2.588;2.38;1.311;1.107;2.418;2.794;2.613;1.862;11;1.39;
yi-6b-tp2;20480;1024;20480;19;95;1.328;1.273;2.601;2.442;1.377;1.108;2.485;2.778;2.696;1.942;15;1.34;
yi-6b-tp2;20480;1024;5120;4;100;0.404;1.37;1.774;1.657;0.366;1.161;1.527;2.237;1.531;1.455;15;1.22;
yi-6b-tp2;20480;1024;6144;5;100;0.472;1.358;1.83;1.685;0.433;1.161;1.594;2.309;1.586;1.477;15;1.24;
yi-6b-tp2;20480;1024;7168;6;100;0.555;1.361;1.916;1.769;0.506;1.161;1.667;2.383;1.624;1.494;15;1.28;
yi-6b-tp2;20480;1024;8192;7;100;0.62;1.363;1.983;1.815;0.567;1.161;1.728;2.462;1.67;1.514;15;1.31;
yi-6b-tp2;20480;1024;9216;8;100;0.674;1.367;2.041;1.829;0.642;1.161;1.803;2.514;1.715;1.525;15;1.34;
yi-6b-tp2;20480;1024;10240;9;100;0.727;1.355;2.082;1.907;0.706;1.161;1.867;2.603;1.816;1.545;15;1.35;
yi-6b-tp2;20480;1024;11264;10;100;0.783;1.371;2.154;1.963;0.769;1.161;1.93;2.684;1.906;1.573;15;1.37;
yi-6b-tp2;20480;1024;12288;11;100;0.852;1.364;2.216;2.019;0.843;1.161;2.004;2.757;1.978;1.597;15;1.39;
yi-6b-tp2;20480;1024;13312;12;100;0.895;1.389;2.284;2.115;0.907;1.16;2.067;2.839;2.081;1.64;11;1.39;
yi-6b-tp2;20480;1024;14336;13;100;0.969;1.389;2.358;2.117;0.974;1.161;2.135;2.911;2.18;1.656;11;1.42;
yi-6b-tp2;20480;1024;15360;14;100;1.031;1.384;2.415;2.205;1.041;1.162;2.203;3.059;2.284;1.687;11;1.43;
yi-6b-tp2;20480;1024;16384;15;100;1.086;1.37;2.456;2.264;1.108;1.161;2.269;3.012;2.379;1.758;11;1.4;
yi-6b-tp2;20480;1024;17408;16;100;1.147;1.383;2.53;2.3;1.179;1.163;2.342;3.003;2.474;1.789;11;1.41;
yi-6b-tp2;20480;1024;18432;17;100;1.216;1.384;2.6;2.362;1.251;1.161;2.412;3.089;2.552;1.866;11;1.39;
yi-6b-tp2;20480;1024;19456;18;100;1.275;1.349;2.624;2.434;1.311;1.162;2.473;3.184;2.65;1.934;11;1.36;
yi-6b-tp2;20480;1024;20480;19;100;1.333;1.37;2.703;2.475;1.38;1.163;2.543;3.294;2.755;1.964;11;1.38;
yi-6b-tp2;20480;1024;5120;4;106;0.428;1.452;1.88;1.734;0.367;1.223;1.59;2.404;1.6;1.512;15;1.24;
yi-6b-tp2;20480;1024;6144;5;106;0.487;1.449;1.936;1.777;0.435;1.224;1.659;2.495;1.648;1.524;15;1.27;
yi-6b-tp2;20480;1024;7168;6;106;0.552;1.444;1.996;1.826;0.508;1.223;1.731;2.597;1.712;1.542;15;1.29;
yi-6b-tp2;20480;1024;8192;7;106;0.62;1.459;2.079;1.877;0.574;1.223;1.797;2.699;1.758;1.551;15;1.34;
yi-6b-tp2;20480;1024;9216;8;106;0.68;1.457;2.137;1.928;0.639;1.222;1.861;2.805;1.798;1.572;15;1.36;
yi-6b-tp2;20480;1024;10240;9;106;0.74;1.448;2.188;1.976;0.713;1.223;1.936;2.919;1.873;1.602;15;1.37;
yi-6b-tp2;20480;1024;11264;10;106;0.813;1.453;2.266;2.022;0.771;1.224;1.995;2.979;1.937;1.619;15;1.4;
yi-6b-tp2;20480;1024;12288;11;106;0.853;1.483;2.336;2.077;0.841;1.223;2.064;3.02;2.018;1.644;11;1.42;
yi-6b-tp2;20480;1024;13312;12;106;0.908;1.491;2.399;2.122;0.906;1.224;2.13;3.043;2.131;1.664;11;1.44;
yi-6b-tp2;20480;1024;14336;13;106;0.97;1.457;2.427;2.192;0.976;1.223;2.199;3.083;2.219;1.731;11;1.4;
yi-6b-tp2;20480;1024;15360;14;106;1.034;1.465;2.499;2.239;1.039;1.224;2.263;3.105;2.324;1.747;11;1.43;
yi-6b-tp2;20480;1024;16384;15;106;1.099;1.474;2.573;2.275;1.111;1.226;2.337;3.035;2.43;1.832;11;1.4;
yi-6b-tp2;20480;1024;17408;16;106;1.154;1.445;2.599;2.346;1.178;1.224;2.402;3.087;2.522;1.848;11;1.41;
yi-6b-tp2;20480;1024;18432;17;106;1.222;1.463;2.685;2.399;1.25;1.224;2.474;3.176;2.62;1.877;11;1.43;
yi-6b-tp2;20480;1024;19456;18;106;1.287;1.46;2.747;2.45;1.314;1.225;2.539;3.292;2.718;1.971;11;1.39;
yi-6b-tp2;20480;1024;20480;19;106;1.338;1.446;2.784;2.517;1.382;1.224;2.606;3.352;2.782;2.0;11;1.39;

yi-6b-tp2;4096;2048;4096;1;478;0.515;1.279;1.794;1.625;0.476;1.125;1.601;1.722;1.544;1.265;9;1.42;
yi-6b-tp2;4096;2048;4096;1;505;0.509;1.361;1.87;1.719;0.481;1.171;1.652;1.784;1.609;1.321;9;1.42;
yi-6b-tp2;4096;2048;4096;1;532;0.514;1.434;1.948;1.786;0.478;1.227;1.705;1.845;1.691;1.377;9;1.41;
yi-6b-tp2;8192;2048;4096;1;239;0.491;1.31;1.801;1.668;0.477;1.214;1.691;2.191;1.537;1.407;9;1.28;
yi-6b-tp2;8192;2048;6144;2;239;0.712;1.315;2.027;1.83;0.636;1.215;1.851;2.396;1.727;1.496;15;1.35;
yi-6b-tp2;8192;2048;8192;3;239;0.898;1.3;2.198;2.045;0.856;1.213;2.069;2.566;1.948;1.63;11;1.35;
yi-6b-tp2;8192;2048;4096;1;252;0.52;1.386;1.906;1.719;0.475;1.234;1.709;2.289;1.621;1.461;9;1.3;
yi-6b-tp2;8192;2048;6144;2;252;0.723;1.373;2.096;1.919;0.634;1.234;1.868;2.462;1.827;1.529;11;1.37;
yi-6b-tp2;8192;2048;8192;3;252;0.899;1.393;2.292;2.098;0.859;1.233;2.092;2.708;2.053;1.665;11;1.38;
yi-6b-tp2;8192;2048;4096;1;266;0.525;1.449;1.974;1.781;0.471;1.26;1.731;2.366;1.699;1.529;9;1.29;
yi-6b-tp2;8192;2048;6144;2;266;0.715;1.467;2.182;1.962;0.632;1.261;1.893;2.617;1.907;1.642;9;1.33;
yi-6b-tp2;8192;2048;8192;3;266;0.897;1.456;2.353;2.181;0.855;1.26;2.115;2.812;2.098;1.75;9;1.34;
yi-6b-tp2;12288;2048;4096;1;159;0.527;1.278;1.805;1.657;0.477;1.152;1.629;2.197;1.533;1.462;15;1.23;
yi-6b-tp2;12288;2048;6144;2;159;0.724;1.278;2.002;1.875;0.635;1.154;1.789;2.415;1.741;1.587;15;1.26;
yi-6b-tp2;12288;2048;8192;3;159;0.916;1.276;2.192;2.088;0.849;1.153;2.002;2.603;1.97;1.707;11;1.28;
yi-6b-tp2;12288;2048;10240;4;159;1.097;1.325;2.422;2.333;1.067;1.153;2.22;2.835;2.207;1.856;15;1.3;
yi-6b-tp2;12288;2048;12288;5;159;1.302;1.343;2.645;2.536;1.294;1.153;2.447;3.037;2.53;2.083;15;1.27;
yi-6b-tp2;12288;2048;4096;1;168;0.467;1.366;1.833;1.726;0.475;1.193;1.668;2.291;1.662;1.521;15;1.21;
yi-6b-tp2;12288;2048;6144;2;168;0.699;1.364;2.063;1.934;0.629;1.193;1.822;2.491;1.839;1.642;11;1.26;
yi-6b-tp2;12288;2048;8192;3;168;0.902;1.354;2.256;2.171;0.862;1.193;2.055;2.711;1.975;1.757;15;1.28;
yi-6b-tp2;12288;2048;10240;4;168;1.11;1.423;2.533;2.349;1.07;1.195;2.265;2.917;2.298;1.904;11;1.33;
yi-6b-tp2;12288;2048;12288;5;168;1.312;1.409;2.721;2.567;1.292;1.196;2.488;3.123;2.569;2.109;11;1.29;
yi-6b-tp2;12288;2048;4096;1;177;0.49;1.509;1.999;1.811;0.477;1.243;1.72;2.376;1.719;1.52;11;1.32;
yi-6b-tp2;12288;2048;6144;2;177;0.696;1.511;2.207;1.993;0.635;1.242;1.877;2.606;1.874;1.624;11;1.36;
yi-6b-tp2;12288;2048;8192;3;177;0.909;1.537;2.446;2.154;0.855;1.243;2.098;2.834;2.136;1.817;11;1.35;
yi-6b-tp2;12288;2048;10240;4;177;1.111;1.576;2.687;2.368;1.076;1.243;2.319;3.001;2.322;1.949;11;1.38;
yi-6b-tp2;12288;2048;12288;5;177;1.323;1.519;2.842;2.585;1.29;1.251;2.541;3.164;2.586;2.149;9;1.32;
yi-6b-tp2;16384;2048;4096;1;119;0.452;1.485;1.937;1.707;0.48;1.394;1.874;2.207;1.638;1.58;15;1.23;
yi-6b-tp2;16384;2048;6144;2;119;0.654;1.515;2.169;1.888;0.634;1.395;2.029;2.516;1.818;1.724;15;1.26;
yi-6b-tp2;16384;2048;8192;3;119;0.885;1.521;2.406;2.078;0.848;1.397;2.245;2.743;2.05;1.875;15;1.28;
yi-6b-tp2;16384;2048;10240;4;119;1.092;1.501;2.593;2.175;1.082;1.396;2.478;2.936;2.288;2.003;15;1.29;
yi-6b-tp2;16384;2048;12288;5;119;1.293;1.508;2.801;2.361;1.298;1.4;2.698;3.277;2.598;2.123;15;1.32;
yi-6b-tp2;16384;2048;14336;6;119;1.493;1.532;3.025;2.523;1.516;1.394;2.91;3.31;2.879;2.281;15;1.33;
yi-6b-tp2;16384;2048;16384;7;119;1.702;1.523;3.225;2.703;1.744;1.396;3.14;3.436;3.157;2.432;9;1.33;
yi-6b-tp2;16384;2048;4096;1;126;0.468;1.553;2.021;1.871;0.465;1.417;1.882;2.277;1.661;1.62;15;1.25;
yi-6b-tp2;16384;2048;6144;2;126;0.659;1.548;2.207;2.024;0.631;1.418;2.049;2.626;1.881;1.76;15;1.25;
yi-6b-tp2;16384;2048;8192;3;126;0.885;1.542;2.427;2.168;0.858;1.419;2.277;2.807;2.062;1.914;15;1.27;
yi-6b-tp2;16384;2048;10240;4;126;1.105;1.47;2.575;2.362;1.08;1.421;2.501;3.022;2.355;2.046;15;1.26;
yi-6b-tp2;16384;2048;12288;5;126;1.3;1.472;2.772;2.494;1.295;1.418;2.713;3.34;2.643;2.174;15;1.28;
yi-6b-tp2;16384;2048;14336;6;126;1.503;1.542;3.045;2.595;1.516;1.423;2.939;3.354;2.893;2.323;15;1.31;
yi-6b-tp2;16384;2048;16384;7;126;1.706;1.555;3.261;2.784;1.744;1.42;3.164;3.49;3.188;2.463;9;1.32;
yi-6b-tp2;16384;2048;4096;1;133;0.483;1.494;1.977;1.924;0.468;1.444;1.912;2.449;1.726;1.678;11;1.18;
yi-6b-tp2;16384;2048;6144;2;133;0.673;1.485;2.158;2.117;0.635;1.448;2.083;2.84;1.91;1.805;11;1.2;
yi-6b-tp2;16384;2048;8192;3;133;0.894;1.523;2.417;2.288;0.86;1.447;2.307;2.95;2.139;1.941;11;1.25;
yi-6b-tp2;16384;2048;10240;4;133;1.118;1.524;2.642;2.42;1.077;1.445;2.522;3.166;2.458;2.079;11;1.27;
yi-6b-tp2;16384;2048;12288;5;133;1.292;1.511;2.803;2.57;1.294;1.449;2.743;3.4;2.687;2.228;9;1.26;
yi-6b-tp2;16384;2048;14336;6;133;1.499;1.559;3.058;2.704;1.515;1.449;2.964;3.418;2.963;2.375;9;1.29;
yi-6b-tp2;16384;2048;16384;7;133;1.7;1.476;3.176;2.901;1.74;1.445;3.185;3.558;3.231;2.517;9;1.26;
yi-6b-tp2;20480;2048;4096;1;95;0.494;1.287;1.781;1.63;0.477;1.106;1.583;2.316;1.523;1.457;15;1.22;
yi-6b-tp2;20480;2048;6144;2;95;0.706;1.286;1.992;1.819;0.638;1.106;1.744;2.596;1.814;1.608;15;1.24;
yi-6b-tp2;20480;2048;8192;3;95;0.885;1.295;2.18;2.019;0.863;1.105;1.968;2.901;2.022;1.78;15;1.22;
yi-6b-tp2;20480;2048;10240;4;95;1.092;1.293;2.385;2.229;1.079;1.106;2.185;2.856;2.257;1.999;15;1.19;
yi-6b-tp2;20480;2048;12288;5;95;1.295;1.326;2.621;2.477;1.298;1.105;2.403;3.303;2.565;2.203;9;1.19;
yi-6b-tp2;20480;2048;14336;6;95;1.496;1.308;2.804;2.605;1.516;1.107;2.623;3.402;2.809;2.344;9;1.2;
yi-6b-tp2;20480;2048;16384;7;95;1.703;1.333;3.036;2.794;1.744;1.106;2.85;3.468;3.094;2.558;9;1.19;
yi-6b-tp2;20480;2048;18432;8;95;1.918;1.29;3.208;2.995;1.959;1.105;3.064;3.77;3.36;2.775;9;1.16;
yi-6b-tp2;20480;2048;20480;9;95;2.126;1.288;3.414;3.196;2.185;1.106;3.291;4.042;3.651;3.001;9;1.14;
yi-6b-tp2;20480;2048;4096;1;100;0.525;1.379;1.904;1.714;0.476;1.161;1.637;2.384;1.63;1.551;15;1.23;
yi-6b-tp2;20480;2048;6144;2;100;0.701;1.367;2.068;1.879;0.639;1.161;1.8;2.678;1.843;1.669;15;1.24;
yi-6b-tp2;20480;2048;8192;3;100;0.894;1.386;2.28;2.137;0.868;1.16;2.028;2.971;2.033;1.877;15;1.21;
yi-6b-tp2;20480;2048;10240;4;100;1.104;1.364;2.468;2.327;1.077;1.16;2.237;3.184;2.334;2.084;15;1.18;
yi-6b-tp2;20480;2048;12288;5;100;1.293;1.407;2.7;2.469;1.295;1.161;2.456;3.367;2.586;2.265;9;1.19;
yi-6b-tp2;20480;2048;14336;6;100;1.495;1.422;2.917;2.651;1.518;1.161;2.679;3.441;2.868;2.399;9;1.22;
yi-6b-tp2;20480;2048;16384;7;100;1.702;1.378;3.08;2.853;1.735;1.161;2.896;3.536;3.125;2.63;9;1.17;
yi-6b-tp2;20480;2048;18432;8;100;1.926;1.372;3.298;3.036;1.951;1.161;3.112;3.885;3.413;2.84;9;1.16;
yi-6b-tp2;20480;2048;20480;9;100;2.122;1.373;3.495;3.233;2.184;1.16;3.344;4.113;3.703;3.049;9;1.15;
yi-6b-tp2;20480;2048;4096;1;106;0.522;1.445;1.967;1.81;0.474;1.224;1.698;2.464;1.735;1.62;15;1.21;
yi-6b-tp2;20480;2048;6144;2;106;0.683;1.468;2.151;2.016;0.638;1.223;1.861;2.83;1.914;1.761;15;1.22;
yi-6b-tp2;20480;2048;8192;3;106;0.894;1.468;2.362;2.253;0.856;1.223;2.079;3.046;2.14;1.942;15;1.22;
yi-6b-tp2;20480;2048;10240;4;106;1.118;1.462;2.58;2.38;1.082;1.223;2.305;3.254;2.383;2.157;15;1.2;
yi-6b-tp2;20480;2048;12288;5;106;1.3;1.473;2.773;2.544;1.295;1.225;2.52;3.417;2.626;2.342;15;1.18;
yi-6b-tp2;20480;2048;14336;6;106;1.5;1.47;2.97;2.704;1.514;1.227;2.741;3.473;2.896;2.515;9;1.18;
yi-6b-tp2;20480;2048;16384;7;106;1.705;1.49;3.195;2.904;1.745;1.224;2.969;3.728;3.174;2.635;9;1.21;
yi-6b-tp2;20480;2048;18432;8;106;1.912;1.452;3.364;3.105;1.963;1.223;3.186;3.969;3.453;2.856;9;1.18;
yi-6b-tp2;20480;2048;20480;9;106;2.123;1.466;3.589;3.285;2.184;1.224;3.408;4.185;3.731;3.085;9;1.16;


yi-6b-tp4;12288;1024;11264;10;332;0.378;1.31;1.688;1.631;0.314;1.191;1.505;1.762;1.641;1.347;11;1.25;
yi-6b-tp4;12288;1024;12288;11;332;0.383;1.31;1.693;1.633;0.338;1.192;1.53;1.782;1.695;1.364;9;1.24;
yi-6b-tp4;12288;1024;11264;10;350;0.357;1.408;1.765;1.672;0.322;1.243;1.565;1.797;1.695;1.4;15;1.26;
yi-6b-tp4;12288;1024;12288;11;350;0.386;1.379;1.765;1.69;0.343;1.243;1.586;1.837;1.722;1.411;15;1.25;
yi-6b-tp4;12288;1024;11264;10;369;0.368;1.453;1.821;1.731;0.32;1.297;1.617;1.884;1.758;1.456;15;1.25;
yi-6b-tp4;12288;1024;12288;11;369;0.391;1.459;1.85;1.759;0.341;1.297;1.638;1.903;1.758;1.454;15;1.27;
yi-6b-tp4;16384;1024;13312;12;249;0.397;1.566;1.963;1.693;0.369;1.411;1.78;1.773;1.638;1.46;11;1.34;
yi-6b-tp4;16384;1024;14336;13;249;0.453;1.567;2.02;1.708;0.395;1.412;1.807;1.808;1.666;1.465;11;1.38;
yi-6b-tp4;16384;1024;15360;14;249;0.461;1.569;2.03;1.722;0.409;1.413;1.822;1.831;1.685;1.468;11;1.38;
yi-6b-tp4;16384;1024;16384;15;249;0.497;1.565;2.062;1.74;0.44;1.415;1.855;1.835;1.707;1.49;15;1.38;
yi-6b-tp4;16384;1024;13312;12;263;0.416;1.586;2.002;1.742;0.366;1.43;1.796;1.882;1.698;1.508;15;1.33;
yi-6b-tp4;16384;1024;14336;13;263;0.448;1.587;2.035;1.778;0.392;1.43;1.822;1.9;1.735;1.508;15;1.35;
yi-6b-tp4;16384;1024;15360;14;263;0.478;1.589;2.067;1.768;0.411;1.434;1.845;1.93;1.762;1.521;15;1.36;
yi-6b-tp4;16384;1024;16384;15;263;0.5;1.587;2.087;1.813;0.442;1.431;1.873;1.939;1.777;1.522;15;1.37;
yi-6b-tp4;16384;1024;13312;12;277;0.444;1.608;2.052;1.853;0.364;1.451;1.815;1.964;1.762;1.557;15;1.32;
yi-6b-tp4;16384;1024;14336;13;277;0.471;1.604;2.075;1.851;0.385;1.452;1.837;1.988;1.795;1.554;15;1.34;
yi-6b-tp4;16384;1024;15360;14;277;0.493;1.605;2.098;1.909;0.413;1.451;1.864;1.984;1.824;1.562;15;1.34;
yi-6b-tp4;16384;1024;16384;15;277;0.515;1.608;2.123;1.893;0.444;1.451;1.895;2.034;1.835;1.57;15;1.35;
yi-6b-tp4;20480;1024;11264;10;198;0.352;1.296;1.648;1.568;0.314;1.181;1.495;1.733;1.539;1.519;15;1.08;
yi-6b-tp4;20480;1024;12288;11;198;0.37;1.308;1.678;1.636;0.334;1.179;1.513;1.76;1.553;1.552;15;1.08;
yi-6b-tp4;20480;1024;13312;12;198;0.398;1.308;1.706;1.622;0.37;1.179;1.549;1.797;1.567;1.579;9;1.08;
yi-6b-tp4;20480;1024;14336;13;198;0.437;1.296;1.733;1.653;0.39;1.179;1.569;1.836;1.586;1.586;15;1.09;
yi-6b-tp4;20480;1024;15360;14;198;0.452;1.307;1.759;1.676;0.412;1.181;1.593;1.858;1.644;1.622;15;1.08;
yi-6b-tp4;20480;1024;16384;15;198;0.477;1.322;1.799;1.689;0.445;1.179;1.624;1.897;1.687;1.617;15;1.11;
yi-6b-tp4;20480;1024;17408;16;198;0.508;1.304;1.812;1.711;0.471;1.18;1.651;1.927;1.702;1.617;15;1.12;
yi-6b-tp4;20480;1024;18432;17;198;0.534;1.318;1.852;1.745;0.491;1.179;1.67;1.966;1.747;1.644;15;1.13;
yi-6b-tp4;20480;1024;19456;18;198;0.551;1.308;1.859;1.777;0.528;1.177;1.705;1.994;1.755;1.657;15;1.12;
yi-6b-tp4;20480;1024;20480;19;198;0.583;1.292;1.875;1.839;0.567;1.178;1.745;2.018;1.766;1.669;15;1.12;
yi-6b-tp4;20480;1024;11264;10;209;0.346;1.371;1.717;1.659;0.319;1.239;1.558;1.794;1.643;1.598;9;1.07;
yi-6b-tp4;20480;1024;12288;11;209;0.366;1.381;1.747;1.694;0.339;1.238;1.577;1.844;1.64;1.593;15;1.1;
yi-6b-tp4;20480;1024;13312;12;209;0.398;1.384;1.782;1.679;0.372;1.24;1.612;1.857;1.674;1.66;15;1.07;
yi-6b-tp4;20480;1024;14336;13;209;0.432;1.374;1.806;1.713;0.399;1.239;1.638;1.882;1.694;1.674;15;1.08;
yi-6b-tp4;20480;1024;15360;14;209;0.448;1.376;1.824;1.739;0.426;1.238;1.664;1.899;1.739;1.651;15;1.1;
yi-6b-tp4;20480;1024;16384;15;209;0.481;1.383;1.864;1.778;0.448;1.238;1.686;1.937;1.758;1.645;15;1.13;
yi-6b-tp4;20480;1024;17408;16;209;0.508;1.372;1.88;1.796;0.482;1.238;1.72;1.968;1.77;1.681;15;1.12;
yi-6b-tp4;20480;1024;18432;17;209;0.525;1.381;1.906;1.827;0.504;1.238;1.742;1.994;1.813;1.696;15;1.12;
yi-6b-tp4;20480;1024;19456;18;209;0.558;1.376;1.934;1.867;0.53;1.238;1.768;2.042;1.825;1.733;15;1.12;
yi-6b-tp4;20480;1024;20480;19;209;0.581;1.39;1.971;1.885;0.549;1.239;1.788;2.065;1.848;1.744;15;1.13;
yi-6b-tp4;20480;1024;15360;14;221;0.432;1.687;2.119;2.006;0.408;1.633;2.041;1.965;1.992;1.701;11;1.25;
yi-6b-tp4;20480;1024;16384;15;221;0.47;1.678;2.148;2.009;0.437;1.635;2.072;2.013;2.017;1.718;15;1.25;
yi-6b-tp4;20480;1024;17408;16;221;0.5;1.682;2.182;2.039;0.458;1.631;2.089;2.03;2.018;1.736;15;1.26;
yi-6b-tp4;20480;1024;18432;17;221;0.524;1.682;2.206;2.055;0.482;1.632;2.114;2.056;2.033;1.733;15;1.27;
yi-6b-tp4;20480;1024;19456;18;221;0.554;1.682;2.236;2.075;0.511;1.633;2.144;2.092;2.049;1.748;15;1.28;
yi-6b-tp4;20480;1024;20480;19;221;0.58;1.68;2.26;2.102;0.538;1.634;2.172;2.121;2.056;1.776;15;1.27;

yi-6b-tp4;4096;2048;4096;1;997;0.341;1.339;1.68;1.524;0.277;1.171;1.448;1.636;1.489;1.238;11;1.36;
yi-6b-tp4;4096;2048;4096;1;1052;0.361;1.413;1.774;1.596;0.279;1.229;1.508;1.712;1.553;1.316;11;1.35;
yi-6b-tp4;8192;2048;4096;1;498;0.352;1.348;1.7;1.55;0.27;1.221;1.491;1.6;1.494;1.324;9;1.28;
yi-6b-tp4;8192;2048;6144;2;498;0.49;1.358;1.848;1.638;0.405;1.222;1.627;1.688;1.574;1.358;15;1.36;
yi-6b-tp4;8192;2048;8192;3;498;0.61;1.348;1.958;1.721;0.55;1.222;1.772;1.802;1.665;1.404;15;1.39;
yi-6b-tp4;8192;2048;6144;2;526;0.487;1.416;1.903;1.722;0.411;1.252;1.663;1.778;1.649;1.405;15;1.35;
yi-6b-tp4;8192;2048;8192;3;526;0.6;1.42;2.02;1.781;0.545;1.254;1.799;1.899;1.736;1.451;15;1.39;
yi-6b-tp4;8192;2048;6144;2;554;0.461;1.488;1.949;1.797;0.414;1.3;1.714;1.876;1.702;1.448;15;1.35;
yi-6b-tp4;8192;2048;8192;3;554;0.595;1.499;2.094;1.866;0.544;1.299;1.843;1.995;1.808;1.499;15;1.4;
yi-6b-tp4;12288;2048;6144;2;332;0.449;1.339;1.788;1.643;0.409;1.192;1.601;1.726;1.586;1.33;9;1.34;
yi-6b-tp4;12288;2048;8192;3;332;0.581;1.345;1.926;1.745;0.54;1.192;1.732;1.809;1.714;1.353;9;1.42;
yi-6b-tp4;12288;2048;10240;4;332;0.72;1.344;2.064;1.816;0.676;1.191;1.867;1.916;1.79;1.398;15;1.48;
yi-6b-tp4;12288;2048;12288;5;332;0.836;1.342;2.178;1.901;0.808;1.192;2.0;2.025;1.917;1.46;15;1.49;
yi-6b-tp4;12288;2048;6144;2;350;0.458;1.446;1.904;1.696;0.412;1.243;1.655;1.809;1.63;1.383;15;1.38;
yi-6b-tp4;12288;2048;8192;3;350;0.607;1.444;2.051;1.782;0.543;1.242;1.785;1.891;1.727;1.406;15;1.46;
yi-6b-tp4;12288;2048;10240;4;350;0.728;1.456;2.184;1.842;0.683;1.242;1.925;1.982;1.831;1.441;15;1.52;
yi-6b-tp4;12288;2048;12288;5;350;0.843;1.458;2.301;1.968;0.814;1.245;2.059;2.08;1.956;1.509;15;1.52;
yi-6b-tp4;12288;2048;6144;2;369;0.457;1.52;1.977;1.776;0.41;1.297;1.707;1.864;1.696;1.434;15;1.38;
yi-6b-tp4;12288;2048;8192;3;369;0.611;1.526;2.137;1.889;0.538;1.296;1.834;1.947;1.79;1.455;15;1.47;
yi-6b-tp4;12288;2048;10240;4;369;0.738;1.533;2.271;2.018;0.678;1.297;1.975;2.056;1.902;1.474;15;1.54;
yi-6b-tp4;12288;2048;12288;5;369;0.855;1.517;2.372;2.155;0.81;1.297;2.107;2.174;1.999;1.545;15;1.54;
yi-6b-tp4;16384;2048;6144;2;249;0.45;1.571;2.021;1.819;0.398;1.409;1.807;2.231;1.604;1.51;11;1.34;
yi-6b-tp4;16384;2048;8192;3;249;0.594;1.565;2.159;1.868;0.537;1.41;1.947;2.283;1.683;1.543;11;1.4;
yi-6b-tp4;16384;2048;10240;4;249;0.743;1.567;2.31;1.894;0.668;1.41;2.078;2.405;1.838;1.568;11;1.47;
yi-6b-tp4;16384;2048;12288;5;249;0.859;1.57;2.429;1.892;0.811;1.408;2.219;2.543;1.859;1.604;11;1.51;
yi-6b-tp4;16384;2048;14336;6;249;0.976;1.565;2.541;1.985;0.947;1.409;2.356;2.664;2.058;1.667;15;1.52;
yi-6b-tp4;16384;2048;16384;7;249;1.087;1.568;2.655;2.096;1.083;1.41;2.493;2.802;2.247;1.73;15;1.53;
yi-6b-tp4;16384;2048;6144;2;263;0.46;1.586;2.046;1.845;0.4;1.428;1.828;2.661;1.686;1.458;15;1.4;
yi-6b-tp4;16384;2048;8192;3;263;0.614;1.586;2.2;1.909;0.54;1.429;1.969;2.712;1.776;1.488;9;1.48;
yi-6b-tp4;16384;2048;10240;4;263;0.734;1.585;2.319;1.963;0.674;1.43;2.104;2.753;1.897;1.515;9;1.53;
yi-6b-tp4;16384;2048;12288;5;263;0.87;1.588;2.458;1.973;0.818;1.429;2.247;2.787;1.93;1.548;9;1.59;
yi-6b-tp4;16384;2048;14336;6;263;0.975;1.586;2.561;2.059;0.95;1.431;2.381;2.834;2.093;1.607;9;1.59;
yi-6b-tp4;16384;2048;16384;7;263;1.096;1.586;2.682;2.132;1.08;1.432;2.512;2.861;2.288;1.685;9;1.59;
yi-6b-tp4;16384;2048;6144;2;277;0.481;1.6;2.081;1.894;0.399;1.449;1.848;2.726;1.755;1.503;9;1.38;
yi-6b-tp4;16384;2048;8192;3;277;0.618;1.603;2.221;1.944;0.542;1.45;1.992;2.768;1.878;1.509;9;1.47;
yi-6b-tp4;16384;2048;10240;4;277;0.758;1.602;2.36;2.022;0.677;1.451;2.128;2.8;1.922;1.557;9;1.52;
yi-6b-tp4;16384;2048;12288;5;277;0.872;1.597;2.469;2.088;0.811;1.449;2.26;2.86;1.993;1.601;9;1.54;
yi-6b-tp4;16384;2048;14336;6;277;0.999;1.604;2.603;2.145;0.952;1.45;2.402;2.907;2.14;1.671;9;1.56;
yi-6b-tp4;16384;2048;16384;7;277;1.113;1.603;2.716;2.192;1.085;1.452;2.537;2.951;2.327;1.719;9;1.58;
yi-6b-tp4;20480;2048;6144;2;198;0.475;1.337;1.812;1.644;0.407;1.177;1.584;2.259;1.551;1.493;15;1.21;
yi-6b-tp4;20480;2048;8192;3;198;0.594;1.339;1.933;1.773;0.537;1.178;1.715;2.395;1.668;1.5;15;1.29;
yi-6b-tp4;20480;2048;10240;4;198;0.738;1.343;2.081;1.887;0.676;1.178;1.854;2.526;1.767;1.527;15;1.36;
yi-6b-tp4;20480;2048;12288;5;198;0.84;1.357;2.197;2.015;0.811;1.177;1.988;2.693;1.951;1.575;15;1.39;
yi-6b-tp4;20480;2048;14336;6;198;0.954;1.355;2.309;2.144;0.948;1.178;2.126;2.836;2.139;1.618;11;1.43;
yi-6b-tp4;20480;2048;16384;7;198;1.08;1.37;2.45;2.27;1.08;1.177;2.257;2.988;2.333;1.705;11;1.44;
yi-6b-tp4;20480;2048;18432;8;198;1.212;1.364;2.576;2.373;1.212;1.178;2.39;3.069;2.541;1.795;11;1.44;
yi-6b-tp4;20480;2048;20480;9;198;1.338;1.359;2.697;2.492;1.346;1.179;2.525;3.203;2.704;1.914;11;1.41;
yi-6b-tp4;20480;2048;6144;2;209;0.477;1.416;1.893;1.735;0.406;1.238;1.644;2.336;1.62;1.548;15;1.22;
yi-6b-tp4;20480;2048;8192;3;209;0.611;1.437;2.048;1.836;0.54;1.238;1.778;2.463;1.705;1.558;15;1.31;
yi-6b-tp4;20480;2048;10240;4;209;0.747;1.419;2.166;1.95;0.677;1.238;1.915;2.618;1.838;1.574;15;1.38;
yi-6b-tp4;20480;2048;12288;5;209;0.86;1.436;2.296;2.065;0.81;1.238;2.048;2.757;1.96;1.622;15;1.42;
yi-6b-tp4;20480;2048;14336;6;209;0.96;1.445;2.405;2.179;0.941;1.237;2.178;2.913;2.169;1.672;11;1.44;
yi-6b-tp4;20480;2048;16384;7;209;1.081;1.471;2.552;2.32;1.078;1.238;2.316;3.042;2.378;1.727;11;1.48;
yi-6b-tp4;20480;2048;18432;8;209;1.216;1.429;2.645;2.41;1.21;1.241;2.451;3.128;2.568;1.846;11;1.43;
yi-6b-tp4;20480;2048;20480;9;209;1.335;1.436;2.771;2.527;1.349;1.239;2.588;3.278;2.743;1.953;11;1.42;
yi-6b-tp4;20480;2048;8192;3;221;0.561;1.692;2.253;2.05;0.537;1.628;2.165;2.696;1.929;1.697;15;1.33;
yi-6b-tp4;20480;2048;10240;4;221;0.696;1.699;2.395;2.106;0.673;1.627;2.3;2.76;1.967;1.721;11;1.39;
yi-6b-tp4;20480;2048;12288;5;221;0.844;1.686;2.53;2.151;0.808;1.63;2.438;2.843;2.08;1.734;11;1.46;
yi-6b-tp4;20480;2048;14336;6;221;0.96;1.684;2.644;2.216;0.943;1.628;2.571;2.988;2.21;1.765;11;1.5;
yi-6b-tp4;20480;2048;16384;7;221;1.09;1.677;2.767;2.312;1.078;1.631;2.709;3.069;2.398;1.833;11;1.51;
yi-6b-tp4;20480;2048;18432;8;221;1.203;1.686;2.889;2.455;1.211;1.628;2.839;3.197;2.605;1.9;11;1.52;
yi-6b-tp4;20480;2048;20480;9;221;1.336;1.685;3.021;2.561;1.349;1.63;2.979;3.337;2.767;1.982;11;1.52;



==> Figures/eval-attention/llama-2-7b.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_streams;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fa_stream;speedup_fi_serial;speedup_fi_fused;linear;attn_ratio;baseline_latency;opt_latency;expected_speedup;avg_speedup_chunks
llama-2-7b-tp2;16384;1024;1024;0;16;0.061;1.569;1.63;1.66;0.071;1.453;1.524;1.704;1.405;13;1.16;1.18;1.08;1.21;1.2;0.58;2.83;2.6;1.09;1.09
llama-2-7b-tp2;16384;1024;2048;1;16;0.156;1.586;1.742;1.697;0.151;1.455;1.606;1.712;1.467;13;1.19;1.16;1.09;1.17;1.26;0.58;3.0;2.73;1.1;1.09
llama-2-7b-tp2;16384;1024;3072;2;16;0.232;1.59;1.822;1.746;0.223;1.452;1.675;1.702;1.482;11;1.23;1.18;1.13;1.15;1.26;0.59;3.08;2.74;1.12;1.1
llama-2-7b-tp2;16384;1024;4096;3;16;0.309;1.584;1.893;1.773;0.3;1.452;1.752;1.682;1.504;11;1.26;1.18;1.16;1.12;1.27;0.6;3.16;2.77;1.14;1.11
llama-2-7b-tp2;16384;1024;5120;4;16;0.379;1.582;1.961;1.808;0.375;1.451;1.826;1.68;1.545;11;1.27;1.17;1.18;1.09;1.26;0.61;3.22;2.8;1.15;1.12
llama-2-7b-tp2;16384;1024;6144;5;16;0.45;1.584;2.034;1.839;0.441;1.451;1.892;1.681;1.573;11;1.29;1.17;1.2;1.07;1.26;0.62;3.29;2.83;1.16;1.13
llama-2-7b-tp2;16384;1024;7168;6;16;0.551;1.582;2.133;1.862;0.515;1.451;1.966;1.778;1.59;11;1.34;1.17;1.24;1.12;1.27;0.63;3.4;2.86;1.19;1.14
llama-2-7b-tp2;16384;1024;8192;7;16;0.587;1.58;2.167;1.894;0.592;1.452;2.044;1.816;1.627;11;1.33;1.16;1.26;1.12;1.31;0.62;3.48;2.94;1.18;1.14
llama-2-7b-tp2;16384;1024;9216;8;16;0.652;1.581;2.233;1.885;0.661;1.45;2.111;1.847;1.651;11;1.35;1.14;1.28;1.12;1.28;0.64;3.51;2.93;1.2;1.15
llama-2-7b-tp2;16384;1024;10240;9;16;0.708;1.583;2.291;1.86;0.752;1.453;2.205;1.916;1.682;11;1.36;1.11;1.31;1.14;1.27;0.64;3.56;2.95;1.21;1.16
llama-2-7b-tp2;16384;1024;11264;10;16;0.767;1.581;2.348;1.872;0.818;1.452;2.27;1.965;1.713;11;1.37;1.09;1.33;1.15;1.27;0.65;3.62;2.98;1.21;1.16
llama-2-7b-tp2;16384;1024;12288;11;16;0.848;1.585;2.433;1.899;0.896;1.453;2.349;2.041;1.745;11;1.39;1.09;1.35;1.17;1.26;0.66;3.69;3.0;1.23;1.17
llama-2-7b-tp2;16384;1024;13312;12;16;0.913;1.587;2.5;1.939;0.96;1.453;2.413;2.105;1.772;11;1.41;1.09;1.36;1.19;1.26;0.66;3.76;3.03;1.24;1.17
llama-2-7b-tp2;16384;1024;14336;13;16;0.974;1.587;2.561;1.976;1.028;1.451;2.479;2.132;1.801;11;1.42;1.1;1.38;1.18;1.27;0.67;3.83;3.07;1.25;1.18
llama-2-7b-tp2;16384;1024;15360;14;16;1.038;1.588;2.626;2.05;1.102;1.451;2.553;2.14;1.845;11;1.42;1.11;1.38;1.16;1.26;0.68;3.89;3.1;1.25;1.18
llama-2-7b-tp2;16384;1024;16384;15;16;1.112;1.588;2.7;2.085;1.168;1.453;2.621;2.152;1.885;9;1.43;1.11;1.39;1.14;1.26;0.68;3.96;3.15;1.26;1.19



==> Figures/eval-attention/llama-3-8b-tp4.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_streams;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fa_stream;speedup_fi_serial;speedup_fi_fused;linear;attn_ratio;baseline_latency;opt_latency;expected_speedup;avg_speedup_chunks
llama-3-8b-tp4;32768;3072;3072;0;280;0.159;1.426;1.585;1.603;0.264;1.39;1.654;1.676;1.532;9;1.03;1.05;1.08;1.09;1.24;0.56;2.83;2.77;1.02;1.02
llama-3-8b-tp4;32768;3072;6144;1;280;0.402;1.427;1.829;1.814;0.51;1.39;1.9;1.865;1.624;9;1.13;1.12;1.17;1.15;1.29;0.59;3.12;2.91;1.07;1.05
llama-3-8b-tp4;32768;3072;9216;2;280;0.624;1.429;2.053;2.029;0.762;1.39;2.152;2.078;1.76;9;1.17;1.15;1.22;1.18;1.32;0.61;3.37;3.08;1.09;1.06
llama-3-8b-tp4;32768;3072;12288;3;280;0.837;1.431;2.268;2.242;0.996;1.39;2.386;2.342;1.861;9;1.22;1.2;1.28;1.26;1.3;0.64;3.57;3.16;1.13;1.08
llama-3-8b-tp4;32768;3072;15360;4;280;1.044;1.434;2.478;2.472;1.227;1.39;2.617;2.593;1.95;9;1.27;1.27;1.34;1.33;1.29;0.66;3.77;3.24;1.16;1.1
llama-3-8b-tp4;32768;3072;18432;5;280;1.259;1.444;2.703;2.685;1.447;1.39;2.837;2.831;2.271;9;1.19;1.18;1.25;1.25;1.33;0.67;4.03;3.6;1.12;1.1
llama-3-8b-tp4;32768;3072;21504;6;280;1.468;1.435;2.903;2.92;1.676;1.391;3.067;3.063;2.317;9;1.25;1.26;1.32;1.32;1.3;0.69;4.2;3.62;1.16;1.11
llama-3-8b-tp4;32768;3072;24576;7;280;1.692;1.437;3.129;3.127;1.909;1.392;3.301;3.338;2.502;9;1.25;1.25;1.32;1.33;1.31;0.7;4.44;3.81;1.17;1.12
llama-3-8b-tp4;32768;3072;27648;8;280;1.909;1.436;3.345;3.351;2.136;1.391;3.527;3.588;2.721;9;1.23;1.23;1.3;1.32;1.3;0.72;4.65;4.02;1.16;1.12
llama-3-8b-tp4;32768;3072;30720;9;280;2.126;1.437;3.563;3.569;2.367;1.392;3.759;3.823;2.93;9;1.22;1.22;1.28;1.3;1.29;0.73;4.85;4.22;1.15;1.13



==> Figures/eval-attention/llama-3-8b-tp8-4k.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_streams;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fa_stream;speedup_fi_serial;speedup_fi_fused;linear;attn_ratio;baseline_latency;opt_latency;expected_speedup;avg_speedup_chunks
llama-3-8b-tp8;65536;4096;4096;0;220;0.221;1.29;1.511;1.426;0.239;1.294;1.533;2.184;1.244;11;1.21;1.15;1.23;1.76;1.4625;0.51;2.97;2.71;1.1;1.1
llama-3-8b-tp8;65536;4096;8192;1;220;0.515;1.292;1.807;1.567;0.577;1.295;1.872;2.262;1.284;11;1.41;1.22;1.46;1.76;1.5375;0.54;3.34;2.82;1.18;1.14
llama-3-8b-tp8;65536;4096;12288;2;220;0.769;1.293;2.062;1.755;0.873;1.295;2.168;2.526;1.344;11;1.53;1.31;1.61;1.88;1.55;0.57;3.61;2.89;1.25;1.18
llama-3-8b-tp8;65536;4096;16384;3;220;1.023;1.295;2.318;1.963;1.139;1.295;2.434;2.628;1.463;11;1.58;1.34;1.66;1.8;1.5625;0.6;3.88;3.03;1.28;1.21
llama-3-8b-tp8;65536;4096;20480;4;220;1.275;1.293;2.568;2.143;1.418;1.297;2.715;2.868;1.673;9;1.53;1.28;1.62;1.71;1.55;0.62;4.12;3.22;1.28;1.22
llama-3-8b-tp8;65536;4096;24576;5;220;1.53;1.299;2.829;2.332;1.686;1.293;2.979;2.953;1.866;9;1.52;1.25;1.6;1.58;1.525;0.65;4.35;3.39;1.28;1.23
llama-3-8b-tp8;65536;4096;28672;6;220;1.792;1.298;3.09;2.518;1.952;1.294;3.246;3.076;2.129;9;1.45;1.18;1.52;1.44;1.5875;0.66;4.68;3.72;1.26;1.24
llama-3-8b-tp8;65536;4096;32768;7;220;2.051;1.298;3.349;2.717;2.23;1.296;3.526;3.37;2.371;9;1.41;1.15;1.49;1.42;1.6125;0.67;4.96;3.98;1.25;1.24
llama-3-8b-tp8;65536;4096;36864;8;220;2.309;1.3;3.609;2.902;2.528;1.295;3.823;3.634;2.628;9;1.37;1.1;1.45;1.38;1.5625;0.7;5.17;4.19;1.23;1.24
llama-3-8b-tp8;65536;4096;40960;9;220;2.567;1.304;3.871;3.062;2.801;1.291;4.092;3.861;2.882;9;1.34;1.06;1.42;1.34;1.5625;0.71;5.43;4.44;1.22;1.24
llama-3-8b-tp8;65536;4096;45056;10;220;2.832;1.301;4.133;3.311;3.077;1.292;4.369;3.838;3.159;9;1.31;1.05;1.38;1.21;1.575;0.72;5.71;4.73;1.21;1.23
llama-3-8b-tp8;65536;4096;49152;11;220;3.098;1.302;4.4;3.556;3.361;1.289;4.65;4.123;3.389;9;1.3;1.05;1.37;1.22;1.5625;0.74;5.96;4.95;1.2;1.23
llama-3-8b-tp8;65536;4096;53248;12;220;3.348;1.304;4.652;3.84;3.674;1.296;4.97;4.431;3.657;9;1.27;1.05;1.36;1.21;1.625;0.74;6.28;5.28;1.19;1.23
llama-3-8b-tp8;65536;4096;57344;13;220;3.61;1.308;4.918;4.117;3.958;1.294;5.252;4.717;3.93;9;1.25;1.05;1.34;1.2;1.6375000000000002;0.75;6.56;5.57;1.18;1.22
llama-3-8b-tp8;65536;4096;61440;14;220;3.876;1.317;5.193;4.379;4.235;1.296;5.531;5.007;4.199;9;1.24;1.04;1.32;1.19;1.625;0.76;6.82;5.82;1.17;1.22
llama-3-8b-tp8;65536;4096;65536;15;220;4.147;1.321;5.468;4.597;4.533;1.295;5.828;5.274;4.452;9;1.23;1.03;1.31;1.18;1.6125;0.77;7.08;6.06;1.17;1.21



==> Figures/eval-attention/llama-3-8b-tp8.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_streams;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fa_stream;speedup_fi_serial;speedup_fi_fused;linear;attn_ratio;baseline_latency;opt_latency;expected_speedup;avg_speedup_chunks
llama-3-8b-tp8;32768;2048;2048;0;250;0.059;1.546;1.605;1.649;0.106;1.442;1.548;1.53;1.393;9;1.15;1.18;1.11;1.1;0.43;0.79;2.04;1.82;1.12;1.12
llama-3-8b-tp8;32768;2048;4096;1;250;0.14;1.555;1.695;1.633;0.166;1.442;1.608;1.531;1.399;9;1.21;1.17;1.15;1.09;0.44;0.79;2.14;1.84;1.16;1.14
llama-3-8b-tp8;32768;2048;6144;2;250;0.205;1.557;1.762;1.596;0.226;1.443;1.669;1.53;1.411;9;1.25;1.13;1.18;1.08;0.45;0.8;2.21;1.86;1.19;1.16
llama-3-8b-tp8;32768;2048;8192;3;250;0.256;1.562;1.818;1.602;0.285;1.443;1.728;1.537;1.416;9;1.28;1.13;1.22;1.09;0.45;0.8;2.27;1.87;1.21;1.17
llama-3-8b-tp8;32768;2048;10240;4;250;0.305;1.557;1.862;1.627;0.347;1.442;1.789;1.554;1.426;9;1.31;1.14;1.25;1.09;0.46;0.8;2.32;1.89;1.23;1.18
llama-3-8b-tp8;32768;2048;12288;5;250;0.36;1.557;1.917;1.672;0.404;1.442;1.846;1.632;1.435;9;1.34;1.17;1.29;1.14;0.46;0.81;2.38;1.9;1.25;1.19
llama-3-8b-tp8;32768;2048;14336;6;250;0.414;1.561;1.975;1.704;0.469;1.443;1.912;1.682;1.451;9;1.36;1.17;1.32;1.16;0.46;0.81;2.44;1.91;1.28;1.21
llama-3-8b-tp8;32768;2048;16384;7;250;0.467;1.559;2.026;1.747;0.521;1.445;1.966;1.758;1.459;9;1.39;1.2;1.35;1.2;0.47;0.81;2.5;1.93;1.3;1.22
llama-3-8b-tp8;32768;2048;18432;8;250;0.522;1.562;2.084;1.787;0.58;1.442;2.022;1.81;1.475;9;1.41;1.21;1.37;1.23;0.46;0.82;2.54;1.94;1.31;1.23
llama-3-8b-tp8;32768;2048;20480;9;250;0.577;1.561;2.138;1.828;0.64;1.444;2.084;1.841;1.521;9;1.41;1.2;1.37;1.21;0.47;0.82;2.61;1.99;1.31;1.24
llama-3-8b-tp8;32768;2048;22528;10;250;0.636;1.563;2.199;1.87;0.705;1.442;2.147;1.926;1.54;9;1.43;1.21;1.39;1.25;0.46;0.83;2.66;2.0;1.33;1.25
llama-3-8b-tp8;32768;2048;24576;11;250;0.69;1.563;2.253;1.911;0.755;1.444;2.199;2.003;1.578;9;1.43;1.21;1.39;1.27;0.46;0.83;2.71;2.04;1.33;1.25
llama-3-8b-tp8;32768;2048;26624;12;250;0.74;1.563;2.303;1.961;0.812;1.445;2.257;2.079;1.624;9;1.42;1.21;1.39;1.28;0.46;0.83;2.76;2.08;1.33;1.26
llama-3-8b-tp8;32768;2048;28672;13;250;0.796;1.565;2.361;2.011;0.872;1.442;2.314;2.162;1.657;9;1.42;1.21;1.4;1.3;0.46;0.84;2.82;2.12;1.33;1.27
llama-3-8b-tp8;32768;2048;30720;14;250;0.851;1.567;2.418;2.044;0.924;1.444;2.368;2.232;1.714;9;1.41;1.19;1.38;1.3;0.45;0.84;2.87;2.16;1.33;1.27
llama-3-8b-tp8;32768;2048;32768;15;250;0.906;1.574;2.48;2.084;0.983;1.443;2.426;2.238;1.777;9;1.4;1.17;1.37;1.26;0.45;0.85;2.93;2.23;1.31;1.27



==> Figures/eval-attention/llama-3-8b.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_streams;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fa_stream;speedup_fi_serial;speedup_fi_fused;linear;attn_ratio;baseline_latency;opt_latency;expected_speedup;avg_speedup_chunks
llama-3-8b-tp2;16384;1024;1024;0;60;0.062;1.55;1.612;1.641;0.082;1.448;1.53;2.164;1.351;13;1.19;1.21;1.13;1.6;1.04;0.61;2.65;2.39;1.11;1.11
llama-3-8b-tp2;16384;1024;2048;1;60;0.157;1.565;1.722;1.677;0.17;1.445;1.615;2.194;1.37;11;1.26;1.22;1.18;1.6;1.08;0.61;2.8;2.45;1.14;1.13
llama-3-8b-tp2;16384;1024;3072;2;60;0.228;1.558;1.786;1.702;0.257;1.447;1.704;2.2;1.378;11;1.3;1.24;1.24;1.6;1.09;0.62;2.88;2.47;1.17;1.14
llama-3-8b-tp2;16384;1024;4096;3;60;0.303;1.549;1.852;1.727;0.326;1.448;1.774;2.205;1.391;11;1.33;1.24;1.28;1.59;1.12;0.62;2.97;2.51;1.18;1.15
llama-3-8b-tp2;16384;1024;5120;4;60;0.376;1.556;1.932;1.754;0.399;1.446;1.845;2.217;1.405;11;1.38;1.25;1.31;1.58;1.13;0.63;3.06;2.54;1.2;1.16
llama-3-8b-tp2;16384;1024;6144;5;60;0.445;1.555;2.0;1.784;0.473;1.447;1.92;2.296;1.415;11;1.41;1.26;1.36;1.62;1.13;0.64;3.13;2.54;1.23;1.17
llama-3-8b-tp2;16384;1024;7168;6;60;0.527;1.548;2.075;1.781;0.544;1.443;1.987;2.427;1.42;11;1.46;1.25;1.4;1.71;1.13;0.65;3.21;2.55;1.26;1.19
llama-3-8b-tp2;16384;1024;8192;7;60;0.591;1.553;2.144;1.741;0.632;1.447;2.079;2.476;1.438;11;1.49;1.21;1.45;1.72;1.12;0.66;3.26;2.56;1.27;1.2
llama-3-8b-tp2;16384;1024;9216;8;60;0.643;1.554;2.197;1.721;0.69;1.444;2.134;2.524;1.452;11;1.51;1.19;1.47;1.74;1.13;0.66;3.33;2.58;1.29;1.21
llama-3-8b-tp2;16384;1024;10240;9;60;0.785;1.545;2.33;1.733;0.784;1.443;2.227;2.557;1.482;11;1.57;1.17;1.5;1.73;1.13;0.67;3.46;2.61;1.33;1.22
llama-3-8b-tp2;16384;1024;11264;10;60;0.775;1.555;2.33;1.763;0.849;1.448;2.297;2.593;1.499;11;1.55;1.18;1.53;1.73;1.15;0.67;3.48;2.65;1.31;1.23
llama-3-8b-tp2;16384;1024;12288;11;60;0.841;1.555;2.396;1.811;0.91;1.449;2.359;2.644;1.521;11;1.58;1.19;1.55;1.74;1.13;0.68;3.53;2.65;1.33;1.24
llama-3-8b-tp2;16384;1024;13312;12;60;0.913;1.549;2.462;1.846;0.982;1.446;2.428;2.678;1.536;11;1.6;1.2;1.58;1.74;1.11;0.69;3.57;2.65;1.35;1.25
llama-3-8b-tp2;16384;1024;14336;13;60;0.976;1.556;2.532;1.905;1.056;1.446;2.502;2.716;1.575;11;1.61;1.21;1.59;1.72;1.13;0.69;3.66;2.71;1.35;1.25
llama-3-8b-tp2;16384;1024;15360;14;60;1.045;1.555;2.6;1.961;1.124;1.448;2.572;2.765;1.591;11;1.63;1.23;1.62;1.74;1.12;0.7;3.72;2.71;1.37;1.26
llama-3-8b-tp2;16384;1024;16384;15;60;1.105;1.551;2.656;2.007;1.193;1.447;2.64;2.806;1.628;11;1.63;1.23;1.62;1.72;1.12;0.7;3.78;2.75;1.37;1.27



==> Figures/eval-attention/yi-6b.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_streams;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fa_stream;speedup_fi_serial;speedup_fi_fused;linear;attn_ratio;baseline_latency;opt_latency;expected_speedup;avg_speedup_chunks
yi-6b-tp1;16384;512;512;0;60;0.043;1.546;1.589;1.631;0.047;1.449;1.496;2.187;1.341;13;1.18;1.22;1.12;1.63;1.14;0.58;2.73;2.48;1.1;1.1
yi-6b-tp1;16384;512;1024;1;60;0.097;1.576;1.673;1.654;0.094;1.449;1.543;2.194;1.366;11;1.22;1.21;1.13;1.61;1.18;0.59;2.85;2.55;1.12;1.11
yi-6b-tp1;16384;512;1536;2;60;0.139;1.574;1.713;1.665;0.14;1.451;1.591;2.184;1.372;11;1.25;1.21;1.16;1.59;1.21;0.59;2.92;2.58;1.13;1.12
yi-6b-tp1;16384;512;2048;3;60;0.18;1.561;1.741;1.684;0.184;1.451;1.635;2.203;1.381;11;1.26;1.22;1.18;1.6;1.21;0.59;2.95;2.59;1.14;1.12
yi-6b-tp1;16384;512;2560;4;60;0.22;1.57;1.79;1.701;0.221;1.448;1.669;2.211;1.38;11;1.3;1.23;1.21;1.6;1.2;0.6;2.99;2.58;1.16;1.13
yi-6b-tp1;16384;512;3072;5;60;0.257;1.569;1.826;1.711;0.265;1.452;1.717;2.215;1.388;11;1.32;1.23;1.24;1.6;1.25;0.59;3.08;2.64;1.17;1.14
yi-6b-tp1;16384;512;3584;6;60;0.292;1.56;1.852;1.728;0.308;1.449;1.757;2.221;1.391;11;1.33;1.24;1.26;1.6;1.24;0.6;3.09;2.63;1.17;1.14
yi-6b-tp1;16384;512;4096;7;60;0.328;1.565;1.893;1.741;0.345;1.451;1.796;2.234;1.398;11;1.35;1.25;1.28;1.6;1.26;0.6;3.15;2.66;1.18;1.15
yi-6b-tp1;16384;512;4608;8;60;0.365;1.565;1.93;1.75;0.38;1.45;1.83;2.275;1.401;11;1.38;1.25;1.31;1.62;1.24;0.61;3.17;2.64;1.2;1.15
yi-6b-tp1;16384;512;5120;9;60;0.398;1.554;1.952;1.761;0.42;1.451;1.871;2.261;1.411;11;1.38;1.25;1.33;1.6;1.27;0.61;3.22;2.68;1.2;1.16
yi-6b-tp1;16384;512;5632;10;60;0.434;1.563;1.997;1.781;0.442;1.448;1.89;2.267;1.409;11;1.42;1.26;1.34;1.61;1.26;0.61;3.26;2.67;1.22;1.16
yi-6b-tp1;16384;512;6144;11;60;0.468;1.561;2.029;1.724;0.493;1.45;1.943;2.339;1.42;11;1.43;1.21;1.37;1.65;1.27;0.62;3.3;2.69;1.23;1.17
yi-6b-tp1;16384;512;6656;12;60;0.502;1.555;2.057;1.693;0.524;1.447;1.971;2.44;1.424;11;1.44;1.19;1.38;1.71;1.26;0.62;3.32;2.68;1.24;1.17
yi-6b-tp1;16384;512;7168;13;60;0.538;1.563;2.101;1.683;0.582;1.45;2.032;2.484;1.434;11;1.47;1.17;1.42;1.73;1.25;0.63;3.35;2.68;1.25;1.18
yi-6b-tp1;16384;512;7680;14;60;0.568;1.565;2.133;1.695;0.616;1.448;2.064;2.494;1.438;11;1.48;1.18;1.44;1.73;1.29;0.62;3.42;2.73;1.25;1.19
yi-6b-tp1;16384;512;8192;15;60;0.606;1.557;2.163;1.697;0.651;1.447;2.098;2.505;1.443;11;1.5;1.18;1.45;1.74;1.26;0.63;3.42;2.7;1.27;1.19
yi-6b-tp1;16384;512;8704;16;60;0.638;1.568;2.206;1.706;0.695;1.447;2.142;2.536;1.457;11;1.51;1.17;1.47;1.74;1.26;0.64;3.47;2.72;1.28;1.2
yi-6b-tp1;16384;512;9216;17;60;0.673;1.564;2.237;1.715;0.72;1.449;2.169;2.572;1.469;11;1.52;1.17;1.48;1.75;1.24;0.64;3.48;2.71;1.28;1.2
yi-6b-tp1;16384;512;9728;18;60;0.713;1.558;2.271;1.729;0.753;1.446;2.199;2.576;1.485;11;1.53;1.16;1.48;1.73;1.26;0.64;3.53;2.75;1.28;1.21
yi-6b-tp1;16384;512;10240;19;60;0.746;1.562;2.308;1.748;0.792;1.45;2.242;2.601;1.488;11;1.55;1.17;1.51;1.75;1.2;0.66;3.51;2.69;1.3;1.21
yi-6b-tp1;16384;512;10752;20;60;0.774;1.561;2.335;1.764;0.831;1.447;2.278;2.619;1.498;11;1.56;1.18;1.52;1.75;1.19;0.66;3.52;2.69;1.31;1.22
yi-6b-tp1;16384;512;11264;21;60;0.812;1.559;2.371;1.781;0.874;1.449;2.323;2.649;1.51;11;1.57;1.18;1.54;1.75;1.21;0.66;3.58;2.72;1.32;1.22
yi-6b-tp1;16384;512;11776;22;60;0.839;1.57;2.409;1.809;0.892;1.449;2.341;2.651;1.519;11;1.59;1.19;1.54;1.75;1.25;0.66;3.66;2.77;1.32;1.22
yi-6b-tp1;16384;512;12288;23;60;0.877;1.57;2.447;1.834;0.939;1.451;2.39;2.676;1.549;11;1.58;1.18;1.54;1.73;1.21;0.67;3.66;2.76;1.33;1.23
yi-6b-tp1;16384;512;12800;24;60;0.901;1.544;2.445;1.872;0.979;1.446;2.425;2.703;1.555;11;1.57;1.2;1.56;1.74;1.21;0.67;3.65;2.76;1.32;1.23
yi-6b-tp1;16384;512;13312;25;60;0.939;1.563;2.502;1.896;1.003;1.45;2.453;2.735;1.572;11;1.59;1.21;1.56;1.74;1.2;0.68;3.7;2.77;1.34;1.24
yi-6b-tp1;16384;512;13824;26;60;0.968;1.569;2.537;1.911;1.047;1.45;2.497;2.765;1.575;11;1.61;1.21;1.59;1.76;1.22;0.68;3.76;2.79;1.35;1.24
yi-6b-tp1;16384;512;14336;27;60;1.013;1.566;2.579;1.939;1.083;1.45;2.533;2.757;1.597;11;1.61;1.21;1.59;1.73;1.22;0.68;3.8;2.82;1.35;1.25
yi-6b-tp1;16384;512;14848;28;60;1.04;1.57;2.61;1.97;1.109;1.45;2.559;2.803;1.593;11;1.64;1.24;1.61;1.76;1.22;0.68;3.83;2.81;1.36;1.25
yi-6b-tp1;16384;512;15360;29;60;1.082;1.57;2.652;1.99;1.15;1.451;2.601;2.819;1.606;11;1.65;1.24;1.62;1.76;1.22;0.68;3.87;2.83;1.37;1.25
yi-6b-tp1;16384;512;15872;30;60;1.105;1.562;2.667;2.026;1.188;1.45;2.638;2.839;1.689;11;1.58;1.2;1.56;1.68;1.2;0.69;3.87;2.89;1.34;1.26
yi-6b-tp1;16384;512;16384;31;60;1.137;1.574;2.711;2.05;1.213;1.449;2.662;2.902;1.717;9;1.58;1.19;1.55;1.69;1.19;0.69;3.9;2.91;1.34;1.26



==> Figures/eval-attn-speedup/chunking_fusedattn_a100.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fi_serial;speedup_fi_fused
llama-2-7b-tp8;4096;2048;2048;0;281;0.059;1.408;1.467;0.103;1.416;1.519;1.437;1.423;9;1.03;1.07;1.01
llama-2-7b-tp8;4096;2048;4096;1;281;0.123;1.408;1.531;0.163;1.416;1.579;1.473;1.445;9;1.06;1.09;1.02
llama-2-7b-tp8;8192;2048;2048;0;140;0.062;1.438;1.5;0.105;1.401;1.506;1.445;1.451;9;1.03;1.04;1.0
llama-2-7b-tp8;8192;2048;4096;1;140;0.123;1.446;1.569;0.163;1.401;1.564;1.486;1.466;9;1.07;1.07;1.01
llama-2-7b-tp8;8192;2048;6144;2;140;0.183;1.451;1.634;0.216;1.401;1.617;1.528;1.482;9;1.1;1.09;1.03
llama-2-7b-tp8;8192;2048;8192;3;140;0.24;1.456;1.696;0.28;1.402;1.682;1.573;1.498;9;1.13;1.12;1.05
llama-2-7b-tp8;12288;2048;2048;0;93;0.064;1.476;1.54;0.106;1.403;1.509;1.562;1.492;11;1.03;1.01;1.05
llama-2-7b-tp8;12288;2048;4096;1;93;0.124;1.481;1.605;0.162;1.403;1.565;1.64;1.502;9;1.07;1.04;1.09
llama-2-7b-tp8;12288;2048;6144;2;93;0.186;1.472;1.658;0.218;1.403;1.621;1.696;1.518;9;1.09;1.07;1.12
llama-2-7b-tp8;12288;2048;8192;3;93;0.245;1.475;1.72;0.282;1.404;1.686;1.77;1.533;9;1.12;1.1;1.15
llama-2-7b-tp8;12288;2048;10240;4;93;0.299;1.48;1.779;0.341;1.404;1.745;1.828;1.545;9;1.15;1.13;1.18
llama-2-7b-tp8;12288;2048;12288;5;93;0.357;1.483;1.84;0.396;1.404;1.8;1.861;1.566;9;1.17;1.15;1.19
llama-2-7b-tp8;16384;2048;2048;0;70;0.065;1.617;1.682;0.103;1.509;1.612;1.699;1.508;13;1.12;1.07;1.13
llama-2-7b-tp8;16384;2048;4096;1;70;0.126;1.615;1.741;0.162;1.509;1.671;1.737;1.516;13;1.15;1.1;1.15
llama-2-7b-tp8;16384;2048;6144;2;70;0.187;1.617;1.804;0.218;1.509;1.727;1.822;1.531;13;1.18;1.13;1.19
llama-2-7b-tp8;16384;2048;8192;3;70;0.246;1.616;1.862;0.281;1.511;1.792;1.811;1.551;9;1.2;1.16;1.17
llama-2-7b-tp8;16384;2048;10240;4;70;0.303;1.617;1.92;0.344;1.512;1.856;1.83;1.566;9;1.23;1.19;1.17
llama-2-7b-tp8;16384;2048;12288;5;70;0.358;1.618;1.976;0.394;1.512;1.906;1.884;1.586;9;1.25;1.2;1.19
llama-2-7b-tp8;16384;2048;14336;6;70;0.416;1.617;2.033;0.449;1.512;1.961;1.927;1.602;9;1.27;1.22;1.2
llama-2-7b-tp8;16384;2048;16384;7;70;0.47;1.617;2.087;0.502;1.513;2.015;1.973;1.618;9;1.29;1.25;1.22
llama-2-7b-tp8;20480;2048;2048;0;56;0.065;1.775;1.84;0.103;1.742;1.845;1.874;1.571;13;1.17;1.17;1.19
llama-2-7b-tp8;20480;2048;4096;1;56;0.125;1.781;1.906;0.16;1.743;1.903;1.906;1.592;13;1.2;1.2;1.2
llama-2-7b-tp8;20480;2048;6144;2;56;0.187;1.777;1.964;0.218;1.74;1.958;1.891;1.62;13;1.21;1.21;1.17
llama-2-7b-tp8;20480;2048;8192;3;56;0.245;1.775;2.02;0.28;1.744;2.024;1.859;1.641;11;1.23;1.23;1.13
llama-2-7b-tp8;20480;2048;10240;4;56;0.301;1.779;2.08;0.34;1.744;2.084;1.925;1.676;11;1.24;1.24;1.15
llama-2-7b-tp8;20480;2048;12288;5;56;0.356;1.774;2.13;0.394;1.743;2.137;1.931;1.671;11;1.27;1.28;1.16
llama-2-7b-tp8;20480;2048;14336;6;56;0.415;1.774;2.189;0.449;1.743;2.192;1.969;1.706;11;1.28;1.28;1.15
llama-2-7b-tp8;20480;2048;16384;7;56;0.469;1.782;2.251;0.502;1.742;2.244;2.008;1.727;11;1.3;1.3;1.16
llama-2-7b-tp8;20480;2048;18432;8;56;0.524;1.77;2.294;0.551;1.741;2.292;2.046;1.747;11;1.31;1.31;1.17
llama-2-7b-tp8;20480;2048;20480;9;56;0.58;1.778;2.358;0.604;1.742;2.346;2.085;1.777;11;1.33;1.32;1.17
llama-2-7b-tp8;24576;2048;2048;0;46;0.068;1.385;1.453;0.108;1.393;1.501;1.573;1.547;11;0.94;0.97;1.02
llama-2-7b-tp8;24576;2048;4096;1;46;0.126;1.381;1.507;0.166;1.393;1.559;1.638;1.565;11;0.96;1.0;1.05
llama-2-7b-tp8;24576;2048;6144;2;46;0.188;1.393;1.581;0.223;1.393;1.616;1.713;1.579;11;1.0;1.02;1.08
llama-2-7b-tp8;24576;2048;8192;3;46;0.246;1.379;1.625;0.287;1.393;1.68;1.779;1.597;11;1.02;1.05;1.11
llama-2-7b-tp8;24576;2048;10240;4;46;0.301;1.379;1.68;0.345;1.394;1.739;1.856;1.623;11;1.04;1.07;1.14
llama-2-7b-tp8;24576;2048;12288;5;46;0.357;1.379;1.736;0.4;1.394;1.794;1.921;1.651;11;1.05;1.09;1.16
llama-2-7b-tp8;24576;2048;14336;6;46;0.414;1.381;1.795;0.453;1.393;1.846;1.967;1.67;11;1.07;1.11;1.18
llama-2-7b-tp8;24576;2048;16384;7;46;0.471;1.379;1.85;0.507;1.394;1.901;2.031;1.691;11;1.09;1.12;1.2
llama-2-7b-tp8;24576;2048;18432;8;46;0.528;1.38;1.908;0.554;1.394;1.948;2.106;1.732;11;1.1;1.12;1.22
llama-2-7b-tp8;24576;2048;20480;9;46;0.584;1.379;1.963;0.61;1.394;2.004;2.183;1.76;11;1.12;1.14;1.24
llama-2-7b-tp8;24576;2048;22528;10;46;0.639;1.379;2.018;0.663;1.394;2.057;2.258;1.84;11;1.1;1.12;1.23
llama-2-7b-tp8;24576;2048;24576;11;46;0.694;1.38;2.074;0.715;1.394;2.109;2.155;1.96;11;1.06;1.08;1.1

llama-2-7b-tp8;4096;4096;4096;0;281;0.229;1.547;1.776;0.252;1.422;1.674;1.561;1.468;9;1.21;1.14;1.06
llama-2-7b-tp8;8192;4096;4096;0;140;0.227;1.558;1.785;0.25;1.404;1.654;1.714;1.516;9;1.18;1.09;1.13
llama-2-7b-tp8;8192;4096;8192;1;140;0.485;1.557;2.042;0.534;1.403;1.937;1.917;1.632;9;1.25;1.19;1.17
llama-2-7b-tp8;12288;4096;4096;0;93;0.229;1.582;1.811;0.251;1.404;1.655;1.694;1.517;9;1.19;1.09;1.12
llama-2-7b-tp8;12288;4096;8192;1;93;0.486;1.588;2.074;0.534;1.404;1.938;1.905;1.567;9;1.32;1.24;1.22
llama-2-7b-tp8;12288;4096;12288;2;93;0.754;1.589;2.343;0.824;1.404;2.228;2.091;1.655;9;1.42;1.35;1.26
llama-2-7b-tp8;16384;4096;4096;0;70;0.229;1.632;1.861;0.249;1.51;1.759;1.844;1.515;9;1.23;1.16;1.22
llama-2-7b-tp8;16384;4096;8192;1;70;0.484;1.632;2.116;0.529;1.508;2.037;1.914;1.577;9;1.34;1.29;1.21
llama-2-7b-tp8;16384;4096;12288;2;70;0.749;1.636;2.385;0.82;1.507;2.327;2.155;1.646;9;1.45;1.41;1.31
llama-2-7b-tp8;16384;4096;16384;3;70;1.013;1.636;2.649;1.103;1.51;2.613;2.372;1.759;9;1.51;1.49;1.35
llama-2-7b-tp8;20480;4096;4096;0;56;0.227;1.833;2.06;0.249;1.74;1.989;2.761;1.626;11;1.27;1.22;1.7
llama-2-7b-tp8;20480;4096;8192;1;56;0.485;1.845;2.33;0.53;1.742;2.272;2.839;1.688;11;1.38;1.35;1.68
llama-2-7b-tp8;20480;4096;12288;2;56;0.754;1.849;2.603;0.822;1.744;2.566;3.093;1.782;11;1.46;1.44;1.74
llama-2-7b-tp8;20480;4096;16384;3;56;1.017;1.841;2.858;1.106;1.744;2.85;3.252;1.899;11;1.51;1.5;1.71
llama-2-7b-tp8;20480;4096;20480;4;56;1.282;1.85;3.132;1.396;1.744;3.14;3.428;2.111;11;1.48;1.49;1.62
llama-2-7b-tp8;24576;4096;4096;0;46;0.226;1.479;1.705;0.254;1.393;1.647;2.461;1.582;11;1.08;1.04;1.56
llama-2-7b-tp8;24576;4096;8192;1;46;0.486;1.495;1.981;0.535;1.394;1.929;2.811;1.666;11;1.19;1.16;1.69
llama-2-7b-tp8;24576;4096;12288;2;46;0.75;1.505;2.255;0.827;1.394;2.221;3.046;1.763;11;1.28;1.26;1.73
llama-2-7b-tp8;24576;4096;16384;3;46;1.015;1.496;2.511;1.111;1.394;2.505;3.275;1.892;11;1.33;1.32;1.73
llama-2-7b-tp8;24576;4096;20480;4;46;1.279;1.493;2.772;1.398;1.393;2.791;3.558;2.091;11;1.33;1.33;1.7
llama-2-7b-tp8;24576;4096;24576;5;46;1.54;1.492;3.032;1.683;1.394;3.077;3.425;2.313;11;1.31;1.33;1.48

llama-2-13b-tp8;4096;2048;2048;0;176;0.079;1.179;1.258;0.135;1.133;1.268;1.148;1.184;13;1.06;1.07;0.97
llama-2-13b-tp8;4096;2048;4096;1;176;0.151;1.182;1.333;0.213;1.133;1.346;1.2;1.229;11;1.08;1.1;0.98
llama-2-13b-tp8;8192;2048;2048;0;88;0.08;1.304;1.384;0.132;1.178;1.31;1.319;1.209;11;1.14;1.08;1.09
llama-2-13b-tp8;8192;2048;4096;1;88;0.151;1.301;1.452;0.211;1.177;1.388;1.359;1.221;9;1.19;1.14;1.11
llama-2-13b-tp8;8192;2048;6144;2;88;0.224;1.303;1.527;0.288;1.178;1.466;1.414;1.24;9;1.23;1.18;1.14
llama-2-13b-tp8;8192;2048;8192;3;88;0.296;1.301;1.597;0.363;1.178;1.541;1.487;1.276;9;1.25;1.21;1.17
llama-2-13b-tp8;12288;2048;2048;0;58;0.08;1.258;1.338;0.132;1.123;1.255;1.403;1.205;11;1.11;1.04;1.16
llama-2-13b-tp8;12288;2048;4096;1;58;0.151;1.257;1.408;0.212;1.123;1.335;1.42;1.223;11;1.15;1.09;1.16
llama-2-13b-tp8;12288;2048;6144;2;58;0.226;1.258;1.484;0.287;1.122;1.409;1.402;1.256;11;1.18;1.12;1.12
llama-2-13b-tp8;12288;2048;8192;3;58;0.295;1.254;1.549;0.362;1.123;1.485;1.46;1.264;11;1.23;1.17;1.16
llama-2-13b-tp8;12288;2048;10240;4;58;0.363;1.255;1.618;0.439;1.121;1.56;1.527;1.288;11;1.26;1.21;1.19
llama-2-13b-tp8;12288;2048;12288;5;58;0.426;1.256;1.682;0.513;1.122;1.635;1.63;1.322;11;1.27;1.24;1.23
llama-2-13b-tp8;16384;2048;2048;0;44;0.078;1.464;1.542;0.131;1.311;1.442;1.468;1.226;11;1.26;1.18;1.2
llama-2-13b-tp8;16384;2048;4096;1;44;0.153;1.47;1.623;0.208;1.31;1.518;1.439;1.239;11;1.31;1.23;1.16
llama-2-13b-tp8;16384;2048;6144;2;44;0.226;1.48;1.706;0.284;1.312;1.596;1.514;1.262;11;1.35;1.26;1.2
llama-2-13b-tp8;16384;2048;8192;3;44;0.293;1.467;1.76;0.358;1.313;1.671;1.512;1.276;11;1.38;1.31;1.18
llama-2-13b-tp8;16384;2048;10240;4;44;0.362;1.468;1.83;0.435;1.31;1.745;1.644;1.305;11;1.4;1.34;1.26
llama-2-13b-tp8;16384;2048;12288;5;44;0.425;1.479;1.904;0.511;1.311;1.822;1.644;1.34;11;1.42;1.36;1.23
llama-2-13b-tp8;16384;2048;14336;6;44;0.492;1.458;1.95;0.588;1.312;1.9;1.702;1.38;11;1.41;1.38;1.23
llama-2-13b-tp8;16384;2048;16384;7;44;0.553;1.459;2.012;0.664;1.311;1.975;1.742;1.459;11;1.38;1.35;1.19
llama-2-13b-tp8;20480;2048;2048;0;35;0.077;1.129;1.206;0.136;1.115;1.251;1.282;1.323;11;0.91;0.95;0.97
llama-2-13b-tp8;20480;2048;4096;1;35;0.153;1.128;1.281;0.215;1.115;1.33;1.405;1.335;11;0.96;1.0;1.05
llama-2-13b-tp8;20480;2048;6144;2;35;0.225;1.127;1.352;0.289;1.115;1.404;1.518;1.359;11;0.99;1.03;1.12
llama-2-13b-tp8;20480;2048;8192;3;35;0.293;1.129;1.422;0.366;1.115;1.481;1.614;1.391;11;1.02;1.06;1.16
llama-2-13b-tp8;20480;2048;10240;4;35;0.365;1.128;1.493;0.44;1.115;1.555;1.715;1.408;11;1.06;1.1;1.22
llama-2-13b-tp8;20480;2048;12288;5;35;0.424;1.128;1.552;0.514;1.115;1.629;1.679;1.456;11;1.07;1.12;1.15
llama-2-13b-tp8;20480;2048;14336;6;35;0.49;1.129;1.619;0.593;1.115;1.708;1.752;1.48;11;1.09;1.15;1.18
llama-2-13b-tp8;20480;2048;16384;7;35;0.554;1.129;1.683;0.668;1.115;1.783;1.834;1.528;11;1.1;1.17;1.2
llama-2-13b-tp8;20480;2048;18432;8;35;0.622;1.127;1.749;0.743;1.116;1.859;1.909;1.584;11;1.1;1.17;1.21
llama-2-13b-tp8;20480;2048;20480;9;35;0.684;1.129;1.813;0.828;1.115;1.943;1.97;1.694;9;1.07;1.15;1.16
llama-2-13b-tp8;24576;2048;2048;0;29;0.076;1.122;1.198;0.135;1.131;1.266;2.043;1.491;13;0.8;0.85;1.37
llama-2-13b-tp8;24576;2048;4096;1;29;0.153;1.123;1.276;0.215;1.13;1.345;2.116;1.621;11;0.79;0.83;1.31
llama-2-13b-tp8;24576;2048;6144;2;29;0.226;1.124;1.35;0.288;1.131;1.419;2.199;1.65;11;0.82;0.86;1.33
llama-2-13b-tp8;24576;2048;8192;3;29;0.294;1.122;1.416;0.363;1.131;1.494;2.279;1.669;11;0.85;0.9;1.37
llama-2-13b-tp8;24576;2048;10240;4;29;0.363;1.122;1.485;0.439;1.13;1.569;2.361;1.693;11;0.88;0.93;1.39
llama-2-13b-tp8;24576;2048;12288;5;29;0.425;1.124;1.549;0.513;1.131;1.644;2.448;1.725;11;0.9;0.95;1.42
llama-2-13b-tp8;24576;2048;14336;6;29;0.488;1.122;1.61;0.593;1.131;1.724;2.522;1.745;11;0.92;0.99;1.45
llama-2-13b-tp8;24576;2048;16384;7;29;0.555;1.122;1.677;0.669;1.13;1.799;2.61;1.781;11;0.94;1.01;1.47
llama-2-13b-tp8;24576;2048;18432;8;29;0.621;1.125;1.746;0.743;1.131;1.874;2.691;1.813;11;0.96;1.03;1.48
llama-2-13b-tp8;24576;2048;20480;9;29;0.684;1.122;1.806;0.825;1.131;1.956;2.792;1.844;11;0.98;1.06;1.51
llama-2-13b-tp8;24576;2048;22528;10;29;0.75;1.122;1.872;0.9;1.131;2.031;2.875;1.875;11;1.0;1.08;1.53
llama-2-13b-tp8;24576;2048;24576;11;29;0.813;1.125;1.938;0.974;1.131;2.105;2.956;1.924;9;1.01;1.09;1.54

llama-2-13b-tp8;4096;4096;4096;0;176;0.227;1.198;1.425;0.254;1.132;1.386;1.385;1.26;11;1.13;1.1;1.1
llama-2-13b-tp8;8192;4096;4096;0;88;0.229;1.31;1.539;0.253;1.177;1.43;1.412;1.281;11;1.2;1.12;1.1
llama-2-13b-tp8;8192;4096;8192;1;88;0.507;1.315;1.822;0.555;1.177;1.732;1.678;1.486;9;1.23;1.17;1.13
llama-2-13b-tp8;12288;4096;4096;0;58;0.232;1.279;1.511;0.251;1.122;1.373;2.204;1.269;11;1.19;1.08;1.74
llama-2-13b-tp8;12288;4096;8192;1;58;0.508;1.278;1.786;0.553;1.122;1.675;2.329;1.405;9;1.27;1.19;1.66
llama-2-13b-tp8;12288;4096;12288;2;58;0.789;1.282;2.071;0.86;1.122;1.982;2.746;1.631;9;1.27;1.22;1.68
llama-2-13b-tp8;16384;4096;4096;0;44;0.229;1.453;1.682;0.251;1.312;1.563;2.213;1.258;11;1.34;1.24;1.76
llama-2-13b-tp8;16384;4096;8192;1;44;0.507;1.456;1.963;0.552;1.311;1.863;2.379;1.355;11;1.45;1.37;1.76
llama-2-13b-tp8;16384;4096;12288;2;44;0.788;1.47;2.258;0.857;1.313;2.17;2.749;1.53;11;1.48;1.42;1.8
llama-2-13b-tp8;16384;4096;16384;3;44;1.067;1.452;2.519;1.159;1.312;2.471;2.885;1.807;11;1.39;1.37;1.6
llama-2-13b-tp8;20480;4096;4096;0;35;0.231;1.176;1.407;0.256;1.116;1.372;2.07;1.388;11;1.01;0.99;1.49
llama-2-13b-tp8;20480;4096;8192;1;35;0.505;1.17;1.675;0.558;1.116;1.674;2.491;1.488;11;1.13;1.12;1.67
llama-2-13b-tp8;20480;4096;12288;2;35;0.786;1.169;1.955;0.863;1.115;1.978;2.909;1.622;11;1.21;1.22;1.79
llama-2-13b-tp8;20480;4096;16384;3;35;1.067;1.169;2.236;1.163;1.115;2.278;2.987;1.809;11;1.24;1.26;1.65
llama-2-13b-tp8;20480;4096;20480;4;35;1.345;1.165;2.51;1.464;1.115;2.579;3.201;2.085;11;1.2;1.24;1.54
llama-2-13b-tp8;24576;4096;4096;0;29;0.23;1.127;1.357;0.251;1.131;1.382;2.195;1.728;13;0.79;0.8;1.27
llama-2-13b-tp8;24576;4096;8192;1;29;0.509;1.122;1.631;0.553;1.131;1.684;2.506;1.99;11;0.82;0.85;1.26
llama-2-13b-tp8;24576;4096;12288;2;29;0.785;1.124;1.909;0.857;1.131;1.988;2.795;2.104;11;0.91;0.94;1.33
llama-2-13b-tp8;24576;4096;16384;3;29;1.067;1.122;2.189;1.159;1.131;2.29;3.099;2.221;11;0.99;1.03;1.4
llama-2-13b-tp8;24576;4096;20480;4;29;1.344;1.122;2.466;1.463;1.131;2.594;3.393;2.346;9;1.05;1.11;1.45
llama-2-13b-tp8;24576;4096;24576;5;29;1.623;1.124;2.747;1.765;1.131;2.896;3.274;2.478;9;1.11;1.17;1.32

llama-3-8b-tp8;4096;2048;2048;0;1123;0.064;1.448;1.512;0.106;1.413;1.519;1.497;1.421;9;1.06;1.07;1.05
llama-3-8b-tp8;4096;2048;4096;1;1123;0.125;1.445;1.57;0.165;1.412;1.577;1.606;1.428;9;1.1;1.1;1.12
llama-3-8b-tp8;8192;2048;2048;0;561;0.063;1.455;1.518;0.105;1.4;1.505;1.608;1.448;9;1.05;1.04;1.11
llama-3-8b-tp8;8192;2048;4096;1;561;0.123;1.456;1.579;0.165;1.4;1.565;1.652;1.452;9;1.09;1.08;1.14
llama-3-8b-tp8;8192;2048;6144;2;561;0.182;1.457;1.639;0.221;1.401;1.622;1.702;1.455;9;1.13;1.11;1.17
llama-3-8b-tp8;8192;2048;8192;3;561;0.238;1.454;1.692;0.282;1.4;1.682;1.763;1.463;9;1.16;1.15;1.21
llama-3-8b-tp8;12288;2048;2048;0;374;0.066;1.459;1.525;0.105;1.405;1.51;1.61;1.5;11;1.02;1.01;1.07
llama-3-8b-tp8;12288;2048;4096;1;374;0.123;1.459;1.582;0.164;1.404;1.568;1.675;1.503;11;1.05;1.04;1.11
llama-3-8b-tp8;12288;2048;6144;2;374;0.182;1.457;1.639;0.222;1.405;1.627;1.755;1.511;11;1.08;1.08;1.16
llama-3-8b-tp8;12288;2048;8192;3;374;0.239;1.456;1.695;0.283;1.405;1.688;1.836;1.52;11;1.12;1.11;1.21
llama-3-8b-tp8;12288;2048;10240;4;374;0.294;1.457;1.751;0.343;1.404;1.747;1.914;1.524;9;1.15;1.15;1.26
llama-3-8b-tp8;12288;2048;12288;5;374;0.35;1.456;1.806;0.399;1.405;1.804;1.88;1.533;9;1.18;1.18;1.23
llama-3-8b-tp8;16384;2048;2048;0;280;0.065;1.629;1.694;0.104;1.498;1.602;1.669;1.51;13;1.12;1.06;1.11
llama-3-8b-tp8;16384;2048;4096;1;280;0.122;1.632;1.754;0.164;1.497;1.661;1.895;1.519;13;1.15;1.09;1.25
llama-3-8b-tp8;16384;2048;6144;2;280;0.184;1.631;1.815;0.217;1.498;1.715;1.906;1.537;13;1.18;1.12;1.24
llama-3-8b-tp8;16384;2048;8192;3;280;0.239;1.632;1.871;0.278;1.498;1.776;1.917;1.543;9;1.21;1.15;1.24
llama-3-8b-tp8;16384;2048;10240;4;280;0.296;1.63;1.926;0.34;1.496;1.836;1.925;1.55;9;1.24;1.18;1.24
llama-3-8b-tp8;16384;2048;12288;5;280;0.349;1.634;1.983;0.396;1.498;1.894;1.935;1.561;9;1.27;1.21;1.24
llama-3-8b-tp8;16384;2048;14336;6;280;0.406;1.632;2.038;0.458;1.498;1.956;1.945;1.568;9;1.3;1.25;1.24
llama-3-8b-tp8;16384;2048;16384;7;280;0.46;1.634;2.094;0.519;1.497;2.016;1.955;1.574;9;1.33;1.28;1.24
llama-3-8b-tp8;20480;2048;2048;0;224;0.064;1.792;1.856;0.102;1.712;1.814;1.875;1.711;13;1.08;1.06;1.1
llama-3-8b-tp8;20480;2048;4096;1;224;0.123;1.717;1.84;0.16;1.713;1.873;1.871;1.651;13;1.11;1.13;1.13
llama-3-8b-tp8;20480;2048;6144;2;224;0.182;1.726;1.908;0.216;1.708;1.924;1.867;1.673;13;1.14;1.15;1.12
llama-3-8b-tp8;20480;2048;8192;3;224;0.238;1.779;2.017;0.278;1.713;1.991;1.859;1.721;11;1.17;1.16;1.08
llama-3-8b-tp8;20480;2048;10240;4;224;0.294;1.716;2.01;0.339;1.712;2.051;1.861;1.682;11;1.2;1.22;1.11
llama-3-8b-tp8;20480;2048;12288;5;224;0.349;1.732;2.081;0.394;1.707;2.101;1.898;1.7;11;1.22;1.24;1.12
llama-3-8b-tp8;20480;2048;14336;6;224;0.405;1.79;2.195;0.455;1.715;2.17;1.968;1.746;11;1.26;1.24;1.13
llama-3-8b-tp8;20480;2048;16384;7;224;0.459;1.714;2.173;0.518;1.711;2.229;2.033;1.72;11;1.26;1.3;1.18
llama-3-8b-tp8;20480;2048;18432;8;224;0.515;1.73;2.245;0.574;1.706;2.28;2.061;1.734;11;1.29;1.31;1.19
llama-3-8b-tp8;20480;2048;20480;9;224;0.572;1.787;2.359;0.636;1.712;2.348;2.135;1.776;11;1.33;1.32;1.2
llama-3-8b-tp8;24576;2048;2048;0;187;0.066;1.451;1.517;0.106;1.409;1.515;1.591;1.566;13;0.97;0.97;1.02
llama-3-8b-tp8;24576;2048;4096;1;187;0.124;1.451;1.575;0.164;1.408;1.572;1.661;1.577;11;1.0;1.0;1.05
llama-3-8b-tp8;24576;2048;6144;2;187;0.184;1.444;1.628;0.221;1.409;1.63;1.736;1.583;11;1.03;1.03;1.1
llama-3-8b-tp8;24576;2048;8192;3;187;0.239;1.449;1.688;0.282;1.409;1.691;1.812;1.603;11;1.05;1.05;1.13
llama-3-8b-tp8;24576;2048;10240;4;187;0.295;1.448;1.743;0.342;1.409;1.751;1.888;1.615;11;1.08;1.08;1.17
llama-3-8b-tp8;24576;2048;12288;5;187;0.348;1.445;1.793;0.398;1.409;1.807;1.952;1.628;11;1.1;1.11;1.2
llama-3-8b-tp8;24576;2048;14336;6;187;0.406;1.447;1.853;0.46;1.409;1.869;2.02;1.658;11;1.12;1.13;1.22
llama-3-8b-tp8;24576;2048;16384;7;187;0.461;1.448;1.909;0.519;1.408;1.927;2.089;1.678;11;1.14;1.15;1.24
llama-3-8b-tp8;24576;2048;18432;8;187;0.515;1.445;1.96;0.578;1.409;1.987;2.163;1.697;11;1.15;1.17;1.27
llama-3-8b-tp8;24576;2048;20480;9;187;0.571;1.449;2.02;0.64;1.409;2.049;2.231;1.726;11;1.17;1.19;1.29
llama-3-8b-tp8;24576;2048;22528;10;187;0.626;1.449;2.075;0.699;1.409;2.108;2.293;1.796;11;1.16;1.17;1.28
llama-3-8b-tp8;24576;2048;24576;11;187;0.682;1.445;2.127;0.754;1.409;2.163;2.151;1.92;11;1.11;1.13;1.12

llama-3-8b-tp8;4096;4096;4096;0;1123;0.228;1.468;1.696;0.238;1.412;1.65;1.689;1.448;9;1.17;1.14;1.17
llama-3-8b-tp8;8192;4096;4096;0;561;0.226;1.484;1.71;0.236;1.4;1.636;1.693;1.491;9;1.15;1.1;1.14
llama-3-8b-tp8;8192;4096;8192;1;561;0.479;1.491;1.97;0.547;1.4;1.947;1.898;1.583;9;1.24;1.23;1.2
llama-3-8b-tp8;12288;4096;4096;0;374;0.227;1.489;1.716;0.235;1.405;1.64;1.703;1.505;11;1.14;1.09;1.13
llama-3-8b-tp8;12288;4096;8192;1;374;0.479;1.495;1.974;0.546;1.404;1.95;1.932;1.523;9;1.3;1.28;1.27
llama-3-8b-tp8;12288;4096;12288;2;374;0.743;1.487;2.23;0.865;1.404;2.269;2.126;1.606;9;1.39;1.41;1.32
llama-3-8b-tp8;16384;4096;4096;0;280;0.228;1.655;1.883;0.232;1.496;1.728;1.759;1.506;9;1.25;1.15;1.17
llama-3-8b-tp8;16384;4096;8192;1;280;0.477;1.659;2.136;0.543;1.496;2.039;1.994;1.53;9;1.4;1.33;1.3
llama-3-8b-tp8;16384;4096;12288;2;280;0.74;1.658;2.398;0.862;1.496;2.358;2.196;1.569;9;1.53;1.5;1.4
llama-3-8b-tp8;16384;4096;16384;3;280;1.001;1.657;2.658;1.139;1.496;2.635;2.345;1.64;9;1.62;1.61;1.43
llama-3-8b-tp8;20480;4096;4096;0;224;0.226;1.737;1.963;0.232;1.706;1.938;2.903;1.706;11;1.15;1.14;1.7
llama-3-8b-tp8;20480;4096;8192;1;224;0.477;1.796;2.273;0.543;1.713;2.256;2.98;1.764;11;1.29;1.28;1.69
llama-3-8b-tp8;20480;4096;12288;2;224;0.739;1.729;2.468;0.861;1.714;2.575;3.103;1.761;11;1.4;1.46;1.76
llama-3-8b-tp8;20480;4096;16384;3;224;1.001;1.738;2.739;1.138;1.707;2.845;3.388;1.826;11;1.5;1.56;1.86
llama-3-8b-tp8;20480;4096;20480;4;224;1.26;1.802;3.062;1.423;1.715;3.138;3.475;1.95;11;1.57;1.61;1.78
llama-3-8b-tp8;24576;4096;4096;0;187;0.225;1.49;1.715;0.235;1.409;1.644;2.631;1.59;11;1.08;1.03;1.65
llama-3-8b-tp8;24576;4096;8192;1;187;0.476;1.489;1.965;0.546;1.409;1.955;2.904;1.657;11;1.19;1.18;1.75
llama-3-8b-tp8;24576;4096;12288;2;187;0.737;1.484;2.221;0.865;1.409;2.274;3.178;1.733;11;1.28;1.31;1.83
llama-3-8b-tp8;24576;4096;16384;3;187;0.998;1.492;2.49;1.141;1.409;2.55;3.416;1.829;11;1.36;1.39;1.87
llama-3-8b-tp8;24576;4096;20480;4;187;1.262;1.49;2.752;1.425;1.409;2.834;3.68;1.94;11;1.42;1.46;1.9
llama-3-8b-tp8;24576;4096;24576;5;187;1.522;1.484;3.006;1.706;1.409;3.115;3.926;2.199;11;1.37;1.42;1.79

yi-34b-tp8;4096;2048;2048;0;549;0.102;0.728;0.83;0.121;0.697;0.818;0.847;0.744;9;1.12;1.1;1.14
yi-34b-tp8;4096;2048;4096;1;549;0.225;0.736;0.961;0.281;0.697;0.978;0.938;0.78;9;1.23;1.25;1.2
yi-34b-tp8;8192;2048;2048;0;274;0.104;0.827;0.931;0.12;0.746;0.866;0.883;0.752;9;1.24;1.15;1.17
yi-34b-tp8;8192;2048;4096;1;274;0.225;0.831;1.056;0.278;0.748;1.026;0.995;0.759;9;1.39;1.35;1.31
yi-34b-tp8;8192;2048;6144;2;274;0.353;0.83;1.183;0.431;0.746;1.177;1.103;0.773;9;1.53;1.52;1.43
yi-34b-tp8;8192;2048;8192;3;274;0.483;0.829;1.312;0.586;0.746;1.332;1.169;0.791;9;1.66;1.68;1.48
yi-34b-tp8;12288;2048;2048;0;183;0.102;0.727;0.829;0.121;0.7;0.821;1.305;0.793;11;1.05;1.04;1.65
yi-34b-tp8;12288;2048;4096;1;183;0.224;0.737;0.961;0.278;0.701;0.979;1.447;0.823;11;1.17;1.19;1.76
yi-34b-tp8;12288;2048;6144;2;183;0.352;0.736;1.088;0.434;0.701;1.135;1.581;0.853;11;1.28;1.33;1.85
yi-34b-tp8;12288;2048;8192;3;183;0.478;0.742;1.22;0.587;0.701;1.288;1.707;0.897;11;1.36;1.44;1.9
yi-34b-tp8;12288;2048;10240;4;183;0.606;0.74;1.346;0.743;0.701;1.444;1.836;0.939;11;1.43;1.54;1.96
yi-34b-tp8;12288;2048;12288;5;183;0.733;0.737;1.47;0.899;0.701;1.6;1.96;1.051;11;1.4;1.52;1.86
yi-34b-tp8;16384;2048;2048;0;137;0.101;0.713;0.814;0.119;0.735;0.854;1.515;1.066;13;0.76;0.8;1.42
yi-34b-tp8;16384;2048;4096;1;137;0.222;0.715;0.937;0.276;0.736;1.012;1.644;1.163;11;0.81;0.87;1.41
yi-34b-tp8;16384;2048;6144;2;137;0.349;0.715;1.064;0.431;0.737;1.168;1.768;1.189;11;0.89;0.98;1.49
yi-34b-tp8;16384;2048;8192;3;137;0.477;0.715;1.192;0.587;0.736;1.323;1.802;1.226;11;0.97;1.08;1.47
yi-34b-tp8;16384;2048;10240;4;137;0.606;0.719;1.325;0.742;0.738;1.48;1.898;1.258;11;1.05;1.18;1.51
yi-34b-tp8;16384;2048;12288;5;137;0.738;0.715;1.453;0.897;0.738;1.635;1.984;1.29;11;1.13;1.27;1.54
yi-34b-tp8;16384;2048;14336;6;137;0.867;0.716;1.583;1.033;0.738;1.771;2.078;1.334;11;1.19;1.33;1.56
yi-34b-tp8;16384;2048;16384;7;137;0.994;0.717;1.711;1.172;0.738;1.91;2.173;1.37;11;1.25;1.39;1.59
yi-34b-tp8;20480;2048;2048;0;109;0.101;0.727;0.828;0.119;0.818;0.937;1.746;1.28;13;0.65;0.73;1.36
yi-34b-tp8;20480;2048;4096;1;109;0.223;0.73;0.953;0.279;0.816;1.095;1.821;1.407;11;0.68;0.78;1.29
yi-34b-tp8;20480;2048;6144;2;109;0.352;0.73;1.082;0.432;0.814;1.246;1.912;1.404;11;0.77;0.89;1.36
yi-34b-tp8;20480;2048;8192;3;109;0.479;0.731;1.21;0.587;0.814;1.401;2.005;1.415;11;0.86;0.99;1.42
yi-34b-tp8;20480;2048;10240;4;109;0.608;0.731;1.339;0.74;0.821;1.561;2.098;1.463;11;0.92;1.07;1.43
yi-34b-tp8;20480;2048;12288;5;109;0.738;0.73;1.468;0.898;0.818;1.716;2.188;1.481;11;0.99;1.16;1.48
yi-34b-tp8;20480;2048;14336;6;109;0.866;0.731;1.597;1.034;0.819;1.853;2.272;1.52;11;1.05;1.22;1.49
yi-34b-tp8;20480;2048;16384;7;109;0.993;0.732;1.725;1.171;0.821;1.992;2.364;1.573;11;1.1;1.27;1.5
yi-34b-tp8;20480;2048;18432;8;109;1.121;0.73;1.851;1.307;0.819;2.126;2.451;1.583;11;1.17;1.34;1.55
yi-34b-tp8;20480;2048;20480;9;109;1.248;0.731;1.979;1.445;0.816;2.261;2.536;1.63;11;1.21;1.39;1.56
yi-34b-tp8;24576;2048;2048;0;91;0.1;0.72;0.82;0.12;0.706;0.826;1.441;1.473;13;0.56;0.56;0.98
yi-34b-tp8;24576;2048;4096;1;91;0.222;0.725;0.947;0.276;0.705;0.981;1.523;1.608;11;0.59;0.61;0.95
yi-34b-tp8;24576;2048;6144;2;91;0.35;0.724;1.074;0.431;0.705;1.136;1.606;1.606;11;0.67;0.71;1.0
yi-34b-tp8;24576;2048;8192;3;91;0.477;0.724;1.201;0.587;0.706;1.293;1.682;1.61;11;0.75;0.8;1.04
yi-34b-tp8;24576;2048;10240;4;91;0.605;0.724;1.329;0.743;0.705;1.448;1.762;1.628;11;0.82;0.89;1.08
yi-34b-tp8;24576;2048;12288;5;91;0.733;0.722;1.455;0.898;0.705;1.603;1.837;1.654;11;0.88;0.97;1.11
yi-34b-tp8;24576;2048;14336;6;91;0.865;0.723;1.588;1.035;0.706;1.741;1.914;1.692;11;0.94;1.03;1.13
yi-34b-tp8;24576;2048;16384;7;91;0.993;0.724;1.717;1.171;0.706;1.877;1.987;1.72;11;1.0;1.09;1.16
yi-34b-tp8;24576;2048;18432;8;91;1.119;0.723;1.842;1.308;0.705;2.013;2.06;1.741;11;1.06;1.16;1.18
yi-34b-tp8;24576;2048;20480;9;91;1.247;0.723;1.97;1.441;0.706;2.147;2.129;1.771;11;1.11;1.21;1.2
yi-34b-tp8;24576;2048;22528;10;91;1.37;0.724;2.094;1.579;0.705;2.284;2.201;1.805;11;1.16;1.27;1.22
yi-34b-tp8;24576;2048;24576;11;91;1.501;0.722;2.223;1.716;0.705;2.421;2.267;1.872;9;1.19;1.29;1.21

yi-34b-tp8;4096;4096;4096;0;549;0.251;0.757;1.008;0.352;0.697;1.049;0.993;0.827;9;1.22;1.27;1.2
yi-34b-tp8;8192;4096;4096;0;274;0.255;0.829;1.084;0.349;0.746;1.095;1.489;0.854;9;1.27;1.28;1.74
yi-34b-tp8;8192;4096;8192;1;274;0.647;0.83;1.477;0.799;0.746;1.545;1.879;1.16;11;1.27;1.33;1.62
yi-34b-tp8;12288;4096;4096;0;183;0.254;0.746;1.0;0.355;0.701;1.056;1.467;1.013;9;0.99;1.04;1.45
yi-34b-tp8;12288;4096;8192;1;183;0.65;0.742;1.392;0.804;0.701;1.505;1.846;1.336;9;1.04;1.13;1.38
yi-34b-tp8;12288;4096;12288;2;183;1.075;0.738;1.813;1.303;0.701;2.004;2.227;1.648;9;1.1;1.22;1.35
yi-34b-tp8;16384;4096;4096;0;137;0.255;0.715;0.97;0.35;0.736;1.086;1.681;1.194;9;0.81;0.91;1.41
yi-34b-tp8;16384;4096;8192;1;137;0.652;0.716;1.368;0.806;0.737;1.543;2.025;1.508;11;0.91;1.02;1.34
yi-34b-tp8;16384;4096;12288;2;137;1.077;0.716;1.793;1.305;0.739;2.044;2.357;1.763;9;1.02;1.16;1.34
yi-34b-tp8;16384;4096;16384;3;137;1.503;0.716;2.219;1.797;0.736;2.533;2.678;2.069;9;1.07;1.22;1.29
yi-34b-tp8;20480;4096;4096;0;109;0.253;0.73;0.983;0.351;0.817;1.168;1.905;1.397;11;0.7;0.84;1.36
yi-34b-tp8;20480;4096;8192;1;109;0.654;0.731;1.385;0.804;0.813;1.617;2.247;1.681;11;0.82;0.96;1.34
yi-34b-tp8;20480;4096;12288;2;109;1.08;0.73;1.81;1.306;0.815;2.121;2.574;1.933;9;0.94;1.1;1.33
yi-34b-tp8;20480;4096;16384;3;109;1.502;0.729;2.231;1.798;0.818;2.616;2.891;2.238;9;1.0;1.17;1.29
yi-34b-tp8;20480;4096;20480;4;109;1.923;0.73;2.653;2.281;0.817;3.098;3.187;2.548;9;1.04;1.22;1.25
yi-34b-tp8;24576;4096;4096;0;91;0.253;0.726;0.979;0.35;0.705;1.055;2.171;1.602;9;0.61;0.66;1.36
yi-34b-tp8;24576;4096;8192;1;91;0.648;0.724;1.372;0.806;0.706;1.512;2.483;1.856;11;0.74;0.81;1.34
yi-34b-tp8;24576;4096;12288;2;91;1.072;0.723;1.795;1.301;0.705;2.006;2.799;2.094;9;0.86;0.96;1.34
yi-34b-tp8;24576;4096;16384;3;91;1.495;0.725;2.22;1.789;0.705;2.494;3.104;2.395;9;0.93;1.04;1.3
yi-34b-tp8;24576;4096;20480;4;91;1.918;0.722;2.64;2.277;0.705;2.982;3.323;2.695;9;0.98;1.11;1.23
yi-34b-tp8;24576;4096;24576;5;91;2.342;0.722;3.064;2.77;0.705;3.475;3.397;3.006;9;1.02;1.16;1.13

llama-3-70b-tp8;4096;2048;2048;0;360;0.121;0.482;0.603;0.127;0.465;0.592;0.602;0.504;11;1.2;1.17;1.19
llama-3-70b-tp8;4096;2048;4096;1;360;0.249;0.501;0.75;0.285;0.464;0.749;0.707;0.519;9;1.45;1.44;1.36
llama-3-70b-tp8;8192;2048;2048;0;180;0.125;0.481;0.606;0.129;0.465;0.594;0.906;0.538;11;1.13;1.1;1.68
llama-3-70b-tp8;8192;2048;4096;1;180;0.246;0.524;0.77;0.284;0.465;0.749;1.051;0.575;11;1.34;1.3;1.83
llama-3-70b-tp8;8192;2048;6144;2;180;0.378;0.488;0.866;0.443;0.465;0.908;1.19;0.623;11;1.39;1.46;1.91
llama-3-70b-tp8;8192;2048;8192;3;180;0.51;0.483;0.993;0.604;0.465;1.069;1.326;0.723;11;1.37;1.48;1.83
llama-3-70b-tp8;12288;2048;2048;0;120;0.122;0.488;0.61;0.126;0.519;0.645;1.11;0.833;13;0.73;0.77;1.33
llama-3-70b-tp8;12288;2048;4096;1;120;0.243;0.488;0.731;0.283;0.519;0.802;1.25;0.889;11;0.82;0.9;1.41
llama-3-70b-tp8;12288;2048;6144;2;120;0.376;0.489;0.865;0.439;0.519;0.958;1.378;0.926;11;0.93;1.03;1.49
llama-3-70b-tp8;12288;2048;8192;3;120;0.506;0.49;0.996;0.598;0.52;1.118;1.409;0.96;11;1.04;1.16;1.47
llama-3-70b-tp8;12288;2048;10240;4;120;0.638;0.489;1.127;0.757;0.52;1.277;1.506;0.998;11;1.13;1.28;1.51
llama-3-70b-tp8;12288;2048;12288;5;120;0.769;0.49;1.259;0.914;0.52;1.434;1.597;1.041;9;1.21;1.38;1.53
llama-3-70b-tp8;16384;2048;2048;0;90;0.121;0.485;0.606;0.125;0.471;0.596;0.987;1.03;13;0.59;0.58;0.96
llama-3-70b-tp8;16384;2048;4096;1;90;0.243;0.484;0.727;0.282;0.471;0.753;1.127;1.095;11;0.66;0.69;1.03
llama-3-70b-tp8;16384;2048;6144;2;90;0.374;0.484;0.858;0.438;0.472;0.91;1.277;1.102;11;0.78;0.83;1.16
llama-3-70b-tp8;16384;2048;8192;3;90;0.504;0.486;0.99;0.599;0.472;1.071;1.42;1.133;11;0.87;0.95;1.25
llama-3-70b-tp8;16384;2048;10240;4;90;0.64;0.486;1.126;0.758;0.473;1.231;1.565;1.17;11;0.96;1.05;1.34
llama-3-70b-tp8;16384;2048;12288;5;90;0.771;0.487;1.258;0.915;0.473;1.388;1.714;1.206;11;1.04;1.15;1.42
llama-3-70b-tp8;16384;2048;14336;6;90;0.905;0.487;1.392;1.074;0.473;1.547;1.854;1.247;11;1.12;1.24;1.49
llama-3-70b-tp8;16384;2048;16384;7;90;1.035;0.487;1.522;1.217;0.473;1.69;1.991;1.301;11;1.17;1.3;1.53
llama-3-70b-tp8;20480;2048;2048;0;72;0.121;0.49;0.611;0.125;0.469;0.594;1.135;1.244;13;0.49;0.48;0.91
llama-3-70b-tp8;20480;2048;4096;1;72;0.243;0.487;0.73;0.282;0.469;0.751;1.218;1.365;11;0.53;0.55;0.89
llama-3-70b-tp8;20480;2048;6144;2;72;0.375;0.497;0.872;0.442;0.469;0.911;1.304;1.38;11;0.63;0.66;0.94
llama-3-70b-tp8;20480;2048;8192;3;72;0.507;0.492;0.999;0.599;0.469;1.068;1.39;1.378;11;0.72;0.78;1.01
llama-3-70b-tp8;20480;2048;10240;4;72;0.637;0.49;1.127;0.757;0.47;1.227;1.473;1.399;11;0.81;0.88;1.05
llama-3-70b-tp8;20480;2048;12288;5;72;0.774;0.499;1.273;0.916;0.47;1.386;1.551;1.425;11;0.89;0.97;1.09
llama-3-70b-tp8;20480;2048;14336;6;72;0.904;0.492;1.396;1.075;0.47;1.545;1.636;1.467;11;0.95;1.05;1.12
llama-3-70b-tp8;20480;2048;16384;7;72;1.036;0.489;1.525;1.218;0.47;1.688;1.715;1.5;11;1.02;1.13;1.14
llama-3-70b-tp8;20480;2048;18432;8;72;1.167;0.5;1.667;1.359;0.469;1.828;1.793;1.525;11;1.09;1.2;1.18
llama-3-70b-tp8;20480;2048;20480;9;72;1.299;0.492;1.791;1.499;0.47;1.969;1.87;1.6;11;1.12;1.23;1.17
llama-3-70b-tp8;24576;2048;2048;0;60;0.12;0.486;0.606;0.126;0.471;0.597;1.288;1.443;13;0.42;0.41;0.89
llama-3-70b-tp8;24576;2048;4096;1;60;0.243;0.488;0.731;0.283;0.471;0.754;1.372;1.592;11;0.46;0.47;0.86
llama-3-70b-tp8;24576;2048;6144;2;60;0.375;0.489;0.864;0.443;0.471;0.914;1.456;1.599;11;0.54;0.57;0.91
llama-3-70b-tp8;24576;2048;8192;3;60;0.507;0.487;0.994;0.599;0.471;1.07;1.539;1.606;11;0.62;0.67;0.96
llama-3-70b-tp8;24576;2048;10240;4;60;0.637;0.492;1.129;0.756;0.471;1.227;1.619;1.605;11;0.7;0.76;1.01
llama-3-70b-tp8;24576;2048;12288;5;60;0.773;0.49;1.263;0.918;0.471;1.389;1.701;1.622;11;0.78;0.86;1.05
llama-3-70b-tp8;24576;2048;14336;6;60;0.906;0.487;1.393;1.077;0.471;1.548;1.773;1.661;11;0.84;0.93;1.07
llama-3-70b-tp8;24576;2048;16384;7;60;1.035;0.49;1.525;1.216;0.471;1.687;1.849;1.683;11;0.91;1.0;1.1
llama-3-70b-tp8;24576;2048;18432;8;60;1.165;0.49;1.655;1.355;0.471;1.826;1.924;1.707;11;0.97;1.07;1.13
llama-3-70b-tp8;24576;2048;20480;9;60;1.294;0.486;1.78;1.496;0.47;1.966;1.994;1.736;11;1.03;1.13;1.15
llama-3-70b-tp8;24576;2048;22528;10;60;1.416;0.49;1.906;1.63;0.47;2.1;2.071;1.783;9;1.07;1.18;1.16
llama-3-70b-tp8;24576;2048;24576;11;60;1.552;0.49;2.042;1.774;0.471;2.245;2.158;1.85;9;1.1;1.21;1.17

llama-3-70b-tp8;4096;4096;4096;0;360;0.298;0.491;0.789;0.38;0.465;0.845;1.035;0.624;9;1.26;1.35;1.66
llama-3-70b-tp8;8192;4096;4096;0;180;0.295;0.486;0.781;0.378;0.465;0.843;1.093;0.745;9;1.05;1.13;1.47
llama-3-70b-tp8;8192;4096;8192;1;180;0.83;0.483;1.313;0.968;0.465;1.433;1.516;1.1;9;1.19;1.3;1.38
llama-3-70b-tp8;12288;4096;4096;0;120;0.299;0.49;0.789;0.377;0.52;0.897;1.279;0.932;9;0.85;0.96;1.37
llama-3-70b-tp8;12288;4096;8192;1;120;0.831;0.488;1.319;0.966;0.521;1.487;1.649;1.267;9;1.04;1.17;1.3
llama-3-70b-tp8;12288;4096;12288;2;120;1.157;0.49;1.647;1.389;0.521;1.91;2.041;1.606;9;1.03;1.19;1.27
llama-3-70b-tp8;16384;4096;4096;0;90;0.298;0.486;0.784;0.377;0.472;0.849;1.523;1.124;9;0.7;0.76;1.35
llama-3-70b-tp8;16384;4096;8192;1;90;0.828;0.484;1.312;0.963;0.472;1.435;1.863;1.443;9;0.91;0.99;1.29
llama-3-70b-tp8;16384;4096;12288;2;90;1.155;0.485;1.64;1.386;0.472;1.858;2.109;1.77;9;0.93;1.05;1.19
llama-3-70b-tp8;16384;4096;16384;3;90;1.598;0.485;2.083;1.905;0.472;2.377;2.559;2.071;9;1.01;1.15;1.24
llama-3-70b-tp8;20480;4096;4096;0;72;0.301;0.498;0.799;0.376;0.469;0.845;1.782;1.337;9;0.6;0.63;1.33
llama-3-70b-tp8;20480;4096;8192;1;72;0.825;0.491;1.316;0.962;0.469;1.431;2.112;1.626;11;0.81;0.88;1.3
llama-3-70b-tp8;20480;4096;12288;2;72;1.154;0.489;1.643;1.387;0.469;1.856;2.244;1.953;9;0.84;0.95;1.15
llama-3-70b-tp8;20480;4096;16384;3;72;1.591;0.499;2.09;1.899;0.469;2.368;2.677;2.242;9;0.93;1.06;1.19
llama-3-70b-tp8;20480;4096;20480;4;72;2.022;0.491;2.513;2.397;0.469;2.866;3.089;2.56;9;0.98;1.12;1.21
llama-3-70b-tp8;24576;4096;4096;0;60;0.291;0.487;0.778;0.375;0.471;0.846;2.088;1.535;9;0.51;0.55;1.36
llama-3-70b-tp8;24576;4096;8192;1;60;0.823;0.488;1.311;0.955;0.471;1.426;1.941;1.804;11;0.73;0.79;1.08
llama-3-70b-tp8;24576;4096;12288;2;60;1.149;0.489;1.638;1.378;0.47;1.848;2.386;2.115;9;0.77;0.87;1.13
llama-3-70b-tp8;24576;4096;16384;3;60;1.59;0.487;2.077;1.897;0.471;2.368;2.818;2.413;9;0.86;0.98;1.17
llama-3-70b-tp8;24576;4096;20480;4;60;2.028;0.49;2.518;2.409;0.471;2.88;3.238;2.739;9;0.92;1.05;1.18
llama-3-70b-tp8;24576;4096;24576;5;60;2.466;0.49;2.956;2.909;0.471;3.38;3.346;3.056;9;0.97;1.11;1.09



==> Figures/eval-attn-speedup/fused_fa_fi_a100.csv <==
model;cl;bs;fa_p;fa_d;fa_serial;fi_p;fi_d;fi_serial;fi_fused;fa_fused;speedup_fi_serial;speedup_fi_fused;speedup_fa_serial;best_fused_op
llama-2-7b-tp8;1024;4;0.033;0.018;0.051;0.042;0.017;0.059;0.048;0.062;0.95;0.77;0.82;13
llama-2-7b-tp8;1024;8;0.033;0.022;0.055;0.043;0.02;0.063;0.058;0.061;1.03;0.95;0.9;13
llama-2-7b-tp8;1024;12;0.032;0.022;0.054;0.043;0.021;0.064;0.069;0.062;1.03;1.11;0.87;13
llama-2-7b-tp8;1024;16;0.032;0.028;0.06;0.043;0.027;0.07;0.054;0.064;1.09;0.84;0.94;11
llama-2-7b-tp8;1024;24;0.032;0.046;0.078;0.043;0.047;0.09;0.056;0.064;1.41;0.88;1.22;13
llama-2-7b-tp8;1024;32;0.032;0.058;0.09;0.043;0.056;0.099;0.063;0.074;1.34;0.85;1.22;13
llama-2-7b-tp8;1024;40;0.033;0.07;0.103;0.043;0.064;0.107;0.079;0.074;1.45;1.07;1.39;13
llama-2-7b-tp8;1024;48;0.032;0.07;0.102;0.045;0.073;0.118;0.102;0.08;1.47;1.27;1.27;13
llama-2-7b-tp8;1024;56;0.033;0.096;0.129;0.043;0.097;0.14;0.114;0.09;1.56;1.27;1.43;13
llama-2-7b-tp8;1024;64;0.033;0.104;0.137;0.044;0.103;0.147;0.109;0.101;1.46;1.08;1.36;11
llama-2-7b-tp8;1024;80;0.033;0.113;0.146;0.046;0.117;0.163;0.129;0.122;1.34;1.06;1.2;11
llama-2-7b-tp8;1024;96;0.033;0.13;0.163;0.048;0.135;0.183;0.149;0.143;1.28;1.04;1.14;13
llama-2-7b-tp8;1024;112;0.033;0.165;0.198;0.046;0.161;0.207;0.168;0.163;1.27;1.03;1.21;13
llama-2-7b-tp8;1024;128;0.033;0.176;0.209;0.047;0.177;0.224;0.189;0.182;1.23;1.04;1.15;11
llama-2-7b-tp8;1024;144;0.034;0.191;0.225;0.047;0.196;0.243;0.209;0.202;1.2;1.03;1.11;11
llama-2-7b-tp8;1024;160;0.033;0.21;0.243;0.048;0.214;0.262;0.228;0.22;1.19;1.04;1.1;11
llama-2-7b-tp8;1024;176;0.033;0.238;0.271;0.047;0.237;0.284;0.247;0.239;1.19;1.03;1.13;11
llama-2-7b-tp8;1024;192;0.033;0.251;0.284;0.048;0.256;0.304;0.266;0.266;1.14;1.0;1.07;9
llama-2-7b-tp8;1024;208;0.033;0.273;0.306;0.048;0.274;0.322;0.287;0.286;1.13;1.0;1.07;13
llama-2-7b-tp8;1024;224;0.034;0.299;0.333;0.048;0.297;0.345;0.309;0.303;1.14;1.02;1.1;13
llama-2-7b-tp8;1024;240;0.034;0.316;0.35;0.048;0.315;0.363;0.329;0.323;1.12;1.02;1.08;13
llama-2-7b-tp8;1024;256;0.035;0.335;0.37;0.049;0.334;0.383;0.348;0.342;1.12;1.02;1.08;13
llama-2-7b-tp8;1024;272;0.035;0.354;0.389;0.048;0.356;0.404;0.367;0.36;1.12;1.02;1.08;11
llama-2-7b-tp8;1024;288;0.034;0.375;0.409;0.049;0.376;0.425;0.388;0.38;1.12;1.02;1.08;11
llama-2-7b-tp8;1024;304;0.035;0.392;0.427;0.048;0.395;0.443;0.408;0.399;1.11;1.02;1.07;11
llama-2-7b-tp8;1024;320;0.034;0.411;0.445;0.048;0.413;0.461;0.428;0.418;1.1;1.02;1.06;11
llama-2-7b-tp8;1024;336;0.034;0.433;0.467;0.049;0.436;0.485;0.448;0.436;1.11;1.03;1.07;11
llama-2-7b-tp8;1024;352;0.034;0.454;0.488;0.05;0.455;0.505;0.467;0.455;1.11;1.03;1.07;11
llama-2-7b-tp8;1024;368;0.034;0.474;0.508;0.051;0.474;0.525;0.487;0.473;1.11;1.03;1.07;11
llama-2-7b-tp8;1024;384;0.034;0.494;0.528;0.051;0.496;0.547;0.505;0.491;1.11;1.03;1.08;11
llama-2-7b-tp8;1024;400;0.034;0.515;0.549;0.051;0.515;0.566;0.527;0.509;1.11;1.04;1.08;11
llama-2-7b-tp8;1024;416;0.034;0.537;0.571;0.05;0.534;0.584;0.547;0.538;1.09;1.02;1.06;9
llama-2-7b-tp8;1024;432;0.034;0.558;0.592;0.05;0.553;0.603;0.567;0.558;1.08;1.02;1.06;13
llama-2-7b-tp8;1024;448;0.034;0.575;0.609;0.05;0.574;0.624;0.589;0.577;1.08;1.02;1.06;13
llama-2-7b-tp8;1024;464;0.035;0.601;0.636;0.049;0.594;0.643;0.608;0.597;1.08;1.02;1.07;13
llama-2-7b-tp8;1024;480;0.034;0.617;0.651;0.051;0.614;0.665;0.627;0.613;1.08;1.02;1.06;11
llama-2-7b-tp8;1024;496;0.035;0.635;0.67;0.049;0.635;0.684;0.647;0.631;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;512;0.035;0.656;0.691;0.049;0.654;0.703;0.667;0.65;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;528;0.036;0.675;0.711;0.049;0.674;0.723;0.687;0.67;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;544;0.035;0.695;0.73;0.05;0.693;0.743;0.707;0.688;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;560;0.035;0.717;0.752;0.05;0.714;0.764;0.728;0.707;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;576;0.035;0.736;0.771;0.051;0.734;0.785;0.747;0.726;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;592;0.035;0.755;0.79;0.051;0.753;0.804;0.766;0.743;1.08;1.03;1.06;11
llama-2-7b-tp8;1024;608;0.035;0.778;0.813;0.051;0.773;0.824;0.785;0.761;1.08;1.03;1.07;11
llama-2-7b-tp8;1024;624;0.036;0.797;0.833;0.05;0.793;0.843;0.805;0.785;1.07;1.03;1.06;11
llama-2-7b-tp8;1024;640;0.035;0.818;0.853;0.051;0.812;0.863;0.824;0.813;1.06;1.01;1.05;13
llama-2-7b-tp8;1024;656;0.035;0.84;0.875;0.051;0.832;0.883;0.847;0.832;1.06;1.02;1.05;13
llama-2-7b-tp8;1024;672;0.035;0.867;0.902;0.052;0.852;0.904;0.867;0.851;1.06;1.02;1.06;13
llama-2-7b-tp8;1024;688;0.035;0.886;0.921;0.052;0.873;0.925;0.887;0.865;1.07;1.03;1.06;11
llama-2-7b-tp8;1024;704;0.035;0.903;0.938;0.053;0.893;0.946;0.907;0.882;1.07;1.03;1.06;11
llama-2-7b-tp8;1024;720;0.035;0.928;0.963;0.051;0.914;0.965;0.926;0.9;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;736;0.035;0.949;0.984;0.051;0.933;0.984;0.946;0.919;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;752;0.035;0.969;1.004;0.05;0.952;1.002;0.966;0.938;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;768;0.035;0.99;1.025;0.05;0.973;1.023;0.986;0.957;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;784;0.035;1.011;1.046;0.05;0.992;1.042;1.006;0.976;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;800;0.035;1.029;1.064;0.051;1.013;1.064;1.111;0.994;1.07;1.12;1.07;11
llama-2-7b-tp8;1024;816;0.036;1.053;1.089;0.051;1.032;1.083;1.045;1.013;1.07;1.03;1.08;11
llama-2-7b-tp8;1024;832;0.035;1.072;1.107;0.051;1.052;1.103;1.064;1.032;1.07;1.03;1.07;11
llama-2-7b-tp8;1024;848;0.036;1.09;1.126;0.052;1.072;1.124;1.085;1.062;1.06;1.02;1.06;11
llama-2-7b-tp8;1024;864;0.036;1.113;1.149;0.05;1.091;1.141;1.105;1.085;1.05;1.02;1.06;13
llama-2-7b-tp8;1024;880;0.035;1.13;1.165;0.049;1.111;1.16;1.126;1.104;1.05;1.02;1.06;13
llama-2-7b-tp8;1024;896;0.035;1.149;1.184;0.049;1.131;1.18;1.146;1.117;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;912;0.035;1.169;1.204;0.05;1.151;1.201;1.166;1.135;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;928;0.035;1.188;1.223;0.052;1.171;1.223;1.184;1.152;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;944;0.035;1.208;1.243;0.05;1.191;1.241;1.204;1.169;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;960;0.035;1.225;1.26;0.052;1.211;1.263;1.225;1.189;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;976;0.034;1.246;1.28;0.05;1.23;1.28;1.245;1.208;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;992;0.035;1.261;1.296;0.051;1.25;1.301;1.264;1.226;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;1008;0.035;1.282;1.317;0.051;1.27;1.321;1.284;1.245;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;1024;0.035;1.305;1.34;0.051;1.289;1.34;1.304;1.264;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;1040;0.035;1.321;1.356;0.051;1.309;1.36;1.323;1.281;1.06;1.03;1.06;11
llama-2-7b-tp8;1024;1056;0.035;1.34;1.375;0.051;1.329;1.38;1.343;1.304;1.06;1.03;1.05;11
llama-2-7b-tp8;1024;1072;0.035;1.358;1.393;0.051;1.348;1.399;1.362;1.329;1.05;1.02;1.05;11
llama-2-7b-tp8;1024;1088;0.036;1.377;1.413;0.049;1.368;1.417;1.383;1.354;1.05;1.02;1.04;11
llama-2-7b-tp8;1024;1104;0.035;1.395;1.43;0.05;1.388;1.438;1.403;1.369;1.05;1.02;1.04;11
llama-2-7b-tp8;1024;1120;0.035;1.415;1.45;0.05;1.409;1.459;1.543;1.384;1.05;1.11;1.05;11
llama-2-7b-tp8;2048;4;0.064;0.023;0.087;0.099;0.02;0.119;0.123;0.109;1.09;1.13;0.8;0
llama-2-7b-tp8;2048;8;0.059;0.029;0.088;0.098;0.027;0.125;0.127;0.112;1.12;1.13;0.79;0
llama-2-7b-tp8;2048;12;0.059;0.047;0.106;0.099;0.047;0.146;0.126;0.12;1.22;1.05;0.88;0
llama-2-7b-tp8;2048;16;0.059;0.057;0.116;0.099;0.058;0.157;0.175;0.131;1.2;1.34;0.89;0
llama-2-7b-tp8;2048;24;0.059;0.077;0.136;0.1;0.077;0.177;0.182;0.138;1.28;1.32;0.99;11
llama-2-7b-tp8;2048;32;0.06;0.101;0.161;0.101;0.099;0.2;0.145;0.145;1.38;1.0;1.11;11
llama-2-7b-tp8;2048;40;0.061;0.122;0.183;0.103;0.115;0.218;0.173;0.144;1.51;1.2;1.27;11
llama-2-7b-tp8;2048;48;0.063;0.13;0.193;0.103;0.133;0.236;0.204;0.155;1.52;1.32;1.25;11
llama-2-7b-tp8;2048;56;0.065;0.191;0.256;0.1;0.18;0.28;0.217;0.18;1.56;1.21;1.42;11
llama-2-7b-tp8;2048;64;0.064;0.204;0.268;0.102;0.191;0.293;0.229;0.201;1.46;1.14;1.33;11
llama-2-7b-tp8;2048;80;0.065;0.218;0.283;0.104;0.217;0.321;0.262;0.242;1.33;1.08;1.17;13
llama-2-7b-tp8;2048;96;0.064;0.257;0.321;0.105;0.254;0.359;0.32;0.281;1.28;1.14;1.14;11
llama-2-7b-tp8;2048;112;0.064;0.327;0.391;0.104;0.312;0.416;0.357;0.323;1.29;1.11;1.21;11
llama-2-7b-tp8;2048;128;0.065;0.346;0.411;0.105;0.336;0.441;0.369;0.364;1.21;1.01;1.13;11
llama-2-7b-tp8;2048;144;0.063;0.384;0.447;0.105;0.373;0.478;0.408;0.401;1.19;1.02;1.11;11
llama-2-7b-tp8;2048;160;0.063;0.423;0.486;0.104;0.409;0.513;0.446;0.447;1.15;1.0;1.09;9
llama-2-7b-tp8;2048;176;0.063;0.467;0.53;0.105;0.459;0.564;0.486;0.485;1.16;1.0;1.09;13
llama-2-7b-tp8;2048;192;0.064;0.497;0.561;0.107;0.492;0.599;0.527;0.524;1.14;1.01;1.07;13
llama-2-7b-tp8;2048;208;0.065;0.548;0.613;0.105;0.528;0.633;0.568;0.563;1.12;1.01;1.09;13
llama-2-7b-tp8;2048;224;0.065;0.583;0.648;0.106;0.58;0.686;0.613;0.603;1.14;1.02;1.07;13
llama-2-7b-tp8;2048;240;0.065;0.624;0.689;0.106;0.611;0.717;0.651;0.64;1.12;1.02;1.08;13
llama-2-7b-tp8;2048;256;0.065;0.67;0.735;0.107;0.648;0.755;0.689;0.684;1.1;1.01;1.07;13
llama-2-7b-tp8;2048;272;0.065;0.703;0.768;0.107;0.695;0.802;0.726;0.721;1.11;1.01;1.07;11
llama-2-7b-tp8;2048;288;0.064;0.742;0.806;0.107;0.731;0.838;0.764;0.756;1.11;1.01;1.07;9
llama-2-7b-tp8;2048;304;0.064;0.789;0.853;0.105;0.766;0.871;0.805;0.794;1.1;1.01;1.07;9
llama-2-7b-tp8;2048;320;0.064;0.826;0.89;0.108;0.803;0.911;0.842;0.832;1.09;1.01;1.07;9
llama-2-7b-tp8;2048;336;0.064;0.869;0.933;0.107;0.852;0.959;0.882;0.869;1.1;1.01;1.07;9
llama-2-7b-tp8;2048;352;0.064;0.91;0.974;0.106;0.886;0.992;0.921;0.906;1.09;1.02;1.08;11
llama-2-7b-tp8;2048;368;0.064;0.948;1.012;0.107;0.923;1.03;0.958;0.941;1.09;1.02;1.08;11
llama-2-7b-tp8;2048;384;0.064;0.988;1.052;0.106;0.971;1.077;0.996;0.99;1.09;1.01;1.06;9
llama-2-7b-tp8;2048;400;0.064;1.033;1.097;0.106;1.005;1.111;1.036;1.029;1.08;1.01;1.07;9
llama-2-7b-tp8;2048;416;0.065;1.071;1.136;0.105;1.042;1.147;1.077;1.069;1.07;1.01;1.06;9
llama-2-7b-tp8;2048;432;0.064;1.112;1.176;0.107;1.079;1.186;1.119;1.11;1.07;1.01;1.06;9
llama-2-7b-tp8;2048;448;0.064;1.151;1.215;0.106;1.124;1.23;1.162;1.154;1.07;1.01;1.05;11
llama-2-7b-tp8;2048;464;0.064;1.187;1.251;0.106;1.16;1.266;1.2;1.187;1.07;1.01;1.05;11
llama-2-7b-tp8;2048;480;0.064;1.231;1.295;0.107;1.198;1.305;1.238;1.223;1.07;1.01;1.06;11
llama-2-7b-tp8;2048;496;0.064;1.267;1.331;0.107;1.244;1.351;1.275;1.255;1.08;1.02;1.06;9
llama-2-7b-tp8;2048;512;0.063;1.306;1.369;0.108;1.279;1.387;1.314;1.292;1.07;1.02;1.06;9
llama-2-7b-tp8;2048;528;0.063;1.342;1.405;0.107;1.315;1.422;1.354;1.331;1.07;1.02;1.06;9
llama-2-7b-tp8;2048;544;0.065;1.382;1.447;0.107;1.357;1.464;1.392;1.369;1.07;1.02;1.06;9
llama-2-7b-tp8;2048;560;0.063;1.417;1.48;0.106;1.397;1.503;1.431;1.406;1.07;1.02;1.05;9
llama-2-7b-tp8;4096;4;0.225;0.03;0.255;0.243;0.027;0.27;0.339;0.268;1.01;1.26;0.95;0
llama-2-7b-tp8;4096;8;0.22;0.058;0.278;0.243;0.058;0.301;0.294;0.267;1.13;1.1;1.04;0
llama-2-7b-tp8;4096;12;0.221;0.077;0.298;0.246;0.077;0.323;0.307;0.277;1.17;1.11;1.08;0
llama-2-7b-tp8;4096;16;0.222;0.098;0.32;0.246;0.098;0.344;0.351;0.283;1.22;1.24;1.13;0
llama-2-7b-tp8;4096;24;0.222;0.137;0.359;0.248;0.137;0.385;0.39;0.305;1.26;1.28;1.18;11
llama-2-7b-tp8;4096;32;0.223;0.18;0.403;0.247;0.187;0.434;0.454;0.332;1.31;1.37;1.21;11
llama-2-7b-tp8;4096;40;0.224;0.219;0.443;0.249;0.216;0.465;0.546;0.352;1.32;1.55;1.26;11
llama-2-7b-tp8;4096;48;0.224;0.256;0.48;0.251;0.253;0.504;0.638;0.337;1.5;1.89;1.42;11
llama-2-7b-tp8;4096;56;0.225;0.376;0.601;0.247;0.349;0.596;0.689;0.368;1.62;1.87;1.63;11
llama-2-7b-tp8;4096;64;0.225;0.408;0.633;0.249;0.372;0.621;0.497;0.422;1.47;1.18;1.5;11
llama-2-7b-tp8;4096;80;0.225;0.439;0.664;0.251;0.417;0.668;0.591;0.477;1.4;1.24;1.39;11
llama-2-7b-tp8;4096;96;0.226;0.535;0.761;0.251;0.492;0.743;0.679;0.567;1.31;1.2;1.34;9
llama-2-7b-tp8;4096;112;0.227;0.635;0.862;0.251;0.615;0.866;0.772;0.678;1.28;1.14;1.27;9
llama-2-7b-tp8;4096;128;0.228;0.693;0.921;0.252;0.658;0.91;0.842;0.754;1.21;1.12;1.22;9
llama-2-7b-tp8;4096;144;0.227;0.812;1.039;0.252;0.728;0.98;0.947;0.828;1.18;1.14;1.25;9
llama-2-7b-tp8;4096;160;0.227;0.891;1.118;0.254;0.799;1.053;1.037;0.902;1.17;1.15;1.24;9
llama-2-7b-tp8;4096;176;0.228;0.976;1.204;0.252;0.905;1.157;1.123;0.977;1.18;1.15;1.23;9
llama-2-7b-tp8;4096;192;0.228;1.067;1.295;0.251;0.965;1.216;1.214;1.054;1.15;1.15;1.23;9
llama-2-7b-tp8;4096;208;0.228;1.142;1.37;0.251;1.037;1.288;1.304;1.128;1.14;1.16;1.21;9
llama-2-7b-tp8;4096;224;0.227;1.227;1.454;0.252;1.146;1.398;1.398;1.234;1.13;1.13;1.18;11
llama-2-7b-tp8;4096;240;0.226;1.328;1.554;0.253;1.203;1.456;1.483;1.304;1.12;1.14;1.19;11
llama-2-7b-tp8;4096;256;0.227;1.397;1.624;0.254;1.274;1.528;1.45;1.378;1.11;1.05;1.18;9
llama-2-7b-tp8;4096;272;0.227;1.496;1.723;0.253;1.377;1.63;1.52;1.433;1.14;1.06;1.2;9
llama-2-7b-tp8;6144;4;0.365;0.049;0.414;0.387;0.047;0.434;0.488;0.431;1.01;1.13;0.96;0
llama-2-7b-tp8;6144;8;0.36;0.077;0.437;0.389;0.078;0.467;0.54;0.457;1.02;1.18;0.96;11
llama-2-7b-tp8;6144;12;0.36;0.108;0.468;0.39;0.108;0.498;0.584;0.484;1.03;1.21;0.97;11
llama-2-7b-tp8;6144;16;0.361;0.138;0.499;0.391;0.138;0.529;0.63;0.513;1.03;1.23;0.97;9
llama-2-7b-tp8;6144;24;0.361;0.2;0.561;0.392;0.198;0.59;0.716;0.536;1.1;1.34;1.05;9
llama-2-7b-tp8;6144;32;0.362;0.261;0.623;0.394;0.275;0.669;0.824;0.556;1.2;1.48;1.12;9
llama-2-7b-tp8;6144;40;0.363;0.318;0.681;0.394;0.318;0.712;0.905;0.582;1.22;1.55;1.17;9
llama-2-7b-tp8;6144;48;0.363;0.389;0.752;0.397;0.372;0.769;1.021;0.61;1.26;1.67;1.23;9
llama-2-7b-tp8;6144;56;0.363;0.564;0.927;0.391;0.522;0.913;1.09;0.639;1.43;1.71;1.45;9
llama-2-7b-tp8;6144;64;0.364;0.608;0.972;0.392;0.56;0.952;1.193;0.678;1.4;1.76;1.43;9
llama-2-7b-tp8;6144;80;0.365;0.67;1.035;0.397;0.623;1.02;1.337;0.786;1.3;1.7;1.32;9
llama-2-7b-tp8;6144;96;0.365;0.837;1.202;0.396;0.729;1.125;1.092;0.907;1.24;1.2;1.33;9
llama-2-7b-tp8;6144;112;0.366;0.956;1.322;0.396;0.925;1.321;1.225;1.068;1.24;1.15;1.24;9
llama-2-7b-tp8;6144;128;0.365;1.069;1.434;0.395;0.982;1.377;1.346;1.196;1.15;1.13;1.2;9
llama-2-7b-tp8;6144;144;0.366;1.24;1.606;0.396;1.085;1.481;1.494;1.305;1.13;1.14;1.23;9
llama-2-7b-tp8;6144;160;0.366;1.333;1.699;0.397;1.191;1.588;1.637;1.4;1.13;1.17;1.21;9
llama-2-7b-tp8;6144;176;0.366;1.48;1.846;0.395;1.354;1.749;1.777;1.505;1.16;1.18;1.23;9
llama-2-7b-tp8;8192;4;0.589;0.059;0.648;0.626;0.058;0.684;0.766;0.648;1.06;1.18;1.0;9
llama-2-7b-tp8;8192;8;0.585;0.099;0.684;0.629;0.098;0.727;0.783;0.67;1.09;1.17;1.02;9
llama-2-7b-tp8;8192;12;0.583;0.138;0.721;0.631;0.138;0.769;0.916;0.687;1.12;1.33;1.05;9
llama-2-7b-tp8;8192;16;0.583;0.18;0.763;0.631;0.179;0.81;0.969;0.71;1.14;1.36;1.07;9
llama-2-7b-tp8;8192;24;0.582;0.258;0.84;0.631;0.258;0.889;1.007;0.759;1.17;1.33;1.11;9
llama-2-7b-tp8;8192;32;0.585;0.342;0.927;0.63;0.362;0.992;1.184;0.816;1.22;1.45;1.14;9
llama-2-7b-tp8;8192;40;0.582;0.419;1.001;0.633;0.42;1.053;1.328;0.863;1.22;1.54;1.16;9
llama-2-7b-tp8;8192;48;0.585;0.521;1.106;0.635;0.492;1.127;1.396;0.922;1.22;1.51;1.2;9
llama-2-7b-tp8;8192;56;0.583;0.748;1.331;0.629;0.695;1.324;1.564;0.988;1.34;1.58;1.35;9
llama-2-7b-tp8;8192;64;0.584;0.807;1.391;0.631;0.74;1.371;1.646;1.045;1.31;1.58;1.33;9
llama-2-7b-tp8;8192;80;0.585;0.882;1.467;0.633;0.823;1.456;1.893;1.14;1.28;1.66;1.29;9
llama-2-7b-tp8;8192;96;0.584;1.097;1.681;0.631;0.968;1.599;2.146;1.292;1.24;1.66;1.3;9
llama-2-7b-tp8;8192;112;0.584;1.255;1.839;0.631;1.232;1.863;2.428;1.43;1.3;1.7;1.29;9
llama-2-7b-tp8;8192;128;0.586;1.406;1.992;0.634;1.302;1.936;1.891;1.577;1.23;1.2;1.26;9
llama-2-7b-tp8;12288;4;1.132;0.081;1.213;1.174;0.078;1.252;1.364;1.31;0.96;1.04;0.93;9
llama-2-7b-tp8;12288;8;1.128;0.138;1.266;1.176;0.138;1.314;1.417;1.33;0.99;1.07;0.95;9
llama-2-7b-tp8;12288;12;1.126;0.2;1.326;1.176;0.198;1.374;1.645;1.357;1.01;1.21;0.98;9
llama-2-7b-tp8;12288;16;1.129;0.259;1.388;1.176;0.257;1.433;1.677;1.384;1.04;1.21;1.0;9
llama-2-7b-tp8;12288;24;1.127;0.378;1.505;1.178;0.377;1.555;1.915;1.448;1.07;1.32;1.04;9
llama-2-7b-tp8;12288;32;1.127;0.506;1.633;1.176;0.536;1.712;2.025;1.519;1.13;1.33;1.08;9
llama-2-7b-tp8;12288;40;1.129;0.628;1.757;1.179;0.623;1.802;2.235;1.595;1.13;1.4;1.1;9
llama-2-7b-tp8;12288;48;1.132;0.785;1.917;1.182;0.73;1.912;2.437;1.665;1.15;1.46;1.15;9
llama-2-7b-tp8;12288;56;1.134;1.107;2.241;1.18;1.036;2.216;2.604;1.74;1.27;1.5;1.29;9
llama-2-7b-tp8;12288;64;1.13;1.2;2.33;1.178;1.107;2.285;2.777;1.819;1.26;1.53;1.28;9
llama-2-7b-tp8;12288;80;1.128;1.314;2.442;1.183;1.23;2.413;3.131;2.002;1.21;1.56;1.22;9
llama-2-7b-tp8;16384;4;1.855;0.101;1.956;2.007;0.098;2.105;2.272;2.082;1.01;1.09;0.94;9
llama-2-7b-tp8;16384;8;1.854;0.18;2.034;2.01;0.179;2.189;2.42;2.116;1.03;1.14;0.96;9
llama-2-7b-tp8;16384;12;1.857;0.259;2.116;2.009;0.258;2.267;2.577;2.149;1.05;1.2;0.98;9
llama-2-7b-tp8;16384;16;1.849;0.34;2.189;2.007;0.338;2.345;2.66;2.182;1.07;1.22;1.0;9
llama-2-7b-tp8;16384;24;1.849;0.497;2.346;2.005;0.496;2.501;2.966;2.268;1.1;1.31;1.03;9
llama-2-7b-tp8;16384;32;1.855;0.669;2.524;2.008;0.711;2.719;3.169;2.366;1.15;1.34;1.07;9
llama-2-7b-tp8;16384;40;1.855;0.831;2.686;2.01;0.825;2.835;3.416;2.458;1.15;1.39;1.09;9
llama-2-7b-tp8;16384;48;1.855;1.032;2.887;2.006;0.969;2.975;3.651;2.547;1.17;1.43;1.13;9
llama-2-7b-tp8;16384;56;1.851;1.457;3.308;2.005;1.388;3.393;3.877;2.65;1.28;1.46;1.25;9
llama-2-7b-tp8;16384;64;1.853;1.589;3.442;2.011;1.48;3.491;4.076;2.761;1.26;1.48;1.25;9

llama-2-13b-tp8;1024;4;0.044;0.019;0.063;0.052;0.017;0.069;0.061;0.07;0.99;0.87;0.9;11
llama-2-13b-tp8;1024;8;0.041;0.022;0.063;0.052;0.02;0.072;0.071;0.07;1.03;1.01;0.9;13
llama-2-13b-tp8;1024;12;0.04;0.027;0.067;0.052;0.024;0.076;0.075;0.07;1.09;1.07;0.96;11
llama-2-13b-tp8;1024;16;0.04;0.045;0.085;0.052;0.042;0.094;0.056;0.071;1.32;0.79;1.2;11
llama-2-13b-tp8;1024;24;0.041;0.057;0.098;0.052;0.055;0.107;0.064;0.075;1.43;0.85;1.31;13
llama-2-13b-tp8;1024;32;0.041;0.072;0.113;0.053;0.064;0.117;0.087;0.084;1.39;1.04;1.35;11
llama-2-13b-tp8;1024;40;0.041;0.076;0.117;0.055;0.076;0.131;0.111;0.095;1.38;1.17;1.23;13
llama-2-13b-tp8;1024;48;0.042;0.107;0.149;0.053;0.099;0.152;0.12;0.107;1.42;1.12;1.39;13
llama-2-13b-tp8;1024;56;0.041;0.112;0.153;0.055;0.106;0.161;0.128;0.122;1.32;1.05;1.25;11
llama-2-13b-tp8;1024;64;0.042;0.118;0.16;0.056;0.118;0.174;0.131;0.135;1.29;0.97;1.19;0
llama-2-13b-tp8;1024;80;0.041;0.142;0.183;0.059;0.142;0.201;0.156;0.165;1.22;0.95;1.11;13
llama-2-13b-tp8;1024;96;0.042;0.178;0.22;0.056;0.171;0.227;0.182;0.19;1.19;0.96;1.16;13
llama-2-13b-tp8;1024;112;0.041;0.191;0.232;0.057;0.194;0.251;0.208;0.211;1.19;0.99;1.1;11
llama-2-13b-tp8;1024;128;0.042;0.216;0.258;0.061;0.216;0.277;0.233;0.241;1.15;0.97;1.07;11
llama-2-13b-tp8;1024;144;0.041;0.249;0.29;0.06;0.244;0.304;0.259;0.264;1.15;0.98;1.1;9
llama-2-13b-tp8;1024;160;0.042;0.27;0.312;0.059;0.269;0.328;0.284;0.288;1.14;0.99;1.08;13
llama-2-13b-tp8;1024;176;0.042;0.305;0.347;0.057;0.296;0.353;0.309;0.318;1.11;0.97;1.09;13
llama-2-13b-tp8;1024;192;0.042;0.324;0.366;0.06;0.319;0.379;0.334;0.351;1.08;0.95;1.04;13
llama-2-13b-tp8;1024;208;0.043;0.346;0.389;0.058;0.344;0.402;0.359;0.356;1.13;1.01;1.09;13
llama-2-13b-tp8;1024;224;0.044;0.377;0.421;0.058;0.371;0.429;0.387;0.389;1.1;0.99;1.08;13
llama-2-13b-tp8;1024;240;0.043;0.393;0.436;0.059;0.396;0.455;0.411;0.402;1.13;1.02;1.08;13
llama-2-13b-tp8;1024;256;0.044;0.419;0.463;0.059;0.419;0.478;0.436;0.434;1.1;1.0;1.07;11
llama-2-13b-tp8;1024;272;0.043;0.45;0.493;0.059;0.447;0.506;0.462;0.46;1.1;1.0;1.07;11
llama-2-13b-tp8;1024;288;0.043;0.469;0.512;0.06;0.471;0.531;0.487;0.476;1.12;1.02;1.08;11
llama-2-13b-tp8;1024;304;0.043;0.498;0.541;0.06;0.497;0.557;0.512;0.502;1.11;1.02;1.08;11
llama-2-13b-tp8;1024;320;0.043;0.523;0.566;0.061;0.522;0.583;0.538;0.529;1.1;1.02;1.07;11
llama-2-13b-tp8;1024;336;0.043;0.55;0.593;0.058;0.547;0.605;0.563;0.558;1.08;1.01;1.06;13
llama-2-13b-tp8;1024;352;0.043;0.576;0.619;0.059;0.574;0.633;0.588;0.587;1.08;1.0;1.05;13
llama-2-13b-tp8;1024;368;0.043;0.604;0.647;0.061;0.597;0.658;0.612;0.607;1.08;1.01;1.07;13
llama-2-13b-tp8;1024;384;0.043;0.629;0.672;0.059;0.622;0.681;0.637;0.636;1.07;1.0;1.06;11
llama-2-13b-tp8;1024;400;0.044;0.653;0.697;0.06;0.648;0.708;0.662;0.653;1.08;1.01;1.07;11
llama-2-13b-tp8;1024;416;0.044;0.676;0.72;0.059;0.672;0.731;0.687;0.686;1.07;1.0;1.05;11
llama-2-13b-tp8;1024;432;0.043;0.701;0.744;0.059;0.697;0.756;0.714;0.702;1.08;1.02;1.06;11
llama-2-13b-tp8;1024;448;0.044;0.724;0.768;0.06;0.723;0.783;0.741;0.761;1.03;0.97;1.01;11
llama-2-13b-tp8;1024;464;0.043;0.751;0.794;0.058;0.749;0.807;0.766;0.748;1.08;1.02;1.06;11
llama-2-13b-tp8;1024;480;0.044;0.775;0.819;0.062;0.774;0.836;0.79;0.809;1.03;0.98;1.01;11
llama-2-13b-tp8;1024;496;0.042;0.802;0.844;0.06;0.799;0.859;0.814;0.802;1.07;1.01;1.05;9
llama-2-13b-tp8;1024;512;0.044;0.826;0.87;0.059;0.825;0.884;0.839;0.86;1.03;0.98;1.01;13
llama-2-13b-tp8;1024;528;0.044;0.853;0.897;0.061;0.849;0.91;0.864;0.854;1.07;1.01;1.05;13
llama-2-13b-tp8;1024;544;0.043;0.88;0.923;0.061;0.875;0.936;0.89;0.909;1.03;0.98;1.02;13
llama-2-13b-tp8;1024;560;0.043;0.907;0.95;0.06;0.899;0.959;0.915;0.896;1.07;1.02;1.06;11
llama-2-13b-tp8;1024;576;0.044;0.931;0.975;0.061;0.926;0.987;0.94;0.96;1.03;0.98;1.02;11
llama-2-13b-tp8;1024;592;0.043;0.958;1.001;0.061;0.95;1.011;0.964;0.945;1.07;1.02;1.06;11
llama-2-13b-tp8;1024;608;0.044;0.98;1.024;0.061;0.976;1.037;0.989;1.007;1.03;0.98;1.02;11
llama-2-13b-tp8;1024;624;0.044;1.004;1.048;0.06;1.001;1.061;1.014;0.992;1.07;1.02;1.06;11
llama-2-13b-tp8;1024;640;0.045;1.029;1.074;0.059;1.026;1.085;1.04;1.055;1.03;0.99;1.02;11
llama-2-13b-tp8;1024;656;0.043;1.051;1.094;0.061;1.051;1.112;1.067;1.059;1.05;1.01;1.03;11
llama-2-13b-tp8;1024;672;0.043;1.077;1.12;0.059;1.077;1.136;1.091;1.089;1.04;1.0;1.03;13
llama-2-13b-tp8;1024;688;0.043;1.102;1.145;0.06;1.102;1.162;1.115;1.123;1.03;0.99;1.02;13
llama-2-13b-tp8;1024;704;0.043;1.127;1.17;0.061;1.129;1.19;1.142;1.136;1.05;1.01;1.03;13
llama-2-13b-tp8;2048;4;0.078;0.025;0.103;0.129;0.02;0.149;0.133;0.112;1.33;1.19;0.92;0
llama-2-13b-tp8;2048;8;0.075;0.05;0.125;0.128;0.043;0.171;0.155;0.129;1.33;1.2;0.97;0
llama-2-13b-tp8;2048;12;0.075;0.057;0.132;0.129;0.055;0.184;0.175;0.135;1.36;1.3;0.98;0
llama-2-13b-tp8;2048;16;0.076;0.075;0.151;0.129;0.068;0.197;0.18;0.141;1.4;1.28;1.07;0
llama-2-13b-tp8;2048;24;0.075;0.103;0.178;0.13;0.096;0.226;0.193;0.152;1.49;1.27;1.17;11
llama-2-13b-tp8;2048;32;0.077;0.126;0.203;0.13;0.115;0.245;0.188;0.166;1.48;1.13;1.22;11
llama-2-13b-tp8;2048;40;0.079;0.141;0.22;0.133;0.138;0.271;0.213;0.179;1.51;1.19;1.23;11
llama-2-13b-tp8;2048;48;0.079;0.206;0.285;0.13;0.185;0.315;0.234;0.203;1.55;1.15;1.4;11
llama-2-13b-tp8;2048;56;0.079;0.214;0.293;0.131;0.196;0.327;0.253;0.229;1.43;1.1;1.28;11
llama-2-13b-tp8;2048;64;0.079;0.225;0.304;0.134;0.218;0.352;0.28;0.255;1.38;1.1;1.19;11
llama-2-13b-tp8;2048;80;0.078;0.271;0.349;0.134;0.264;0.398;0.342;0.312;1.28;1.1;1.12;11
llama-2-13b-tp8;2048;96;0.078;0.348;0.426;0.134;0.324;0.458;0.39;0.37;1.24;1.05;1.15;11
llama-2-13b-tp8;2048;112;0.077;0.373;0.45;0.134;0.367;0.501;0.443;0.414;1.21;1.07;1.09;11
llama-2-13b-tp8;2048;128;0.078;0.418;0.496;0.136;0.413;0.549;0.457;0.465;1.18;0.98;1.07;13
llama-2-13b-tp8;2048;144;0.079;0.486;0.565;0.134;0.469;0.603;0.507;0.51;1.18;0.99;1.11;13
llama-2-13b-tp8;2048;160;0.079;0.524;0.603;0.136;0.514;0.65;0.555;0.561;1.16;0.99;1.07;13
llama-2-13b-tp8;2048;176;0.079;0.599;0.678;0.134;0.575;0.709;0.605;0.611;1.16;0.99;1.11;13
llama-2-13b-tp8;2048;192;0.079;0.631;0.71;0.135;0.617;0.752;0.656;0.664;1.13;0.99;1.07;13
llama-2-13b-tp8;2048;208;0.08;0.676;0.756;0.135;0.662;0.797;0.707;0.717;1.11;0.99;1.05;13
llama-2-13b-tp8;2048;224;0.079;0.737;0.816;0.135;0.72;0.855;0.763;0.763;1.12;1.0;1.07;9
llama-2-13b-tp8;2048;240;0.078;0.777;0.855;0.136;0.765;0.901;0.811;0.808;1.12;1.0;1.06;9
llama-2-13b-tp8;2048;256;0.079;0.832;0.911;0.137;0.811;0.948;0.857;0.879;1.08;0.97;1.04;9
llama-2-13b-tp8;2048;272;0.078;0.883;0.961;0.135;0.866;1.001;0.905;0.905;1.11;1.0;1.06;9
llama-2-13b-tp8;2048;288;0.079;0.936;1.015;0.135;0.913;1.048;0.955;0.979;1.07;0.98;1.04;9
llama-2-13b-tp8;2048;304;0.079;0.985;1.064;0.136;0.966;1.102;1.003;1.004;1.1;1.0;1.06;9
llama-2-13b-tp8;2048;320;0.079;1.032;1.111;0.134;1.015;1.149;1.053;1.077;1.07;0.98;1.03;9
llama-2-13b-tp8;2048;336;0.079;1.088;1.167;0.137;1.062;1.199;1.102;1.113;1.08;0.99;1.05;9
llama-2-13b-tp8;2048;352;0.078;1.133;1.211;0.135;1.118;1.253;1.152;1.169;1.07;0.99;1.04;13
llama-2-13b-tp8;4096;4;0.229;0.052;0.281;0.245;0.043;0.288;0.34;0.285;1.01;1.19;0.99;11
llama-2-13b-tp8;4096;8;0.226;0.071;0.297;0.246;0.068;0.314;0.309;0.292;1.08;1.06;1.02;0
llama-2-13b-tp8;4096;12;0.226;0.097;0.323;0.25;0.093;0.343;0.335;0.313;1.1;1.07;1.03;0
llama-2-13b-tp8;4096;16;0.226;0.124;0.35;0.248;0.119;0.367;0.412;0.334;1.1;1.23;1.05;11
llama-2-13b-tp8;4096;24;0.227;0.178;0.405;0.249;0.18;0.429;0.484;0.358;1.2;1.35;1.13;11
llama-2-13b-tp8;4096;32;0.228;0.225;0.453;0.25;0.216;0.466;0.6;0.396;1.18;1.52;1.14;11
llama-2-13b-tp8;4096;40;0.228;0.274;0.502;0.256;0.262;0.518;0.672;0.379;1.37;1.77;1.32;11
llama-2-13b-tp8;4096;48;0.228;0.409;0.637;0.25;0.354;0.604;0.732;0.41;1.47;1.79;1.55;11
llama-2-13b-tp8;4096;56;0.229;0.428;0.657;0.251;0.375;0.626;0.819;0.475;1.32;1.72;1.38;11
llama-2-13b-tp8;4096;64;0.23;0.448;0.678;0.253;0.418;0.671;0.635;0.519;1.29;1.22;1.31;9
llama-2-13b-tp8;4096;80;0.229;0.548;0.777;0.254;0.51;0.764;0.729;0.622;1.23;1.17;1.25;9
llama-2-13b-tp8;4096;96;0.232;0.688;0.92;0.26;0.63;0.89;0.845;0.772;1.15;1.09;1.19;9
llama-2-13b-tp8;4096;112;0.231;0.772;1.003;0.257;0.713;0.97;0.95;0.851;1.14;1.12;1.18;9
llama-2-13b-tp8;4096;128;0.231;0.887;1.118;0.253;0.803;1.056;1.064;0.941;1.12;1.13;1.19;9
llama-2-13b-tp8;4096;144;0.231;0.99;1.221;0.254;0.915;1.169;1.176;1.035;1.13;1.14;1.18;9
llama-2-13b-tp8;4096;160;0.231;1.116;1.347;0.255;1.006;1.261;1.286;1.132;1.11;1.14;1.19;9
llama-2-13b-tp8;4096;176;0.23;1.209;1.439;0.255;1.133;1.388;1.399;1.261;1.1;1.11;1.14;11
llama-2-13b-tp8;6144;4;0.415;0.057;0.472;0.445;0.055;0.5;0.554;0.477;1.05;1.16;0.99;9
llama-2-13b-tp8;6144;8;0.412;0.096;0.508;0.444;0.093;0.537;0.589;0.489;1.1;1.2;1.04;9
llama-2-13b-tp8;6144;12;0.413;0.138;0.551;0.446;0.132;0.578;0.667;0.504;1.15;1.32;1.09;9
llama-2-13b-tp8;6144;16;0.412;0.175;0.587;0.447;0.17;0.617;0.761;0.526;1.17;1.45;1.12;9
llama-2-13b-tp8;6144;24;0.414;0.252;0.666;0.448;0.264;0.712;0.861;0.574;1.24;1.5;1.16;9
llama-2-13b-tp8;6144;32;0.415;0.325;0.74;0.447;0.319;0.766;0.996;0.624;1.23;1.6;1.19;9
llama-2-13b-tp8;6144;40;0.417;0.412;0.829;0.453;0.386;0.839;1.096;0.676;1.24;1.62;1.23;9
llama-2-13b-tp8;6144;48;0.418;0.614;1.032;0.446;0.527;0.973;1.212;0.735;1.32;1.65;1.4;9
llama-2-13b-tp8;6144;56;0.416;0.641;1.057;0.45;0.556;1.006;1.29;0.791;1.27;1.63;1.34;9
llama-2-13b-tp8;6144;64;0.415;0.675;1.09;0.451;0.623;1.074;1.44;0.855;1.26;1.68;1.27;9
llama-2-13b-tp8;6144;80;0.414;0.848;1.262;0.451;0.759;1.21;1.664;1.0;1.21;1.66;1.26;9
llama-2-13b-tp8;6144;96;0.414;1.018;1.432;0.451;0.941;1.392;1.358;1.142;1.22;1.19;1.25;9
llama-2-13b-tp8;6144;112;0.417;1.166;1.583;0.45;1.061;1.511;1.535;1.335;1.13;1.15;1.19;9
llama-2-13b-tp8;8192;4;0.699;0.071;0.77;0.763;0.068;0.831;0.868;0.787;1.06;1.1;0.98;9
llama-2-13b-tp8;8192;8;0.696;0.122;0.818;0.765;0.118;0.883;0.931;0.806;1.1;1.16;1.01;9
llama-2-13b-tp8;8192;12;0.694;0.176;0.87;0.763;0.17;0.933;1.023;0.83;1.12;1.23;1.05;9
llama-2-13b-tp8;8192;16;0.693;0.224;0.917;0.765;0.22;0.985;1.114;0.849;1.16;1.31;1.08;9
llama-2-13b-tp8;8192;24;0.698;0.325;1.023;0.766;0.347;1.113;1.28;0.904;1.23;1.42;1.13;9
llama-2-13b-tp8;8192;32;0.694;0.427;1.121;0.767;0.42;1.187;1.388;0.965;1.23;1.44;1.16;9
llama-2-13b-tp8;8192;40;0.695;0.546;1.241;0.77;0.509;1.279;1.585;1.032;1.24;1.54;1.2;9
llama-2-13b-tp8;8192;48;0.7;0.816;1.516;0.763;0.697;1.46;1.706;1.104;1.32;1.55;1.37;9
llama-2-13b-tp8;8192;56;0.693;0.846;1.539;0.765;0.736;1.501;1.881;1.172;1.28;1.6;1.31;9
llama-2-13b-tp8;8192;64;0.697;0.891;1.588;0.766;0.82;1.586;2.039;1.253;1.27;1.63;1.27;9
llama-2-13b-tp8;8192;80;0.696;1.114;1.81;0.764;1.005;1.769;2.313;1.431;1.24;1.62;1.26;9
llama-2-13b-tp8;12288;4;1.339;0.098;1.437;1.484;0.093;1.577;1.702;1.533;1.03;1.11;0.94;9
llama-2-13b-tp8;12288;8;1.332;0.175;1.507;1.487;0.169;1.656;1.831;1.559;1.06;1.17;0.97;9
llama-2-13b-tp8;12288;12;1.333;0.252;1.585;1.491;0.245;1.736;1.9;1.591;1.09;1.19;1.0;9
llama-2-13b-tp8;12288;16;1.334;0.33;1.664;1.492;0.323;1.815;1.991;1.624;1.12;1.23;1.02;9
llama-2-13b-tp8;12288;24;1.335;0.482;1.817;1.487;0.513;2.0;2.268;1.7;1.18;1.33;1.07;9
llama-2-13b-tp8;12288;32;1.337;0.626;1.963;1.488;0.625;2.113;2.49;1.79;1.18;1.39;1.1;9
llama-2-13b-tp8;12288;40;1.33;0.818;2.148;1.494;0.757;2.251;2.736;1.883;1.2;1.45;1.14;9
llama-2-13b-tp8;12288;48;1.333;1.22;2.553;1.486;1.044;2.53;2.975;1.988;1.27;1.5;1.28;9
llama-2-13b-tp8;12288;56;1.334;1.27;2.604;1.487;1.098;2.585;3.178;2.09;1.24;1.52;1.25;9
llama-2-13b-tp8;16384;4;2.252;0.123;2.375;2.438;0.118;2.556;2.719;2.509;1.02;1.08;0.95;9
llama-2-13b-tp8;16384;8;2.258;0.224;2.482;2.433;0.219;2.652;2.877;2.54;1.04;1.13;0.98;9
llama-2-13b-tp8;16384;12;2.26;0.327;2.587;2.434;0.321;2.755;3.047;2.583;1.07;1.18;1.0;9
llama-2-13b-tp8;16384;16;2.253;0.426;2.679;2.435;0.424;2.859;3.145;2.626;1.09;1.2;1.02;9
llama-2-13b-tp8;16384;24;2.255;0.627;2.882;2.422;0.679;3.101;3.524;2.731;1.14;1.29;1.06;9
llama-2-13b-tp8;16384;32;2.258;0.827;3.085;2.435;0.825;3.26;3.799;2.838;1.15;1.34;1.09;9
llama-2-13b-tp8;16384;40;2.247;1.081;3.328;2.428;1.005;3.433;4.155;2.968;1.16;1.4;1.12;9

llama-3-8b-tp8;1024;4;0.035;0.019;0.054;0.044;0.013;0.057;0.044;0.08;0.71;0.55;0.67;9
llama-3-8b-tp8;1024;8;0.032;0.02;0.052;0.043;0.013;0.056;0.048;0.079;0.71;0.61;0.66;11
llama-3-8b-tp8;1024;12;0.032;0.02;0.052;0.043;0.014;0.057;0.047;0.081;0.7;0.58;0.64;11
llama-3-8b-tp8;1024;16;0.032;0.019;0.051;0.043;0.017;0.06;0.048;0.083;0.72;0.58;0.61;13
llama-3-8b-tp8;1024;24;0.032;0.02;0.052;0.043;0.017;0.06;0.057;0.08;0.75;0.71;0.65;13
llama-3-8b-tp8;1024;32;0.032;0.022;0.054;0.043;0.02;0.063;0.058;0.08;0.79;0.72;0.67;13
llama-3-8b-tp8;1024;40;0.033;0.022;0.055;0.043;0.02;0.063;0.059;0.08;0.79;0.74;0.69;13
llama-3-8b-tp8;1024;48;0.033;0.022;0.055;0.043;0.022;0.065;0.068;0.083;0.78;0.82;0.66;9
llama-3-8b-tp8;1024;56;0.032;0.026;0.058;0.043;0.024;0.067;0.07;0.081;0.83;0.86;0.72;11
llama-3-8b-tp8;1024;64;0.032;0.029;0.061;0.043;0.029;0.072;0.071;0.081;0.89;0.88;0.75;13
llama-3-8b-tp8;1024;80;0.033;0.046;0.079;0.043;0.043;0.086;0.05;0.082;1.05;0.61;0.96;13
llama-3-8b-tp8;1024;96;0.032;0.047;0.079;0.043;0.049;0.092;0.054;0.083;1.11;0.65;0.95;13
llama-3-8b-tp8;1024;112;0.032;0.054;0.086;0.043;0.052;0.095;0.06;0.09;1.06;0.67;0.96;11
llama-3-8b-tp8;1024;128;0.032;0.059;0.091;0.044;0.056;0.1;0.063;0.082;1.22;0.77;1.11;13
llama-3-8b-tp8;1024;144;0.033;0.065;0.098;0.044;0.061;0.105;0.068;0.08;1.31;0.85;1.23;11
llama-3-8b-tp8;1024;160;0.033;0.072;0.105;0.044;0.065;0.109;0.08;0.082;1.33;0.98;1.28;13
llama-3-8b-tp8;1024;176;0.033;0.068;0.101;0.046;0.069;0.115;0.092;0.082;1.4;1.12;1.23;13
llama-3-8b-tp8;1024;192;0.033;0.072;0.105;0.047;0.074;0.121;0.102;0.081;1.49;1.26;1.3;13
llama-3-8b-tp8;1024;208;0.034;0.077;0.111;0.046;0.079;0.125;0.11;0.083;1.51;1.33;1.34;13
llama-3-8b-tp8;1024;224;0.034;0.096;0.13;0.045;0.095;0.14;0.113;0.09;1.56;1.26;1.44;13
llama-3-8b-tp8;1024;240;0.034;0.104;0.138;0.045;0.099;0.144;0.116;0.096;1.5;1.21;1.44;13
llama-3-8b-tp8;1024;256;0.034;0.106;0.14;0.045;0.102;0.147;0.118;0.102;1.44;1.16;1.37;13
llama-3-8b-tp8;1024;272;0.034;0.108;0.142;0.046;0.105;0.151;0.121;0.107;1.41;1.13;1.33;13
llama-3-8b-tp8;1024;288;0.034;0.11;0.144;0.046;0.108;0.154;0.127;0.112;1.38;1.13;1.29;13
llama-3-8b-tp8;1024;304;0.034;0.113;0.147;0.048;0.112;0.16;0.131;0.117;1.37;1.12;1.26;11
llama-3-8b-tp8;1024;320;0.034;0.116;0.15;0.048;0.117;0.165;0.144;0.122;1.35;1.18;1.23;11
llama-3-8b-tp8;1024;336;0.034;0.121;0.155;0.048;0.122;0.17;0.149;0.127;1.34;1.17;1.22;11
llama-3-8b-tp8;1024;352;0.034;0.125;0.159;0.05;0.127;0.177;0.155;0.132;1.34;1.17;1.2;11
llama-3-8b-tp8;1024;368;0.034;0.13;0.164;0.05;0.132;0.182;0.158;0.138;1.32;1.14;1.19;13
llama-3-8b-tp8;1024;384;0.034;0.135;0.169;0.048;0.137;0.185;0.164;0.143;1.29;1.15;1.18;13
llama-3-8b-tp8;1024;400;0.034;0.139;0.173;0.049;0.141;0.19;0.168;0.147;1.29;1.14;1.18;11
llama-3-8b-tp8;1024;416;0.035;0.145;0.18;0.05;0.146;0.196;0.174;0.152;1.29;1.14;1.18;11
llama-3-8b-tp8;1024;432;0.035;0.149;0.184;0.048;0.151;0.199;0.179;0.157;1.27;1.14;1.17;11
llama-3-8b-tp8;1024;448;0.035;0.164;0.199;0.048;0.163;0.211;0.185;0.162;1.3;1.14;1.23;11
llama-3-8b-tp8;1024;464;0.035;0.17;0.205;0.048;0.167;0.215;0.19;0.167;1.29;1.14;1.23;13
llama-3-8b-tp8;1024;480;0.035;0.174;0.209;0.048;0.171;0.219;0.195;0.171;1.28;1.14;1.22;11
llama-3-8b-tp8;1024;496;0.034;0.177;0.211;0.048;0.174;0.222;0.2;0.177;1.25;1.13;1.19;13
llama-3-8b-tp8;1024;512;0.035;0.18;0.215;0.049;0.178;0.227;0.205;0.181;1.25;1.13;1.19;13
llama-3-8b-tp8;1024;528;0.034;0.183;0.217;0.048;0.183;0.231;0.209;0.186;1.24;1.12;1.17;11
llama-3-8b-tp8;1024;544;0.034;0.187;0.221;0.049;0.188;0.237;0.215;0.191;1.24;1.13;1.16;11
llama-3-8b-tp8;1024;560;0.034;0.191;0.225;0.048;0.192;0.24;0.22;0.196;1.22;1.12;1.15;11
llama-3-8b-tp8;1024;576;0.034;0.196;0.23;0.048;0.198;0.246;0.225;0.2;1.23;1.12;1.15;11
llama-3-8b-tp8;1024;592;0.034;0.2;0.234;0.049;0.202;0.251;0.229;0.205;1.22;1.12;1.14;11
llama-3-8b-tp8;1024;608;0.034;0.205;0.239;0.049;0.207;0.256;0.235;0.209;1.22;1.12;1.14;11
llama-3-8b-tp8;1024;624;0.034;0.21;0.244;0.051;0.211;0.262;0.238;0.214;1.22;1.11;1.14;11
llama-3-8b-tp8;1024;640;0.034;0.215;0.249;0.049;0.216;0.265;0.244;0.218;1.22;1.12;1.14;11
llama-3-8b-tp8;1024;656;0.034;0.223;0.257;0.051;0.223;0.274;0.25;0.223;1.23;1.12;1.15;11
llama-3-8b-tp8;1024;672;0.033;0.232;0.265;0.05;0.231;0.281;0.255;0.228;1.23;1.12;1.16;11
llama-3-8b-tp8;1024;688;0.034;0.238;0.272;0.048;0.236;0.284;0.259;0.232;1.22;1.12;1.17;11
llama-3-8b-tp8;1024;704;0.034;0.242;0.276;0.05;0.239;0.289;0.264;0.237;1.22;1.11;1.16;11
llama-3-8b-tp8;1024;720;0.034;0.245;0.279;0.049;0.244;0.293;0.269;0.242;1.21;1.11;1.15;11
llama-3-8b-tp8;1024;736;0.034;0.25;0.284;0.05;0.248;0.298;0.274;0.245;1.22;1.12;1.16;11
llama-3-8b-tp8;1024;752;0.034;0.253;0.287;0.051;0.253;0.304;0.28;0.255;1.19;1.1;1.13;11
llama-3-8b-tp8;1024;768;0.034;0.257;0.291;0.05;0.258;0.308;0.285;0.267;1.15;1.07;1.09;9
llama-3-8b-tp8;1024;784;0.034;0.266;0.3;0.051;0.262;0.313;0.289;0.274;1.14;1.05;1.09;9
llama-3-8b-tp8;1024;800;0.034;0.269;0.303;0.052;0.267;0.319;0.294;0.28;1.14;1.05;1.08;13
llama-3-8b-tp8;1024;816;0.034;0.274;0.308;0.05;0.272;0.322;0.299;0.282;1.14;1.06;1.09;13
llama-3-8b-tp8;1024;832;0.034;0.284;0.318;0.05;0.277;0.327;0.304;0.286;1.14;1.06;1.11;13
llama-3-8b-tp8;1024;848;0.034;0.288;0.322;0.05;0.281;0.331;0.31;0.29;1.14;1.07;1.11;13
llama-3-8b-tp8;1024;864;0.034;0.293;0.327;0.051;0.287;0.338;0.314;0.295;1.15;1.06;1.11;13
llama-3-8b-tp8;1024;880;0.035;0.297;0.332;0.05;0.294;0.344;0.319;0.298;1.15;1.07;1.11;13
llama-3-8b-tp8;1024;896;0.036;0.305;0.341;0.049;0.3;0.349;0.325;0.304;1.15;1.07;1.12;13
llama-3-8b-tp8;1024;912;0.035;0.308;0.343;0.051;0.304;0.355;0.329;0.308;1.15;1.07;1.11;13
llama-3-8b-tp8;1024;928;0.036;0.313;0.349;0.05;0.309;0.359;0.334;0.314;1.14;1.06;1.11;13
llama-3-8b-tp8;1024;944;0.036;0.317;0.353;0.05;0.313;0.363;0.339;0.319;1.14;1.06;1.11;13
llama-3-8b-tp8;1024;960;0.036;0.32;0.356;0.051;0.318;0.369;0.344;0.323;1.14;1.07;1.1;13
llama-3-8b-tp8;1024;976;0.037;0.324;0.361;0.05;0.323;0.373;0.349;0.328;1.14;1.06;1.1;13
llama-3-8b-tp8;1024;992;0.036;0.328;0.364;0.05;0.328;0.378;0.354;0.332;1.14;1.07;1.1;13
llama-3-8b-tp8;1024;1008;0.035;0.333;0.368;0.05;0.332;0.382;0.36;0.338;1.13;1.07;1.09;13
llama-3-8b-tp8;1024;1024;0.035;0.338;0.373;0.05;0.337;0.387;0.364;0.341;1.13;1.07;1.09;13
llama-3-8b-tp8;1024;1040;0.035;0.344;0.379;0.051;0.342;0.393;0.37;0.346;1.14;1.07;1.1;13
llama-3-8b-tp8;1024;1056;0.036;0.349;0.385;0.052;0.346;0.398;0.375;0.351;1.13;1.07;1.1;13
llama-3-8b-tp8;1024;1072;0.036;0.353;0.389;0.05;0.351;0.401;0.38;0.354;1.13;1.07;1.1;11
llama-3-8b-tp8;1024;1088;0.035;0.359;0.394;0.051;0.357;0.408;0.383;0.36;1.13;1.06;1.09;11
llama-3-8b-tp8;1024;1104;0.035;0.364;0.399;0.05;0.363;0.413;0.39;0.364;1.13;1.07;1.1;11
llama-3-8b-tp8;1024;1120;0.035;0.37;0.405;0.049;0.369;0.418;0.394;0.37;1.13;1.06;1.09;11
llama-3-8b-tp8;1024;1136;0.035;0.375;0.41;0.05;0.374;0.424;0.399;0.373;1.14;1.07;1.1;11
llama-3-8b-tp8;1024;1152;0.036;0.38;0.416;0.05;0.378;0.428;0.404;0.378;1.13;1.07;1.1;11
llama-3-8b-tp8;1024;1168;0.035;0.384;0.419;0.05;0.383;0.433;0.409;0.383;1.13;1.07;1.09;11
llama-3-8b-tp8;1024;1184;0.035;0.388;0.423;0.05;0.387;0.437;0.416;0.388;1.13;1.07;1.09;11
llama-3-8b-tp8;1024;1200;0.035;0.393;0.428;0.052;0.392;0.444;0.42;0.393;1.13;1.07;1.09;11
llama-3-8b-tp8;1024;1216;0.036;0.397;0.433;0.049;0.397;0.446;0.425;0.397;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1232;0.035;0.402;0.437;0.049;0.402;0.451;0.428;0.401;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1248;0.035;0.407;0.442;0.051;0.407;0.458;0.434;0.407;1.13;1.07;1.09;13
llama-3-8b-tp8;1024;1264;0.035;0.412;0.447;0.05;0.412;0.462;0.44;0.411;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1280;0.035;0.417;0.452;0.05;0.416;0.466;0.443;0.417;1.12;1.06;1.08;11
llama-3-8b-tp8;1024;1296;0.035;0.423;0.458;0.05;0.421;0.471;0.449;0.421;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1312;0.035;0.428;0.463;0.051;0.427;0.478;0.453;0.426;1.12;1.06;1.09;11
llama-3-8b-tp8;1024;1328;0.035;0.434;0.469;0.051;0.433;0.484;0.459;0.431;1.12;1.06;1.09;11
llama-3-8b-tp8;1024;1344;0.035;0.439;0.474;0.051;0.438;0.489;0.463;0.435;1.12;1.06;1.09;11
llama-3-8b-tp8;1024;1360;0.035;0.444;0.479;0.051;0.443;0.494;0.469;0.439;1.13;1.07;1.09;11
llama-3-8b-tp8;1024;1376;0.035;0.448;0.483;0.051;0.448;0.499;0.473;0.445;1.12;1.06;1.09;11
llama-3-8b-tp8;1024;1392;0.035;0.452;0.487;0.05;0.452;0.502;0.478;0.449;1.12;1.06;1.08;11
llama-3-8b-tp8;1024;1408;0.034;0.456;0.49;0.051;0.457;0.508;0.485;0.453;1.12;1.07;1.08;11
llama-3-8b-tp8;1024;1424;0.035;0.462;0.497;0.051;0.462;0.513;0.488;0.457;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1440;0.034;0.466;0.5;0.051;0.466;0.517;0.495;0.462;1.12;1.07;1.08;11
llama-3-8b-tp8;1024;1456;0.034;0.472;0.506;0.051;0.472;0.523;0.5;0.467;1.12;1.07;1.08;11
llama-3-8b-tp8;1024;1472;0.034;0.477;0.511;0.052;0.476;0.528;0.505;0.471;1.12;1.07;1.08;11
llama-3-8b-tp8;1024;1488;0.034;0.483;0.517;0.05;0.481;0.531;0.509;0.476;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1504;0.034;0.488;0.522;0.05;0.486;0.536;0.513;0.48;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1520;0.035;0.493;0.528;0.051;0.491;0.542;0.518;0.485;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1536;0.035;0.498;0.533;0.05;0.496;0.546;0.524;0.489;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1552;0.034;0.504;0.538;0.051;0.502;0.553;0.53;0.493;1.12;1.08;1.09;11
llama-3-8b-tp8;1024;1568;0.034;0.508;0.542;0.051;0.507;0.558;0.533;0.498;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1584;0.035;0.515;0.55;0.05;0.512;0.562;0.539;0.502;1.12;1.07;1.1;11
llama-3-8b-tp8;1024;1600;0.035;0.518;0.553;0.051;0.517;0.568;0.544;0.507;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1616;0.035;0.523;0.558;0.052;0.522;0.574;0.548;0.514;1.12;1.07;1.09;11
llama-3-8b-tp8;1024;1632;0.034;0.53;0.564;0.051;0.526;0.577;0.553;0.524;1.1;1.06;1.08;11
llama-3-8b-tp8;1024;1648;0.035;0.533;0.568;0.051;0.531;0.582;0.558;0.532;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;1664;0.035;0.538;0.573;0.05;0.536;0.586;0.562;0.538;1.09;1.04;1.07;13
llama-3-8b-tp8;1024;1680;0.035;0.544;0.579;0.052;0.541;0.593;0.568;0.543;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1696;0.034;0.55;0.584;0.05;0.546;0.596;0.574;0.548;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1712;0.034;0.554;0.588;0.05;0.55;0.6;0.578;0.552;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1728;0.035;0.559;0.594;0.05;0.555;0.605;0.584;0.557;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1744;0.034;0.564;0.598;0.05;0.561;0.611;0.589;0.563;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1760;0.034;0.57;0.604;0.051;0.566;0.617;0.592;0.567;1.09;1.04;1.07;13
llama-3-8b-tp8;1024;1776;0.035;0.572;0.607;0.051;0.571;0.622;0.598;0.572;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1792;0.035;0.578;0.613;0.051;0.577;0.628;0.604;0.576;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1808;0.035;0.582;0.617;0.05;0.581;0.631;0.609;0.582;1.08;1.05;1.06;13
llama-3-8b-tp8;1024;1824;0.035;0.589;0.624;0.051;0.586;0.637;0.613;0.586;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1840;0.035;0.592;0.627;0.05;0.591;0.641;0.617;0.591;1.08;1.04;1.06;13
llama-3-8b-tp8;1024;1856;0.034;0.601;0.635;0.05;0.596;0.646;0.623;0.595;1.09;1.05;1.07;13
llama-3-8b-tp8;1024;1872;0.035;0.601;0.636;0.051;0.601;0.652;0.628;0.6;1.09;1.05;1.06;13
llama-3-8b-tp8;1024;1888;0.034;0.608;0.642;0.05;0.606;0.656;0.632;0.603;1.09;1.05;1.06;11
llama-3-8b-tp8;1024;1904;0.035;0.619;0.654;0.05;0.61;0.66;0.638;0.608;1.09;1.05;1.08;11
llama-3-8b-tp8;1024;1920;0.035;0.619;0.654;0.049;0.615;0.664;0.642;0.611;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;1936;0.035;0.629;0.664;0.052;0.62;0.672;0.648;0.616;1.09;1.05;1.08;11
llama-3-8b-tp8;1024;1952;0.035;0.628;0.663;0.051;0.625;0.676;0.651;0.62;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;1968;0.035;0.634;0.669;0.05;0.63;0.68;0.656;0.626;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;1984;0.035;0.641;0.676;0.051;0.636;0.687;0.662;0.629;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2000;0.034;0.644;0.678;0.05;0.641;0.691;0.666;0.634;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2016;0.036;0.651;0.687;0.051;0.646;0.697;0.671;0.639;1.09;1.05;1.08;11
llama-3-8b-tp8;1024;2032;0.034;0.654;0.688;0.052;0.65;0.702;0.679;0.644;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2048;0.035;0.66;0.695;0.051;0.656;0.707;0.682;0.648;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2064;0.035;0.664;0.699;0.051;0.66;0.711;0.687;0.653;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2080;0.035;0.667;0.702;0.05;0.665;0.715;0.694;0.658;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2096;0.035;0.671;0.706;0.051;0.671;0.722;0.697;0.662;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2112;0.036;0.677;0.713;0.05;0.675;0.725;0.702;0.667;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2128;0.036;0.682;0.718;0.05;0.68;0.73;0.706;0.671;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2144;0.035;0.688;0.723;0.05;0.685;0.735;0.712;0.677;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2160;0.035;0.691;0.726;0.051;0.69;0.741;0.717;0.681;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2176;0.035;0.699;0.734;0.051;0.694;0.745;0.723;0.686;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2192;0.035;0.701;0.736;0.051;0.7;0.751;0.726;0.69;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2208;0.035;0.706;0.741;0.05;0.704;0.754;0.733;0.696;1.08;1.05;1.06;11
llama-3-8b-tp8;1024;2224;0.035;0.711;0.746;0.051;0.71;0.761;0.738;0.699;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2240;0.035;0.717;0.752;0.051;0.715;0.766;0.742;0.705;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2256;0.035;0.722;0.757;0.051;0.72;0.771;0.747;0.708;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2272;0.035;0.729;0.764;0.051;0.725;0.776;0.753;0.714;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2288;0.034;0.733;0.767;0.05;0.729;0.779;0.757;0.718;1.08;1.05;1.07;11
llama-3-8b-tp8;1024;2304;0.035;0.735;0.77;0.052;0.735;0.787;0.763;0.722;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2320;0.035;0.742;0.777;0.051;0.74;0.791;0.767;0.726;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2336;0.035;0.748;0.783;0.051;0.744;0.795;0.771;0.732;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2352;0.035;0.753;0.788;0.051;0.749;0.8;0.778;0.736;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2368;0.035;0.758;0.793;0.053;0.754;0.807;0.783;0.741;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2384;0.035;0.763;0.798;0.051;0.76;0.811;0.787;0.745;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2400;0.035;0.769;0.804;0.051;0.764;0.815;0.794;0.75;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2416;0.035;0.775;0.81;0.052;0.77;0.822;0.798;0.754;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2432;0.035;0.782;0.817;0.052;0.775;0.827;0.802;0.759;1.09;1.06;1.08;11
llama-3-8b-tp8;1024;2448;0.035;0.784;0.819;0.053;0.78;0.833;0.808;0.763;1.09;1.06;1.07;11
llama-3-8b-tp8;1024;2464;0.035;0.791;0.826;0.052;0.785;0.837;0.813;0.768;1.09;1.06;1.08;11
llama-3-8b-tp8;1024;2480;0.034;0.799;0.833;0.052;0.79;0.842;0.817;0.775;1.09;1.05;1.07;11
llama-3-8b-tp8;1024;2496;0.035;0.802;0.837;0.052;0.795;0.847;0.823;0.783;1.08;1.05;1.07;11
llama-3-8b-tp8;1024;2512;0.035;0.808;0.843;0.051;0.8;0.851;0.828;0.792;1.07;1.05;1.06;9
llama-3-8b-tp8;1024;2528;0.035;0.818;0.853;0.052;0.805;0.857;0.832;0.799;1.07;1.04;1.07;9
llama-3-8b-tp8;1024;2544;0.035;0.818;0.853;0.052;0.81;0.862;0.838;0.806;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2560;0.035;0.826;0.861;0.051;0.815;0.866;0.842;0.811;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2576;0.035;0.83;0.865;0.052;0.82;0.872;0.847;0.816;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2592;0.035;0.836;0.871;0.052;0.825;0.877;0.853;0.82;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2608;0.035;0.837;0.872;0.053;0.829;0.882;0.858;0.825;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2624;0.035;0.849;0.884;0.051;0.835;0.886;0.861;0.83;1.07;1.04;1.07;13
llama-3-8b-tp8;1024;2640;0.035;0.853;0.888;0.053;0.839;0.892;0.868;0.834;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2656;0.035;0.858;0.893;0.053;0.845;0.898;0.872;0.839;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2672;0.035;0.862;0.897;0.052;0.85;0.902;0.877;0.844;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2688;0.035;0.865;0.9;0.054;0.854;0.908;0.883;0.849;1.07;1.04;1.06;13
llama-3-8b-tp8;1024;2704;0.035;0.867;0.902;0.057;0.859;0.916;0.887;0.852;1.08;1.04;1.06;11
llama-3-8b-tp8;1024;2720;0.035;0.876;0.911;0.053;0.864;0.917;0.891;0.857;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2736;0.035;0.883;0.918;0.054;0.869;0.923;0.897;0.859;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;2752;0.035;0.883;0.918;0.052;0.874;0.926;0.901;0.864;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2768;0.035;0.89;0.925;0.052;0.879;0.931;0.906;0.868;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;2784;0.035;0.891;0.926;0.052;0.884;0.936;0.911;0.871;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2800;0.035;0.898;0.933;0.052;0.889;0.941;0.916;0.876;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;2816;0.035;0.902;0.937;0.051;0.894;0.945;0.92;0.881;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2832;0.035;0.906;0.941;0.051;0.899;0.95;0.926;0.886;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2848;0.034;0.913;0.947;0.051;0.904;0.955;0.93;0.89;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2864;0.034;0.917;0.951;0.052;0.909;0.961;0.935;0.895;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2880;0.035;0.922;0.957;0.053;0.914;0.967;0.941;0.9;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2896;0.034;0.927;0.961;0.051;0.919;0.97;0.945;0.905;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2912;0.034;0.932;0.966;0.05;0.924;0.974;0.949;0.909;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2928;0.035;0.936;0.971;0.052;0.929;0.981;0.956;0.914;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2944;0.035;0.942;0.977;0.051;0.934;0.985;0.96;0.918;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2960;0.035;0.946;0.981;0.052;0.939;0.991;0.964;0.923;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;2976;0.035;0.951;0.986;0.051;0.944;0.995;0.971;0.928;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;2992;0.034;0.958;0.992;0.051;0.949;1.0;0.975;0.932;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3008;0.035;0.962;0.997;0.051;0.954;1.005;0.979;0.937;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;3024;0.035;0.966;1.001;0.051;0.958;1.009;0.985;0.941;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3040;0.035;0.971;1.006;0.051;0.963;1.014;0.99;0.946;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3056;0.034;0.974;1.008;0.051;0.969;1.02;0.994;0.95;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3072;0.035;0.979;1.014;0.051;0.973;1.024;1.0;0.956;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3088;0.035;0.985;1.02;0.052;0.978;1.03;1.005;0.96;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;3104;0.035;0.992;1.027;0.051;0.984;1.035;1.009;0.966;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;3120;0.035;0.998;1.033;0.05;0.989;1.039;1.016;0.969;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3136;0.035;1.007;1.042;0.05;0.994;1.044;1.021;0.975;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3152;0.035;1.014;1.049;0.052;1.0;1.052;1.025;0.978;1.08;1.05;1.07;11
llama-3-8b-tp8;1024;3168;0.035;1.019;1.054;0.052;1.004;1.056;1.032;0.984;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3184;0.035;1.023;1.058;0.053;1.01;1.063;1.037;0.987;1.08;1.05;1.07;11
llama-3-8b-tp8;1024;3200;0.035;1.032;1.067;0.052;1.015;1.067;1.04;0.994;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3216;0.036;1.036;1.072;0.051;1.02;1.071;1.046;0.997;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3232;0.035;1.041;1.076;0.051;1.024;1.075;1.052;1.002;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3248;0.035;1.048;1.083;0.051;1.03;1.081;1.055;1.008;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3264;0.035;1.055;1.09;0.05;1.035;1.085;1.062;1.011;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3280;0.035;1.059;1.094;0.051;1.039;1.09;1.066;1.016;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3296;0.036;1.061;1.097;0.05;1.045;1.095;1.07;1.02;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3312;0.035;1.068;1.103;0.05;1.049;1.099;1.077;1.025;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3328;0.035;1.075;1.11;0.051;1.055;1.106;1.082;1.03;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3344;0.036;1.08;1.116;0.051;1.06;1.111;1.085;1.036;1.07;1.05;1.08;11
llama-3-8b-tp8;1024;3360;0.036;1.084;1.12;0.051;1.064;1.115;1.089;1.043;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;3376;0.035;1.089;1.124;0.05;1.069;1.119;1.095;1.051;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3392;0.035;1.093;1.128;0.052;1.074;1.126;1.1;1.059;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3408;0.035;1.092;1.127;0.05;1.079;1.129;1.104;1.064;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3424;0.035;1.098;1.133;0.052;1.084;1.136;1.109;1.069;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3440;0.035;1.102;1.137;0.051;1.089;1.14;1.114;1.077;1.06;1.03;1.06;11
llama-3-8b-tp8;1024;3456;0.035;1.105;1.14;0.051;1.093;1.144;1.121;1.083;1.06;1.04;1.05;13
llama-3-8b-tp8;1024;3472;0.035;1.111;1.146;0.05;1.099;1.149;1.125;1.087;1.06;1.03;1.05;13
llama-3-8b-tp8;1024;3488;0.035;1.113;1.148;0.051;1.103;1.154;1.129;1.093;1.06;1.03;1.05;13
llama-3-8b-tp8;1024;3504;0.035;1.117;1.152;0.05;1.108;1.158;1.135;1.096;1.06;1.04;1.05;13
llama-3-8b-tp8;1024;3520;0.034;1.123;1.157;0.051;1.113;1.164;1.14;1.1;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3536;0.034;1.127;1.161;0.051;1.118;1.169;1.144;1.105;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3552;0.035;1.132;1.167;0.051;1.123;1.174;1.149;1.108;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3568;0.035;1.137;1.172;0.05;1.128;1.178;1.154;1.111;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3584;0.035;1.141;1.176;0.051;1.133;1.184;1.159;1.115;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;3600;0.035;1.147;1.182;0.051;1.138;1.189;1.164;1.119;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3616;0.035;1.15;1.185;0.051;1.143;1.194;1.17;1.123;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3632;0.035;1.155;1.19;0.051;1.148;1.199;1.173;1.127;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3648;0.035;1.162;1.197;0.052;1.152;1.204;1.18;1.131;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3664;0.034;1.164;1.198;0.052;1.158;1.21;1.184;1.136;1.07;1.04;1.05;11
llama-3-8b-tp8;1024;3680;0.035;1.17;1.205;0.05;1.162;1.212;1.189;1.142;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3696;0.034;1.175;1.209;0.051;1.167;1.218;1.195;1.145;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3712;0.034;1.18;1.214;0.05;1.173;1.223;1.199;1.15;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3728;0.035;1.187;1.222;0.05;1.178;1.228;1.204;1.155;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3744;0.035;1.196;1.231;0.051;1.183;1.234;1.21;1.16;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3760;0.034;1.203;1.237;0.051;1.189;1.24;1.215;1.164;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;3776;0.035;1.209;1.244;0.05;1.194;1.244;1.219;1.17;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;3792;0.035;1.219;1.254;0.052;1.199;1.251;1.225;1.174;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;3808;0.035;1.223;1.258;0.051;1.204;1.255;1.23;1.179;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3824;0.035;1.228;1.263;0.052;1.208;1.26;1.234;1.184;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3840;0.035;1.235;1.27;0.051;1.214;1.265;1.241;1.188;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3856;0.035;1.24;1.275;0.053;1.219;1.272;1.246;1.192;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3872;0.035;1.245;1.28;0.052;1.223;1.275;1.249;1.198;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3888;0.035;1.252;1.287;0.05;1.228;1.278;1.255;1.202;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3904;0.035;1.257;1.292;0.051;1.233;1.284;1.26;1.206;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3920;0.035;1.265;1.3;0.051;1.238;1.289;1.264;1.212;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3936;0.035;1.266;1.301;0.051;1.243;1.294;1.271;1.216;1.06;1.05;1.07;11
llama-3-8b-tp8;1024;3952;0.035;1.267;1.302;0.051;1.249;1.3;1.275;1.22;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;3968;0.035;1.272;1.307;0.052;1.253;1.305;1.279;1.226;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;3984;0.035;1.275;1.31;0.051;1.258;1.309;1.285;1.229;1.07;1.05;1.07;11
llama-3-8b-tp8;1024;4000;0.035;1.276;1.311;0.05;1.263;1.313;1.289;1.233;1.06;1.05;1.06;11
llama-3-8b-tp8;1024;4016;0.035;1.282;1.317;0.052;1.268;1.32;1.293;1.239;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;4032;0.035;1.288;1.323;0.052;1.272;1.324;1.299;1.243;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;4048;0.034;1.289;1.323;0.052;1.277;1.329;1.304;1.247;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;4064;0.034;1.294;1.328;0.051;1.282;1.333;1.308;1.253;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4080;0.035;1.298;1.333;0.05;1.287;1.337;1.314;1.257;1.06;1.05;1.06;11
llama-3-8b-tp8;1024;4096;0.035;1.301;1.336;0.051;1.292;1.343;1.317;1.261;1.07;1.04;1.06;11
llama-3-8b-tp8;1024;4112;0.035;1.307;1.342;0.051;1.297;1.348;1.322;1.267;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4128;0.035;1.311;1.346;0.052;1.301;1.353;1.327;1.271;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4144;0.035;1.314;1.349;0.051;1.307;1.358;1.333;1.275;1.07;1.05;1.06;11
llama-3-8b-tp8;1024;4160;0.035;1.327;1.362;0.05;1.312;1.362;1.337;1.282;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4176;0.035;1.336;1.371;0.051;1.317;1.368;1.343;1.285;1.06;1.05;1.07;11
llama-3-8b-tp8;1024;4192;0.035;1.345;1.38;0.053;1.323;1.376;1.348;1.29;1.07;1.04;1.07;11
llama-3-8b-tp8;1024;4208;0.035;1.349;1.384;0.053;1.327;1.38;1.353;1.297;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4224;0.036;1.359;1.395;0.051;1.333;1.384;1.36;1.303;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4240;0.035;1.365;1.4;0.052;1.337;1.389;1.364;1.309;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4256;0.035;1.369;1.404;0.052;1.342;1.394;1.368;1.317;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4272;0.036;1.372;1.408;0.052;1.347;1.399;1.374;1.321;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4288;0.036;1.378;1.414;0.052;1.353;1.405;1.38;1.327;1.06;1.04;1.07;11
llama-3-8b-tp8;1024;4304;0.035;1.391;1.426;0.051;1.357;1.408;1.384;1.335;1.05;1.04;1.07;11
llama-3-8b-tp8;1024;4320;0.035;1.393;1.428;0.052;1.362;1.414;1.389;1.342;1.05;1.04;1.06;11
llama-3-8b-tp8;1024;4336;0.036;1.396;1.432;0.052;1.368;1.42;1.395;1.345;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4352;0.036;1.401;1.437;0.051;1.373;1.424;1.4;1.353;1.05;1.03;1.06;11
llama-3-8b-tp8;1024;4368;0.036;1.402;1.438;0.052;1.378;1.43;1.405;1.356;1.05;1.04;1.06;11
llama-3-8b-tp8;1024;4384;0.035;1.405;1.44;0.053;1.382;1.435;1.409;1.359;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4400;0.036;1.403;1.439;0.052;1.388;1.44;1.413;1.364;1.06;1.04;1.05;11
llama-3-8b-tp8;1024;4416;0.036;1.41;1.446;0.05;1.393;1.443;1.418;1.368;1.05;1.04;1.06;11
llama-3-8b-tp8;1024;4432;0.036;1.413;1.449;0.051;1.397;1.448;1.422;1.37;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4448;0.035;1.416;1.451;0.051;1.402;1.453;1.427;1.375;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4464;0.035;1.423;1.458;0.052;1.406;1.458;1.433;1.379;1.06;1.04;1.06;11
llama-3-8b-tp8;1024;4480;0.035;1.424;1.459;0.051;1.412;1.463;1.438;1.382;1.06;1.04;1.06;11
llama-3-8b-tp8;2048;4;0.063;0.019;0.082;0.099;0.013;0.112;0.098;0.106;1.06;0.92;0.77;9
llama-3-8b-tp8;2048;8;0.059;0.02;0.079;0.099;0.017;0.116;0.098;0.107;1.08;0.92;0.74;9
llama-3-8b-tp8;2048;12;0.059;0.021;0.08;0.099;0.018;0.117;0.111;0.107;1.09;1.04;0.75;9
llama-3-8b-tp8;2048;16;0.059;0.023;0.082;0.099;0.02;0.119;0.115;0.108;1.1;1.06;0.76;9
llama-3-8b-tp8;2048;24;0.059;0.023;0.082;0.098;0.021;0.119;0.124;0.109;1.09;1.14;0.75;0
llama-3-8b-tp8;2048;32;0.059;0.03;0.089;0.099;0.028;0.127;0.126;0.112;1.13;1.12;0.79;0
llama-3-8b-tp8;2048;40;0.059;0.048;0.107;0.099;0.043;0.142;0.129;0.113;1.26;1.14;0.95;0
llama-3-8b-tp8;2048;48;0.059;0.047;0.106;0.099;0.047;0.146;0.116;0.121;1.21;0.96;0.88;0
llama-3-8b-tp8;2048;56;0.059;0.054;0.113;0.099;0.054;0.153;0.124;0.128;1.2;0.97;0.88;0
llama-3-8b-tp8;2048;64;0.059;0.059;0.118;0.099;0.059;0.158;0.133;0.133;1.19;1.0;0.89;0
llama-3-8b-tp8;2048;80;0.059;0.074;0.133;0.099;0.069;0.168;0.152;0.136;1.24;1.12;0.98;0
llama-3-8b-tp8;2048;96;0.059;0.079;0.138;0.1;0.079;0.179;0.171;0.138;1.3;1.24;1.0;11
llama-3-8b-tp8;2048;112;0.06;0.096;0.156;0.1;0.092;0.192;0.185;0.141;1.36;1.31;1.11;11
llama-3-8b-tp8;2048;128;0.062;0.103;0.165;0.1;0.1;0.2;0.193;0.145;1.38;1.33;1.14;11
llama-3-8b-tp8;2048;144;0.061;0.113;0.174;0.1;0.107;0.207;0.16;0.138;1.5;1.16;1.26;11
llama-3-8b-tp8;2048;160;0.061;0.123;0.184;0.101;0.116;0.217;0.173;0.141;1.54;1.23;1.3;11
llama-3-8b-tp8;2048;176;0.061;0.126;0.187;0.103;0.125;0.228;0.181;0.145;1.57;1.25;1.29;11
llama-3-8b-tp8;2048;192;0.064;0.135;0.199;0.103;0.134;0.237;0.198;0.152;1.56;1.3;1.31;11
llama-3-8b-tp8;2048;208;0.064;0.143;0.207;0.104;0.143;0.247;0.206;0.16;1.54;1.29;1.29;11
llama-3-8b-tp8;2048;224;0.064;0.188;0.252;0.1;0.177;0.277;0.211;0.179;1.55;1.18;1.41;11
llama-3-8b-tp8;2048;240;0.064;0.199;0.263;0.101;0.185;0.286;0.219;0.19;1.51;1.15;1.38;11
llama-3-8b-tp8;2048;256;0.064;0.205;0.269;0.101;0.189;0.29;0.231;0.2;1.45;1.16;1.34;11
llama-3-8b-tp8;2048;272;0.064;0.209;0.273;0.101;0.195;0.296;0.242;0.204;1.45;1.19;1.34;13
llama-3-8b-tp8;2048;288;0.065;0.213;0.278;0.103;0.2;0.303;0.249;0.214;1.42;1.16;1.3;13
llama-3-8b-tp8;2048;304;0.065;0.218;0.283;0.104;0.208;0.312;0.256;0.225;1.39;1.14;1.26;13
llama-3-8b-tp8;2048;320;0.064;0.224;0.288;0.104;0.217;0.321;0.264;0.238;1.35;1.11;1.21;11
llama-3-8b-tp8;2048;336;0.064;0.231;0.295;0.105;0.226;0.331;0.278;0.248;1.33;1.12;1.19;11
llama-3-8b-tp8;2048;352;0.064;0.24;0.304;0.107;0.235;0.342;0.294;0.257;1.33;1.14;1.18;11
llama-3-8b-tp8;2048;368;0.064;0.249;0.313;0.106;0.244;0.35;0.309;0.266;1.32;1.16;1.18;11
llama-3-8b-tp8;2048;384;0.063;0.26;0.323;0.105;0.254;0.359;0.323;0.275;1.31;1.17;1.17;11
llama-3-8b-tp8;2048;400;0.063;0.27;0.333;0.106;0.262;0.368;0.335;0.285;1.29;1.18;1.17;11
llama-3-8b-tp8;2048;416;0.064;0.279;0.343;0.106;0.271;0.377;0.343;0.297;1.27;1.15;1.15;11
llama-3-8b-tp8;2048;432;0.064;0.29;0.354;0.107;0.28;0.387;0.349;0.307;1.26;1.14;1.15;11
llama-3-8b-tp8;2048;448;0.065;0.324;0.389;0.104;0.31;0.414;0.357;0.316;1.31;1.13;1.23;11
llama-3-8b-tp8;2048;464;0.064;0.333;0.397;0.103;0.317;0.42;0.368;0.326;1.29;1.13;1.22;11
llama-3-8b-tp8;2048;480;0.063;0.34;0.403;0.104;0.323;0.427;0.383;0.335;1.27;1.14;1.2;11
llama-3-8b-tp8;2048;496;0.062;0.346;0.408;0.104;0.329;0.433;0.392;0.345;1.26;1.14;1.18;11
llama-3-8b-tp8;2048;512;0.063;0.351;0.414;0.104;0.337;0.441;0.399;0.356;1.24;1.12;1.16;11
llama-3-8b-tp8;2048;528;0.063;0.356;0.419;0.106;0.345;0.451;0.406;0.363;1.24;1.12;1.15;11
llama-3-8b-tp8;2048;544;0.062;0.364;0.426;0.105;0.354;0.459;0.414;0.374;1.23;1.11;1.14;11
llama-3-8b-tp8;2048;560;0.062;0.371;0.433;0.106;0.363;0.469;0.428;0.383;1.22;1.12;1.13;11
llama-3-8b-tp8;2048;576;0.063;0.379;0.442;0.106;0.373;0.479;0.444;0.391;1.23;1.14;1.13;11
llama-3-8b-tp8;2048;592;0.063;0.388;0.451;0.106;0.382;0.488;0.461;0.399;1.22;1.16;1.13;11
llama-3-8b-tp8;2048;608;0.063;0.397;0.46;0.105;0.391;0.496;0.474;0.408;1.22;1.16;1.13;11
llama-3-8b-tp8;2048;624;0.063;0.408;0.471;0.105;0.4;0.505;0.485;0.42;1.2;1.15;1.12;11
llama-3-8b-tp8;2048;640;0.063;0.416;0.479;0.106;0.409;0.515;0.5;0.438;1.18;1.14;1.09;9
llama-3-8b-tp8;2048;656;0.063;0.438;0.501;0.106;0.431;0.537;0.511;0.449;1.2;1.14;1.12;9
llama-3-8b-tp8;2048;672;0.063;0.458;0.521;0.104;0.445;0.549;0.521;0.462;1.19;1.13;1.13;9
llama-3-8b-tp8;2048;688;0.063;0.466;0.529;0.106;0.452;0.558;0.532;0.47;1.19;1.13;1.13;9
llama-3-8b-tp8;2048;704;0.063;0.473;0.536;0.107;0.458;0.565;0.538;0.481;1.17;1.12;1.11;9
llama-3-8b-tp8;2048;720;0.063;0.48;0.543;0.106;0.465;0.571;0.548;0.49;1.17;1.12;1.11;9
llama-3-8b-tp8;2048;736;0.063;0.487;0.55;0.107;0.474;0.581;0.557;0.501;1.16;1.11;1.1;13
llama-3-8b-tp8;2048;752;0.064;0.495;0.559;0.106;0.482;0.588;0.567;0.51;1.15;1.11;1.1;9
llama-3-8b-tp8;2048;768;0.064;0.503;0.567;0.107;0.492;0.599;0.576;0.52;1.15;1.11;1.09;13
llama-3-8b-tp8;2048;784;0.063;0.511;0.574;0.106;0.5;0.606;0.587;0.529;1.15;1.11;1.09;9
llama-3-8b-tp8;2048;800;0.064;0.52;0.584;0.107;0.51;0.617;0.598;0.539;1.14;1.11;1.08;9
llama-3-8b-tp8;2048;816;0.064;0.532;0.596;0.107;0.519;0.626;0.606;0.549;1.14;1.1;1.09;9
llama-3-8b-tp8;2048;832;0.064;0.539;0.603;0.107;0.528;0.635;0.615;0.559;1.14;1.1;1.08;9
llama-3-8b-tp8;2048;848;0.064;0.551;0.615;0.105;0.537;0.642;0.627;0.567;1.13;1.11;1.08;9
llama-3-8b-tp8;2048;864;0.063;0.563;0.626;0.105;0.547;0.652;0.638;0.578;1.13;1.1;1.08;13
llama-3-8b-tp8;2048;880;0.063;0.585;0.648;0.105;0.569;0.674;0.648;0.589;1.14;1.1;1.1;13
llama-3-8b-tp8;2048;896;0.063;0.594;0.657;0.107;0.579;0.686;0.658;0.597;1.15;1.1;1.1;13
llama-3-8b-tp8;2048;912;0.064;0.602;0.666;0.106;0.586;0.692;0.669;0.608;1.14;1.1;1.1;13
llama-3-8b-tp8;2048;928;0.063;0.609;0.672;0.107;0.593;0.7;0.677;0.616;1.14;1.1;1.09;13
llama-3-8b-tp8;2048;944;0.064;0.618;0.682;0.105;0.602;0.707;0.688;0.626;1.13;1.1;1.09;13
llama-3-8b-tp8;2048;960;0.063;0.626;0.689;0.107;0.611;0.718;0.697;0.634;1.13;1.1;1.09;13
llama-3-8b-tp8;2048;976;0.064;0.634;0.698;0.106;0.619;0.725;0.704;0.644;1.13;1.09;1.08;13
llama-3-8b-tp8;2048;992;0.065;0.641;0.706;0.106;0.628;0.734;0.715;0.653;1.12;1.09;1.08;13
llama-3-8b-tp8;2048;1008;0.065;0.65;0.715;0.105;0.638;0.743;0.723;0.662;1.12;1.09;1.08;13
llama-3-8b-tp8;2048;1024;0.064;0.66;0.724;0.107;0.647;0.754;0.733;0.676;1.12;1.08;1.07;13
llama-3-8b-tp8;2048;1040;0.064;0.67;0.734;0.106;0.656;0.762;0.743;0.685;1.11;1.08;1.07;11
llama-3-8b-tp8;2048;1056;0.063;0.678;0.741;0.108;0.665;0.773;0.755;0.694;1.11;1.09;1.07;11
llama-3-8b-tp8;2048;1072;0.063;0.688;0.751;0.107;0.675;0.782;0.763;0.703;1.11;1.09;1.07;11
llama-3-8b-tp8;2048;1088;0.063;0.7;0.763;0.106;0.689;0.795;0.773;0.712;1.12;1.09;1.07;9
llama-3-8b-tp8;2048;1104;0.063;0.719;0.782;0.106;0.704;0.81;0.786;0.72;1.13;1.09;1.09;9
llama-3-8b-tp8;2048;1120;0.063;0.726;0.789;0.106;0.714;0.82;0.795;0.728;1.13;1.09;1.08;9
llama-3-8b-tp8;2048;1136;0.064;0.734;0.798;0.105;0.721;0.826;0.807;0.737;1.12;1.09;1.08;9
llama-3-8b-tp8;2048;1152;0.063;0.743;0.806;0.106;0.729;0.835;0.815;0.746;1.12;1.09;1.08;9
llama-3-8b-tp8;2048;1168;0.064;0.751;0.815;0.106;0.738;0.844;0.826;0.756;1.12;1.09;1.08;9
llama-3-8b-tp8;2048;1184;0.063;0.76;0.823;0.106;0.748;0.854;0.832;0.765;1.12;1.09;1.08;9
llama-3-8b-tp8;2048;1200;0.063;0.769;0.832;0.108;0.756;0.864;0.843;0.775;1.11;1.09;1.07;9
llama-3-8b-tp8;2048;1216;0.063;0.778;0.841;0.108;0.765;0.873;0.85;0.784;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1232;0.063;0.788;0.851;0.106;0.774;0.88;0.862;0.794;1.11;1.09;1.07;9
llama-3-8b-tp8;2048;1248;0.063;0.797;0.86;0.107;0.783;0.89;0.87;0.803;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1264;0.063;0.808;0.871;0.106;0.793;0.899;0.882;0.813;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1280;0.062;0.817;0.879;0.107;0.802;0.909;0.89;0.822;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1296;0.062;0.829;0.891;0.106;0.813;0.919;0.902;0.832;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1312;0.062;0.844;0.906;0.108;0.828;0.936;0.91;0.841;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1328;0.062;0.854;0.916;0.107;0.839;0.946;0.923;0.852;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1344;0.063;0.863;0.926;0.107;0.849;0.956;0.932;0.859;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1360;0.063;0.873;0.936;0.107;0.857;0.964;0.944;0.871;1.11;1.08;1.07;9
llama-3-8b-tp8;2048;1376;0.063;0.884;0.947;0.109;0.867;0.976;0.952;0.879;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1392;0.062;0.894;0.956;0.106;0.876;0.982;0.963;0.891;1.1;1.08;1.07;11
llama-3-8b-tp8;2048;1408;0.062;0.903;0.965;0.107;0.885;0.992;0.971;0.897;1.11;1.08;1.08;9
llama-3-8b-tp8;2048;1424;0.062;0.914;0.976;0.106;0.895;1.001;0.982;0.909;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1440;0.063;0.925;0.988;0.107;0.903;1.01;0.99;0.916;1.1;1.08;1.08;11
llama-3-8b-tp8;2048;1456;0.063;0.931;0.994;0.107;0.912;1.019;1.0;0.927;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1472;0.063;0.946;1.009;0.107;0.922;1.029;1.01;0.934;1.1;1.08;1.08;9
llama-3-8b-tp8;2048;1488;0.063;0.953;1.016;0.107;0.931;1.038;1.022;0.947;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1504;0.063;0.965;1.028;0.107;0.942;1.049;1.031;0.956;1.1;1.08;1.08;9
llama-3-8b-tp8;2048;1520;0.063;0.975;1.038;0.106;0.952;1.058;1.042;0.968;1.09;1.08;1.07;9
llama-3-8b-tp8;2048;1536;0.063;0.986;1.049;0.107;0.967;1.074;1.05;0.978;1.1;1.07;1.07;9
llama-3-8b-tp8;2048;1552;0.063;0.996;1.059;0.107;0.977;1.084;1.063;0.988;1.1;1.08;1.07;9
llama-3-8b-tp8;2048;1568;0.064;1.003;1.067;0.107;0.986;1.093;1.071;0.998;1.1;1.07;1.07;9
llama-3-8b-tp8;2048;1584;0.063;1.015;1.078;0.106;0.995;1.101;1.08;1.011;1.09;1.07;1.07;9
llama-3-8b-tp8;2048;1600;0.063;1.023;1.086;0.106;1.004;1.11;1.09;1.019;1.09;1.07;1.07;9
llama-3-8b-tp8;2048;1616;0.064;1.033;1.097;0.108;1.013;1.121;1.099;1.03;1.09;1.07;1.07;9
llama-3-8b-tp8;2048;1632;0.063;1.044;1.107;0.106;1.023;1.129;1.11;1.038;1.09;1.07;1.07;9
llama-3-8b-tp8;2048;1648;0.063;1.052;1.115;0.109;1.032;1.141;1.119;1.047;1.09;1.07;1.06;9
llama-3-8b-tp8;2048;1664;0.063;1.06;1.123;0.107;1.041;1.148;1.128;1.056;1.09;1.07;1.06;9
llama-3-8b-tp8;2048;1680;0.064;1.071;1.135;0.107;1.05;1.157;1.137;1.068;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;1696;0.063;1.08;1.143;0.107;1.059;1.166;1.146;1.075;1.08;1.07;1.06;9
llama-3-8b-tp8;2048;1712;0.063;1.089;1.152;0.107;1.068;1.175;1.156;1.086;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;1728;0.063;1.098;1.161;0.106;1.078;1.184;1.165;1.1;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;1744;0.062;1.109;1.171;0.106;1.089;1.195;1.175;1.118;1.07;1.05;1.05;13
llama-3-8b-tp8;2048;1760;0.063;1.118;1.181;0.106;1.102;1.208;1.184;1.127;1.07;1.05;1.05;13
llama-3-8b-tp8;2048;1776;0.063;1.128;1.191;0.108;1.112;1.22;1.195;1.138;1.07;1.05;1.05;13
llama-3-8b-tp8;2048;1792;0.062;1.137;1.199;0.107;1.122;1.229;1.204;1.147;1.07;1.05;1.05;13
llama-3-8b-tp8;2048;1808;0.062;1.146;1.208;0.105;1.13;1.235;1.214;1.152;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1824;0.063;1.157;1.22;0.105;1.14;1.245;1.223;1.164;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1840;0.062;1.166;1.228;0.105;1.149;1.254;1.233;1.17;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1856;0.062;1.175;1.237;0.107;1.158;1.265;1.242;1.179;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1872;0.063;1.186;1.249;0.106;1.167;1.273;1.252;1.191;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1888;0.063;1.196;1.259;0.107;1.176;1.283;1.262;1.198;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1904;0.063;1.205;1.268;0.108;1.186;1.294;1.272;1.207;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1920;0.063;1.22;1.283;0.106;1.196;1.302;1.283;1.219;1.07;1.05;1.05;11
llama-3-8b-tp8;2048;1936;0.063;1.231;1.294;0.107;1.206;1.313;1.293;1.223;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;1952;0.063;1.24;1.303;0.105;1.216;1.321;1.303;1.231;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;1968;0.063;1.251;1.314;0.107;1.228;1.335;1.314;1.241;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;1984;0.062;1.262;1.324;0.108;1.24;1.348;1.324;1.247;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2000;0.063;1.269;1.332;0.107;1.25;1.357;1.333;1.257;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2016;0.062;1.282;1.344;0.107;1.26;1.367;1.343;1.269;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2032;0.063;1.292;1.355;0.107;1.269;1.376;1.353;1.276;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2048;0.063;1.305;1.368;0.108;1.278;1.386;1.365;1.286;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2064;0.064;1.312;1.376;0.108;1.287;1.395;1.373;1.297;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2080;0.063;1.322;1.385;0.107;1.296;1.403;1.382;1.303;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2096;0.063;1.332;1.395;0.106;1.305;1.411;1.391;1.314;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2112;0.063;1.342;1.405;0.106;1.315;1.421;1.402;1.325;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2128;0.063;1.351;1.414;0.108;1.324;1.432;1.411;1.333;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2144;0.063;1.36;1.423;0.107;1.334;1.441;1.421;1.341;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2160;0.063;1.372;1.435;0.108;1.343;1.451;1.431;1.354;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2176;0.063;1.38;1.443;0.107;1.354;1.461;1.44;1.359;1.08;1.06;1.06;9
llama-3-8b-tp8;2048;2192;0.063;1.389;1.452;0.105;1.365;1.47;1.45;1.369;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2208;0.063;1.398;1.461;0.107;1.376;1.483;1.458;1.381;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2224;0.062;1.406;1.468;0.107;1.385;1.492;1.47;1.388;1.07;1.06;1.06;9
llama-3-8b-tp8;2048;2240;0.063;1.419;1.482;0.107;1.396;1.503;1.479;1.397;1.08;1.06;1.06;9
llama-3-8b-tp8;4096;4;0.227;0.023;0.25;0.227;0.017;0.244;0.229;0.27;0.9;0.85;0.93;0
llama-3-8b-tp8;4096;8;0.221;0.024;0.245;0.227;0.02;0.247;0.233;0.274;0.9;0.85;0.89;0
llama-3-8b-tp8;4096;12;0.221;0.025;0.246;0.226;0.022;0.248;0.24;0.271;0.92;0.89;0.91;0
llama-3-8b-tp8;4096;16;0.221;0.031;0.252;0.227;0.029;0.256;0.246;0.267;0.96;0.92;0.94;0
llama-3-8b-tp8;4096;24;0.221;0.049;0.27;0.227;0.048;0.275;0.258;0.276;1.0;0.93;0.98;11
llama-3-8b-tp8;4096;32;0.221;0.059;0.28;0.228;0.058;0.286;0.271;0.268;1.07;1.01;1.04;0
llama-3-8b-tp8;4096;40;0.221;0.069;0.29;0.229;0.068;0.297;0.282;0.27;1.1;1.04;1.07;0
llama-3-8b-tp8;4096;48;0.221;0.079;0.3;0.229;0.078;0.307;0.293;0.276;1.11;1.06;1.09;0
llama-3-8b-tp8;4096;56;0.222;0.093;0.315;0.229;0.089;0.318;0.305;0.278;1.14;1.1;1.13;0
llama-3-8b-tp8;4096;64;0.222;0.1;0.322;0.23;0.098;0.328;0.317;0.282;1.16;1.12;1.14;0
llama-3-8b-tp8;4096;80;0.222;0.124;0.346;0.23;0.121;0.351;0.341;0.292;1.2;1.17;1.18;0
llama-3-8b-tp8;4096;96;0.222;0.142;0.364;0.231;0.14;0.371;0.392;0.302;1.23;1.3;1.21;11
llama-3-8b-tp8;4096;112;0.224;0.166;0.39;0.231;0.176;0.407;0.425;0.317;1.28;1.34;1.23;11
llama-3-8b-tp8;4096;128;0.224;0.184;0.408;0.231;0.188;0.419;0.468;0.327;1.28;1.43;1.25;11
llama-3-8b-tp8;4096;144;0.223;0.203;0.426;0.231;0.201;0.432;0.509;0.334;1.29;1.52;1.28;11
llama-3-8b-tp8;4096;160;0.224;0.224;0.448;0.232;0.219;0.451;0.549;0.353;1.28;1.56;1.27;11
llama-3-8b-tp8;4096;176;0.224;0.242;0.466;0.235;0.235;0.47;0.59;0.315;1.49;1.87;1.48;11
llama-3-8b-tp8;4096;192;0.225;0.261;0.486;0.236;0.254;0.49;0.632;0.327;1.5;1.93;1.49;11
llama-3-8b-tp8;4096;208;0.224;0.28;0.504;0.236;0.271;0.507;0.665;0.339;1.5;1.96;1.49;11
llama-3-8b-tp8;4096;224;0.225;0.358;0.583;0.232;0.344;0.576;0.679;0.36;1.6;1.89;1.62;11
llama-3-8b-tp8;4096;240;0.225;0.399;0.624;0.231;0.359;0.59;0.695;0.393;1.5;1.77;1.59;11
llama-3-8b-tp8;4096;256;0.225;0.408;0.633;0.233;0.37;0.603;0.725;0.414;1.46;1.75;1.53;11
llama-3-8b-tp8;4096;272;0.225;0.415;0.64;0.232;0.378;0.61;0.538;0.403;1.51;1.33;1.59;11
llama-3-8b-tp8;4096;288;0.226;0.424;0.65;0.233;0.388;0.621;0.56;0.422;1.47;1.33;1.54;11
llama-3-8b-tp8;4096;304;0.225;0.434;0.659;0.234;0.401;0.635;0.578;0.442;1.44;1.31;1.49;11
llama-3-8b-tp8;4096;320;0.225;0.446;0.671;0.235;0.42;0.655;0.601;0.462;1.42;1.3;1.45;11
llama-3-8b-tp8;4096;336;0.226;0.459;0.685;0.234;0.436;0.67;0.618;0.482;1.39;1.28;1.42;11
llama-3-8b-tp8;4096;352;0.226;0.475;0.701;0.236;0.455;0.691;0.639;0.503;1.37;1.27;1.39;11
llama-3-8b-tp8;4096;368;0.226;0.492;0.718;0.235;0.472;0.707;0.661;0.525;1.35;1.26;1.37;9
llama-3-8b-tp8;4096;384;0.227;0.511;0.738;0.235;0.491;0.726;0.685;0.545;1.33;1.26;1.35;9
llama-3-8b-tp8;4096;400;0.227;0.533;0.76;0.236;0.508;0.744;0.706;0.566;1.31;1.25;1.34;9
llama-3-8b-tp8;4096;416;0.228;0.554;0.782;0.236;0.526;0.762;0.728;0.585;1.3;1.24;1.34;9
llama-3-8b-tp8;4096;432;0.228;0.571;0.799;0.237;0.543;0.78;0.764;0.605;1.29;1.26;1.32;9
llama-3-8b-tp8;4096;448;0.228;0.649;0.877;0.234;0.612;0.846;0.781;0.658;1.29;1.19;1.33;9
llama-3-8b-tp8;4096;464;0.228;0.666;0.894;0.235;0.625;0.86;0.809;0.676;1.27;1.2;1.32;9
llama-3-8b-tp8;4096;480;0.228;0.675;0.903;0.234;0.637;0.871;0.831;0.696;1.25;1.19;1.3;9
llama-3-8b-tp8;4096;496;0.227;0.686;0.913;0.235;0.644;0.879;0.847;0.714;1.23;1.19;1.28;9
llama-3-8b-tp8;4096;512;0.228;0.697;0.925;0.238;0.66;0.898;0.861;0.732;1.23;1.18;1.26;9
llama-3-8b-tp8;4096;528;0.227;0.711;0.938;0.235;0.673;0.908;0.885;0.75;1.21;1.18;1.25;9
llama-3-8b-tp8;4096;544;0.227;0.725;0.952;0.236;0.691;0.927;0.905;0.771;1.2;1.17;1.23;9
llama-3-8b-tp8;4096;560;0.227;0.742;0.969;0.238;0.708;0.946;0.926;0.785;1.21;1.18;1.23;9
llama-3-8b-tp8;4096;576;0.227;0.764;0.991;0.238;0.727;0.965;0.949;0.805;1.2;1.18;1.23;9
llama-3-8b-tp8;4096;592;0.227;0.789;1.016;0.238;0.745;0.983;0.968;0.821;1.2;1.18;1.24;9
llama-3-8b-tp8;4096;608;0.227;0.812;1.039;0.24;0.763;1.003;0.987;0.839;1.2;1.18;1.24;9
llama-3-8b-tp8;4096;624;0.227;0.838;1.065;0.24;0.781;1.021;1.009;0.856;1.19;1.18;1.24;9
llama-3-8b-tp8;4096;640;0.227;0.858;1.085;0.239;0.799;1.038;1.025;0.876;1.18;1.17;1.24;9
llama-3-8b-tp8;4096;656;0.227;0.896;1.123;0.237;0.853;1.09;1.044;0.894;1.22;1.17;1.26;9
llama-3-8b-tp8;4096;672;0.228;0.93;1.158;0.237;0.878;1.115;1.062;0.913;1.22;1.16;1.27;9
llama-3-8b-tp8;4096;688;0.227;0.939;1.166;0.236;0.89;1.126;1.09;0.93;1.21;1.17;1.25;9
llama-3-8b-tp8;4096;704;0.227;0.959;1.186;0.237;0.9;1.137;1.111;0.95;1.2;1.17;1.25;9
llama-3-8b-tp8;4096;720;0.227;0.974;1.201;0.236;0.913;1.149;1.132;0.968;1.19;1.17;1.24;9
llama-3-8b-tp8;4096;736;0.228;0.994;1.222;0.236;0.929;1.165;1.154;0.988;1.18;1.17;1.24;9
llama-3-8b-tp8;4096;752;0.227;1.013;1.24;0.234;0.947;1.181;1.176;1.005;1.18;1.17;1.23;9
llama-3-8b-tp8;4096;768;0.227;1.026;1.253;0.237;0.964;1.201;1.201;1.026;1.17;1.17;1.22;9
llama-3-8b-tp8;4096;784;0.227;1.052;1.279;0.235;0.982;1.217;1.22;1.042;1.17;1.17;1.23;9
llama-3-8b-tp8;4096;800;0.226;1.073;1.299;0.237;1.0;1.237;1.246;1.063;1.16;1.17;1.22;9
llama-3-8b-tp8;4096;816;0.226;1.097;1.323;0.237;1.018;1.255;1.266;1.082;1.16;1.17;1.22;9
llama-3-8b-tp8;4096;832;0.226;1.119;1.345;0.236;1.036;1.272;1.288;1.104;1.15;1.17;1.22;9
llama-3-8b-tp8;4096;848;0.227;1.142;1.369;0.238;1.054;1.292;1.311;1.126;1.15;1.16;1.22;9
llama-3-8b-tp8;4096;864;0.226;1.154;1.38;0.237;1.075;1.312;1.331;1.159;1.13;1.15;1.19;9
llama-3-8b-tp8;4096;880;0.226;1.184;1.41;0.236;1.127;1.363;1.349;1.182;1.15;1.14;1.19;11
llama-3-8b-tp8;4096;896;0.225;1.194;1.419;0.238;1.145;1.383;1.376;1.199;1.15;1.15;1.18;11
llama-3-8b-tp8;4096;912;0.225;1.208;1.433;0.237;1.156;1.393;1.394;1.215;1.15;1.15;1.18;11
llama-3-8b-tp8;4096;928;0.226;1.228;1.454;0.236;1.169;1.405;1.412;1.234;1.14;1.14;1.18;11
llama-3-8b-tp8;4096;944;0.225;1.255;1.48;0.236;1.184;1.42;1.433;1.25;1.14;1.15;1.18;11
llama-3-8b-tp8;4096;960;0.226;1.274;1.5;0.237;1.202;1.439;1.461;1.268;1.13;1.15;1.18;11
llama-3-8b-tp8;4096;976;0.225;1.293;1.518;0.236;1.22;1.456;1.483;1.287;1.13;1.15;1.18;11
llama-3-8b-tp8;4096;992;0.225;1.315;1.54;0.236;1.236;1.472;1.512;1.304;1.13;1.16;1.18;11
llama-3-8b-tp8;4096;1008;0.225;1.339;1.564;0.235;1.254;1.489;1.537;1.322;1.13;1.16;1.18;11
llama-3-8b-tp8;4096;1024;0.226;1.362;1.588;0.237;1.272;1.509;1.562;1.352;1.12;1.16;1.17;11
llama-3-8b-tp8;4096;1040;0.226;1.382;1.608;0.237;1.29;1.527;1.586;1.368;1.12;1.16;1.18;9
llama-3-8b-tp8;4096;1056;0.227;1.404;1.631;0.237;1.308;1.545;1.608;1.382;1.12;1.16;1.18;9
llama-3-8b-tp8;4096;1072;0.226;1.425;1.651;0.236;1.327;1.563;1.635;1.399;1.12;1.17;1.18;9
llama-3-8b-tp8;4096;1088;0.226;1.441;1.667;0.235;1.364;1.599;1.65;1.41;1.13;1.17;1.18;9
llama-3-8b-tp8;4096;1104;0.226;1.456;1.682;0.237;1.395;1.632;1.675;1.429;1.14;1.17;1.18;9
llama-3-8b-tp8;4096;1120;0.226;1.474;1.7;0.236;1.411;1.647;1.697;1.449;1.14;1.17;1.17;9
llama-3-8b-tp8;6144;4;0.356;0.027;0.383;0.396;0.018;0.414;0.399;0.423;0.98;0.94;0.91;0
llama-3-8b-tp8;6144;8;0.352;0.027;0.379;0.396;0.022;0.418;0.414;0.425;0.98;0.97;0.89;9
llama-3-8b-tp8;6144;12;0.354;0.041;0.395;0.396;0.04;0.436;0.419;0.426;1.02;0.98;0.93;0
llama-3-8b-tp8;6144;16;0.355;0.049;0.404;0.395;0.049;0.444;0.427;0.428;1.04;1.0;0.94;0
llama-3-8b-tp8;6144;24;0.353;0.066;0.419;0.396;0.063;0.459;0.441;0.437;1.05;1.01;0.96;9
llama-3-8b-tp8;6144;32;0.353;0.08;0.433;0.397;0.078;0.475;0.535;0.447;1.06;1.2;0.97;11
llama-3-8b-tp8;6144;40;0.353;0.097;0.45;0.398;0.094;0.492;0.552;0.461;1.07;1.2;0.98;11
llama-3-8b-tp8;6144;48;0.355;0.111;0.466;0.398;0.108;0.506;0.575;0.475;1.07;1.21;0.98;11
llama-3-8b-tp8;6144;56;0.354;0.132;0.486;0.399;0.125;0.524;0.596;0.489;1.07;1.22;0.99;11
llama-3-8b-tp8;6144;64;0.354;0.143;0.497;0.4;0.139;0.539;0.614;0.505;1.07;1.22;0.98;9
llama-3-8b-tp8;6144;80;0.355;0.175;0.53;0.399;0.173;0.572;0.667;0.522;1.1;1.28;1.02;9
llama-3-8b-tp8;6144;96;0.356;0.205;0.561;0.401;0.2;0.601;0.718;0.532;1.13;1.35;1.05;9
llama-3-8b-tp8;6144;112;0.355;0.242;0.597;0.401;0.258;0.659;0.766;0.541;1.22;1.42;1.1;9
llama-3-8b-tp8;6144;128;0.357;0.267;0.624;0.401;0.275;0.676;0.815;0.552;1.22;1.48;1.13;9
llama-3-8b-tp8;6144;144;0.357;0.294;0.651;0.401;0.295;0.696;0.864;0.565;1.23;1.53;1.15;9
llama-3-8b-tp8;6144;160;0.357;0.328;0.685;0.401;0.321;0.722;0.904;0.575;1.26;1.57;1.19;9
llama-3-8b-tp8;6144;176;0.358;0.36;0.718;0.406;0.346;0.752;0.951;0.588;1.28;1.62;1.22;9
llama-3-8b-tp8;6144;192;0.358;0.394;0.752;0.405;0.373;0.778;0.997;0.602;1.29;1.66;1.25;9
llama-3-8b-tp8;6144;208;0.356;0.432;0.788;0.405;0.4;0.805;1.034;0.607;1.33;1.7;1.3;11
llama-3-8b-tp8;6144;224;0.357;0.524;0.881;0.399;0.514;0.913;1.081;0.624;1.46;1.73;1.41;11
llama-3-8b-tp8;6144;240;0.359;0.595;0.954;0.401;0.539;0.94;1.126;0.643;1.46;1.75;1.48;9
llama-3-8b-tp8;6144;256;0.357;0.611;0.968;0.401;0.551;0.952;1.169;0.666;1.43;1.76;1.45;9
llama-3-8b-tp8;6144;272;0.356;0.622;0.978;0.403;0.563;0.966;1.199;0.691;1.4;1.74;1.42;9
llama-3-8b-tp8;6144;288;0.358;0.639;0.997;0.405;0.575;0.98;1.252;0.714;1.37;1.75;1.4;9
llama-3-8b-tp8;6144;304;0.358;0.655;1.013;0.403;0.596;0.999;1.295;0.74;1.35;1.75;1.37;9
llama-3-8b-tp8;6144;320;0.358;0.676;1.034;0.405;0.622;1.027;1.343;0.774;1.33;1.74;1.34;9
llama-3-8b-tp8;6144;336;0.357;0.698;1.055;0.406;0.648;1.054;1.4;0.8;1.32;1.75;1.32;9
llama-3-8b-tp8;6144;352;0.358;0.729;1.087;0.403;0.676;1.079;1.443;0.832;1.3;1.73;1.31;9
llama-3-8b-tp8;6144;368;0.36;0.755;1.115;0.403;0.703;1.106;1.491;0.861;1.28;1.73;1.3;9
llama-3-8b-tp8;6144;384;0.357;0.788;1.145;0.403;0.73;1.133;1.538;0.891;1.27;1.73;1.29;9
llama-3-8b-tp8;6144;400;0.358;0.821;1.179;0.403;0.757;1.16;1.585;0.871;1.33;1.82;1.35;9
llama-3-8b-tp8;6144;416;0.358;0.852;1.21;0.404;0.784;1.188;1.171;0.896;1.33;1.31;1.35;9
llama-3-8b-tp8;6144;432;0.358;0.881;1.239;0.403;0.811;1.214;1.198;0.926;1.31;1.29;1.34;9
llama-3-8b-tp8;6144;448;0.359;0.972;1.331;0.402;0.916;1.318;1.233;1.027;1.28;1.2;1.3;9
llama-3-8b-tp8;6144;464;0.359;1.002;1.361;0.401;0.937;1.338;1.262;1.059;1.26;1.19;1.29;9
llama-3-8b-tp8;6144;480;0.357;1.012;1.369;0.402;0.949;1.351;1.291;1.094;1.23;1.18;1.25;9
llama-3-8b-tp8;6144;496;0.358;1.032;1.39;0.403;0.962;1.365;1.322;1.122;1.22;1.18;1.24;9
llama-3-8b-tp8;6144;512;0.357;1.059;1.416;0.403;0.98;1.383;1.348;1.155;1.2;1.17;1.23;9
llama-3-8b-tp8;6144;528;0.358;1.082;1.44;0.403;1.005;1.408;1.383;1.183;1.19;1.17;1.22;9
llama-3-8b-tp8;6144;544;0.358;1.108;1.466;0.404;1.031;1.435;1.419;1.22;1.18;1.16;1.2;9
llama-3-8b-tp8;6144;560;0.358;1.131;1.489;0.404;1.057;1.461;1.452;1.239;1.18;1.17;1.2;9
llama-3-8b-tp8;6144;576;0.359;1.166;1.525;0.404;1.084;1.488;1.483;1.266;1.18;1.17;1.2;9
llama-3-8b-tp8;6144;592;0.358;1.195;1.553;0.403;1.111;1.514;1.517;1.289;1.17;1.18;1.2;9
llama-3-8b-tp8;6144;608;0.36;1.223;1.583;0.403;1.138;1.541;1.548;1.307;1.18;1.18;1.21;9
llama-3-8b-tp8;6144;624;0.358;1.26;1.618;0.403;1.165;1.568;1.585;1.337;1.17;1.19;1.21;9
llama-3-8b-tp8;6144;640;0.358;1.283;1.641;0.404;1.192;1.596;1.609;1.36;1.17;1.18;1.21;9
llama-3-8b-tp8;6144;656;0.358;1.345;1.703;0.404;1.276;1.68;1.646;1.379;1.22;1.19;1.23;9
llama-3-8b-tp8;6144;672;0.358;1.39;1.748;0.402;1.314;1.716;1.676;1.412;1.22;1.19;1.24;9
llama-3-8b-tp8;6144;688;0.357;1.399;1.756;0.403;1.331;1.734;1.715;1.44;1.2;1.19;1.22;9
llama-3-8b-tp8;6144;704;0.358;1.441;1.799;0.403;1.344;1.747;1.748;1.46;1.2;1.2;1.23;9
llama-3-8b-tp8;6144;720;0.358;1.449;1.807;0.404;1.364;1.768;1.77;1.496;1.18;1.18;1.21;9
llama-3-8b-tp8;6144;736;0.356;1.493;1.849;0.404;1.389;1.793;1.802;1.526;1.17;1.18;1.21;9
llama-3-8b-tp8;8192;4;0.585;0.028;0.613;0.718;0.021;0.739;0.744;0.63;1.17;1.18;0.97;9
llama-3-8b-tp8;8192;8;0.577;0.035;0.612;0.718;0.03;0.748;0.754;0.634;1.18;1.19;0.97;9
llama-3-8b-tp8;8192;12;0.58;0.05;0.63;0.716;0.048;0.764;0.766;0.634;1.21;1.21;0.99;9
llama-3-8b-tp8;8192;16;0.578;0.06;0.638;0.719;0.057;0.776;0.78;0.641;1.21;1.22;1.0;9
llama-3-8b-tp8;8192;24;0.576;0.083;0.659;0.715;0.078;0.793;0.815;0.646;1.23;1.26;1.02;9
llama-3-8b-tp8;8192;32;0.578;0.102;0.68;0.716;0.098;0.814;0.84;0.655;1.24;1.28;1.04;9
llama-3-8b-tp8;8192;40;0.58;0.121;0.701;0.72;0.118;0.838;0.868;0.661;1.27;1.31;1.06;9
llama-3-8b-tp8;8192;48;0.579;0.143;0.722;0.721;0.139;0.86;0.894;0.672;1.28;1.33;1.07;9
llama-3-8b-tp8;8192;56;0.579;0.167;0.746;0.725;0.162;0.887;0.923;0.681;1.3;1.36;1.1;9
llama-3-8b-tp8;8192;64;0.58;0.185;0.765;0.721;0.18;0.901;0.948;0.695;1.3;1.36;1.1;9
llama-3-8b-tp8;8192;80;0.576;0.226;0.802;0.728;0.223;0.951;0.999;0.72;1.32;1.39;1.11;9
llama-3-8b-tp8;8192;96;0.578;0.265;0.843;0.72;0.26;0.98;1.052;0.746;1.31;1.41;1.13;9
llama-3-8b-tp8;8192;112;0.58;0.308;0.888;0.721;0.34;1.061;1.101;0.769;1.38;1.43;1.15;9
llama-3-8b-tp8;8192;128;0.578;0.349;0.927;0.721;0.362;1.083;1.153;0.795;1.36;1.45;1.17;9
llama-3-8b-tp8;8192;144;0.578;0.384;0.962;0.721;0.388;1.109;1.206;0.825;1.34;1.46;1.17;9
llama-3-8b-tp8;8192;160;0.581;0.425;1.006;0.722;0.421;1.143;1.279;0.845;1.35;1.51;1.19;9
llama-3-8b-tp8;8192;176;0.58;0.472;1.052;0.724;0.456;1.18;1.343;0.873;1.35;1.54;1.21;9
llama-3-8b-tp8;8192;192;0.579;0.513;1.092;0.723;0.491;1.214;1.404;0.905;1.34;1.55;1.21;9
llama-3-8b-tp8;8192;208;0.579;0.556;1.135;0.721;0.527;1.248;1.471;0.935;1.33;1.57;1.21;9
llama-3-8b-tp8;8192;224;0.585;0.699;1.284;0.721;0.681;1.402;1.542;0.966;1.45;1.6;1.33;9
llama-3-8b-tp8;8192;240;0.582;0.79;1.372;0.718;0.719;1.437;1.613;1.0;1.44;1.61;1.37;9
llama-3-8b-tp8;8192;256;0.58;0.81;1.39;0.72;0.733;1.453;1.667;1.025;1.42;1.63;1.36;9
llama-3-8b-tp8;8192;272;0.584;0.827;1.411;0.721;0.746;1.467;1.719;1.04;1.41;1.65;1.36;9
llama-3-8b-tp8;8192;288;0.582;0.843;1.425;0.725;0.762;1.487;1.776;1.064;1.4;1.67;1.34;9
llama-3-8b-tp8;8192;304;0.581;0.865;1.446;0.723;0.788;1.511;1.828;1.087;1.39;1.68;1.33;9
llama-3-8b-tp8;8192;320;0.58;0.889;1.469;0.721;0.821;1.542;1.886;1.12;1.38;1.68;1.31;9
llama-3-8b-tp8;8192;336;0.582;0.917;1.499;0.724;0.856;1.58;1.937;1.16;1.36;1.67;1.29;9
llama-3-8b-tp8;8192;352;0.58;0.951;1.531;0.723;0.892;1.615;1.999;1.189;1.36;1.68;1.29;9
llama-3-8b-tp8;8192;368;0.583;0.988;1.571;0.725;0.928;1.653;2.063;1.227;1.35;1.68;1.28;9
llama-3-8b-tp8;8192;384;0.582;1.027;1.609;0.721;0.963;1.684;2.127;1.266;1.33;1.68;1.27;9
llama-3-8b-tp8;8192;400;0.583;1.073;1.656;0.725;0.999;1.724;2.192;1.301;1.33;1.68;1.27;9
llama-3-8b-tp8;8192;416;0.582;1.108;1.69;0.724;1.034;1.758;2.245;1.334;1.32;1.68;1.27;9
llama-3-8b-tp8;8192;432;0.583;1.152;1.735;0.724;1.069;1.793;2.314;1.364;1.31;1.7;1.27;9
llama-3-8b-tp8;8192;448;0.581;1.3;1.881;0.723;1.213;1.936;2.386;1.397;1.39;1.71;1.35;9
llama-3-8b-tp8;8192;464;0.584;1.329;1.913;0.722;1.24;1.962;2.454;1.432;1.37;1.71;1.34;9
llama-3-8b-tp8;8192;480;0.584;1.346;1.93;0.72;1.254;1.974;2.517;1.471;1.34;1.71;1.31;9
llama-3-8b-tp8;8192;496;0.58;1.359;1.939;0.724;1.271;1.995;2.571;1.509;1.32;1.7;1.28;9
llama-3-8b-tp8;8192;512;0.582;1.392;1.974;0.724;1.295;2.019;2.628;1.547;1.31;1.7;1.28;9
llama-3-8b-tp8;8192;528;0.583;1.421;2.004;0.724;1.328;2.052;2.686;1.611;1.27;1.67;1.24;9
llama-3-8b-tp8;8192;544;0.583;1.446;2.029;0.725;1.362;2.087;2.008;1.641;1.27;1.22;1.24;9
llama-3-8b-tp8;8192;560;0.582;1.488;2.07;0.725;1.397;2.122;2.049;1.676;1.27;1.22;1.24;9
llama-3-8b-tp8;12288;4;1.129;0.033;1.162;1.367;0.023;1.39;1.384;1.286;1.08;1.08;0.9;0
llama-3-8b-tp8;12288;8;1.127;0.052;1.179;1.366;0.05;1.416;1.398;1.295;1.09;1.08;0.91;9
llama-3-8b-tp8;12288;12;1.129;0.069;1.198;1.366;0.064;1.43;1.418;1.298;1.1;1.09;0.92;9
llama-3-8b-tp8;12288;16;1.129;0.084;1.213;1.366;0.079;1.445;1.437;1.304;1.11;1.1;0.93;9
llama-3-8b-tp8;12288;24;1.13;0.115;1.245;1.366;0.107;1.473;1.488;1.312;1.12;1.13;0.95;9
llama-3-8b-tp8;12288;32;1.128;0.144;1.272;1.365;0.139;1.504;1.535;1.32;1.14;1.16;0.96;9
llama-3-8b-tp8;12288;40;1.127;0.18;1.307;1.367;0.17;1.537;1.576;1.331;1.15;1.18;0.98;9
llama-3-8b-tp8;12288;48;1.128;0.205;1.333;1.369;0.199;1.568;1.616;1.343;1.17;1.2;0.99;9
llama-3-8b-tp8;12288;56;1.131;0.239;1.37;1.367;0.233;1.6;1.653;1.354;1.18;1.22;1.01;9
llama-3-8b-tp8;12288;64;1.127;0.266;1.393;1.365;0.259;1.624;1.685;1.367;1.19;1.23;1.02;9
llama-3-8b-tp8;12288;80;1.127;0.341;1.468;1.368;0.326;1.694;1.773;1.398;1.21;1.27;1.05;9
llama-3-8b-tp8;12288;96;1.132;0.39;1.522;1.37;0.379;1.749;1.868;1.429;1.22;1.31;1.07;9
llama-3-8b-tp8;12288;112;1.126;0.463;1.589;1.366;0.505;1.871;1.951;1.464;1.28;1.33;1.09;9
llama-3-8b-tp8;12288;128;1.129;0.513;1.642;1.367;0.535;1.902;2.048;1.502;1.27;1.36;1.09;9
llama-3-8b-tp8;12288;144;1.126;0.566;1.692;1.37;0.573;1.943;2.147;1.535;1.27;1.4;1.1;9
llama-3-8b-tp8;12288;160;1.129;0.633;1.762;1.367;0.624;1.991;2.248;1.575;1.26;1.43;1.12;9
llama-3-8b-tp8;12288;176;1.13;0.712;1.842;1.369;0.677;2.046;2.337;1.611;1.27;1.45;1.14;9
llama-3-8b-tp8;12288;192;1.128;0.771;1.899;1.373;0.731;2.104;2.436;1.645;1.28;1.48;1.15;9
llama-3-8b-tp8;12288;208;1.133;0.838;1.971;1.369;0.783;2.152;2.521;1.682;1.28;1.5;1.17;9
llama-3-8b-tp8;12288;224;1.13;1.038;2.168;1.369;1.024;2.393;2.609;1.719;1.39;1.52;1.26;9
llama-3-8b-tp8;12288;240;1.133;1.188;2.321;1.368;1.081;2.449;2.698;1.758;1.39;1.53;1.32;9
llama-3-8b-tp8;12288;256;1.13;1.212;2.342;1.367;1.098;2.465;2.788;1.803;1.37;1.55;1.3;9
llama-3-8b-tp8;12288;272;1.133;1.234;2.367;1.369;1.116;2.485;2.869;1.839;1.35;1.56;1.29;9
llama-3-8b-tp8;12288;288;1.129;1.263;2.392;1.371;1.14;2.511;2.942;1.886;1.33;1.56;1.27;9
llama-3-8b-tp8;12288;304;1.126;1.294;2.42;1.37;1.174;2.544;3.033;1.944;1.31;1.56;1.24;11
llama-3-8b-tp8;12288;320;1.125;1.328;2.453;1.37;1.225;2.595;3.123;1.976;1.31;1.58;1.24;9
llama-3-8b-tp8;12288;336;1.133;1.375;2.508;1.372;1.277;2.649;3.222;2.035;1.3;1.58;1.23;9
llama-3-8b-tp8;12288;352;1.126;1.42;2.546;1.37;1.329;2.699;3.328;2.081;1.3;1.6;1.22;11
llama-3-8b-tp8;12288;368;1.127;1.472;2.599;1.371;1.384;2.755;3.427;2.132;1.29;1.61;1.22;11
llama-3-8b-tp8;16384;4;1.846;0.041;1.887;2.212;0.031;2.243;2.245;2.045;1.1;1.1;0.92;9
llama-3-8b-tp8;16384;8;1.845;0.063;1.908;2.214;0.058;2.272;2.275;2.058;1.1;1.11;0.93;9
llama-3-8b-tp8;16384;12;1.842;0.085;1.927;2.214;0.079;2.293;2.298;2.065;1.11;1.11;0.93;9
llama-3-8b-tp8;16384;16;1.84;0.104;1.944;2.213;0.097;2.31;2.319;2.073;1.11;1.12;0.94;9
llama-3-8b-tp8;16384;24;1.84;0.144;1.984;2.215;0.138;2.353;2.386;2.087;1.13;1.14;0.95;9
llama-3-8b-tp8;16384;32;1.842;0.185;2.027;2.214;0.18;2.394;2.446;2.1;1.14;1.16;0.97;9
llama-3-8b-tp8;16384;40;1.84;0.225;2.065;2.213;0.218;2.431;2.509;2.112;1.15;1.19;0.98;9
llama-3-8b-tp8;16384;48;1.844;0.267;2.111;2.214;0.259;2.473;2.569;2.129;1.16;1.21;0.99;9
llama-3-8b-tp8;16384;56;1.849;0.312;2.161;2.216;0.304;2.52;2.622;2.147;1.17;1.22;1.01;9
llama-3-8b-tp8;16384;64;1.848;0.348;2.196;2.214;0.34;2.554;2.676;2.164;1.18;1.24;1.01;9
llama-3-8b-tp8;16384;80;1.843;0.429;2.272;2.215;0.428;2.643;2.777;2.2;1.2;1.26;1.03;9
llama-3-8b-tp8;16384;96;1.846;0.512;2.358;2.215;0.498;2.713;2.892;2.235;1.21;1.29;1.06;9
llama-3-8b-tp8;16384;112;1.844;0.598;2.442;2.213;0.672;2.885;3.013;2.282;1.26;1.32;1.07;9
llama-3-8b-tp8;16384;128;1.843;0.675;2.518;2.214;0.71;2.924;3.143;2.329;1.26;1.35;1.08;9
llama-3-8b-tp8;16384;144;1.846;0.745;2.591;2.213;0.76;2.973;3.266;2.377;1.25;1.37;1.09;9
llama-3-8b-tp8;16384;160;1.844;0.824;2.668;2.212;0.827;3.039;3.376;2.429;1.25;1.39;1.1;9
llama-3-8b-tp8;16384;176;1.842;0.939;2.781;2.216;0.897;3.113;3.504;2.47;1.26;1.42;1.13;9
llama-3-8b-tp8;16384;192;1.839;1.019;2.858;2.217;0.969;3.186;3.642;2.518;1.27;1.45;1.14;9
llama-3-8b-tp8;16384;208;1.838;1.105;2.943;2.216;1.038;3.254;3.768;2.565;1.27;1.47;1.15;9
llama-3-8b-tp8;16384;224;1.842;1.375;3.217;2.213;1.361;3.574;3.881;2.617;1.37;1.48;1.23;9
llama-3-8b-tp8;16384;240;1.841;1.578;3.419;2.213;1.437;3.65;4.023;2.661;1.37;1.51;1.28;9
llama-3-8b-tp8;16384;256;1.835;1.619;3.454;2.214;1.461;3.675;4.129;2.72;1.35;1.52;1.27;9
llama-3-8b-tp8;16384;272;1.842;1.646;3.488;2.214;1.484;3.698;4.243;2.778;1.33;1.53;1.26;9

yi-34b-tp8;1024;4;0.042;0.019;0.061;0.069;0.013;0.082;0.068;0.078;1.05;0.87;0.78;13
yi-34b-tp8;1024;8;0.039;0.019;0.058;0.068;0.013;0.081;0.068;0.078;1.04;0.87;0.74;13
yi-34b-tp8;1024;12;0.039;0.019;0.058;0.068;0.014;0.082;0.069;0.077;1.06;0.9;0.75;11
yi-34b-tp8;1024;16;0.04;0.019;0.059;0.068;0.017;0.085;0.069;0.077;1.1;0.9;0.77;13
yi-34b-tp8;1024;24;0.039;0.019;0.058;0.068;0.018;0.086;0.077;0.078;1.1;0.99;0.74;13
yi-34b-tp8;1024;32;0.039;0.022;0.061;0.068;0.02;0.088;0.078;0.078;1.13;1.0;0.78;13
yi-34b-tp8;1024;40;0.039;0.022;0.061;0.068;0.021;0.089;0.079;0.078;1.14;1.01;0.78;11
yi-34b-tp8;1024;48;0.04;0.022;0.062;0.068;0.022;0.09;0.082;0.078;1.15;1.05;0.79;13
yi-34b-tp8;1024;56;0.039;0.026;0.065;0.068;0.025;0.093;0.064;0.08;1.16;0.8;0.81;9
yi-34b-tp8;1024;64;0.039;0.033;0.072;0.068;0.03;0.098;0.069;0.078;1.26;0.88;0.92;13
yi-34b-tp8;1024;80;0.039;0.047;0.086;0.068;0.044;0.112;0.078;0.081;1.38;0.96;1.06;13
yi-34b-tp8;1024;96;0.038;0.048;0.086;0.069;0.05;0.119;0.088;0.078;1.53;1.13;1.1;13
yi-34b-tp8;1024;112;0.039;0.055;0.094;0.069;0.052;0.121;0.096;0.078;1.55;1.23;1.21;13
yi-34b-tp8;1024;128;0.039;0.061;0.1;0.069;0.056;0.125;0.078;0.078;1.6;1.0;1.28;11
yi-34b-tp8;1024;144;0.04;0.067;0.107;0.069;0.061;0.13;0.085;0.078;1.67;1.09;1.37;11
yi-34b-tp8;1024;160;0.039;0.074;0.113;0.07;0.065;0.135;0.091;0.079;1.71;1.15;1.43;11
yi-34b-tp8;1024;176;0.041;0.068;0.109;0.072;0.069;0.141;0.098;0.08;1.76;1.23;1.36;11
yi-34b-tp8;1024;192;0.042;0.073;0.115;0.071;0.074;0.145;0.105;0.082;1.77;1.28;1.4;11
yi-34b-tp8;1024;208;0.042;0.077;0.119;0.072;0.079;0.151;0.109;0.086;1.76;1.27;1.38;11
yi-34b-tp8;1024;224;0.042;0.097;0.139;0.07;0.096;0.166;0.111;0.094;1.77;1.18;1.48;13
yi-34b-tp8;1024;240;0.042;0.104;0.146;0.07;0.1;0.17;0.115;0.098;1.73;1.17;1.49;13
yi-34b-tp8;1024;256;0.042;0.106;0.148;0.071;0.102;0.173;0.12;0.103;1.68;1.17;1.44;13
yi-34b-tp8;1024;272;0.042;0.109;0.151;0.072;0.105;0.177;0.127;0.108;1.64;1.18;1.4;13
yi-34b-tp8;1024;288;0.042;0.111;0.153;0.073;0.108;0.181;0.132;0.113;1.6;1.17;1.35;13
yi-34b-tp8;1024;304;0.042;0.113;0.155;0.074;0.113;0.187;0.135;0.119;1.57;1.13;1.3;13
yi-34b-tp8;1024;320;0.041;0.118;0.159;0.075;0.118;0.193;0.139;0.124;1.56;1.12;1.28;13
yi-34b-tp8;1024;336;0.042;0.122;0.164;0.074;0.123;0.197;0.147;0.131;1.5;1.12;1.25;13
yi-34b-tp8;1024;352;0.042;0.127;0.169;0.075;0.128;0.203;0.155;0.136;1.49;1.14;1.24;11
yi-34b-tp8;1024;368;0.042;0.131;0.173;0.074;0.133;0.207;0.164;0.141;1.47;1.16;1.23;11
yi-34b-tp8;1024;384;0.042;0.135;0.177;0.073;0.137;0.21;0.171;0.146;1.44;1.17;1.21;11
yi-34b-tp8;1024;400;0.042;0.14;0.182;0.074;0.142;0.216;0.175;0.15;1.44;1.17;1.21;11
yi-34b-tp8;1024;416;0.042;0.145;0.187;0.074;0.147;0.221;0.181;0.156;1.42;1.16;1.2;11
yi-34b-tp8;1024;432;0.041;0.15;0.191;0.074;0.151;0.225;0.185;0.16;1.41;1.16;1.19;11
yi-34b-tp8;1024;448;0.041;0.165;0.206;0.073;0.163;0.236;0.188;0.166;1.42;1.13;1.24;11
yi-34b-tp8;1024;464;0.041;0.171;0.212;0.073;0.168;0.241;0.191;0.173;1.39;1.1;1.23;11
yi-34b-tp8;1024;480;0.041;0.175;0.216;0.074;0.172;0.246;0.199;0.176;1.4;1.13;1.23;11
yi-34b-tp8;1024;496;0.042;0.178;0.22;0.074;0.175;0.249;0.204;0.182;1.37;1.12;1.21;11
yi-34b-tp8;1024;512;0.041;0.181;0.222;0.074;0.179;0.253;0.208;0.187;1.35;1.11;1.19;11
yi-34b-tp8;1024;528;0.04;0.184;0.224;0.074;0.184;0.258;0.213;0.191;1.35;1.12;1.17;11
yi-34b-tp8;1024;544;0.04;0.188;0.228;0.074;0.189;0.263;0.217;0.196;1.34;1.11;1.16;11
yi-34b-tp8;1024;560;0.04;0.191;0.231;0.075;0.194;0.269;0.223;0.2;1.34;1.11;1.16;11
yi-34b-tp8;1024;576;0.041;0.197;0.238;0.074;0.198;0.272;0.232;0.205;1.33;1.13;1.16;11
yi-34b-tp8;1024;592;0.041;0.201;0.242;0.075;0.203;0.278;0.24;0.209;1.33;1.15;1.16;11
yi-34b-tp8;1024;608;0.041;0.206;0.247;0.074;0.208;0.282;0.245;0.213;1.32;1.15;1.16;11
yi-34b-tp8;1024;624;0.041;0.21;0.251;0.076;0.213;0.289;0.25;0.218;1.33;1.15;1.15;11
yi-34b-tp8;1024;640;0.041;0.216;0.257;0.077;0.218;0.295;0.254;0.223;1.32;1.14;1.15;11
yi-34b-tp8;1024;656;0.041;0.224;0.265;0.075;0.225;0.3;0.257;0.23;1.3;1.12;1.15;11
yi-34b-tp8;1024;672;0.041;0.233;0.274;0.075;0.232;0.307;0.263;0.242;1.27;1.09;1.13;13
yi-34b-tp8;1024;688;0.041;0.239;0.28;0.077;0.237;0.314;0.269;0.246;1.28;1.09;1.14;13
yi-34b-tp8;1024;704;0.041;0.245;0.286;0.077;0.241;0.318;0.275;0.25;1.27;1.1;1.14;13
yi-34b-tp8;1024;720;0.041;0.248;0.289;0.076;0.246;0.322;0.292;0.255;1.26;1.15;1.13;13
yi-34b-tp8;1024;736;0.041;0.252;0.293;0.077;0.25;0.327;0.296;0.259;1.26;1.14;1.13;13
yi-34b-tp8;1024;752;0.041;0.256;0.297;0.076;0.255;0.331;0.303;0.264;1.25;1.15;1.12;13
yi-34b-tp8;1024;768;0.041;0.259;0.3;0.076;0.26;0.336;0.306;0.269;1.25;1.14;1.12;13
yi-34b-tp8;1024;784;0.041;0.268;0.309;0.076;0.264;0.34;0.313;0.273;1.25;1.15;1.13;13
yi-34b-tp8;1024;800;0.041;0.27;0.311;0.077;0.269;0.346;0.317;0.279;1.24;1.14;1.11;13
yi-34b-tp8;1024;816;0.041;0.275;0.316;0.076;0.274;0.35;0.321;0.284;1.23;1.13;1.11;13
yi-34b-tp8;1024;832;0.041;0.281;0.322;0.077;0.279;0.356;0.328;0.288;1.24;1.14;1.12;13
yi-34b-tp8;1024;848;0.042;0.286;0.328;0.075;0.283;0.358;0.332;0.293;1.22;1.13;1.12;13
yi-34b-tp8;1024;864;0.041;0.293;0.334;0.077;0.289;0.366;0.336;0.299;1.22;1.12;1.12;13
yi-34b-tp8;1024;880;0.042;0.298;0.34;0.075;0.296;0.371;0.341;0.302;1.23;1.13;1.13;13
yi-34b-tp8;1024;896;0.043;0.305;0.348;0.076;0.302;0.378;0.347;0.31;1.22;1.12;1.12;13
yi-34b-tp8;1024;912;0.043;0.31;0.353;0.075;0.307;0.382;0.352;0.315;1.21;1.12;1.12;13
yi-34b-tp8;1024;928;0.043;0.314;0.357;0.076;0.311;0.387;0.358;0.32;1.21;1.12;1.12;13
yi-34b-tp8;1024;944;0.044;0.317;0.361;0.076;0.316;0.392;0.363;0.324;1.21;1.12;1.11;13
yi-34b-tp8;1024;960;0.042;0.322;0.364;0.075;0.32;0.395;0.366;0.329;1.2;1.11;1.11;13
yi-34b-tp8;1024;976;0.043;0.324;0.367;0.077;0.325;0.402;0.372;0.333;1.21;1.12;1.1;11
yi-34b-tp8;1024;992;0.042;0.329;0.371;0.077;0.33;0.407;0.379;0.337;1.21;1.12;1.1;11
yi-34b-tp8;1024;1008;0.042;0.335;0.377;0.077;0.334;0.411;0.382;0.343;1.2;1.11;1.1;11
yi-34b-tp8;1024;1024;0.042;0.339;0.381;0.076;0.339;0.415;0.387;0.346;1.2;1.12;1.1;11
yi-34b-tp8;1024;1040;0.042;0.344;0.386;0.077;0.344;0.421;0.393;0.351;1.2;1.12;1.1;11
yi-34b-tp8;1024;1056;0.043;0.349;0.392;0.077;0.349;0.426;0.398;0.357;1.19;1.11;1.1;11
yi-34b-tp8;1024;1072;0.043;0.355;0.398;0.077;0.354;0.431;0.404;0.361;1.19;1.12;1.1;11
yi-34b-tp8;1024;1088;0.042;0.361;0.403;0.075;0.359;0.434;0.406;0.367;1.18;1.11;1.1;11
yi-34b-tp8;1024;1104;0.043;0.367;0.41;0.076;0.366;0.442;0.413;0.371;1.19;1.11;1.11;11
yi-34b-tp8;1024;1120;0.042;0.372;0.414;0.075;0.371;0.446;0.418;0.376;1.19;1.11;1.1;11
yi-34b-tp8;1024;1136;0.042;0.377;0.419;0.076;0.376;0.452;0.423;0.38;1.19;1.11;1.1;11
yi-34b-tp8;1024;1152;0.042;0.382;0.424;0.077;0.381;0.458;0.428;0.385;1.19;1.11;1.1;11
yi-34b-tp8;1024;1168;0.042;0.385;0.427;0.077;0.386;0.463;0.433;0.39;1.19;1.11;1.09;11
yi-34b-tp8;1024;1184;0.042;0.391;0.433;0.076;0.39;0.466;0.438;0.394;1.18;1.11;1.1;11
yi-34b-tp8;1024;1200;0.042;0.397;0.439;0.078;0.395;0.473;0.443;0.4;1.18;1.11;1.1;11
yi-34b-tp8;1024;1216;0.042;0.4;0.442;0.077;0.4;0.477;0.448;0.404;1.18;1.11;1.09;11
yi-34b-tp8;1024;1232;0.042;0.405;0.447;0.078;0.405;0.483;0.455;0.408;1.18;1.12;1.1;11
yi-34b-tp8;1024;1248;0.041;0.41;0.451;0.078;0.41;0.488;0.458;0.414;1.18;1.11;1.09;11
yi-34b-tp8;1024;1264;0.042;0.416;0.458;0.075;0.415;0.49;0.462;0.418;1.17;1.11;1.1;11
yi-34b-tp8;1024;1280;0.042;0.42;0.462;0.078;0.419;0.497;0.47;0.423;1.17;1.11;1.09;11
yi-34b-tp8;1024;1296;0.042;0.426;0.468;0.077;0.425;0.502;0.473;0.428;1.17;1.11;1.09;11
yi-34b-tp8;1024;1312;0.041;0.431;0.472;0.077;0.43;0.507;0.48;0.433;1.17;1.11;1.09;11
yi-34b-tp8;1024;1328;0.042;0.436;0.478;0.077;0.436;0.513;0.484;0.437;1.17;1.11;1.09;11
yi-34b-tp8;1024;1344;0.041;0.442;0.483;0.076;0.441;0.517;0.489;0.442;1.17;1.11;1.09;11
yi-34b-tp8;1024;1360;0.041;0.447;0.488;0.076;0.447;0.523;0.494;0.446;1.17;1.11;1.09;11
yi-34b-tp8;1024;1376;0.042;0.452;0.494;0.078;0.451;0.529;0.498;0.451;1.17;1.1;1.1;11
yi-34b-tp8;1024;1392;0.042;0.456;0.498;0.076;0.456;0.532;0.502;0.455;1.17;1.1;1.09;11
yi-34b-tp8;1024;1408;0.041;0.461;0.502;0.076;0.461;0.537;0.508;0.459;1.17;1.11;1.09;11
yi-34b-tp8;1024;1424;0.042;0.465;0.507;0.076;0.466;0.542;0.513;0.464;1.17;1.11;1.09;11
yi-34b-tp8;1024;1440;0.042;0.47;0.512;0.078;0.471;0.549;0.518;0.469;1.17;1.1;1.09;11
yi-34b-tp8;1024;1456;0.042;0.477;0.519;0.076;0.476;0.552;0.523;0.474;1.16;1.1;1.09;11
yi-34b-tp8;1024;1472;0.042;0.482;0.524;0.078;0.48;0.558;0.528;0.477;1.17;1.11;1.1;11
yi-34b-tp8;1024;1488;0.042;0.488;0.53;0.078;0.486;0.564;0.533;0.482;1.17;1.11;1.1;11
yi-34b-tp8;1024;1504;0.042;0.492;0.534;0.078;0.49;0.568;0.538;0.487;1.17;1.1;1.1;11
yi-34b-tp8;1024;1520;0.042;0.499;0.541;0.08;0.495;0.575;0.544;0.493;1.17;1.1;1.1;11
yi-34b-tp8;1024;1536;0.042;0.504;0.546;0.08;0.501;0.581;0.549;0.5;1.16;1.1;1.09;11
yi-34b-tp8;1024;1552;0.042;0.509;0.551;0.078;0.506;0.584;0.554;0.507;1.15;1.09;1.09;11
yi-34b-tp8;1024;1568;0.043;0.515;0.558;0.077;0.511;0.588;0.559;0.516;1.14;1.08;1.08;11
yi-34b-tp8;1024;1584;0.042;0.52;0.562;0.077;0.517;0.594;0.564;0.522;1.14;1.08;1.08;11
yi-34b-tp8;1024;1600;0.042;0.525;0.567;0.078;0.521;0.599;0.568;0.528;1.13;1.08;1.07;13
yi-34b-tp8;1024;1616;0.042;0.529;0.571;0.079;0.526;0.605;0.574;0.532;1.14;1.08;1.07;9
yi-34b-tp8;1024;1632;0.042;0.534;0.576;0.076;0.531;0.607;0.579;0.537;1.13;1.08;1.07;9
yi-34b-tp8;1024;1648;0.042;0.538;0.58;0.076;0.536;0.612;0.583;0.542;1.13;1.08;1.07;13
yi-34b-tp8;1024;1664;0.042;0.542;0.584;0.076;0.541;0.617;0.588;0.547;1.13;1.07;1.07;13
yi-34b-tp8;1024;1680;0.042;0.548;0.59;0.077;0.546;0.623;0.593;0.552;1.13;1.07;1.07;13
yi-34b-tp8;1024;1696;0.042;0.553;0.595;0.078;0.551;0.629;0.598;0.556;1.13;1.08;1.07;9
yi-34b-tp8;1024;1712;0.041;0.56;0.601;0.077;0.555;0.632;0.605;0.561;1.13;1.08;1.07;13
yi-34b-tp8;1024;1728;0.042;0.566;0.608;0.077;0.561;0.638;0.608;0.566;1.13;1.07;1.07;13
yi-34b-tp8;1024;1744;0.041;0.575;0.616;0.078;0.566;0.644;0.615;0.571;1.13;1.08;1.08;13
yi-34b-tp8;1024;1760;0.042;0.575;0.617;0.077;0.571;0.648;0.618;0.576;1.13;1.07;1.07;13
yi-34b-tp8;1024;1776;0.042;0.578;0.62;0.076;0.577;0.653;0.622;0.58;1.13;1.07;1.07;13
yi-34b-tp8;1024;1792;0.042;0.585;0.627;0.076;0.581;0.657;0.628;0.585;1.12;1.07;1.07;13
yi-34b-tp8;1024;1808;0.042;0.593;0.635;0.077;0.586;0.663;0.633;0.589;1.13;1.07;1.08;11
yi-34b-tp8;1024;1824;0.042;0.599;0.641;0.076;0.591;0.667;0.638;0.593;1.12;1.08;1.08;11
yi-34b-tp8;1024;1840;0.042;0.606;0.648;0.077;0.597;0.674;0.645;0.597;1.13;1.08;1.09;11
yi-34b-tp8;1024;1856;0.041;0.608;0.649;0.079;0.601;0.68;0.649;0.601;1.13;1.08;1.08;11
yi-34b-tp8;1024;1872;0.042;0.615;0.657;0.077;0.606;0.683;0.654;0.606;1.13;1.08;1.08;11
yi-34b-tp8;1024;1888;0.042;0.618;0.66;0.077;0.611;0.688;0.659;0.612;1.12;1.08;1.08;11
yi-34b-tp8;1024;1904;0.042;0.626;0.668;0.076;0.616;0.692;0.664;0.614;1.13;1.08;1.09;11
yi-34b-tp8;1024;1920;0.043;0.629;0.672;0.077;0.621;0.698;0.67;0.62;1.13;1.08;1.08;11
yi-34b-tp8;1024;1936;0.042;0.635;0.677;0.076;0.626;0.702;0.674;0.624;1.12;1.08;1.08;11
yi-34b-tp8;1024;1952;0.043;0.639;0.682;0.076;0.631;0.707;0.679;0.63;1.12;1.08;1.08;11
yi-34b-tp8;1024;1968;0.042;0.646;0.688;0.077;0.637;0.714;0.686;0.634;1.13;1.08;1.09;11
yi-34b-tp8;1024;1984;0.042;0.651;0.693;0.077;0.641;0.718;0.689;0.639;1.12;1.08;1.08;11
yi-34b-tp8;1024;2000;0.043;0.654;0.697;0.076;0.647;0.723;0.694;0.644;1.12;1.08;1.08;11
yi-34b-tp8;1024;2016;0.043;0.658;0.701;0.076;0.652;0.728;0.7;0.648;1.12;1.08;1.08;11
yi-34b-tp8;1024;2032;0.042;0.664;0.706;0.076;0.657;0.733;0.704;0.654;1.12;1.08;1.08;11
yi-34b-tp8;1024;2048;0.043;0.667;0.71;0.076;0.662;0.738;0.709;0.658;1.12;1.08;1.08;11
yi-34b-tp8;1024;2064;0.043;0.673;0.716;0.078;0.667;0.745;0.714;0.662;1.13;1.08;1.08;11
yi-34b-tp8;1024;2080;0.043;0.675;0.718;0.077;0.672;0.749;0.719;0.667;1.12;1.08;1.08;11
yi-34b-tp8;1024;2096;0.043;0.68;0.723;0.077;0.677;0.754;0.724;0.672;1.12;1.08;1.08;11
yi-34b-tp8;1024;2112;0.043;0.686;0.729;0.076;0.682;0.758;0.729;0.677;1.12;1.08;1.08;11
yi-34b-tp8;1024;2128;0.044;0.691;0.735;0.076;0.686;0.762;0.735;0.682;1.12;1.08;1.08;11
yi-34b-tp8;1024;2144;0.043;0.697;0.74;0.077;0.692;0.769;0.738;0.686;1.12;1.08;1.08;11
yi-34b-tp8;1024;2160;0.043;0.701;0.744;0.077;0.696;0.773;0.746;0.691;1.12;1.08;1.08;11
yi-34b-tp8;1024;2176;0.043;0.705;0.748;0.076;0.701;0.777;0.749;0.695;1.12;1.08;1.08;11
yi-34b-tp8;1024;2192;0.043;0.711;0.754;0.077;0.706;0.783;0.754;0.701;1.12;1.08;1.08;11
yi-34b-tp8;2048;4;0.102;0.019;0.121;0.114;0.013;0.127;0.114;0.127;1.0;0.9;0.95;9
yi-34b-tp8;2048;8;0.098;0.02;0.118;0.113;0.017;0.13;0.116;0.13;1.0;0.89;0.91;9
yi-34b-tp8;2048;12;0.098;0.021;0.119;0.113;0.018;0.131;0.118;0.135;0.97;0.87;0.88;9
yi-34b-tp8;2048;16;0.098;0.023;0.121;0.113;0.02;0.133;0.121;0.135;0.99;0.9;0.9;9
yi-34b-tp8;2048;24;0.098;0.023;0.121;0.113;0.022;0.135;0.127;0.141;0.96;0.9;0.86;11
yi-34b-tp8;2048;32;0.098;0.031;0.129;0.113;0.03;0.143;0.134;0.141;1.01;0.95;0.91;11
yi-34b-tp8;2048;40;0.098;0.049;0.147;0.113;0.044;0.157;0.14;0.142;1.11;0.99;1.04;11
yi-34b-tp8;2048;48;0.098;0.048;0.146;0.114;0.049;0.163;0.145;0.144;1.13;1.01;1.01;11
yi-34b-tp8;2048;56;0.098;0.055;0.153;0.114;0.055;0.169;0.153;0.145;1.17;1.06;1.06;11
yi-34b-tp8;2048;64;0.098;0.06;0.158;0.115;0.059;0.174;0.16;0.146;1.19;1.1;1.08;11
yi-34b-tp8;2048;80;0.098;0.075;0.173;0.115;0.07;0.185;0.172;0.149;1.24;1.15;1.16;11
yi-34b-tp8;2048;96;0.099;0.08;0.179;0.116;0.08;0.196;0.184;0.153;1.28;1.2;1.17;11
yi-34b-tp8;2048;112;0.099;0.098;0.197;0.116;0.092;0.208;0.206;0.158;1.32;1.3;1.25;11
yi-34b-tp8;2048;128;0.099;0.104;0.203;0.116;0.1;0.216;0.23;0.163;1.33;1.41;1.25;11
yi-34b-tp8;2048;144;0.1;0.115;0.215;0.117;0.107;0.224;0.251;0.168;1.33;1.49;1.28;11
yi-34b-tp8;2048;160;0.1;0.126;0.226;0.117;0.116;0.233;0.275;0.159;1.47;1.73;1.42;11
yi-34b-tp8;2048;176;0.1;0.126;0.226;0.122;0.125;0.247;0.296;0.164;1.51;1.8;1.38;11
yi-34b-tp8;2048;192;0.1;0.136;0.236;0.12;0.134;0.254;0.316;0.169;1.5;1.87;1.4;11
yi-34b-tp8;2048;208;0.1;0.145;0.245;0.122;0.143;0.265;0.334;0.173;1.53;1.93;1.42;11
yi-34b-tp8;2048;224;0.1;0.185;0.285;0.119;0.178;0.297;0.341;0.184;1.61;1.85;1.55;11
yi-34b-tp8;2048;240;0.1;0.203;0.303;0.117;0.185;0.302;0.349;0.194;1.56;1.8;1.56;11
yi-34b-tp8;2048;256;0.102;0.207;0.309;0.117;0.19;0.307;0.268;0.203;1.51;1.32;1.52;11
yi-34b-tp8;2048;272;0.101;0.213;0.314;0.118;0.195;0.313;0.275;0.212;1.48;1.3;1.48;11
yi-34b-tp8;2048;288;0.102;0.216;0.318;0.119;0.201;0.32;0.286;0.222;1.44;1.29;1.43;11
yi-34b-tp8;2048;304;0.101;0.221;0.322;0.119;0.208;0.327;0.295;0.233;1.4;1.27;1.38;11
yi-34b-tp8;2048;320;0.103;0.227;0.33;0.121;0.218;0.339;0.306;0.242;1.4;1.26;1.36;11
yi-34b-tp8;2048;336;0.103;0.234;0.337;0.12;0.227;0.347;0.315;0.252;1.38;1.25;1.34;11
yi-34b-tp8;2048;352;0.103;0.243;0.346;0.122;0.236;0.358;0.324;0.262;1.37;1.24;1.32;11
yi-34b-tp8;2048;368;0.102;0.253;0.355;0.122;0.245;0.367;0.335;0.271;1.35;1.24;1.31;11
yi-34b-tp8;2048;384;0.103;0.261;0.364;0.122;0.254;0.376;0.347;0.281;1.34;1.23;1.3;11
yi-34b-tp8;2048;400;0.104;0.271;0.375;0.121;0.264;0.385;0.357;0.292;1.32;1.22;1.28;11
yi-34b-tp8;2048;416;0.104;0.282;0.386;0.122;0.272;0.394;0.369;0.3;1.31;1.23;1.29;11
yi-34b-tp8;2048;432;0.104;0.292;0.396;0.122;0.281;0.403;0.379;0.314;1.28;1.21;1.26;11
yi-34b-tp8;2048;448;0.104;0.326;0.43;0.12;0.311;0.431;0.389;0.334;1.29;1.16;1.29;11
yi-34b-tp8;2048;464;0.104;0.338;0.442;0.121;0.319;0.44;0.401;0.346;1.27;1.16;1.28;11
yi-34b-tp8;2048;480;0.101;0.343;0.444;0.12;0.325;0.445;0.414;0.357;1.25;1.16;1.24;11
yi-34b-tp8;2048;496;0.102;0.35;0.452;0.121;0.33;0.451;0.425;0.369;1.22;1.15;1.22;9
yi-34b-tp8;2048;512;0.102;0.355;0.457;0.122;0.338;0.46;0.432;0.379;1.21;1.14;1.21;9
yi-34b-tp8;2048;528;0.102;0.361;0.463;0.121;0.347;0.468;0.444;0.387;1.21;1.15;1.2;9
yi-34b-tp8;2048;544;0.103;0.368;0.471;0.121;0.355;0.476;0.454;0.397;1.2;1.14;1.19;9
yi-34b-tp8;2048;560;0.102;0.376;0.478;0.121;0.364;0.485;0.464;0.405;1.2;1.15;1.18;9
yi-34b-tp8;2048;576;0.102;0.385;0.487;0.123;0.374;0.497;0.475;0.414;1.2;1.15;1.18;9
yi-34b-tp8;2048;592;0.102;0.394;0.496;0.122;0.383;0.505;0.489;0.423;1.19;1.16;1.17;9
yi-34b-tp8;2048;608;0.103;0.405;0.508;0.121;0.392;0.513;0.514;0.432;1.19;1.19;1.18;9
yi-34b-tp8;2048;624;0.103;0.414;0.517;0.124;0.401;0.525;0.523;0.442;1.19;1.18;1.17;9
yi-34b-tp8;2048;640;0.103;0.424;0.527;0.121;0.411;0.532;0.535;0.451;1.18;1.19;1.17;9
yi-34b-tp8;2048;656;0.103;0.442;0.545;0.123;0.434;0.557;0.537;0.46;1.21;1.17;1.18;9
yi-34b-tp8;2048;672;0.103;0.464;0.567;0.121;0.447;0.568;0.551;0.469;1.21;1.17;1.21;9
yi-34b-tp8;2048;688;0.103;0.473;0.576;0.121;0.454;0.575;0.568;0.479;1.2;1.19;1.2;9
yi-34b-tp8;2048;704;0.103;0.479;0.582;0.122;0.46;0.582;0.579;0.488;1.19;1.19;1.19;9
yi-34b-tp8;2048;720;0.103;0.486;0.589;0.123;0.467;0.59;0.593;0.496;1.19;1.2;1.19;9
yi-34b-tp8;2048;736;0.103;0.494;0.597;0.122;0.476;0.598;0.604;0.506;1.18;1.19;1.18;9
yi-34b-tp8;2048;752;0.103;0.501;0.604;0.123;0.485;0.608;0.612;0.517;1.18;1.18;1.17;9
yi-34b-tp8;2048;768;0.103;0.509;0.612;0.123;0.494;0.617;0.623;0.525;1.18;1.19;1.17;9
yi-34b-tp8;2048;784;0.103;0.518;0.621;0.122;0.503;0.625;0.627;0.535;1.17;1.17;1.16;9
yi-34b-tp8;2048;800;0.102;0.529;0.631;0.124;0.512;0.636;0.635;0.545;1.17;1.17;1.16;9
yi-34b-tp8;2048;816;0.102;0.54;0.642;0.122;0.522;0.644;0.641;0.556;1.16;1.15;1.15;9
yi-34b-tp8;2048;832;0.103;0.549;0.652;0.122;0.531;0.653;0.658;0.565;1.16;1.16;1.15;9
yi-34b-tp8;2048;848;0.102;0.562;0.664;0.123;0.54;0.663;0.662;0.577;1.15;1.15;1.15;9
yi-34b-tp8;2048;864;0.102;0.572;0.674;0.124;0.55;0.674;0.673;0.593;1.14;1.13;1.14;11
yi-34b-tp8;2048;880;0.102;0.589;0.691;0.122;0.572;0.694;0.679;0.603;1.15;1.13;1.15;11
yi-34b-tp8;2048;896;0.102;0.599;0.701;0.123;0.581;0.704;0.69;0.609;1.16;1.13;1.15;11
yi-34b-tp8;2048;912;0.102;0.607;0.709;0.123;0.588;0.711;0.703;0.619;1.15;1.14;1.15;11
yi-34b-tp8;2048;928;0.102;0.614;0.716;0.122;0.596;0.718;0.712;0.629;1.14;1.13;1.14;11
yi-34b-tp8;2048;944;0.103;0.624;0.727;0.123;0.604;0.727;0.724;0.639;1.14;1.13;1.14;11
yi-34b-tp8;2048;960;0.102;0.632;0.734;0.123;0.613;0.736;0.738;0.645;1.14;1.14;1.14;11
yi-34b-tp8;2048;976;0.103;0.641;0.744;0.122;0.622;0.744;0.756;0.657;1.13;1.15;1.13;11
yi-34b-tp8;2048;992;0.103;0.65;0.753;0.122;0.631;0.753;0.758;0.665;1.13;1.14;1.13;11
yi-34b-tp8;2048;1008;0.102;0.657;0.759;0.123;0.64;0.763;0.758;0.675;1.13;1.12;1.12;11
yi-34b-tp8;2048;1024;0.103;0.668;0.771;0.124;0.65;0.774;0.778;0.685;1.13;1.14;1.13;11
yi-34b-tp8;2048;1040;0.102;0.68;0.782;0.123;0.659;0.782;0.8;0.694;1.13;1.15;1.13;11
yi-34b-tp8;2048;1056;0.102;0.691;0.793;0.123;0.668;0.791;0.816;0.703;1.13;1.16;1.13;11
yi-34b-tp8;2048;1072;0.102;0.7;0.802;0.122;0.677;0.799;0.827;0.711;1.12;1.16;1.13;9
yi-34b-tp8;2048;1088;0.102;0.712;0.814;0.123;0.692;0.815;0.827;0.718;1.14;1.15;1.13;9
yi-34b-tp8;4096;4;0.253;0.024;0.277;0.345;0.017;0.362;0.349;0.299;1.21;1.17;0.93;9
yi-34b-tp8;4096;8;0.248;0.026;0.274;0.344;0.02;0.364;0.359;0.302;1.21;1.19;0.91;9
yi-34b-tp8;4096;12;0.25;0.026;0.276;0.344;0.022;0.366;0.365;0.303;1.21;1.2;0.91;9
yi-34b-tp8;4096;16;0.248;0.033;0.281;0.343;0.03;0.373;0.369;0.307;1.21;1.2;0.92;9
yi-34b-tp8;4096;24;0.25;0.05;0.3;0.343;0.048;0.391;0.385;0.308;1.27;1.25;0.97;9
yi-34b-tp8;4096;32;0.249;0.06;0.309;0.344;0.059;0.403;0.401;0.311;1.3;1.29;0.99;9
yi-34b-tp8;4096;40;0.249;0.07;0.319;0.344;0.069;0.413;0.413;0.315;1.31;1.31;1.01;9
yi-34b-tp8;4096;48;0.25;0.08;0.33;0.345;0.079;0.424;0.427;0.321;1.32;1.33;1.03;9
yi-34b-tp8;4096;56;0.25;0.095;0.345;0.347;0.09;0.437;0.441;0.325;1.34;1.36;1.06;9
yi-34b-tp8;4096;64;0.25;0.101;0.351;0.347;0.099;0.446;0.456;0.33;1.35;1.38;1.06;9
yi-34b-tp8;4096;80;0.251;0.126;0.377;0.347;0.122;0.469;0.483;0.341;1.38;1.42;1.11;9
yi-34b-tp8;4096;96;0.252;0.144;0.396;0.348;0.141;0.489;0.51;0.353;1.39;1.44;1.12;9
yi-34b-tp8;4096;112;0.251;0.171;0.422;0.347;0.176;0.523;0.537;0.365;1.43;1.47;1.16;9
yi-34b-tp8;4096;128;0.252;0.187;0.439;0.348;0.187;0.535;0.567;0.378;1.42;1.5;1.16;9
yi-34b-tp8;4096;144;0.252;0.205;0.457;0.349;0.201;0.55;0.596;0.392;1.4;1.52;1.17;9
yi-34b-tp8;4096;160;0.253;0.229;0.482;0.35;0.219;0.569;0.626;0.408;1.39;1.53;1.18;9
yi-34b-tp8;4096;176;0.253;0.249;0.502;0.352;0.236;0.588;0.657;0.421;1.4;1.56;1.19;9
yi-34b-tp8;4096;192;0.253;0.268;0.521;0.352;0.254;0.606;0.701;0.433;1.4;1.62;1.2;9
yi-34b-tp8;4096;208;0.253;0.291;0.544;0.353;0.272;0.625;0.728;0.45;1.39;1.62;1.21;9
yi-34b-tp8;4096;224;0.253;0.363;0.616;0.349;0.345;0.694;0.759;0.461;1.51;1.65;1.34;9
yi-34b-tp8;4096;240;0.254;0.395;0.649;0.347;0.362;0.709;0.784;0.471;1.51;1.66;1.38;9
yi-34b-tp8;4096;256;0.254;0.408;0.662;0.348;0.371;0.719;0.826;0.488;1.47;1.69;1.36;9
yi-34b-tp8;4096;272;0.255;0.42;0.675;0.348;0.378;0.726;0.848;0.499;1.45;1.7;1.35;9
yi-34b-tp8;4096;288;0.254;0.43;0.684;0.35;0.389;0.739;0.879;0.516;1.43;1.7;1.33;9
yi-34b-tp8;4096;304;0.255;0.441;0.696;0.351;0.401;0.752;0.912;0.53;1.42;1.72;1.31;9
yi-34b-tp8;4096;320;0.256;0.451;0.707;0.352;0.419;0.771;0.94;0.55;1.4;1.71;1.29;9
yi-34b-tp8;4096;336;0.255;0.464;0.719;0.352;0.437;0.789;0.968;0.569;1.39;1.7;1.26;9
yi-34b-tp8;4096;352;0.256;0.478;0.734;0.353;0.455;0.808;0.998;0.589;1.37;1.69;1.25;9
yi-34b-tp8;4096;368;0.255;0.496;0.751;0.352;0.473;0.825;1.028;0.609;1.35;1.69;1.23;9
yi-34b-tp8;4096;384;0.256;0.516;0.772;0.351;0.491;0.842;1.056;0.63;1.34;1.68;1.23;9
yi-34b-tp8;4096;400;0.255;0.541;0.796;0.351;0.509;0.86;1.09;0.649;1.33;1.68;1.23;11
yi-34b-tp8;4096;416;0.256;0.56;0.816;0.354;0.527;0.881;1.127;0.662;1.33;1.7;1.23;11
yi-34b-tp8;4096;432;0.255;0.586;0.841;0.356;0.545;0.901;1.149;0.679;1.33;1.69;1.24;11
yi-34b-tp8;4096;448;0.255;0.646;0.901;0.35;0.612;0.962;1.183;0.697;1.38;1.7;1.29;11
yi-34b-tp8;4096;464;0.255;0.671;0.926;0.351;0.627;0.978;1.207;0.732;1.34;1.65;1.27;9
yi-34b-tp8;4096;480;0.256;0.679;0.935;0.353;0.636;0.989;1.249;0.749;1.32;1.67;1.25;9
yi-34b-tp8;4096;496;0.257;0.691;0.948;0.354;0.646;1.0;0.935;0.771;1.3;1.21;1.23;9
yi-34b-tp8;4096;512;0.256;0.707;0.963;0.354;0.659;1.013;0.958;0.787;1.29;1.22;1.22;9
yi-34b-tp8;4096;528;0.256;0.725;0.981;0.355;0.678;1.033;0.978;0.808;1.28;1.21;1.21;9
yi-34b-tp8;4096;544;0.255;0.743;0.998;0.356;0.692;1.048;0.997;0.827;1.27;1.21;1.21;9
yi-34b-tp8;6144;4;0.509;0.029;0.538;0.649;0.019;0.668;0.663;0.601;1.11;1.1;0.9;0
yi-34b-tp8;6144;8;0.506;0.029;0.535;0.649;0.022;0.671;0.672;0.607;1.11;1.11;0.88;0
yi-34b-tp8;6144;12;0.504;0.043;0.547;0.647;0.04;0.687;0.678;0.609;1.13;1.11;0.9;9
yi-34b-tp8;6144;16;0.505;0.051;0.556;0.645;0.049;0.694;0.689;0.613;1.13;1.12;0.91;9
yi-34b-tp8;6144;24;0.504;0.067;0.571;0.644;0.064;0.708;0.708;0.618;1.15;1.15;0.92;9
yi-34b-tp8;6144;32;0.504;0.081;0.585;0.646;0.079;0.725;0.727;0.622;1.17;1.17;0.94;9
yi-34b-tp8;6144;40;0.502;0.098;0.6;0.645;0.095;0.74;0.748;0.632;1.17;1.18;0.95;9
yi-34b-tp8;6144;48;0.502;0.113;0.615;0.647;0.109;0.756;0.761;0.635;1.19;1.2;0.97;9
yi-34b-tp8;6144;56;0.499;0.133;0.632;0.646;0.126;0.772;0.78;0.641;1.2;1.22;0.99;9
yi-34b-tp8;6144;64;0.504;0.143;0.647;0.645;0.14;0.785;0.794;0.652;1.2;1.22;0.99;9
yi-34b-tp8;6144;80;0.5;0.179;0.679;0.646;0.174;0.82;0.843;0.665;1.23;1.27;1.02;9
yi-34b-tp8;6144;96;0.501;0.205;0.706;0.645;0.201;0.846;0.881;0.681;1.24;1.29;1.04;9
yi-34b-tp8;6144;112;0.5;0.243;0.743;0.647;0.257;0.904;0.918;0.697;1.3;1.32;1.07;9
yi-34b-tp8;6144;128;0.5;0.269;0.769;0.647;0.275;0.922;0.971;0.714;1.29;1.36;1.08;9
yi-34b-tp8;6144;144;0.5;0.296;0.796;0.647;0.295;0.942;1.024;0.73;1.29;1.4;1.09;9
yi-34b-tp8;6144;160;0.501;0.33;0.831;0.647;0.321;0.968;1.073;0.749;1.29;1.43;1.11;9
yi-34b-tp8;6144;176;0.502;0.365;0.867;0.65;0.346;0.996;1.13;0.768;1.3;1.47;1.13;9
yi-34b-tp8;6144;192;0.503;0.401;0.904;0.652;0.373;1.025;1.187;0.785;1.31;1.51;1.15;9
yi-34b-tp8;6144;208;0.504;0.434;0.938;0.654;0.399;1.053;1.231;0.811;1.3;1.52;1.16;9
yi-34b-tp8;6144;224;0.506;0.535;1.041;0.654;0.512;1.166;1.274;0.829;1.41;1.54;1.26;9
yi-34b-tp8;6144;240;0.505;0.595;1.1;0.651;0.539;1.19;1.31;0.849;1.4;1.54;1.3;9
yi-34b-tp8;6144;256;0.506;0.616;1.122;0.651;0.553;1.204;1.356;0.871;1.38;1.56;1.29;9
yi-34b-tp8;6144;272;0.506;0.625;1.131;0.657;0.563;1.22;1.394;0.887;1.38;1.57;1.28;9
yi-34b-tp8;6144;288;0.507;0.638;1.145;0.654;0.578;1.232;1.437;0.908;1.36;1.58;1.26;9
yi-34b-tp8;6144;304;0.505;0.656;1.161;0.653;0.596;1.249;1.479;0.931;1.34;1.59;1.25;9
yi-34b-tp8;6144;320;0.504;0.675;1.179;0.653;0.622;1.275;1.52;0.956;1.33;1.59;1.23;9
yi-34b-tp8;6144;336;0.506;0.697;1.203;0.656;0.648;1.304;1.565;0.982;1.33;1.59;1.23;9
yi-34b-tp8;6144;352;0.507;0.725;1.232;0.657;0.675;1.332;1.619;0.99;1.35;1.64;1.24;9
yi-34b-tp8;8192;4;0.87;0.03;0.9;1.018;0.022;1.04;1.038;0.974;1.07;1.07;0.92;0
yi-34b-tp8;8192;8;0.872;0.037;0.909;1.017;0.03;1.047;1.055;0.98;1.07;1.08;0.93;9
yi-34b-tp8;8192;12;0.87;0.052;0.922;1.015;0.049;1.064;1.066;0.982;1.08;1.09;0.94;9
yi-34b-tp8;8192;16;0.867;0.061;0.928;1.015;0.058;1.073;1.079;0.986;1.09;1.09;0.94;9
yi-34b-tp8;8192;24;0.869;0.084;0.953;1.016;0.079;1.095;1.112;0.992;1.1;1.12;0.96;9
yi-34b-tp8;8192;32;0.874;0.102;0.976;1.018;0.099;1.117;1.148;1.001;1.12;1.15;0.98;9
yi-34b-tp8;8192;40;0.865;0.122;0.987;1.019;0.119;1.138;1.18;1.009;1.13;1.17;0.98;9
yi-34b-tp8;8192;48;0.868;0.144;1.012;1.018;0.14;1.158;1.205;1.014;1.14;1.19;1.0;9
yi-34b-tp8;8192;56;0.868;0.169;1.037;1.016;0.163;1.179;1.23;1.021;1.15;1.2;1.02;9
yi-34b-tp8;8192;64;0.862;0.186;1.048;1.015;0.181;1.196;1.253;1.029;1.16;1.22;1.02;9
yi-34b-tp8;8192;80;0.864;0.226;1.09;1.015;0.226;1.241;1.311;1.045;1.19;1.25;1.04;9
yi-34b-tp8;8192;96;0.864;0.266;1.13;1.012;0.262;1.274;1.371;1.065;1.2;1.29;1.06;9
yi-34b-tp8;8192;112;0.865;0.311;1.176;1.012;0.34;1.352;1.424;1.087;1.24;1.31;1.08;9
yi-34b-tp8;8192;128;0.858;0.352;1.21;1.011;0.362;1.373;1.479;1.109;1.24;1.33;1.09;9
yi-34b-tp8;8192;144;0.862;0.387;1.249;1.014;0.388;1.402;1.535;1.127;1.24;1.36;1.11;9
yi-34b-tp8;8192;160;0.864;0.43;1.294;1.012;0.422;1.434;1.597;1.152;1.24;1.39;1.12;9
yi-34b-tp8;8192;176;0.865;0.476;1.341;1.019;0.457;1.476;1.669;1.18;1.25;1.41;1.14;9
yi-34b-tp8;8192;192;0.869;0.518;1.387;1.022;0.491;1.513;1.737;1.206;1.25;1.44;1.15;9
yi-34b-tp8;8192;208;0.871;0.563;1.434;1.022;0.527;1.549;1.801;1.232;1.26;1.46;1.16;9
yi-34b-tp8;8192;224;0.869;0.698;1.567;1.022;0.683;1.705;1.857;1.256;1.36;1.48;1.25;9
yi-34b-tp8;8192;240;0.871;0.796;1.667;1.021;0.72;1.741;1.93;1.282;1.36;1.51;1.3;9
yi-34b-tp8;8192;256;0.869;0.814;1.683;1.02;0.734;1.754;1.987;1.304;1.35;1.52;1.29;9
yi-34b-tp8;8192;272;0.868;0.831;1.699;1.019;0.746;1.765;2.044;1.328;1.33;1.54;1.28;9
yi-34b-tp8;12288;4;1.788;0.036;1.824;2.059;0.024;2.083;2.079;1.938;1.07;1.07;0.94;9
yi-34b-tp8;12288;8;1.788;0.054;1.842;2.06;0.051;2.111;2.095;1.939;1.09;1.08;0.95;9
yi-34b-tp8;12288;12;1.781;0.069;1.85;2.054;0.065;2.119;2.123;1.941;1.09;1.09;0.95;9
yi-34b-tp8;12288;16;1.785;0.087;1.872;2.056;0.081;2.137;2.142;1.953;1.09;1.1;0.96;9
yi-34b-tp8;12288;24;1.778;0.114;1.892;2.053;0.108;2.161;2.185;1.959;1.1;1.12;0.97;9
yi-34b-tp8;12288;32;1.774;0.145;1.919;2.05;0.14;2.19;2.228;1.968;1.11;1.13;0.98;9
yi-34b-tp8;12288;40;1.77;0.177;1.947;2.05;0.171;2.221;2.272;1.977;1.12;1.15;0.98;9
yi-34b-tp8;12288;48;1.774;0.21;1.984;2.045;0.2;2.245;2.321;1.987;1.13;1.17;1.0;9
yi-34b-tp8;12288;56;1.773;0.241;2.014;2.045;0.234;2.279;2.376;1.998;1.14;1.19;1.01;9
yi-34b-tp8;12288;64;1.774;0.266;2.04;2.046;0.261;2.307;2.423;2.011;1.15;1.2;1.01;9
yi-34b-tp8;12288;80;1.772;0.336;2.108;2.046;0.327;2.373;2.504;2.035;1.17;1.23;1.04;9
yi-34b-tp8;12288;96;1.776;0.39;2.166;2.049;0.381;2.43;2.59;2.079;1.17;1.25;1.04;9
yi-34b-tp8;12288;112;1.783;0.463;2.246;2.057;0.506;2.563;2.675;2.118;1.21;1.26;1.06;9
yi-34b-tp8;12288;128;1.792;0.514;2.306;2.065;0.536;2.601;2.775;2.156;1.21;1.29;1.07;9
yi-34b-tp8;12288;144;1.79;0.569;2.359;2.065;0.574;2.639;2.867;2.192;1.2;1.31;1.08;9
yi-34b-tp8;12288;160;1.792;0.633;2.425;2.067;0.625;2.692;2.979;2.224;1.21;1.34;1.09;9
yi-34b-tp8;12288;176;1.788;0.712;2.5;2.066;0.678;2.744;3.062;2.258;1.22;1.36;1.11;9
yi-34b-tp8;16384;4;2.999;0.042;3.041;3.459;0.032;3.491;3.491;3.25;1.07;1.07;0.94;9
yi-34b-tp8;16384;8;2.977;0.065;3.042;3.451;0.061;3.512;3.503;3.248;1.08;1.08;0.94;9
yi-34b-tp8;16384;12;2.983;0.085;3.068;3.445;0.08;3.525;3.539;3.252;1.08;1.09;0.94;9
yi-34b-tp8;16384;16;2.977;0.104;3.081;3.441;0.098;3.539;3.564;3.257;1.09;1.09;0.95;9
yi-34b-tp8;16384;24;2.981;0.146;3.127;3.443;0.139;3.582;3.626;3.265;1.1;1.11;0.96;9
yi-34b-tp8;16384;32;2.982;0.186;3.168;3.439;0.18;3.619;3.676;3.278;1.1;1.12;0.97;9
yi-34b-tp8;16384;40;2.973;0.226;3.199;3.44;0.219;3.659;3.731;3.285;1.11;1.14;0.97;9
yi-34b-tp8;16384;48;2.981;0.267;3.248;3.439;0.261;3.7;3.804;3.3;1.12;1.15;0.98;9
yi-34b-tp8;16384;56;2.972;0.312;3.284;3.438;0.306;3.744;3.864;3.316;1.13;1.17;0.99;9
yi-34b-tp8;16384;64;2.976;0.349;3.325;3.438;0.342;3.78;3.92;3.338;1.13;1.17;1.0;9
yi-34b-tp8;16384;80;2.987;0.43;3.417;3.436;0.428;3.864;4.056;3.372;1.15;1.2;1.01;9
yi-34b-tp8;16384;96;3.0;0.512;3.512;3.463;0.5;3.963;4.207;3.442;1.15;1.22;1.02;9
yi-34b-tp8;16384;112;3.001;0.602;3.603;3.476;0.674;4.15;4.328;3.486;1.19;1.24;1.03;9
yi-34b-tp8;16384;128;2.996;0.678;3.674;3.461;0.711;4.172;4.441;3.533;1.18;1.26;1.04;9

llama-3-70b-tp8;1024;4;0.048;0.019;0.067;0.073;0.013;0.086;0.072;0.079;1.09;0.91;0.85;13
llama-3-70b-tp8;1024;8;0.046;0.019;0.065;0.072;0.014;0.086;0.073;0.079;1.09;0.92;0.82;13
llama-3-70b-tp8;1024;12;0.046;0.019;0.065;0.072;0.014;0.086;0.076;0.078;1.1;0.97;0.83;13
llama-3-70b-tp8;1024;16;0.045;0.019;0.064;0.072;0.017;0.089;0.078;0.079;1.13;0.99;0.81;13
llama-3-70b-tp8;1024;24;0.046;0.019;0.065;0.072;0.018;0.09;0.081;0.077;1.17;1.05;0.84;11
llama-3-70b-tp8;1024;32;0.046;0.022;0.068;0.072;0.02;0.092;0.082;0.079;1.16;1.04;0.86;11
llama-3-70b-tp8;1024;40;0.046;0.022;0.068;0.072;0.021;0.093;0.084;0.079;1.18;1.06;0.86;11
llama-3-70b-tp8;1024;48;0.046;0.022;0.068;0.072;0.022;0.094;0.061;0.079;1.19;0.77;0.86;13
llama-3-70b-tp8;1024;56;0.046;0.027;0.073;0.072;0.025;0.097;0.066;0.079;1.23;0.84;0.92;13
llama-3-70b-tp8;1024;64;0.046;0.031;0.077;0.072;0.03;0.102;0.071;0.078;1.31;0.91;0.99;13
llama-3-70b-tp8;1024;80;0.046;0.047;0.093;0.073;0.045;0.118;0.08;0.081;1.46;0.99;1.15;11
llama-3-70b-tp8;1024;96;0.045;0.048;0.093;0.073;0.05;0.123;0.089;0.078;1.58;1.14;1.19;11
llama-3-70b-tp8;1024;112;0.046;0.056;0.102;0.073;0.053;0.126;0.097;0.079;1.59;1.23;1.29;13
llama-3-70b-tp8;1024;128;0.047;0.061;0.108;0.074;0.057;0.131;0.1;0.079;1.66;1.27;1.37;11
llama-3-70b-tp8;1024;144;0.047;0.067;0.114;0.073;0.061;0.134;0.089;0.079;1.7;1.13;1.44;11
llama-3-70b-tp8;1024;160;0.047;0.075;0.122;0.074;0.065;0.139;0.095;0.086;1.62;1.1;1.42;11
llama-3-70b-tp8;1024;176;0.047;0.068;0.115;0.076;0.069;0.145;0.101;0.08;1.81;1.26;1.44;11
llama-3-70b-tp8;1024;192;0.049;0.073;0.122;0.077;0.074;0.151;0.107;0.084;1.8;1.27;1.45;11
llama-3-70b-tp8;1024;208;0.049;0.077;0.126;0.077;0.079;0.156;0.11;0.087;1.79;1.26;1.45;11
llama-3-70b-tp8;1024;224;0.05;0.097;0.147;0.074;0.096;0.17;0.113;0.097;1.75;1.16;1.52;13
llama-3-70b-tp8;1024;240;0.049;0.104;0.153;0.075;0.1;0.175;0.117;0.102;1.72;1.15;1.5;11
llama-3-70b-tp8;1024;256;0.049;0.107;0.156;0.076;0.103;0.179;0.125;0.107;1.67;1.17;1.46;13
llama-3-70b-tp8;1024;272;0.05;0.109;0.159;0.075;0.105;0.18;0.129;0.109;1.65;1.18;1.46;13
llama-3-70b-tp8;1024;288;0.05;0.111;0.161;0.077;0.108;0.185;0.134;0.115;1.61;1.17;1.4;13
llama-3-70b-tp8;1024;304;0.05;0.114;0.164;0.077;0.113;0.19;0.138;0.122;1.56;1.13;1.34;13
llama-3-70b-tp8;1024;320;0.049;0.117;0.166;0.078;0.118;0.196;0.144;0.128;1.53;1.12;1.3;13
llama-3-70b-tp8;1024;336;0.05;0.122;0.172;0.078;0.123;0.201;0.153;0.133;1.51;1.15;1.29;11
llama-3-70b-tp8;1024;352;0.049;0.127;0.176;0.078;0.128;0.206;0.16;0.137;1.5;1.17;1.28;11
llama-3-70b-tp8;1024;368;0.049;0.131;0.18;0.078;0.133;0.211;0.166;0.142;1.49;1.17;1.27;11
llama-3-70b-tp8;1024;384;0.05;0.136;0.186;0.078;0.138;0.216;0.173;0.147;1.47;1.18;1.27;11
llama-3-70b-tp8;1024;400;0.05;0.14;0.19;0.079;0.142;0.221;0.177;0.152;1.45;1.16;1.25;11
llama-3-70b-tp8;1024;416;0.049;0.145;0.194;0.078;0.147;0.225;0.181;0.158;1.42;1.15;1.23;11
llama-3-70b-tp8;1024;432;0.049;0.15;0.199;0.078;0.151;0.229;0.186;0.163;1.4;1.14;1.22;11
llama-3-70b-tp8;1024;448;0.049;0.165;0.214;0.077;0.163;0.24;0.189;0.169;1.42;1.12;1.27;11
llama-3-70b-tp8;1024;464;0.048;0.171;0.219;0.077;0.168;0.245;0.195;0.173;1.42;1.13;1.27;11
llama-3-70b-tp8;1024;480;0.047;0.175;0.222;0.077;0.172;0.249;0.203;0.177;1.41;1.15;1.25;11
llama-3-70b-tp8;1024;496;0.047;0.178;0.225;0.077;0.176;0.253;0.207;0.183;1.38;1.13;1.23;11
llama-3-70b-tp8;1024;512;0.047;0.181;0.228;0.078;0.18;0.258;0.21;0.187;1.38;1.12;1.22;11
llama-3-70b-tp8;1024;528;0.047;0.184;0.231;0.079;0.184;0.263;0.215;0.192;1.37;1.12;1.2;11
llama-3-70b-tp8;1024;544;0.047;0.188;0.235;0.08;0.189;0.269;0.221;0.197;1.37;1.12;1.19;11
llama-3-70b-tp8;1024;560;0.048;0.192;0.24;0.078;0.194;0.272;0.229;0.201;1.35;1.14;1.19;11
llama-3-70b-tp8;1024;576;0.048;0.197;0.245;0.08;0.199;0.279;0.236;0.206;1.35;1.15;1.19;11
llama-3-70b-tp8;1024;592;0.048;0.201;0.249;0.079;0.203;0.282;0.241;0.211;1.34;1.14;1.18;11
llama-3-70b-tp8;1024;608;0.048;0.206;0.254;0.079;0.208;0.287;0.247;0.214;1.34;1.15;1.19;11
llama-3-70b-tp8;1024;624;0.048;0.211;0.259;0.08;0.213;0.293;0.251;0.224;1.31;1.12;1.16;11
llama-3-70b-tp8;1024;640;0.048;0.216;0.264;0.08;0.217;0.297;0.255;0.232;1.28;1.1;1.14;9
llama-3-70b-tp8;1024;656;0.048;0.225;0.273;0.081;0.225;0.306;0.259;0.237;1.29;1.09;1.15;13
llama-3-70b-tp8;1024;672;0.048;0.234;0.282;0.081;0.233;0.314;0.265;0.242;1.3;1.1;1.17;13
llama-3-70b-tp8;1024;688;0.048;0.239;0.287;0.079;0.237;0.316;0.271;0.246;1.28;1.1;1.17;13
llama-3-70b-tp8;1024;704;0.048;0.244;0.292;0.08;0.241;0.321;0.278;0.251;1.28;1.11;1.16;13
llama-3-70b-tp8;1024;720;0.048;0.248;0.296;0.081;0.246;0.327;0.283;0.256;1.28;1.11;1.16;13
llama-3-70b-tp8;1024;736;0.048;0.253;0.301;0.082;0.25;0.332;0.287;0.261;1.27;1.1;1.15;13
llama-3-70b-tp8;1024;752;0.048;0.258;0.306;0.081;0.255;0.336;0.291;0.265;1.27;1.1;1.15;13
llama-3-70b-tp8;1024;768;0.049;0.26;0.309;0.081;0.259;0.34;0.297;0.271;1.25;1.1;1.14;13
llama-3-70b-tp8;1024;784;0.049;0.265;0.314;0.08;0.265;0.345;0.305;0.276;1.25;1.11;1.14;13
llama-3-70b-tp8;1024;800;0.048;0.274;0.322;0.08;0.269;0.349;0.312;0.281;1.24;1.11;1.15;13
llama-3-70b-tp8;1024;816;0.048;0.278;0.326;0.08;0.274;0.354;0.317;0.286;1.24;1.11;1.14;13
llama-3-70b-tp8;1024;832;0.048;0.287;0.335;0.08;0.279;0.359;0.322;0.291;1.23;1.11;1.15;13
llama-3-70b-tp8;1024;848;0.049;0.291;0.34;0.081;0.284;0.365;0.326;0.295;1.24;1.11;1.15;13
llama-3-70b-tp8;1024;864;0.049;0.294;0.343;0.081;0.289;0.37;0.33;0.301;1.23;1.1;1.14;13
llama-3-70b-tp8;1024;880;0.049;0.3;0.349;0.079;0.296;0.375;0.336;0.304;1.23;1.11;1.15;13
llama-3-70b-tp8;1024;896;0.05;0.305;0.355;0.081;0.302;0.383;0.342;0.31;1.24;1.1;1.15;13
llama-3-70b-tp8;1024;912;0.05;0.31;0.36;0.079;0.307;0.386;0.36;0.315;1.23;1.14;1.14;13
llama-3-70b-tp8;1024;928;0.05;0.313;0.363;0.079;0.312;0.391;0.364;0.319;1.23;1.14;1.14;13
llama-3-70b-tp8;1024;944;0.05;0.318;0.368;0.08;0.317;0.397;0.368;0.324;1.23;1.14;1.14;13
llama-3-70b-tp8;1024;960;0.05;0.322;0.372;0.082;0.321;0.403;0.373;0.329;1.22;1.13;1.13;13
llama-3-70b-tp8;1024;976;0.05;0.326;0.376;0.083;0.325;0.408;0.38;0.334;1.22;1.14;1.13;13
llama-3-70b-tp8;1024;992;0.05;0.331;0.381;0.08;0.33;0.41;0.384;0.338;1.21;1.14;1.13;13
llama-3-70b-tp8;1024;1008;0.05;0.335;0.385;0.082;0.335;0.417;0.388;0.343;1.22;1.13;1.12;13
llama-3-70b-tp8;1024;1024;0.051;0.34;0.391;0.081;0.34;0.421;0.395;0.348;1.21;1.14;1.12;11
llama-3-70b-tp8;1024;1040;0.05;0.344;0.394;0.082;0.345;0.427;0.397;0.354;1.21;1.12;1.11;11
llama-3-70b-tp8;1024;1056;0.05;0.35;0.4;0.08;0.349;0.429;0.403;0.359;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1072;0.05;0.354;0.404;0.08;0.354;0.434;0.408;0.363;1.2;1.12;1.11;11
llama-3-70b-tp8;1024;1088;0.05;0.361;0.411;0.08;0.36;0.44;0.414;0.369;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1104;0.049;0.366;0.415;0.081;0.366;0.447;0.418;0.373;1.2;1.12;1.11;11
llama-3-70b-tp8;1024;1120;0.05;0.372;0.422;0.082;0.372;0.454;0.424;0.378;1.2;1.12;1.12;11
llama-3-70b-tp8;1024;1136;0.049;0.379;0.428;0.079;0.376;0.455;0.429;0.382;1.19;1.12;1.12;11
llama-3-70b-tp8;1024;1152;0.049;0.383;0.432;0.081;0.381;0.462;0.434;0.387;1.19;1.12;1.12;11
llama-3-70b-tp8;1024;1168;0.049;0.386;0.435;0.081;0.386;0.467;0.438;0.392;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1184;0.049;0.392;0.441;0.081;0.39;0.471;0.444;0.396;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1200;0.049;0.396;0.445;0.081;0.395;0.476;0.45;0.402;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1216;0.049;0.401;0.45;0.08;0.4;0.48;0.455;0.406;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1232;0.049;0.406;0.455;0.082;0.405;0.487;0.458;0.41;1.19;1.12;1.11;11
llama-3-70b-tp8;1024;1248;0.049;0.411;0.46;0.08;0.41;0.49;0.463;0.416;1.18;1.11;1.11;11
llama-3-70b-tp8;1024;1264;0.049;0.414;0.463;0.081;0.415;0.496;0.469;0.42;1.18;1.12;1.1;11
llama-3-70b-tp8;1024;1280;0.049;0.42;0.469;0.081;0.42;0.501;0.476;0.425;1.18;1.12;1.1;11
llama-3-70b-tp8;1024;1296;0.048;0.427;0.475;0.081;0.425;0.506;0.478;0.43;1.18;1.11;1.1;11
llama-3-70b-tp8;1024;1312;0.049;0.431;0.48;0.081;0.43;0.511;0.484;0.435;1.17;1.11;1.1;11
llama-3-70b-tp8;1024;1328;0.049;0.437;0.486;0.082;0.437;0.519;0.491;0.439;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1344;0.048;0.443;0.491;0.081;0.442;0.523;0.497;0.444;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1360;0.049;0.447;0.496;0.083;0.446;0.529;0.502;0.448;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1376;0.049;0.452;0.501;0.084;0.452;0.536;0.506;0.453;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1392;0.048;0.457;0.505;0.082;0.456;0.538;0.511;0.457;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1408;0.049;0.461;0.51;0.081;0.461;0.542;0.517;0.462;1.17;1.12;1.1;11
llama-3-70b-tp8;1024;1424;0.049;0.466;0.515;0.082;0.466;0.548;0.522;0.466;1.18;1.12;1.11;11
llama-3-70b-tp8;1024;1440;0.049;0.472;0.521;0.082;0.471;0.553;0.524;0.471;1.17;1.11;1.11;11
llama-3-70b-tp8;2048;4;0.122;0.019;0.141;0.119;0.013;0.132;0.12;0.14;0.94;0.86;1.01;11
llama-3-70b-tp8;2048;8;0.118;0.02;0.138;0.119;0.017;0.136;0.122;0.141;0.96;0.87;0.98;11
llama-3-70b-tp8;2048;12;0.118;0.02;0.138;0.119;0.018;0.137;0.124;0.141;0.97;0.88;0.98;11
llama-3-70b-tp8;2048;16;0.119;0.023;0.142;0.119;0.02;0.139;0.127;0.141;0.99;0.9;1.01;11
llama-3-70b-tp8;2048;24;0.118;0.023;0.141;0.119;0.022;0.141;0.135;0.142;0.99;0.95;0.99;11
llama-3-70b-tp8;2048;32;0.117;0.033;0.15;0.119;0.029;0.148;0.141;0.144;1.03;0.98;1.04;11
llama-3-70b-tp8;2048;40;0.118;0.049;0.167;0.119;0.044;0.163;0.146;0.144;1.13;1.01;1.16;11
llama-3-70b-tp8;2048;48;0.118;0.048;0.166;0.12;0.049;0.169;0.152;0.147;1.15;1.03;1.13;11
llama-3-70b-tp8;2048;56;0.118;0.055;0.173;0.12;0.055;0.175;0.158;0.148;1.18;1.07;1.17;11
llama-3-70b-tp8;2048;64;0.118;0.06;0.178;0.121;0.06;0.181;0.164;0.152;1.19;1.08;1.17;11
llama-3-70b-tp8;2048;80;0.119;0.076;0.195;0.122;0.07;0.192;0.176;0.155;1.24;1.14;1.26;11
llama-3-70b-tp8;2048;96;0.12;0.08;0.2;0.123;0.081;0.204;0.204;0.159;1.28;1.28;1.26;11
llama-3-70b-tp8;2048;112;0.119;0.098;0.217;0.122;0.092;0.214;0.224;0.165;1.3;1.36;1.32;11
llama-3-70b-tp8;2048;128;0.12;0.105;0.225;0.122;0.1;0.222;0.243;0.171;1.3;1.42;1.32;11
llama-3-70b-tp8;2048;144;0.121;0.115;0.236;0.122;0.107;0.229;0.265;0.177;1.29;1.5;1.33;11
llama-3-70b-tp8;2048;160;0.121;0.126;0.247;0.123;0.116;0.239;0.284;0.184;1.3;1.54;1.34;11
llama-3-70b-tp8;2048;176;0.12;0.127;0.247;0.128;0.125;0.253;0.303;0.17;1.49;1.78;1.45;11
llama-3-70b-tp8;2048;192;0.121;0.137;0.258;0.127;0.134;0.261;0.323;0.174;1.5;1.86;1.48;11
llama-3-70b-tp8;2048;208;0.122;0.145;0.267;0.127;0.144;0.271;0.337;0.177;1.53;1.9;1.51;11
llama-3-70b-tp8;2048;224;0.121;0.185;0.306;0.124;0.178;0.302;0.347;0.189;1.6;1.84;1.62;11
llama-3-70b-tp8;2048;240;0.121;0.203;0.324;0.124;0.185;0.309;0.354;0.204;1.51;1.74;1.59;11
llama-3-70b-tp8;2048;256;0.122;0.208;0.33;0.124;0.19;0.314;0.371;0.218;1.44;1.7;1.51;11
llama-3-70b-tp8;2048;272;0.122;0.213;0.335;0.125;0.195;0.32;0.392;0.214;1.5;1.83;1.57;11
llama-3-70b-tp8;2048;288;0.122;0.217;0.339;0.125;0.202;0.327;0.292;0.224;1.46;1.3;1.51;11
llama-3-70b-tp8;2048;304;0.122;0.221;0.343;0.127;0.209;0.336;0.301;0.234;1.44;1.29;1.47;11
llama-3-70b-tp8;2048;320;0.122;0.227;0.349;0.126;0.218;0.344;0.31;0.244;1.41;1.27;1.43;11
llama-3-70b-tp8;2048;336;0.122;0.235;0.357;0.127;0.227;0.354;0.32;0.254;1.39;1.26;1.41;11
llama-3-70b-tp8;2048;352;0.122;0.243;0.365;0.127;0.236;0.363;0.332;0.264;1.38;1.26;1.38;11
llama-3-70b-tp8;2048;368;0.123;0.252;0.375;0.128;0.245;0.373;0.343;0.276;1.35;1.24;1.36;11
llama-3-70b-tp8;2048;384;0.124;0.261;0.385;0.128;0.254;0.382;0.355;0.288;1.33;1.23;1.34;9
llama-3-70b-tp8;2048;400;0.125;0.27;0.395;0.129;0.264;0.393;0.365;0.3;1.31;1.22;1.32;9
llama-3-70b-tp8;2048;416;0.125;0.279;0.404;0.128;0.272;0.4;0.379;0.309;1.29;1.23;1.31;9
llama-3-70b-tp8;2048;432;0.125;0.291;0.416;0.127;0.281;0.408;0.389;0.32;1.27;1.22;1.3;9
llama-3-70b-tp8;2048;448;0.124;0.327;0.451;0.127;0.312;0.439;0.4;0.351;1.25;1.14;1.28;11
llama-3-70b-tp8;2048;464;0.125;0.338;0.463;0.127;0.319;0.446;0.413;0.36;1.24;1.15;1.29;9
llama-3-70b-tp8;2048;480;0.125;0.343;0.468;0.127;0.325;0.452;0.422;0.368;1.23;1.15;1.27;9
llama-3-70b-tp8;2048;496;0.125;0.35;0.475;0.128;0.331;0.459;0.431;0.377;1.22;1.14;1.26;9
llama-3-70b-tp8;2048;512;0.125;0.355;0.48;0.129;0.338;0.467;0.44;0.386;1.21;1.14;1.24;9
llama-3-70b-tp8;2048;528;0.124;0.362;0.486;0.128;0.347;0.475;0.449;0.395;1.2;1.14;1.23;9
llama-3-70b-tp8;2048;544;0.123;0.368;0.491;0.129;0.355;0.484;0.457;0.404;1.2;1.13;1.22;9
llama-3-70b-tp8;2048;560;0.123;0.377;0.5;0.128;0.364;0.492;0.469;0.412;1.19;1.14;1.21;9
llama-3-70b-tp8;2048;576;0.124;0.385;0.509;0.129;0.374;0.503;0.483;0.421;1.19;1.15;1.21;9
llama-3-70b-tp8;2048;592;0.123;0.394;0.517;0.128;0.383;0.511;0.5;0.428;1.19;1.17;1.21;9
llama-3-70b-tp8;2048;608;0.124;0.406;0.53;0.129;0.393;0.522;0.508;0.438;1.19;1.16;1.21;9
llama-3-70b-tp8;2048;624;0.124;0.415;0.539;0.128;0.402;0.53;0.518;0.447;1.19;1.16;1.21;9
llama-3-70b-tp8;2048;640;0.124;0.423;0.547;0.128;0.41;0.538;0.531;0.456;1.18;1.16;1.2;9
llama-3-70b-tp8;2048;656;0.123;0.446;0.569;0.129;0.434;0.563;0.552;0.465;1.21;1.19;1.22;9
llama-3-70b-tp8;2048;672;0.124;0.465;0.589;0.128;0.447;0.575;0.563;0.474;1.21;1.19;1.24;9
llama-3-70b-tp8;2048;688;0.124;0.472;0.596;0.127;0.454;0.581;0.571;0.483;1.2;1.18;1.23;9
llama-3-70b-tp8;2048;704;0.124;0.479;0.603;0.128;0.46;0.588;0.585;0.493;1.19;1.19;1.22;9
llama-3-70b-tp8;2048;720;0.124;0.486;0.61;0.127;0.467;0.594;0.588;0.501;1.19;1.17;1.22;9
llama-3-70b-tp8;4096;4;0.301;0.024;0.325;0.374;0.018;0.392;0.384;0.33;1.19;1.16;0.98;9
llama-3-70b-tp8;4096;8;0.301;0.026;0.327;0.372;0.021;0.393;0.397;0.336;1.17;1.18;0.97;9
llama-3-70b-tp8;4096;12;0.3;0.026;0.326;0.371;0.022;0.393;0.407;0.339;1.16;1.2;0.96;9
llama-3-70b-tp8;4096;16;0.302;0.034;0.336;0.372;0.029;0.401;0.412;0.341;1.18;1.21;0.99;9
llama-3-70b-tp8;4096;24;0.298;0.05;0.348;0.372;0.048;0.42;0.423;0.342;1.23;1.24;1.02;9
llama-3-70b-tp8;4096;32;0.294;0.061;0.355;0.371;0.059;0.43;0.432;0.345;1.25;1.25;1.03;9
llama-3-70b-tp8;4096;40;0.294;0.071;0.365;0.372;0.068;0.44;0.445;0.352;1.25;1.26;1.04;9
llama-3-70b-tp8;4096;48;0.297;0.081;0.378;0.373;0.079;0.452;0.454;0.355;1.27;1.28;1.06;9
llama-3-70b-tp8;4096;56;0.292;0.095;0.387;0.372;0.09;0.462;0.467;0.361;1.28;1.29;1.07;9
llama-3-70b-tp8;4096;64;0.295;0.102;0.397;0.373;0.099;0.472;0.482;0.365;1.29;1.32;1.09;9
llama-3-70b-tp8;4096;80;0.295;0.126;0.421;0.371;0.122;0.493;0.508;0.375;1.31;1.35;1.12;9
llama-3-70b-tp8;4096;96;0.294;0.143;0.437;0.374;0.141;0.515;0.539;0.387;1.33;1.39;1.13;9
llama-3-70b-tp8;4096;112;0.295;0.17;0.465;0.371;0.176;0.547;0.561;0.4;1.37;1.4;1.16;9
llama-3-70b-tp8;4096;128;0.298;0.186;0.484;0.372;0.188;0.56;0.583;0.411;1.36;1.42;1.18;9
llama-3-70b-tp8;4096;144;0.293;0.206;0.499;0.373;0.202;0.575;0.609;0.423;1.36;1.44;1.18;9
llama-3-70b-tp8;4096;160;0.293;0.228;0.521;0.372;0.218;0.59;0.644;0.436;1.35;1.48;1.19;9
llama-3-70b-tp8;4096;176;0.299;0.243;0.542;0.377;0.236;0.613;0.677;0.45;1.36;1.5;1.2;9
llama-3-70b-tp8;4096;192;0.294;0.264;0.558;0.375;0.254;0.629;0.705;0.461;1.36;1.53;1.21;9
llama-3-70b-tp8;4096;208;0.295;0.282;0.577;0.377;0.272;0.649;0.744;0.472;1.38;1.58;1.22;9
llama-3-70b-tp8;4096;224;0.292;0.363;0.655;0.372;0.344;0.716;0.781;0.489;1.46;1.6;1.34;9
llama-3-70b-tp8;4096;240;0.299;0.395;0.694;0.375;0.361;0.736;0.812;0.503;1.46;1.61;1.38;9
llama-3-70b-tp8;4096;256;0.298;0.41;0.708;0.375;0.369;0.744;0.847;0.519;1.43;1.63;1.36;9
llama-3-70b-tp8;4096;272;0.293;0.418;0.711;0.375;0.377;0.752;0.873;0.532;1.41;1.64;1.34;9
llama-3-70b-tp8;4096;288;0.296;0.427;0.723;0.378;0.39;0.768;0.901;0.547;1.4;1.65;1.32;9
llama-3-70b-tp8;4096;304;0.296;0.437;0.733;0.379;0.402;0.781;0.93;0.562;1.39;1.65;1.3;9
llama-3-70b-tp8;4096;320;0.297;0.451;0.748;0.379;0.419;0.798;0.96;0.581;1.37;1.65;1.29;9
llama-3-70b-tp8;4096;336;0.3;0.464;0.764;0.378;0.439;0.817;0.986;0.598;1.37;1.65;1.28;11
llama-3-70b-tp8;4096;352;0.291;0.486;0.777;0.379;0.456;0.835;1.018;0.613;1.36;1.66;1.27;9
llama-3-70b-tp8;6144;4;0.602;0.029;0.631;0.691;0.019;0.71;0.704;0.665;1.07;1.06;0.95;9
llama-3-70b-tp8;6144;8;0.599;0.029;0.628;0.692;0.022;0.714;0.713;0.67;1.07;1.06;0.94;9
llama-3-70b-tp8;6144;12;0.601;0.043;0.644;0.69;0.04;0.73;0.722;0.673;1.08;1.07;0.96;9
llama-3-70b-tp8;6144;16;0.597;0.05;0.647;0.69;0.05;0.74;0.732;0.674;1.1;1.09;0.96;9
llama-3-70b-tp8;6144;24;0.597;0.067;0.664;0.69;0.064;0.754;0.756;0.679;1.11;1.11;0.98;9
llama-3-70b-tp8;6144;32;0.597;0.081;0.678;0.691;0.079;0.77;0.779;0.684;1.13;1.14;0.99;9
llama-3-70b-tp8;6144;40;0.593;0.1;0.693;0.69;0.095;0.785;0.803;0.69;1.14;1.16;1.0;9
llama-3-70b-tp8;6144;48;0.596;0.113;0.709;0.693;0.11;0.803;0.824;0.697;1.15;1.18;1.02;9
llama-3-70b-tp8;6144;56;0.599;0.135;0.734;0.691;0.126;0.817;0.844;0.704;1.16;1.2;1.04;9
llama-3-70b-tp8;6144;64;0.595;0.144;0.739;0.69;0.141;0.831;0.861;0.712;1.17;1.21;1.04;9
llama-3-70b-tp8;6144;80;0.597;0.18;0.777;0.693;0.175;0.868;0.909;0.73;1.19;1.25;1.06;9
llama-3-70b-tp8;6144;96;0.596;0.208;0.804;0.696;0.201;0.897;0.953;0.744;1.21;1.28;1.08;9
llama-3-70b-tp8;6144;112;0.6;0.244;0.844;0.695;0.258;0.953;1.0;0.761;1.25;1.31;1.11;9
llama-3-70b-tp8;6144;128;0.597;0.27;0.867;0.694;0.275;0.969;1.047;0.778;1.25;1.35;1.11;9
llama-3-70b-tp8;6144;144;0.599;0.297;0.896;0.693;0.296;0.989;1.092;0.793;1.25;1.38;1.13;9
llama-3-70b-tp8;6144;160;0.597;0.331;0.928;0.694;0.32;1.014;1.141;0.814;1.25;1.4;1.14;9
llama-3-70b-tp8;6144;176;0.595;0.364;0.959;0.698;0.346;1.044;1.186;0.833;1.25;1.42;1.15;9
llama-3-70b-tp8;6144;192;0.599;0.394;0.993;0.697;0.373;1.07;1.237;0.847;1.26;1.46;1.17;9
llama-3-70b-tp8;6144;208;0.598;0.425;1.023;0.698;0.4;1.098;1.283;0.867;1.27;1.48;1.18;9
llama-3-70b-tp8;6144;224;0.598;0.528;1.126;0.694;0.514;1.208;1.322;0.885;1.36;1.49;1.27;9
llama-3-70b-tp8;6144;240;0.596;0.593;1.189;0.694;0.539;1.233;1.363;0.907;1.36;1.5;1.31;9
llama-3-70b-tp8;8192;4;0.952;0.031;0.983;1.134;0.023;1.157;1.151;1.06;1.09;1.09;0.93;9
llama-3-70b-tp8;8192;8;0.954;0.038;0.992;1.134;0.03;1.164;1.163;1.067;1.09;1.09;0.93;9
llama-3-70b-tp8;8192;12;0.951;0.052;1.003;1.133;0.049;1.182;1.171;1.068;1.11;1.1;0.94;9
llama-3-70b-tp8;8192;16;0.953;0.061;1.014;1.132;0.058;1.19;1.195;1.071;1.11;1.12;0.95;9
llama-3-70b-tp8;8192;24;0.947;0.084;1.031;1.131;0.079;1.21;1.221;1.077;1.12;1.13;0.96;9
llama-3-70b-tp8;8192;32;0.948;0.102;1.05;1.132;0.099;1.231;1.249;1.084;1.14;1.15;0.97;9
llama-3-70b-tp8;8192;40;0.948;0.122;1.07;1.132;0.119;1.251;1.277;1.092;1.15;1.17;0.98;9
llama-3-70b-tp8;8192;48;0.945;0.144;1.089;1.13;0.14;1.27;1.303;1.098;1.16;1.19;0.99;9
llama-3-70b-tp8;8192;56;0.95;0.17;1.12;1.131;0.163;1.294;1.33;1.103;1.17;1.21;1.02;9
llama-3-70b-tp8;8192;64;0.947;0.185;1.132;1.131;0.181;1.312;1.353;1.113;1.18;1.22;1.02;9
llama-3-70b-tp8;8192;80;0.944;0.227;1.171;1.131;0.226;1.357;1.401;1.13;1.2;1.24;1.04;9
llama-3-70b-tp8;8192;96;0.945;0.267;1.212;1.132;0.262;1.394;1.455;1.149;1.21;1.27;1.05;9
llama-3-70b-tp8;8192;112;0.944;0.312;1.256;1.127;0.34;1.467;1.516;1.169;1.25;1.3;1.07;9
llama-3-70b-tp8;8192;128;0.948;0.352;1.3;1.133;0.362;1.495;1.578;1.196;1.25;1.32;1.09;9
llama-3-70b-tp8;8192;144;0.949;0.388;1.337;1.135;0.388;1.523;1.647;1.223;1.25;1.35;1.09;9
llama-3-70b-tp8;8192;160;0.956;0.429;1.385;1.14;0.421;1.561;1.709;1.246;1.25;1.37;1.11;9
llama-3-70b-tp8;8192;176;0.953;0.478;1.431;1.146;0.458;1.604;1.783;1.272;1.26;1.4;1.12;9
llama-3-70b-tp8;12288;4;1.99;0.036;2.026;2.303;0.025;2.328;2.325;2.169;1.07;1.07;0.93;9
llama-3-70b-tp8;12288;8;1.984;0.054;2.038;2.299;0.05;2.349;2.335;2.166;1.08;1.08;0.94;9
llama-3-70b-tp8;12288;12;1.979;0.07;2.049;2.297;0.065;2.362;2.355;2.174;1.09;1.08;0.94;9
llama-3-70b-tp8;12288;16;1.987;0.085;2.072;2.301;0.081;2.382;2.38;2.185;1.09;1.09;0.95;9
llama-3-70b-tp8;12288;24;1.986;0.114;2.1;2.3;0.108;2.408;2.43;2.188;1.1;1.11;0.96;9
llama-3-70b-tp8;12288;32;1.983;0.145;2.128;2.299;0.14;2.439;2.469;2.198;1.11;1.12;0.97;9
llama-3-70b-tp8;12288;40;1.979;0.177;2.156;2.3;0.172;2.472;2.517;2.209;1.12;1.14;0.98;9
llama-3-70b-tp8;12288;48;1.982;0.208;2.19;2.3;0.201;2.501;2.55;2.213;1.13;1.15;0.99;9
llama-3-70b-tp8;12288;56;1.98;0.241;2.221;2.302;0.234;2.536;2.605;2.226;1.14;1.17;1.0;9
llama-3-70b-tp8;12288;64;1.978;0.267;2.245;2.3;0.261;2.561;2.65;2.242;1.14;1.18;1.0;9
llama-3-70b-tp8;12288;80;1.981;0.335;2.316;2.302;0.327;2.629;2.739;2.269;1.16;1.21;1.02;9
llama-3-70b-tp8;12288;96;1.977;0.393;2.37;2.3;0.381;2.681;2.822;2.302;1.16;1.23;1.03;9
llama-3-70b-tp8;12288;112;1.978;0.467;2.445;2.299;0.504;2.803;2.916;2.334;1.2;1.25;1.05;9
llama-3-70b-tp8;16384;4;3.357;0.042;3.399;3.878;0.034;3.912;3.904;3.635;1.08;1.07;0.94;9
llama-3-70b-tp8;16384;8;3.358;0.065;3.423;3.879;0.059;3.938;3.924;3.639;1.08;1.08;0.94;9
llama-3-70b-tp8;16384;12;3.35;0.086;3.436;3.875;0.08;3.955;3.966;3.641;1.09;1.09;0.94;9
llama-3-70b-tp8;16384;16;3.347;0.104;3.451;3.876;0.099;3.975;3.993;3.645;1.09;1.1;0.95;9
llama-3-70b-tp8;16384;24;3.351;0.146;3.497;3.876;0.139;4.015;4.066;3.66;1.1;1.11;0.96;9
llama-3-70b-tp8;16384;32;3.354;0.186;3.54;3.878;0.181;4.059;4.133;3.678;1.1;1.12;0.96;9
llama-3-70b-tp8;16384;40;3.352;0.227;3.579;3.878;0.219;4.097;4.197;3.694;1.11;1.14;0.97;9
llama-3-70b-tp8;16384;48;3.354;0.268;3.622;3.876;0.26;4.136;4.245;3.709;1.12;1.14;0.98;9
llama-3-70b-tp8;16384;56;3.353;0.314;3.667;3.875;0.306;4.181;4.311;3.727;1.12;1.16;0.98;9
llama-3-70b-tp8;16384;64;3.353;0.35;3.703;3.876;0.341;4.217;4.374;3.745;1.13;1.17;0.99;9
llama-3-70b-tp8;16384;80;3.356;0.431;3.787;3.877;0.429;4.306;4.498;3.78;1.14;1.19;1.0;9



==> Figures/eval-offline/data.csv <==
model;vllm;sarathi;pod
Yi-6B;17.2;17.9;21.9
Llama-2-7B;33.6;31.5;38.0
Llama-3-8B;32.3;30.3;36.1

==> Figures/eval-pd-static/llama.csv <==
pd;chunksize;fa_serial;fa_streams;fa_pod
8;512;19.94;19.73;21.35
10;640;23.13;23.06;24.78
12;768;26.52;25.1;30.05
14;896;27.21;28.03;32.62
16;1024;30.38;31.57;36.2
18;1024;34.55;35.21;37.64
20;1024;35.68;36.07;38.44
22;1024;36.89;36.88;39.03
24;1024;37.92;39.32;38.35

==> Figures/motivation-case-study/data.csv <==
computeiters	Mb	Cb	serial	kernel(streams)	intra-thread	intra-thread-barrier	warp	warp-barrier	cta(sequential)	cta(sequential)-barrier	cta(sm-aware)	cta(sm-aware)-barrier	cta(smbind)-barrier	
20	41883	9662	51536	46287	49352	48196	56130	51206	51463	47170	51635	46713	45893	
40	41851	19233	61114	54880	52412	55435	56803	51909	58646	55305	52710	47864	50782	
60	41837	28864	70687	64496	55470	62613	58656	53293	68894	68102	57063	51889	63527	
80	41854	38566	80357	74442	58840	70227	60381	54839	79291	76403	59862	54834	69875	
100	41837	48163	89948	84448	63002	78258	62115	57788	89643	86880	63103	65652	79894	
120	41848	57819	99631	94048	68128	86581	67245	65700	99888	97380	70411	70356	93624	
140	41816	67389	109220	103639	74847	94930	75144	75062	110195	108027	79227	79392	102329	
160	41820	77080	118841	113197	83170	103696	84694	85030	120549	118354	89057	89539	115614	
180	41858	86572	128399	122732	91741	112544	94618	95279	131181	129114	99357	100140	121926	
200	41855	96506	138370	132343	101017	121871	104772	105309	141538	139783	109516	110649	129488	


==> Figures/motivation-naive-fusion/fused_fa_fi_a100.csv <==
model;cl;bs;fa_p;fa_d;fa_total;fi_p;fi_d;fi_total;fi_fused;fa_fused;fi_speedup;fa_speedup;best_fused_op
llama-2-7b-tp8;1024;4;0.033;0.019;0.052;0.043;0.017;0.06;0.048;0.062;0.77;0.84;11
llama-2-7b-tp8;1024;8;0.033;0.022;0.055;0.043;0.02;0.063;0.058;0.06;0.97;0.92;0
llama-2-7b-tp8;1024;12;0.033;0.023;0.056;0.043;0.021;0.064;0.069;0.063;1.1;0.89;13
llama-2-7b-tp8;1024;16;0.033;0.029;0.062;0.043;0.027;0.07;0.054;0.063;0.86;0.98;0
llama-2-7b-tp8;1024;24;0.033;0.046;0.079;0.043;0.047;0.09;0.055;0.064;0.86;1.23;13
llama-2-7b-tp8;1024;32;0.033;0.058;0.091;0.043;0.056;0.099;0.062;0.074;0.84;1.23;13
llama-2-7b-tp8;1024;40;0.033;0.07;0.103;0.043;0.064;0.107;0.078;0.075;1.04;1.37;13
llama-2-7b-tp8;1024;48;0.033;0.069;0.102;0.043;0.074;0.117;0.102;0.08;1.27;1.27;13
llama-2-7b-tp8;1024;56;0.033;0.095;0.128;0.043;0.097;0.14;0.112;0.09;1.24;1.42;13
llama-2-7b-tp8;1024;64;0.033;0.103;0.136;0.043;0.103;0.146;0.109;0.101;1.08;1.35;13
llama-2-7b-tp8;1024;80;0.033;0.111;0.144;0.043;0.117;0.16;0.128;0.123;1.04;1.17;13
llama-2-7b-tp8;1024;96;0.034;0.129;0.163;0.044;0.135;0.179;0.148;0.144;1.03;1.13;13
llama-2-7b-tp8;1024;112;0.034;0.161;0.195;0.043;0.161;0.204;0.167;0.163;1.02;1.2;13
llama-2-7b-tp8;1024;128;0.034;0.172;0.206;0.044;0.177;0.221;0.188;0.183;1.03;1.13;13
llama-2-7b-tp8;1024;144;0.034;0.188;0.222;0.046;0.197;0.243;0.208;0.203;1.02;1.09;11
llama-2-7b-tp8;1024;160;0.035;0.206;0.241;0.045;0.214;0.259;0.226;0.221;1.02;1.09;11
llama-2-7b-tp8;1024;176;0.034;0.233;0.267;0.044;0.238;0.282;0.246;0.24;1.03;1.11;11
llama-2-7b-tp8;1024;192;0.034;0.246;0.28;0.045;0.256;0.301;0.265;0.263;1.01;1.06;0
llama-2-7b-tp8;1024;208;0.034;0.265;0.299;0.048;0.274;0.322;0.285;0.286;1.0;1.05;13
llama-2-7b-tp8;1024;224;0.034;0.292;0.326;0.047;0.298;0.345;0.309;0.302;1.02;1.08;13
llama-2-7b-tp8;1024;240;0.033;0.306;0.339;0.047;0.316;0.363;0.328;0.323;1.02;1.05;13
llama-2-7b-tp8;1024;256;0.034;0.323;0.357;0.048;0.335;0.383;0.347;0.342;1.01;1.04;13
llama-2-7b-tp8;1024;272;0.034;0.345;0.379;0.048;0.355;0.403;0.367;0.362;1.01;1.05;13
llama-2-7b-tp8;1024;288;0.035;0.367;0.402;0.051;0.377;0.428;0.387;0.381;1.02;1.06;13
llama-2-7b-tp8;1024;304;0.035;0.382;0.417;0.05;0.395;0.445;0.407;0.399;1.02;1.05;13
llama-2-7b-tp8;1024;320;0.035;0.401;0.436;0.05;0.414;0.464;0.426;0.419;1.02;1.04;13
llama-2-7b-tp8;1024;336;0.035;0.425;0.46;0.05;0.436;0.486;0.446;0.438;1.02;1.05;11
llama-2-7b-tp8;1024;352;0.035;0.441;0.476;0.051;0.456;0.507;0.465;0.456;1.02;1.04;11
llama-2-7b-tp8;1024;368;0.035;0.459;0.494;0.052;0.475;0.527;0.484;0.474;1.02;1.04;11
llama-2-7b-tp8;1024;384;0.035;0.482;0.517;0.052;0.496;0.548;0.503;0.492;1.02;1.05;11
llama-2-7b-tp8;1024;400;0.035;0.501;0.536;0.052;0.515;0.567;0.525;0.513;1.02;1.04;11
llama-2-7b-tp8;1024;416;0.035;0.517;0.552;0.052;0.534;0.586;0.544;0.539;1.01;1.02;13
llama-2-7b-tp8;1024;432;0.034;0.536;0.57;0.051;0.553;0.604;0.564;0.557;1.01;1.02;13
llama-2-7b-tp8;1024;448;0.034;0.559;0.593;0.051;0.575;0.626;0.586;0.577;1.02;1.03;13
llama-2-7b-tp8;1024;464;0.035;0.577;0.612;0.052;0.594;0.646;0.605;0.596;1.02;1.03;13
llama-2-7b-tp8;1024;480;0.035;0.597;0.632;0.053;0.614;0.667;0.625;0.613;1.02;1.03;11
llama-2-7b-tp8;1024;496;0.035;0.617;0.652;0.053;0.635;0.688;0.644;0.631;1.02;1.03;11
llama-2-7b-tp8;1024;512;0.034;0.636;0.67;0.053;0.655;0.708;0.664;0.65;1.02;1.03;11
llama-2-7b-tp8;1024;528;0.035;0.655;0.69;0.054;0.672;0.726;0.684;0.669;1.02;1.03;11
llama-2-7b-tp8;1024;544;0.035;0.676;0.711;0.054;0.691;0.745;0.703;0.687;1.02;1.03;11
llama-2-7b-tp8;1024;560;0.035;0.695;0.73;0.054;0.712;0.766;0.724;0.706;1.03;1.03;11
llama-2-7b-tp8;1024;576;0.035;0.714;0.749;0.055;0.734;0.789;0.743;0.724;1.03;1.03;11
llama-2-7b-tp8;1024;592;0.035;0.733;0.768;0.054;0.752;0.806;0.763;0.742;1.03;1.04;11
llama-2-7b-tp8;1024;608;0.035;0.753;0.788;0.055;0.773;0.828;0.782;0.76;1.03;1.04;11
llama-2-7b-tp8;1024;624;0.035;0.772;0.807;0.054;0.79;0.844;0.802;0.784;1.02;1.03;11
llama-2-7b-tp8;1024;640;0.035;0.791;0.826;0.053;0.811;0.864;0.821;0.811;1.01;1.02;13
llama-2-7b-tp8;1024;656;0.035;0.814;0.849;0.056;0.832;0.888;0.843;0.83;1.02;1.02;13
llama-2-7b-tp8;1024;672;0.035;0.832;0.867;0.054;0.852;0.906;0.861;0.849;1.01;1.02;13
llama-2-7b-tp8;1024;688;0.035;0.851;0.886;0.055;0.87;0.925;0.881;0.864;1.02;1.03;11
llama-2-7b-tp8;1024;704;0.035;0.873;0.908;0.055;0.892;0.947;0.903;0.88;1.03;1.03;11
llama-2-7b-tp8;1024;720;0.035;0.892;0.927;0.054;0.911;0.965;0.923;0.898;1.03;1.03;11
llama-2-7b-tp8;1024;736;0.035;0.912;0.947;0.055;0.929;0.984;0.942;0.917;1.03;1.03;11
llama-2-7b-tp8;1024;752;0.035;0.93;0.965;0.055;0.951;1.006;0.961;0.936;1.03;1.03;11
llama-2-7b-tp8;1024;768;0.035;0.95;0.985;0.056;0.973;1.029;0.983;0.955;1.03;1.03;11
llama-2-7b-tp8;1024;784;0.036;0.971;1.007;0.055;0.991;1.046;1.002;0.974;1.03;1.03;11
llama-2-7b-tp8;1024;800;0.035;0.989;1.024;0.054;1.014;1.068;1.107;1.077;1.03;0.95;11
llama-2-7b-tp8;1024;816;0.034;1.086;1.12;0.051;1.124;1.175;1.128;1.097;1.03;1.02;11
llama-2-7b-tp8;1024;832;0.034;1.106;1.14;0.052;1.142;1.194;1.15;1.029;1.12;1.11;11
llama-2-7b-tp8;1024;848;0.035;1.051;1.086;0.057;1.067;1.124;1.08;1.058;1.02;1.03;11
llama-2-7b-tp8;1024;864;0.035;1.068;1.103;0.056;1.087;1.143;1.1;1.084;1.01;1.02;13
llama-2-7b-tp8;1024;880;0.035;1.091;1.126;0.058;1.109;1.167;1.121;1.102;1.02;1.02;13
llama-2-7b-tp8;1024;896;0.035;1.112;1.147;0.058;1.129;1.187;1.141;1.114;1.02;1.03;11
llama-2-7b-tp8;1024;912;0.035;1.135;1.17;0.061;1.147;1.208;1.161;1.131;1.03;1.03;11
llama-2-7b-tp8;1024;928;0.035;1.161;1.196;0.059;1.168;1.227;1.18;1.148;1.03;1.04;11
llama-2-7b-tp8;1024;944;0.035;1.219;1.254;0.063;1.19;1.253;1.2;1.167;1.03;1.07;11
llama-2-7b-tp8;1024;960;0.035;1.223;1.258;0.061;1.209;1.27;1.221;1.187;1.03;1.06;11
llama-2-7b-tp8;1024;976;0.035;1.241;1.276;0.06;1.229;1.289;1.24;1.206;1.03;1.06;11
llama-2-7b-tp8;1024;992;0.035;1.265;1.3;0.06;1.249;1.309;1.26;1.225;1.03;1.06;11
llama-2-7b-tp8;1024;1008;0.035;1.297;1.332;0.059;1.267;1.326;1.279;1.243;1.03;1.07;11
llama-2-7b-tp8;1024;1024;0.035;1.275;1.31;0.058;1.286;1.344;1.3;1.261;1.03;1.04;11
llama-2-7b-tp8;1024;1040;0.035;1.322;1.357;0.06;1.309;1.369;1.319;1.28;1.03;1.06;11
llama-2-7b-tp8;1024;1056;0.035;1.343;1.378;0.066;1.328;1.394;1.34;1.302;1.03;1.06;11
llama-2-7b-tp8;1024;1072;0.035;1.365;1.4;0.061;1.346;1.407;1.358;1.328;1.02;1.05;11
llama-2-7b-tp8;1024;1088;0.035;1.41;1.445;0.069;1.367;1.436;1.379;1.352;1.02;1.07;11
llama-2-7b-tp8;1024;1104;0.035;1.408;1.443;0.06;1.387;1.447;1.401;1.368;1.02;1.05;11
llama-2-7b-tp8;1024;1120;0.035;1.433;1.468;0.063;1.408;1.471;1.54;1.501;1.03;0.98;11
llama-2-7b-tp8;2048;4;0.063;0.024;0.087;0.102;0.02;0.122;0.126;0.111;1.14;0.78;0
llama-2-7b-tp8;2048;8;0.06;0.032;0.092;0.098;0.031;0.129;0.125;0.112;1.12;0.82;0
llama-2-7b-tp8;2048;12;0.059;0.049;0.108;0.098;0.05;0.148;0.127;0.12;1.06;0.9;0
llama-2-7b-tp8;2048;16;0.059;0.061;0.12;0.098;0.062;0.16;0.175;0.131;1.34;0.92;0
llama-2-7b-tp8;2048;24;0.059;0.081;0.14;0.098;0.083;0.181;0.175;0.138;1.27;1.01;0
llama-2-7b-tp8;2048;32;0.06;0.106;0.166;0.099;0.107;0.206;0.138;0.151;0.91;1.1;11
llama-2-7b-tp8;2048;40;0.06;0.128;0.188;0.1;0.124;0.224;0.171;0.148;1.16;1.27;11
llama-2-7b-tp8;2048;48;0.062;0.139;0.201;0.101;0.144;0.245;0.2;0.162;1.23;1.24;11
llama-2-7b-tp8;2048;56;0.063;0.19;0.253;0.101;0.181;0.282;0.206;0.18;1.14;1.41;11
llama-2-7b-tp8;2048;64;0.064;0.203;0.267;0.106;0.193;0.299;0.215;0.203;1.06;1.32;13
llama-2-7b-tp8;2048;80;0.066;0.213;0.279;0.11;0.217;0.327;0.245;0.241;1.02;1.16;13
llama-2-7b-tp8;2048;96;0.066;0.247;0.313;0.111;0.254;0.365;0.306;0.282;1.09;1.11;11
llama-2-7b-tp8;2048;112;0.065;0.323;0.388;0.108;0.312;0.42;0.344;0.325;1.06;1.19;11
llama-2-7b-tp8;2048;128;0.064;0.337;0.401;0.112;0.336;0.448;0.365;0.361;1.01;1.11;0
llama-2-7b-tp8;2048;144;0.063;0.364;0.427;0.117;0.373;0.49;0.404;0.402;1.0;1.06;11
llama-2-7b-tp8;2048;160;0.064;0.4;0.464;0.113;0.408;0.521;0.442;0.449;0.98;1.03;9
llama-2-7b-tp8;2048;176;0.065;0.46;0.525;0.117;0.459;0.576;0.48;0.482;1.0;1.09;0
llama-2-7b-tp8;2048;192;0.064;0.483;0.547;0.115;0.492;0.607;0.522;0.518;1.01;1.06;0
llama-2-7b-tp8;2048;208;0.064;0.52;0.584;0.118;0.528;0.646;0.562;0.562;1.0;1.04;13
llama-2-7b-tp8;2048;224;0.065;0.579;0.644;0.113;0.579;0.692;0.608;0.602;1.01;1.07;13
llama-2-7b-tp8;2048;240;0.064;0.603;0.667;0.123;0.611;0.734;0.645;0.639;1.01;1.04;13
llama-2-7b-tp8;2048;256;0.065;0.64;0.705;0.118;0.647;0.765;0.682;0.682;1.0;1.03;11
llama-2-7b-tp8;2048;272;0.065;0.686;0.751;0.122;0.693;0.815;0.72;0.721;1.0;1.04;11
llama-2-7b-tp8;2048;288;0.065;0.725;0.79;0.124;0.729;0.853;0.76;0.759;1.0;1.04;11
llama-2-7b-tp8;2048;304;0.065;0.759;0.824;0.12;0.765;0.885;0.799;0.797;1.0;1.03;11
llama-2-7b-tp8;2048;320;0.065;0.801;0.866;0.12;0.802;0.922;0.838;0.834;1.0;1.04;11
llama-2-7b-tp8;2048;336;0.065;0.843;0.908;0.125;0.85;0.975;0.877;0.87;1.01;1.04;11
llama-2-7b-tp8;2048;352;0.064;0.876;0.94;0.122;0.884;1.006;0.915;0.905;1.01;1.04;11
llama-2-7b-tp8;2048;368;0.064;0.916;0.98;0.123;0.921;1.044;0.953;0.94;1.01;1.04;11
llama-2-7b-tp8;2048;384;0.064;0.961;1.025;0.124;0.968;1.092;0.99;0.998;0.99;1.03;9
llama-2-7b-tp8;2048;400;0.065;0.999;1.064;0.126;1.002;1.128;1.03;1.038;0.99;1.03;9
llama-2-7b-tp8;2048;416;0.065;1.041;1.106;0.123;1.039;1.162;1.072;1.079;0.99;1.03;13
llama-2-7b-tp8;2048;432;0.065;1.077;1.142;0.127;1.076;1.203;1.113;1.117;1.0;1.02;13
llama-2-7b-tp8;2048;448;0.065;1.121;1.186;0.125;1.121;1.246;1.157;1.153;1.0;1.03;11
llama-2-7b-tp8;2048;464;0.065;1.16;1.225;0.128;1.157;1.285;1.195;1.185;1.01;1.03;11
llama-2-7b-tp8;2048;480;0.065;1.198;1.263;0.128;1.194;1.322;1.234;1.222;1.01;1.03;11
llama-2-7b-tp8;2048;496;0.065;1.245;1.31;0.127;1.241;1.368;1.271;1.261;1.01;1.04;11
llama-2-7b-tp8;2048;512;0.065;1.278;1.343;0.132;1.276;1.408;1.311;1.296;1.01;1.04;11
llama-2-7b-tp8;2048;528;0.065;1.327;1.392;0.135;1.313;1.448;1.351;1.333;1.01;1.04;11
llama-2-7b-tp8;2048;544;0.065;1.394;1.459;0.137;1.354;1.491;1.389;1.372;1.01;1.06;11
llama-2-7b-tp8;2048;560;0.064;1.479;1.543;0.123;1.395;1.518;1.428;1.406;1.02;1.1;11
llama-2-7b-tp8;4096;4;0.242;0.032;0.274;0.25;0.029;0.279;0.343;0.27;1.27;1.01;0
llama-2-7b-tp8;4096;8;0.221;0.058;0.279;0.243;0.058;0.301;0.294;0.267;1.1;1.04;0
llama-2-7b-tp8;4096;12;0.223;0.077;0.3;0.245;0.078;0.323;0.302;0.277;1.09;1.08;0
llama-2-7b-tp8;4096;16;0.225;0.097;0.322;0.246;0.097;0.343;0.345;0.279;1.24;1.15;0
llama-2-7b-tp8;4096;24;0.225;0.136;0.361;0.245;0.138;0.383;0.369;0.303;1.22;1.19;11
llama-2-7b-tp8;4096;32;0.23;0.177;0.407;0.251;0.187;0.438;0.435;0.329;1.32;1.24;11
llama-2-7b-tp8;4096;40;0.232;0.216;0.448;0.249;0.215;0.464;0.524;0.354;1.48;1.27;11
llama-2-7b-tp8;4096;48;0.235;0.247;0.482;0.275;0.253;0.528;0.613;0.324;1.89;1.49;11
llama-2-7b-tp8;4096;56;0.242;0.371;0.613;0.257;0.35;0.607;0.648;0.361;1.8;1.7;11
llama-2-7b-tp8;4096;64;0.247;0.396;0.643;0.267;0.374;0.641;0.446;0.418;1.07;1.54;11
llama-2-7b-tp8;4096;80;0.248;0.419;0.667;0.283;0.417;0.7;0.539;0.479;1.13;1.39;11
llama-2-7b-tp8;4096;96;0.246;0.487;0.733;0.287;0.492;0.779;0.619;0.571;1.08;1.28;9
llama-2-7b-tp8;4096;112;0.247;0.64;0.887;0.284;0.616;0.9;0.709;0.667;1.06;1.33;0
llama-2-7b-tp8;4096;128;0.257;0.671;0.928;0.287;0.657;0.944;0.784;0.76;1.03;1.22;9
llama-2-7b-tp8;4096;144;0.252;0.758;1.01;0.288;0.726;1.014;0.874;0.834;1.05;1.21;9
llama-2-7b-tp8;4096;160;0.247;0.833;1.08;0.298;0.797;1.095;0.939;0.907;1.04;1.19;9
llama-2-7b-tp8;4096;176;0.257;0.927;1.184;0.315;0.901;1.216;1.019;0.986;1.03;1.2;9
llama-2-7b-tp8;4096;192;0.252;0.998;1.25;0.31;0.964;1.274;1.103;1.065;1.04;1.17;9
llama-2-7b-tp8;4096;208;0.247;1.078;1.325;0.313;1.035;1.348;1.2;1.139;1.05;1.16;9
llama-2-7b-tp8;4096;224;0.247;1.168;1.415;0.307;1.143;1.45;1.297;1.232;1.05;1.15;11
llama-2-7b-tp8;4096;240;0.245;1.274;1.519;0.319;1.2;1.519;1.384;1.303;1.06;1.17;11
llama-2-7b-tp8;4096;256;0.246;1.407;1.653;0.303;1.273;1.576;1.437;1.378;1.04;1.2;11
llama-2-7b-tp8;4096;272;0.245;1.504;1.749;0.292;1.374;1.666;1.505;1.445;1.04;1.21;9
llama-2-7b-tp8;6144;4;0.387;0.049;0.436;0.399;0.048;0.447;0.491;0.429;1.14;1.02;0
llama-2-7b-tp8;6144;8;0.358;0.077;0.435;0.389;0.078;0.467;0.533;0.454;1.17;0.96;0
llama-2-7b-tp8;6144;12;0.358;0.107;0.465;0.396;0.108;0.504;0.576;0.474;1.22;0.98;11
llama-2-7b-tp8;6144;16;0.361;0.137;0.498;0.393;0.138;0.531;0.615;0.511;1.2;0.97;11
llama-2-7b-tp8;6144;24;0.363;0.195;0.558;0.4;0.197;0.597;0.692;0.535;1.29;1.04;9
llama-2-7b-tp8;6144;32;0.37;0.256;0.626;0.407;0.273;0.68;0.806;0.552;1.46;1.13;9
llama-2-7b-tp8;6144;40;0.373;0.314;0.687;0.411;0.317;0.728;0.876;0.584;1.5;1.18;11
llama-2-7b-tp8;6144;48;0.377;0.366;0.743;0.43;0.371;0.801;0.988;0.603;1.64;1.23;11
llama-2-7b-tp8;6144;56;0.379;0.543;0.922;0.41;0.524;0.934;1.047;0.632;1.66;1.46;11
llama-2-7b-tp8;6144;64;0.385;0.595;0.98;0.415;0.557;0.972;1.164;0.68;1.71;1.44;9
llama-2-7b-tp8;6144;80;0.386;0.632;1.018;0.452;0.622;1.074;1.289;0.796;1.62;1.28;9
llama-2-7b-tp8;6144;96;0.398;0.78;1.178;0.445;0.728;1.173;1.023;0.921;1.11;1.28;9
llama-2-7b-tp8;6144;112;0.397;0.949;1.346;0.432;0.92;1.352;1.137;1.075;1.06;1.25;9
llama-2-7b-tp8;6144;128;0.399;1.039;1.438;0.458;0.977;1.435;1.277;1.204;1.06;1.19;9
llama-2-7b-tp8;6144;144;0.404;1.2;1.604;0.456;1.083;1.539;1.394;1.311;1.06;1.22;9
llama-2-7b-tp8;6144;160;0.409;1.299;1.708;0.452;1.188;1.64;1.548;1.402;1.1;1.22;9
llama-2-7b-tp8;6144;176;0.397;1.418;1.815;0.449;1.35;1.799;1.656;1.512;1.1;1.2;9
llama-2-7b-tp8;8192;4;0.668;0.06;0.728;0.627;0.058;0.685;0.752;0.64;1.18;1.14;9
llama-2-7b-tp8;8192;8;0.578;0.099;0.677;0.624;0.098;0.722;0.771;0.662;1.16;1.02;9
llama-2-7b-tp8;8192;12;0.578;0.137;0.715;0.629;0.138;0.767;0.903;0.676;1.34;1.06;9
llama-2-7b-tp8;8192;16;0.585;0.179;0.764;0.633;0.178;0.811;0.951;0.704;1.35;1.09;9
llama-2-7b-tp8;8192;24;0.585;0.256;0.841;0.643;0.257;0.9;0.983;0.757;1.3;1.11;9
llama-2-7b-tp8;8192;32;0.59;0.337;0.927;0.639;0.362;1.001;1.171;0.808;1.45;1.15;9
llama-2-7b-tp8;8192;40;0.588;0.411;0.999;0.653;0.418;1.071;1.309;0.862;1.52;1.16;9
llama-2-7b-tp8;8192;48;0.598;0.485;1.083;0.676;0.491;1.167;1.368;0.927;1.48;1.17;9
llama-2-7b-tp8;8192;56;0.592;0.73;1.322;0.643;0.697;1.34;1.526;0.99;1.54;1.34;11
llama-2-7b-tp8;8192;64;0.605;0.794;1.399;0.658;0.739;1.397;1.624;1.037;1.57;1.35;11
llama-2-7b-tp8;8192;80;0.605;0.855;1.46;0.703;0.823;1.526;1.864;1.145;1.63;1.28;9
llama-2-7b-tp8;8192;96;0.622;1.084;1.706;0.681;0.966;1.647;2.118;1.301;1.63;1.31;9
llama-2-7b-tp8;8192;112;0.635;1.257;1.892;0.685;1.228;1.913;2.412;1.448;1.67;1.31;9
llama-2-7b-tp8;8192;128;0.629;1.387;2.016;0.672;1.299;1.971;1.816;1.592;1.14;1.27;9
llama-2-7b-tp8;12288;4;1.16;0.081;1.241;1.163;0.079;1.242;1.352;1.312;1.03;0.95;9
llama-2-7b-tp8;12288;8;1.137;0.139;1.276;1.175;0.138;1.313;1.4;1.332;1.05;0.96;9
llama-2-7b-tp8;12288;12;1.132;0.199;1.331;1.179;0.198;1.377;1.644;1.352;1.22;0.98;9
llama-2-7b-tp8;12288;16;1.124;0.258;1.382;1.173;0.258;1.431;1.668;1.382;1.21;1.0;9
llama-2-7b-tp8;12288;24;1.129;0.377;1.506;1.183;0.376;1.559;1.907;1.455;1.31;1.04;9
llama-2-7b-tp8;12288;32;1.132;0.494;1.626;1.197;0.536;1.733;2.011;1.522;1.32;1.07;9
llama-2-7b-tp8;12288;40;1.13;0.614;1.744;1.197;0.622;1.819;2.211;1.594;1.39;1.09;9
llama-2-7b-tp8;12288;48;1.131;0.738;1.869;1.217;0.729;1.946;2.426;1.664;1.46;1.12;9
llama-2-7b-tp8;12288;56;1.131;1.086;2.217;1.198;1.039;2.237;2.596;1.742;1.49;1.27;9
llama-2-7b-tp8;12288;64;1.134;1.194;2.328;1.19;1.106;2.296;2.779;1.837;1.51;1.27;9
llama-2-7b-tp8;12288;80;1.143;1.288;2.431;1.22;1.228;2.448;3.124;2.034;1.54;1.2;9
llama-2-7b-tp8;16384;4;1.864;0.102;1.966;2.014;0.099;2.113;2.262;2.097;1.08;0.94;9
llama-2-7b-tp8;16384;8;1.843;0.181;2.024;2.023;0.179;2.202;2.444;2.116;1.16;0.96;9
llama-2-7b-tp8;16384;12;1.86;0.258;2.118;2.014;0.258;2.272;2.578;2.156;1.2;0.98;9
llama-2-7b-tp8;16384;16;1.844;0.339;2.183;2.019;0.337;2.356;2.7;2.174;1.24;1.0;9
llama-2-7b-tp8;16384;24;1.854;0.496;2.35;2.03;0.497;2.527;2.976;2.298;1.3;1.02;9
llama-2-7b-tp8;16384;32;1.859;0.663;2.522;2.026;0.711;2.737;3.168;2.402;1.32;1.05;9
llama-2-7b-tp8;16384;40;1.854;0.815;2.669;2.036;0.825;2.861;3.417;2.499;1.37;1.07;9
llama-2-7b-tp8;16384;48;1.853;1.043;2.896;2.039;0.968;3.007;3.665;2.573;1.42;1.13;9
llama-2-7b-tp8;16384;56;1.848;1.461;3.309;2.019;1.385;3.404;3.876;2.683;1.44;1.23;9
llama-2-7b-tp8;16384;64;1.857;1.589;3.446;2.037;1.479;3.516;4.078;2.802;1.46;1.23;9

llama-2-13b-tp8;1024;4;0.046;0.021;0.067;0.059;0.018;0.077;0.066;0.065;1.02;1.03;9
llama-2-13b-tp8;1024;8;0.042;0.023;0.065;0.053;0.02;0.073;0.072;0.065;1.11;1.0;13
llama-2-13b-tp8;1024;12;0.041;0.027;0.068;0.052;0.024;0.076;0.075;0.068;1.1;1.0;11
llama-2-13b-tp8;1024;16;0.041;0.045;0.086;0.052;0.042;0.094;0.056;0.072;0.78;1.19;11
llama-2-13b-tp8;1024;24;0.041;0.057;0.098;0.052;0.055;0.107;0.062;0.075;0.83;1.31;13
llama-2-13b-tp8;1024;32;0.041;0.071;0.112;0.052;0.064;0.116;0.085;0.084;1.01;1.33;11
llama-2-13b-tp8;1024;40;0.041;0.075;0.116;0.054;0.077;0.131;0.108;0.096;1.12;1.21;13
llama-2-13b-tp8;1024;48;0.042;0.106;0.148;0.053;0.1;0.153;0.115;0.107;1.07;1.38;13
llama-2-13b-tp8;1024;56;0.042;0.111;0.153;0.056;0.108;0.164;0.124;0.12;1.03;1.28;0
llama-2-13b-tp8;1024;64;0.042;0.115;0.157;0.055;0.118;0.173;0.13;0.13;1.0;1.21;13
llama-2-13b-tp8;1024;80;0.043;0.139;0.182;0.054;0.141;0.195;0.155;0.16;0.97;1.14;13
llama-2-13b-tp8;1024;96;0.043;0.174;0.217;0.056;0.171;0.227;0.181;0.184;0.98;1.18;13
llama-2-13b-tp8;1024;112;0.043;0.19;0.233;0.058;0.195;0.253;0.207;0.211;0.98;1.1;0
llama-2-13b-tp8;1024;128;0.043;0.213;0.256;0.056;0.217;0.273;0.232;0.243;0.95;1.05;11
llama-2-13b-tp8;1024;144;0.044;0.245;0.289;0.058;0.245;0.303;0.257;0.261;0.98;1.11;0
llama-2-13b-tp8;1024;160;0.044;0.265;0.309;0.06;0.269;0.329;0.282;0.288;0.98;1.07;0
llama-2-13b-tp8;1024;176;0.042;0.299;0.341;0.059;0.297;0.356;0.307;0.317;0.97;1.08;13
llama-2-13b-tp8;1024;192;0.043;0.316;0.359;0.062;0.321;0.383;0.332;0.337;0.99;1.07;0
llama-2-13b-tp8;1024;208;0.044;0.34;0.384;0.06;0.344;0.404;0.357;0.37;0.96;1.04;0
llama-2-13b-tp8;1024;224;0.043;0.372;0.415;0.06;0.372;0.432;0.386;0.393;0.98;1.06;0
llama-2-13b-tp8;1024;240;0.043;0.391;0.434;0.063;0.397;0.46;0.41;0.415;0.99;1.05;0
llama-2-13b-tp8;1024;256;0.043;0.414;0.457;0.064;0.421;0.485;0.435;0.451;0.96;1.01;0
llama-2-13b-tp8;1024;272;0.043;0.446;0.489;0.062;0.448;0.51;0.46;0.469;0.98;1.04;0
llama-2-13b-tp8;1024;288;0.043;0.465;0.508;0.065;0.472;0.537;0.485;0.493;0.98;1.03;0
llama-2-13b-tp8;1024;304;0.044;0.492;0.536;0.065;0.498;0.563;0.509;0.525;0.97;1.02;0
llama-2-13b-tp8;1024;320;0.044;0.517;0.561;0.063;0.523;0.586;0.536;0.543;0.99;1.03;0
llama-2-13b-tp8;1024;336;0.043;0.539;0.582;0.066;0.548;0.614;0.561;0.572;0.98;1.02;0
llama-2-13b-tp8;1024;352;0.043;0.566;0.609;0.064;0.573;0.637;0.585;0.589;0.99;1.03;13
llama-2-13b-tp8;1024;368;0.045;0.59;0.635;0.068;0.599;0.667;0.61;0.62;0.98;1.02;0
llama-2-13b-tp8;1024;384;0.044;0.612;0.656;0.064;0.623;0.687;0.635;0.643;0.99;1.02;11
llama-2-13b-tp8;1024;400;0.044;0.642;0.686;0.067;0.65;0.717;0.66;0.674;0.98;1.02;0
llama-2-13b-tp8;1024;416;0.043;0.662;0.705;0.067;0.674;0.741;0.686;0.693;0.99;1.02;11
llama-2-13b-tp8;1024;432;0.044;0.688;0.732;0.068;0.699;0.767;0.711;0.728;0.98;1.01;0
llama-2-13b-tp8;1024;448;0.043;0.717;0.76;0.068;0.726;0.794;0.737;0.747;0.99;1.02;0
llama-2-13b-tp8;1024;464;0.044;0.74;0.784;0.068;0.751;0.819;0.762;0.775;0.98;1.01;0
llama-2-13b-tp8;1024;480;0.044;0.766;0.81;0.068;0.774;0.842;0.788;0.804;0.98;1.01;0
llama-2-13b-tp8;1024;496;0.043;0.791;0.834;0.07;0.801;0.871;0.812;0.826;0.98;1.01;0
llama-2-13b-tp8;1024;512;0.044;0.815;0.859;0.068;0.825;0.893;0.836;0.854;0.98;1.01;0
llama-2-13b-tp8;1024;528;0.045;0.841;0.886;0.066;0.849;0.915;0.862;0.878;0.98;1.01;0
llama-2-13b-tp8;1024;544;0.044;0.866;0.91;0.068;0.875;0.943;0.888;0.907;0.98;1.0;13
llama-2-13b-tp8;1024;560;0.043;0.892;0.935;0.069;0.9;0.969;0.914;0.932;0.98;1.0;0
llama-2-13b-tp8;1024;576;0.044;0.919;0.963;0.07;0.926;0.996;0.937;0.959;0.98;1.0;11
llama-2-13b-tp8;1024;592;0.043;0.94;0.983;0.069;0.952;1.021;0.964;0.979;0.98;1.0;0
llama-2-13b-tp8;1024;608;0.044;0.965;1.009;0.067;0.975;1.042;0.986;1.008;0.98;1.0;11
llama-2-13b-tp8;1024;624;0.044;0.992;1.036;0.069;1.002;1.071;1.014;1.03;0.98;1.01;0
llama-2-13b-tp8;1024;640;0.044;1.017;1.061;0.068;1.026;1.094;1.038;1.056;0.98;1.0;11
llama-2-13b-tp8;1024;656;0.044;1.039;1.083;0.069;1.052;1.121;1.064;1.055;1.01;1.03;11
llama-2-13b-tp8;1024;672;0.044;1.063;1.107;0.068;1.078;1.146;1.09;1.092;1.0;1.01;13
llama-2-13b-tp8;1024;688;0.044;1.088;1.132;0.07;1.101;1.171;1.115;1.115;1.0;1.02;13
llama-2-13b-tp8;1024;704;0.045;1.115;1.16;0.079;1.129;1.208;1.14;1.136;1.0;1.02;13
llama-2-13b-tp8;2048;4;0.079;0.026;0.105;0.138;0.021;0.159;0.136;0.113;1.2;0.93;0
llama-2-13b-tp8;2048;8;0.073;0.049;0.122;0.128;0.043;0.171;0.155;0.128;1.21;0.95;0
llama-2-13b-tp8;2048;12;0.072;0.056;0.128;0.13;0.056;0.186;0.177;0.137;1.29;0.93;0
llama-2-13b-tp8;2048;16;0.072;0.073;0.145;0.13;0.068;0.198;0.178;0.139;1.28;1.04;0
llama-2-13b-tp8;2048;24;0.072;0.101;0.173;0.133;0.097;0.23;0.179;0.154;1.16;1.12;11
llama-2-13b-tp8;2048;32;0.075;0.123;0.198;0.136;0.115;0.251;0.175;0.165;1.06;1.2;11
llama-2-13b-tp8;2048;40;0.078;0.14;0.218;0.137;0.138;0.275;0.197;0.177;1.11;1.23;11
llama-2-13b-tp8;2048;48;0.079;0.208;0.287;0.134;0.184;0.318;0.219;0.205;1.07;1.4;11
llama-2-13b-tp8;2048;56;0.081;0.214;0.295;0.142;0.196;0.338;0.233;0.228;1.02;1.29;11
llama-2-13b-tp8;2048;64;0.082;0.223;0.305;0.146;0.218;0.364;0.262;0.262;1.0;1.16;11
llama-2-13b-tp8;2048;80;0.08;0.265;0.345;0.15;0.263;0.413;0.326;0.313;1.04;1.1;11
llama-2-13b-tp8;2048;96;0.078;0.34;0.418;0.139;0.324;0.463;0.37;0.363;1.02;1.15;0
llama-2-13b-tp8;2048;112;0.078;0.369;0.447;0.154;0.367;0.521;0.423;0.426;0.99;1.05;0
llama-2-13b-tp8;2048;128;0.078;0.414;0.492;0.152;0.412;0.564;0.452;0.475;0.95;1.04;0
llama-2-13b-tp8;2048;144;0.079;0.484;0.563;0.147;0.467;0.614;0.501;0.51;0.98;1.1;0
llama-2-13b-tp8;2048;160;0.078;0.517;0.595;0.154;0.514;0.668;0.549;0.57;0.96;1.04;0
llama-2-13b-tp8;2048;176;0.079;0.594;0.673;0.157;0.575;0.732;0.599;0.619;0.97;1.09;0
llama-2-13b-tp8;2048;192;0.078;0.622;0.7;0.159;0.616;0.775;0.65;0.661;0.98;1.06;0
llama-2-13b-tp8;2048;208;0.08;0.664;0.744;0.162;0.663;0.825;0.701;0.729;0.96;1.02;0
llama-2-13b-tp8;2048;224;0.078;0.735;0.813;0.16;0.72;0.88;0.758;0.767;0.99;1.06;0
llama-2-13b-tp8;2048;240;0.08;0.77;0.85;0.155;0.765;0.92;0.806;0.821;0.98;1.04;0
llama-2-13b-tp8;2048;256;0.078;0.816;0.894;0.16;0.811;0.971;0.853;0.879;0.97;1.02;0
llama-2-13b-tp8;2048;272;0.078;0.884;0.962;0.16;0.865;1.025;0.901;0.939;0.96;1.02;11
llama-2-13b-tp8;2048;288;0.08;0.916;0.996;0.161;0.912;1.073;0.951;0.974;0.98;1.02;0
llama-2-13b-tp8;2048;304;0.08;0.978;1.058;0.163;0.963;1.126;1.0;1.026;0.97;1.03;0
llama-2-13b-tp8;2048;320;0.079;1.026;1.105;0.164;1.013;1.177;1.05;1.079;0.97;1.02;0
llama-2-13b-tp8;2048;336;0.08;1.069;1.149;0.159;1.06;1.219;1.1;1.12;0.98;1.03;13
llama-2-13b-tp8;2048;352;0.079;1.128;1.207;0.175;1.116;1.291;1.148;1.175;0.98;1.03;13
llama-2-13b-tp8;4096;4;0.245;0.058;0.303;0.255;0.043;0.298;0.344;0.282;1.22;1.07;11
llama-2-13b-tp8;4096;8;0.229;0.07;0.299;0.248;0.068;0.316;0.298;0.29;1.03;1.03;0
llama-2-13b-tp8;4096;12;0.23;0.097;0.327;0.252;0.093;0.345;0.322;0.314;1.03;1.04;0
llama-2-13b-tp8;4096;16;0.232;0.123;0.355;0.251;0.119;0.37;0.393;0.337;1.17;1.05;11
llama-2-13b-tp8;4096;24;0.233;0.175;0.408;0.25;0.18;0.43;0.467;0.355;1.32;1.15;11
llama-2-13b-tp8;4096;32;0.239;0.223;0.462;0.26;0.216;0.476;0.579;0.396;1.46;1.17;11
llama-2-13b-tp8;4096;40;0.241;0.263;0.504;0.275;0.261;0.536;0.646;0.358;1.8;1.41;11
llama-2-13b-tp8;4096;48;0.248;0.403;0.651;0.259;0.354;0.613;0.697;0.409;1.7;1.59;11
llama-2-13b-tp8;4096;56;0.249;0.416;0.665;0.284;0.374;0.658;0.787;0.479;1.64;1.39;11
llama-2-13b-tp8;4096;64;0.255;0.433;0.688;0.286;0.417;0.703;0.592;0.542;1.09;1.27;11
llama-2-13b-tp8;4096;80;0.253;0.518;0.771;0.295;0.51;0.805;0.674;0.646;1.04;1.19;9
llama-2-13b-tp8;4096;96;0.259;0.68;0.939;0.288;0.629;0.917;0.788;0.777;1.01;1.21;13
llama-2-13b-tp8;4096;112;0.261;0.729;0.99;0.302;0.712;1.014;0.897;0.856;1.05;1.16;13
llama-2-13b-tp8;4096;128;0.261;0.831;1.092;0.313;0.802;1.115;1.013;0.953;1.06;1.15;9
llama-2-13b-tp8;4096;144;0.258;0.958;1.216;0.302;0.914;1.216;1.114;1.048;1.06;1.16;9
llama-2-13b-tp8;4096;160;0.253;1.066;1.319;0.316;1.003;1.319;1.213;1.167;1.04;1.13;11
llama-2-13b-tp8;4096;176;0.251;1.247;1.498;0.315;1.131;1.446;1.326;1.264;1.05;1.19;11
llama-2-13b-tp8;6144;4;0.447;0.058;0.505;0.447;0.056;0.503;0.551;0.478;1.15;1.06;9
llama-2-13b-tp8;6144;8;0.408;0.096;0.504;0.45;0.093;0.543;0.582;0.489;1.19;1.03;9
llama-2-13b-tp8;6144;12;0.413;0.136;0.549;0.445;0.132;0.577;0.659;0.504;1.31;1.09;9
llama-2-13b-tp8;6144;16;0.413;0.174;0.587;0.451;0.17;0.621;0.745;0.524;1.42;1.12;9
llama-2-13b-tp8;6144;24;0.417;0.25;0.667;0.456;0.264;0.72;0.837;0.571;1.47;1.17;9
llama-2-13b-tp8;6144;32;0.425;0.323;0.748;0.458;0.318;0.776;0.983;0.627;1.57;1.19;9
llama-2-13b-tp8;6144;40;0.429;0.39;0.819;0.496;0.385;0.881;1.068;0.696;1.53;1.18;9
llama-2-13b-tp8;6144;48;0.431;0.605;1.036;0.465;0.526;0.991;1.179;0.748;1.58;1.39;9
llama-2-13b-tp8;6144;56;0.434;0.625;1.059;0.476;0.554;1.03;1.258;0.797;1.58;1.33;9
llama-2-13b-tp8;6144;64;0.436;0.649;1.085;0.494;0.622;1.116;1.413;0.866;1.63;1.25;9
llama-2-13b-tp8;6144;80;0.442;0.791;1.233;0.506;0.757;1.263;1.653;1.015;1.63;1.21;9
llama-2-13b-tp8;6144;96;0.449;1.014;1.463;0.528;0.938;1.466;1.298;1.156;1.12;1.27;9
llama-2-13b-tp8;6144;112;0.442;1.21;1.652;0.529;1.058;1.587;1.464;1.348;1.09;1.23;9
llama-2-13b-tp8;8192;4;0.75;0.072;0.822;0.763;0.068;0.831;0.854;0.786;1.09;1.05;9
llama-2-13b-tp8;8192;8;0.695;0.122;0.817;0.772;0.118;0.89;0.912;0.81;1.13;1.01;9
llama-2-13b-tp8;8192;12;0.699;0.175;0.874;0.768;0.17;0.938;1.008;0.831;1.21;1.05;9
llama-2-13b-tp8;8192;16;0.694;0.222;0.916;0.777;0.22;0.997;1.104;0.85;1.3;1.08;9
llama-2-13b-tp8;8192;24;0.706;0.325;1.031;0.791;0.346;1.137;1.275;0.91;1.4;1.13;9
llama-2-13b-tp8;8192;32;0.702;0.425;1.127;0.782;0.419;1.201;1.367;0.965;1.42;1.17;9
llama-2-13b-tp8;8192;40;0.703;0.523;1.226;0.868;0.508;1.376;1.56;1.038;1.5;1.18;9
llama-2-13b-tp8;8192;48;0.71;0.818;1.528;0.783;0.696;1.479;1.691;1.11;1.52;1.38;9
llama-2-13b-tp8;8192;56;0.71;0.833;1.543;0.793;0.734;1.527;1.858;1.183;1.57;1.3;9
llama-2-13b-tp8;8192;64;0.724;0.868;1.592;0.835;0.82;1.655;2.021;1.267;1.6;1.26;9
llama-2-13b-tp8;8192;80;0.739;1.095;1.834;0.813;1.003;1.816;2.305;1.434;1.61;1.28;11
llama-2-13b-tp8;12288;4;1.349;0.098;1.447;1.486;0.093;1.579;1.695;1.536;1.1;0.94;9
llama-2-13b-tp8;12288;8;1.326;0.176;1.502;1.505;0.17;1.675;1.821;1.563;1.17;0.96;9
llama-2-13b-tp8;12288;12;1.329;0.251;1.58;1.516;0.245;1.761;1.88;1.589;1.18;0.99;9
llama-2-13b-tp8;12288;16;1.324;0.33;1.654;1.501;0.323;1.824;1.981;1.625;1.22;1.02;9
llama-2-13b-tp8;12288;24;1.327;0.482;1.809;1.516;0.514;2.03;2.271;1.698;1.34;1.07;9
llama-2-13b-tp8;12288;32;1.33;0.621;1.951;1.513;0.624;2.137;2.49;1.798;1.38;1.09;9
llama-2-13b-tp8;12288;40;1.328;0.783;2.111;1.537;0.757;2.294;2.734;1.916;1.43;1.1;9
llama-2-13b-tp8;12288;48;1.33;1.215;2.545;1.49;1.039;2.529;2.986;1.99;1.5;1.28;9
llama-2-13b-tp8;12288;56;1.339;1.257;2.596;1.511;1.093;2.604;3.201;2.112;1.52;1.23;9
llama-2-13b-tp8;16384;4;2.242;0.123;2.365;2.424;0.119;2.543;2.734;2.528;1.08;0.94;9
llama-2-13b-tp8;16384;8;2.25;0.224;2.474;2.463;0.219;2.682;2.876;2.558;1.12;0.97;9
llama-2-13b-tp8;16384;12;2.274;0.327;2.601;2.459;0.321;2.78;3.056;2.613;1.17;1.0;9
llama-2-13b-tp8;16384;16;2.27;0.425;2.695;2.454;0.424;2.878;3.155;2.657;1.19;1.01;9
llama-2-13b-tp8;16384;24;2.254;0.626;2.88;2.447;0.68;3.127;3.522;2.768;1.27;1.04;9
llama-2-13b-tp8;16384;32;2.246;0.822;3.068;2.429;0.827;3.256;3.795;2.88;1.32;1.07;9
llama-2-13b-tp8;16384;40;2.256;1.098;3.354;2.464;1.003;3.467;4.151;2.992;1.39;1.12;9

llama-3-8b-tp8;1024;4;0.036;0.022;0.058;0.048;0.015;0.063;0.046;0.073;0.63;0.79;11
llama-3-8b-tp8;1024;8;0.034;0.022;0.056;0.044;0.014;0.058;0.049;0.076;0.64;0.74;13
llama-3-8b-tp8;1024;12;0.033;0.019;0.052;0.044;0.014;0.058;0.048;0.078;0.62;0.67;11
llama-3-8b-tp8;1024;16;0.033;0.023;0.056;0.043;0.017;0.06;0.048;0.073;0.66;0.77;11
llama-3-8b-tp8;1024;24;0.033;0.019;0.052;0.043;0.018;0.061;0.057;0.075;0.76;0.69;11
llama-3-8b-tp8;1024;32;0.033;0.022;0.055;0.043;0.02;0.063;0.058;0.073;0.79;0.75;11
llama-3-8b-tp8;1024;40;0.033;0.023;0.056;0.043;0.02;0.063;0.059;0.076;0.78;0.74;13
llama-3-8b-tp8;1024;48;0.033;0.023;0.056;0.043;0.022;0.065;0.068;0.076;0.89;0.74;9
llama-3-8b-tp8;1024;56;0.033;0.026;0.059;0.043;0.024;0.067;0.07;0.076;0.92;0.78;13
llama-3-8b-tp8;1024;64;0.033;0.03;0.063;0.043;0.03;0.073;0.07;0.074;0.95;0.85;13
llama-3-8b-tp8;1024;80;0.033;0.046;0.079;0.043;0.044;0.087;0.049;0.074;0.66;1.07;13
llama-3-8b-tp8;1024;96;0.033;0.047;0.08;0.043;0.049;0.092;0.053;0.074;0.72;1.08;13
llama-3-8b-tp8;1024;112;0.033;0.054;0.087;0.043;0.052;0.095;0.058;0.074;0.78;1.18;13
llama-3-8b-tp8;1024;128;0.033;0.059;0.092;0.043;0.056;0.099;0.062;0.079;0.78;1.16;9
llama-3-8b-tp8;1024;144;0.033;0.065;0.098;0.043;0.061;0.104;0.066;0.076;0.87;1.29;11
llama-3-8b-tp8;1024;160;0.033;0.071;0.104;0.043;0.065;0.108;0.079;0.077;1.03;1.35;13
llama-3-8b-tp8;1024;176;0.033;0.067;0.1;0.043;0.069;0.112;0.09;0.076;1.18;1.32;13
llama-3-8b-tp8;1024;192;0.033;0.071;0.104;0.043;0.074;0.117;0.1;0.08;1.25;1.3;13
llama-3-8b-tp8;1024;208;0.034;0.076;0.11;0.045;0.079;0.124;0.108;0.086;1.26;1.28;13
llama-3-8b-tp8;1024;224;0.033;0.095;0.128;0.044;0.096;0.14;0.111;0.09;1.23;1.42;13
llama-3-8b-tp8;1024;240;0.034;0.103;0.137;0.044;0.099;0.143;0.112;0.096;1.17;1.43;13
llama-3-8b-tp8;1024;256;0.034;0.105;0.139;0.045;0.103;0.148;0.114;0.102;1.12;1.36;11
llama-3-8b-tp8;1024;272;0.035;0.107;0.142;0.046;0.105;0.151;0.117;0.107;1.09;1.33;11
llama-3-8b-tp8;1024;288;0.035;0.109;0.144;0.046;0.109;0.155;0.122;0.113;1.08;1.27;13
llama-3-8b-tp8;1024;304;0.035;0.111;0.146;0.046;0.113;0.159;0.126;0.118;1.07;1.24;13
llama-3-8b-tp8;1024;320;0.035;0.115;0.15;0.046;0.118;0.164;0.144;0.123;1.17;1.22;13
llama-3-8b-tp8;1024;336;0.034;0.119;0.153;0.046;0.123;0.169;0.149;0.128;1.16;1.2;13
llama-3-8b-tp8;1024;352;0.034;0.123;0.157;0.045;0.127;0.172;0.154;0.133;1.16;1.18;13
llama-3-8b-tp8;1024;368;0.035;0.128;0.163;0.046;0.132;0.178;0.158;0.138;1.14;1.18;13
llama-3-8b-tp8;1024;384;0.036;0.133;0.169;0.047;0.137;0.184;0.164;0.143;1.15;1.18;13
llama-3-8b-tp8;1024;400;0.035;0.138;0.173;0.046;0.141;0.187;0.169;0.148;1.14;1.17;13
llama-3-8b-tp8;1024;416;0.035;0.142;0.177;0.046;0.146;0.192;0.173;0.153;1.13;1.16;13
llama-3-8b-tp8;1024;432;0.035;0.147;0.182;0.048;0.152;0.2;0.18;0.158;1.14;1.15;13
llama-3-8b-tp8;1024;448;0.035;0.16;0.195;0.045;0.163;0.208;0.185;0.163;1.13;1.2;13
llama-3-8b-tp8;1024;464;0.036;0.167;0.203;0.046;0.167;0.213;0.189;0.167;1.13;1.22;13
llama-3-8b-tp8;1024;480;0.035;0.172;0.207;0.046;0.171;0.217;0.195;0.172;1.13;1.2;13
llama-3-8b-tp8;1024;496;0.036;0.174;0.21;0.048;0.176;0.224;0.2;0.177;1.13;1.19;13
llama-3-8b-tp8;1024;512;0.036;0.177;0.213;0.047;0.179;0.226;0.202;0.182;1.11;1.17;13
llama-3-8b-tp8;1024;528;0.036;0.18;0.216;0.047;0.183;0.23;0.209;0.187;1.12;1.16;13
llama-3-8b-tp8;1024;544;0.036;0.184;0.22;0.047;0.187;0.234;0.214;0.191;1.12;1.15;11
llama-3-8b-tp8;1024;560;0.035;0.187;0.222;0.049;0.193;0.242;0.218;0.196;1.11;1.13;11
llama-3-8b-tp8;1024;576;0.035;0.193;0.228;0.048;0.198;0.246;0.222;0.202;1.1;1.13;11
llama-3-8b-tp8;1024;592;0.036;0.198;0.234;0.046;0.202;0.248;0.227;0.205;1.11;1.14;11
llama-3-8b-tp8;1024;608;0.036;0.202;0.238;0.048;0.207;0.255;0.233;0.21;1.11;1.13;11
llama-3-8b-tp8;1024;624;0.036;0.207;0.243;0.048;0.211;0.259;0.238;0.215;1.11;1.13;11
llama-3-8b-tp8;1024;640;0.036;0.212;0.248;0.048;0.216;0.264;0.242;0.219;1.11;1.13;11
llama-3-8b-tp8;1024;656;0.036;0.22;0.256;0.047;0.223;0.27;0.249;0.224;1.11;1.14;11
llama-3-8b-tp8;1024;672;0.036;0.227;0.263;0.048;0.231;0.279;0.253;0.228;1.11;1.15;11
llama-3-8b-tp8;1024;688;0.036;0.232;0.268;0.049;0.237;0.286;0.259;0.233;1.11;1.15;11
llama-3-8b-tp8;1024;704;0.035;0.237;0.272;0.05;0.241;0.291;0.263;0.237;1.11;1.15;11
llama-3-8b-tp8;1024;720;0.036;0.241;0.277;0.05;0.244;0.294;0.268;0.242;1.11;1.14;11
llama-3-8b-tp8;1024;736;0.036;0.244;0.28;0.05;0.248;0.298;0.272;0.246;1.11;1.14;11
llama-3-8b-tp8;1024;752;0.036;0.248;0.284;0.048;0.253;0.301;0.278;0.256;1.09;1.11;11
llama-3-8b-tp8;1024;768;0.035;0.253;0.288;0.049;0.258;0.307;0.283;0.266;1.06;1.08;9
llama-3-8b-tp8;1024;784;0.036;0.256;0.292;0.05;0.263;0.313;0.288;0.271;1.06;1.08;0
llama-3-8b-tp8;1024;800;0.036;0.261;0.297;0.05;0.266;0.316;0.291;0.276;1.05;1.08;0
llama-3-8b-tp8;1024;816;0.035;0.266;0.301;0.05;0.272;0.322;0.298;0.282;1.06;1.07;13
llama-3-8b-tp8;1024;832;0.035;0.27;0.305;0.05;0.276;0.326;0.303;0.286;1.06;1.07;13
llama-3-8b-tp8;1024;848;0.035;0.275;0.31;0.05;0.282;0.332;0.307;0.29;1.06;1.07;13
llama-3-8b-tp8;1024;864;0.035;0.281;0.316;0.051;0.287;0.338;0.313;0.294;1.06;1.07;13
llama-3-8b-tp8;1024;880;0.035;0.288;0.323;0.05;0.294;0.344;0.318;0.298;1.07;1.08;13
llama-3-8b-tp8;1024;896;0.035;0.295;0.33;0.05;0.3;0.35;0.323;0.303;1.07;1.09;13
llama-3-8b-tp8;1024;912;0.035;0.299;0.334;0.05;0.305;0.355;0.329;0.309;1.06;1.08;13
llama-3-8b-tp8;1024;928;0.035;0.303;0.338;0.051;0.309;0.36;0.333;0.313;1.06;1.08;13
llama-3-8b-tp8;1024;944;0.035;0.308;0.343;0.051;0.314;0.365;0.338;0.318;1.06;1.08;13
llama-3-8b-tp8;1024;960;0.035;0.312;0.347;0.051;0.319;0.37;0.343;0.322;1.07;1.08;13
llama-3-8b-tp8;1024;976;0.036;0.317;0.353;0.05;0.323;0.373;0.348;0.328;1.06;1.08;13
llama-3-8b-tp8;1024;992;0.035;0.321;0.356;0.052;0.328;0.38;0.353;0.332;1.06;1.07;13
llama-3-8b-tp8;1024;1008;0.036;0.325;0.361;0.051;0.332;0.383;0.356;0.337;1.06;1.07;13
llama-3-8b-tp8;1024;1024;0.036;0.331;0.367;0.052;0.337;0.389;0.364;0.341;1.07;1.08;13
llama-3-8b-tp8;1024;1040;0.036;0.336;0.372;0.052;0.342;0.394;0.367;0.347;1.06;1.07;13
llama-3-8b-tp8;1024;1056;0.036;0.34;0.376;0.052;0.347;0.399;0.372;0.351;1.06;1.07;13
llama-3-8b-tp8;1024;1072;0.036;0.343;0.379;0.051;0.352;0.403;0.378;0.356;1.06;1.06;13
llama-3-8b-tp8;1024;1088;0.036;0.352;0.388;0.052;0.358;0.41;0.384;0.36;1.07;1.08;13
llama-3-8b-tp8;1024;1104;0.036;0.357;0.393;0.05;0.364;0.414;0.386;0.366;1.05;1.07;13
llama-3-8b-tp8;1024;1120;0.036;0.362;0.398;0.052;0.369;0.421;0.392;0.37;1.06;1.08;13
llama-3-8b-tp8;1024;1136;0.036;0.367;0.403;0.051;0.374;0.425;0.397;0.375;1.06;1.07;13
llama-3-8b-tp8;1024;1152;0.036;0.371;0.407;0.051;0.379;0.43;0.402;0.38;1.06;1.07;13
llama-3-8b-tp8;1024;1168;0.036;0.377;0.413;0.053;0.383;0.436;0.408;0.385;1.06;1.07;13
llama-3-8b-tp8;1024;1184;0.036;0.381;0.417;0.052;0.389;0.441;0.413;0.389;1.06;1.07;13
llama-3-8b-tp8;1024;1200;0.036;0.385;0.421;0.053;0.393;0.446;0.416;0.393;1.06;1.07;13
llama-3-8b-tp8;1024;1216;0.036;0.391;0.427;0.052;0.396;0.448;0.419;0.399;1.05;1.07;13
llama-3-8b-tp8;1024;1232;0.036;0.395;0.431;0.052;0.401;0.453;0.424;0.402;1.05;1.07;13
llama-3-8b-tp8;1024;1248;0.036;0.399;0.435;0.054;0.406;0.46;0.43;0.408;1.05;1.07;13
llama-3-8b-tp8;1024;1264;0.036;0.405;0.441;0.052;0.41;0.462;0.436;0.412;1.06;1.07;13
llama-3-8b-tp8;1024;1280;0.036;0.409;0.445;0.052;0.415;0.467;0.44;0.417;1.06;1.07;11
llama-3-8b-tp8;1024;1296;0.036;0.414;0.45;0.052;0.42;0.472;0.445;0.422;1.05;1.07;11
llama-3-8b-tp8;1024;1312;0.036;0.42;0.456;0.052;0.426;0.478;0.45;0.428;1.05;1.07;11
llama-3-8b-tp8;1024;1328;0.036;0.426;0.462;0.053;0.431;0.484;0.456;0.432;1.06;1.07;11
llama-3-8b-tp8;1024;1344;0.036;0.431;0.467;0.053;0.437;0.49;0.46;0.437;1.05;1.07;11
llama-3-8b-tp8;1024;1360;0.036;0.435;0.471;0.054;0.442;0.496;0.465;0.441;1.05;1.07;11
llama-3-8b-tp8;1024;1376;0.036;0.44;0.476;0.054;0.447;0.501;0.471;0.446;1.06;1.07;11
llama-3-8b-tp8;1024;1392;0.036;0.446;0.482;0.054;0.451;0.505;0.476;0.449;1.06;1.07;11
llama-3-8b-tp8;1024;1408;0.036;0.449;0.485;0.052;0.457;0.509;0.481;0.455;1.06;1.07;11
llama-3-8b-tp8;1024;1424;0.036;0.455;0.491;0.054;0.461;0.515;0.484;0.458;1.06;1.07;11
llama-3-8b-tp8;1024;1440;0.036;0.458;0.494;0.054;0.466;0.52;0.491;0.464;1.06;1.06;11
llama-3-8b-tp8;1024;1456;0.036;0.463;0.499;0.054;0.47;0.524;0.495;0.466;1.06;1.07;11
llama-3-8b-tp8;1024;1472;0.036;0.47;0.506;0.054;0.475;0.529;0.501;0.473;1.06;1.07;11
llama-3-8b-tp8;1024;1488;0.036;0.474;0.51;0.053;0.481;0.534;0.505;0.476;1.06;1.07;11
llama-3-8b-tp8;1024;1504;0.036;0.479;0.515;0.055;0.486;0.541;0.51;0.481;1.06;1.07;11
llama-3-8b-tp8;1024;1520;0.036;0.483;0.519;0.054;0.49;0.544;0.514;0.485;1.06;1.07;11
llama-3-8b-tp8;1024;1536;0.036;0.488;0.524;0.054;0.496;0.55;0.519;0.49;1.06;1.07;11
llama-3-8b-tp8;1024;1552;0.036;0.495;0.531;0.053;0.5;0.553;0.525;0.494;1.06;1.07;11
llama-3-8b-tp8;1024;1568;0.036;0.498;0.534;0.054;0.506;0.56;0.53;0.499;1.06;1.07;11
llama-3-8b-tp8;1024;1584;0.036;0.505;0.541;0.054;0.511;0.565;0.535;0.504;1.06;1.07;11
llama-3-8b-tp8;1024;1600;0.036;0.511;0.547;0.055;0.516;0.571;0.541;0.507;1.07;1.08;11
llama-3-8b-tp8;1024;1616;0.036;0.514;0.55;0.055;0.521;0.576;0.545;0.514;1.06;1.07;11
llama-3-8b-tp8;1024;1632;0.036;0.519;0.555;0.053;0.525;0.578;0.549;0.524;1.05;1.06;11
llama-3-8b-tp8;1024;1648;0.036;0.524;0.56;0.055;0.53;0.585;0.555;0.534;1.04;1.05;13
llama-3-8b-tp8;1024;1664;0.036;0.528;0.564;0.054;0.536;0.59;0.559;0.538;1.04;1.05;13
llama-3-8b-tp8;1024;1680;0.036;0.532;0.568;0.056;0.54;0.596;0.564;0.543;1.04;1.05;13
llama-3-8b-tp8;1024;1696;0.036;0.538;0.574;0.056;0.545;0.601;0.569;0.548;1.04;1.05;13
llama-3-8b-tp8;1024;1712;0.035;0.542;0.577;0.054;0.55;0.604;0.575;0.552;1.04;1.05;13
llama-3-8b-tp8;1024;1728;0.036;0.548;0.584;0.056;0.554;0.61;0.579;0.557;1.04;1.05;13
llama-3-8b-tp8;1024;1744;0.036;0.554;0.59;0.057;0.56;0.617;0.584;0.563;1.04;1.05;13
llama-3-8b-tp8;1024;1760;0.035;0.558;0.593;0.056;0.567;0.623;0.59;0.566;1.04;1.05;13
llama-3-8b-tp8;1024;1776;0.036;0.564;0.6;0.058;0.57;0.628;0.594;0.572;1.04;1.05;13
llama-3-8b-tp8;1024;1792;0.036;0.57;0.606;0.054;0.575;0.629;0.599;0.575;1.04;1.05;13
llama-3-8b-tp8;1024;1808;0.036;0.573;0.609;0.054;0.58;0.634;0.604;0.582;1.04;1.05;13
llama-3-8b-tp8;1024;1824;0.036;0.579;0.615;0.056;0.586;0.642;0.61;0.585;1.04;1.05;13
llama-3-8b-tp8;1024;1840;0.036;0.583;0.619;0.056;0.59;0.646;0.614;0.591;1.04;1.05;13
llama-3-8b-tp8;1024;1856;0.036;0.589;0.625;0.056;0.595;0.651;0.619;0.594;1.04;1.05;13
llama-3-8b-tp8;1024;1872;0.036;0.593;0.629;0.055;0.6;0.655;0.625;0.6;1.04;1.05;13
llama-3-8b-tp8;1024;1888;0.036;0.597;0.633;0.054;0.605;0.659;0.629;0.604;1.04;1.05;13
llama-3-8b-tp8;1024;1904;0.036;0.603;0.639;0.056;0.611;0.667;0.634;0.608;1.04;1.05;11
llama-3-8b-tp8;1024;1920;0.036;0.608;0.644;0.056;0.615;0.671;0.639;0.612;1.04;1.05;11
llama-3-8b-tp8;1024;1936;0.036;0.611;0.647;0.056;0.62;0.676;0.643;0.617;1.04;1.05;11
llama-3-8b-tp8;1024;1952;0.036;0.616;0.652;0.057;0.624;0.681;0.649;0.621;1.05;1.05;11
llama-3-8b-tp8;1024;1968;0.036;0.622;0.658;0.057;0.629;0.686;0.655;0.626;1.05;1.05;11
llama-3-8b-tp8;1024;1984;0.036;0.627;0.663;0.055;0.635;0.69;0.659;0.63;1.05;1.05;11
llama-3-8b-tp8;1024;2000;0.036;0.632;0.668;0.056;0.641;0.697;0.666;0.635;1.05;1.05;11
llama-3-8b-tp8;1024;2016;0.036;0.637;0.673;0.054;0.646;0.7;0.671;0.639;1.05;1.05;11
llama-3-8b-tp8;1024;2032;0.036;0.644;0.68;0.055;0.651;0.706;0.676;0.644;1.05;1.06;11
llama-3-8b-tp8;1024;2048;0.036;0.652;0.688;0.055;0.657;0.712;0.679;0.651;1.04;1.06;11
llama-3-8b-tp8;1024;2064;0.036;0.652;0.688;0.055;0.662;0.717;0.685;0.654;1.05;1.05;11
llama-3-8b-tp8;1024;2080;0.036;0.658;0.694;0.057;0.668;0.725;0.69;0.658;1.05;1.05;11
llama-3-8b-tp8;1024;2096;0.036;0.662;0.698;0.056;0.671;0.727;0.694;0.663;1.05;1.05;11
llama-3-8b-tp8;1024;2112;0.036;0.667;0.703;0.057;0.677;0.734;0.7;0.667;1.05;1.05;11
llama-3-8b-tp8;1024;2128;0.036;0.673;0.709;0.057;0.682;0.739;0.705;0.673;1.05;1.05;11
llama-3-8b-tp8;1024;2144;0.036;0.676;0.712;0.056;0.685;0.741;0.709;0.677;1.05;1.05;11
llama-3-8b-tp8;1024;2160;0.036;0.682;0.718;0.057;0.692;0.749;0.716;0.681;1.05;1.05;11
llama-3-8b-tp8;1024;2176;0.036;0.686;0.722;0.055;0.696;0.751;0.72;0.685;1.05;1.05;11
llama-3-8b-tp8;1024;2192;0.036;0.691;0.727;0.056;0.702;0.758;0.725;0.691;1.05;1.05;11
llama-3-8b-tp8;1024;2208;0.036;0.696;0.732;0.057;0.706;0.763;0.73;0.696;1.05;1.05;11
llama-3-8b-tp8;1024;2224;0.036;0.702;0.738;0.057;0.713;0.77;0.734;0.7;1.05;1.05;11
llama-3-8b-tp8;1024;2240;0.036;0.707;0.743;0.057;0.717;0.774;0.741;0.705;1.05;1.05;11
llama-3-8b-tp8;1024;2256;0.036;0.712;0.748;0.055;0.722;0.777;0.745;0.709;1.05;1.06;11
llama-3-8b-tp8;1024;2272;0.036;0.718;0.754;0.057;0.726;0.783;0.75;0.714;1.05;1.06;11
llama-3-8b-tp8;1024;2288;0.036;0.722;0.758;0.057;0.732;0.789;0.753;0.719;1.05;1.05;11
llama-3-8b-tp8;1024;2304;0.036;0.727;0.763;0.057;0.736;0.793;0.759;0.722;1.05;1.06;11
llama-3-8b-tp8;1024;2320;0.036;0.733;0.769;0.057;0.742;0.799;0.765;0.727;1.05;1.06;11
llama-3-8b-tp8;1024;2336;0.036;0.737;0.773;0.055;0.747;0.802;0.77;0.732;1.05;1.06;11
llama-3-8b-tp8;1024;2352;0.036;0.742;0.778;0.057;0.75;0.807;0.774;0.736;1.05;1.06;11
llama-3-8b-tp8;1024;2368;0.036;0.747;0.783;0.058;0.756;0.814;0.779;0.739;1.05;1.06;11
llama-3-8b-tp8;1024;2384;0.036;0.751;0.787;0.055;0.761;0.816;0.784;0.745;1.05;1.06;11
llama-3-8b-tp8;1024;2400;0.036;0.756;0.792;0.058;0.767;0.825;0.789;0.75;1.05;1.06;11
llama-3-8b-tp8;1024;2416;0.036;0.763;0.799;0.057;0.77;0.827;0.795;0.754;1.05;1.06;11
llama-3-8b-tp8;1024;2432;0.036;0.766;0.802;0.056;0.777;0.833;0.801;0.759;1.06;1.06;11
llama-3-8b-tp8;1024;2448;0.036;0.774;0.81;0.058;0.78;0.838;0.805;0.763;1.06;1.06;11
llama-3-8b-tp8;1024;2464;0.036;0.777;0.813;0.057;0.787;0.844;0.809;0.769;1.05;1.06;11
llama-3-8b-tp8;1024;2480;0.036;0.782;0.818;0.056;0.789;0.845;0.813;0.775;1.05;1.06;11
llama-3-8b-tp8;1024;2496;0.036;0.787;0.823;0.057;0.795;0.852;0.818;0.784;1.04;1.05;11
llama-3-8b-tp8;1024;2512;0.036;0.792;0.828;0.055;0.798;0.853;0.823;0.793;1.04;1.04;11
llama-3-8b-tp8;1024;2528;0.036;0.796;0.832;0.057;0.804;0.861;0.829;0.801;1.03;1.04;13
llama-3-8b-tp8;1024;2544;0.036;0.801;0.837;0.055;0.808;0.863;0.832;0.806;1.03;1.04;13
llama-3-8b-tp8;1024;2560;0.036;0.805;0.841;0.057;0.814;0.871;0.838;0.811;1.03;1.04;13
llama-3-8b-tp8;1024;2576;0.036;0.811;0.847;0.058;0.819;0.877;0.844;0.815;1.04;1.04;13
llama-3-8b-tp8;1024;2592;0.036;0.818;0.854;0.058;0.823;0.881;0.848;0.82;1.03;1.04;13
llama-3-8b-tp8;1024;2608;0.036;0.822;0.858;0.057;0.828;0.885;0.854;0.824;1.04;1.04;13
llama-3-8b-tp8;1024;2624;0.036;0.827;0.863;0.057;0.834;0.891;0.859;0.83;1.03;1.04;13
llama-3-8b-tp8;1024;2640;0.036;0.832;0.868;0.055;0.84;0.895;0.864;0.834;1.04;1.04;13
llama-3-8b-tp8;1024;2656;0.036;0.836;0.872;0.058;0.847;0.905;0.869;0.84;1.03;1.04;13
llama-3-8b-tp8;1024;2672;0.036;0.844;0.88;0.057;0.851;0.908;0.874;0.844;1.04;1.04;13
llama-3-8b-tp8;1024;2688;0.036;0.85;0.886;0.057;0.855;0.912;0.879;0.848;1.04;1.04;13
llama-3-8b-tp8;1024;2704;0.036;0.853;0.889;0.057;0.861;0.918;0.884;0.852;1.04;1.04;11
llama-3-8b-tp8;1024;2720;0.036;0.858;0.894;0.056;0.866;0.922;0.888;0.857;1.04;1.04;11
llama-3-8b-tp8;1024;2736;0.036;0.861;0.897;0.058;0.871;0.929;0.894;0.86;1.04;1.04;11
llama-3-8b-tp8;1024;2752;0.036;0.87;0.906;0.056;0.875;0.931;0.897;0.865;1.04;1.05;11
llama-3-8b-tp8;1024;2768;0.036;0.873;0.909;0.058;0.88;0.938;0.903;0.868;1.04;1.05;11
llama-3-8b-tp8;1024;2784;0.036;0.877;0.913;0.059;0.883;0.942;0.909;0.872;1.04;1.05;11
llama-3-8b-tp8;1024;2800;0.036;0.882;0.918;0.057;0.889;0.946;0.913;0.876;1.04;1.05;11
llama-3-8b-tp8;1024;2816;0.037;0.887;0.924;0.058;0.894;0.952;0.918;0.883;1.04;1.05;11
llama-3-8b-tp8;1024;2832;0.036;0.891;0.927;0.058;0.898;0.956;0.924;0.887;1.04;1.05;11
llama-3-8b-tp8;1024;2848;0.036;0.898;0.934;0.057;0.902;0.959;0.928;0.89;1.04;1.05;11
llama-3-8b-tp8;1024;2864;0.036;0.903;0.939;0.058;0.907;0.965;0.932;0.895;1.04;1.05;11
llama-3-8b-tp8;1024;2880;0.036;0.907;0.943;0.057;0.914;0.971;0.938;0.901;1.04;1.05;11
llama-3-8b-tp8;1024;2896;0.036;0.911;0.947;0.057;0.918;0.975;0.942;0.905;1.04;1.05;11
llama-3-8b-tp8;1024;2912;0.036;0.916;0.952;0.057;0.923;0.98;0.948;0.91;1.04;1.05;11
llama-3-8b-tp8;1024;2928;0.036;0.922;0.958;0.057;0.931;0.988;0.954;0.914;1.04;1.05;11
llama-3-8b-tp8;1024;2944;0.036;0.927;0.963;0.058;0.935;0.993;0.958;0.919;1.04;1.05;11
llama-3-8b-tp8;1024;2960;0.036;0.935;0.971;0.059;0.942;1.001;0.963;0.922;1.04;1.05;11
llama-3-8b-tp8;1024;2976;0.036;0.94;0.976;0.058;0.946;1.004;0.969;0.929;1.04;1.05;11
llama-3-8b-tp8;1024;2992;0.036;0.941;0.977;0.058;0.95;1.008;0.973;0.933;1.04;1.05;11
llama-3-8b-tp8;1024;3008;0.036;0.951;0.987;0.059;0.956;1.015;0.977;0.938;1.04;1.05;11
llama-3-8b-tp8;1024;3024;0.036;0.953;0.989;0.058;0.959;1.017;0.984;0.942;1.04;1.05;11
llama-3-8b-tp8;1024;3040;0.036;0.957;0.993;0.058;0.965;1.023;0.988;0.947;1.04;1.05;11
llama-3-8b-tp8;1024;3056;0.036;0.962;0.998;0.058;0.97;1.028;0.993;0.951;1.04;1.05;11
llama-3-8b-tp8;1024;3072;0.036;0.969;1.005;0.057;0.977;1.034;0.998;0.956;1.04;1.05;11
llama-3-8b-tp8;1024;3088;0.036;0.972;1.008;0.058;0.98;1.038;1.002;0.96;1.04;1.05;11
llama-3-8b-tp8;1024;3104;0.036;0.976;1.012;0.057;0.984;1.041;1.008;0.965;1.04;1.05;11
llama-3-8b-tp8;1024;3120;0.036;0.979;1.015;0.055;0.992;1.047;1.015;0.969;1.05;1.05;11
llama-3-8b-tp8;1024;3136;0.036;0.987;1.023;0.058;0.995;1.053;1.018;0.974;1.05;1.05;11
llama-3-8b-tp8;1024;3152;0.036;1.0;1.036;0.059;0.999;1.058;1.023;0.979;1.04;1.06;11
llama-3-8b-tp8;1024;3168;0.036;1.001;1.037;0.058;1.005;1.063;1.03;0.983;1.05;1.05;11
llama-3-8b-tp8;1024;3184;0.036;1.003;1.039;0.058;1.01;1.068;1.032;0.988;1.04;1.05;11
llama-3-8b-tp8;1024;3200;0.036;1.008;1.044;0.058;1.015;1.073;1.038;0.993;1.05;1.05;11
llama-3-8b-tp8;1024;3216;0.036;1.014;1.05;0.058;1.021;1.079;1.043;0.997;1.05;1.05;11
llama-3-8b-tp8;1024;3232;0.036;1.019;1.055;0.058;1.023;1.081;1.046;1.001;1.04;1.05;11
llama-3-8b-tp8;1024;3248;0.036;1.022;1.058;0.058;1.029;1.087;1.053;1.006;1.05;1.05;11
llama-3-8b-tp8;1024;3264;0.036;1.031;1.067;0.057;1.032;1.089;1.058;1.012;1.05;1.05;11
llama-3-8b-tp8;1024;3280;0.036;1.03;1.066;0.058;1.039;1.097;1.063;1.015;1.05;1.05;11
llama-3-8b-tp8;1024;3296;0.036;1.038;1.074;0.058;1.045;1.103;1.068;1.02;1.05;1.05;11
llama-3-8b-tp8;1024;3312;0.036;1.044;1.08;0.058;1.049;1.107;1.073;1.023;1.05;1.06;11
llama-3-8b-tp8;1024;3328;0.036;1.048;1.084;0.058;1.054;1.112;1.079;1.03;1.05;1.05;11
llama-3-8b-tp8;1024;3344;0.036;1.054;1.09;0.058;1.059;1.117;1.083;1.034;1.05;1.05;11
llama-3-8b-tp8;1024;3360;0.036;1.057;1.093;0.057;1.065;1.122;1.09;1.043;1.05;1.05;11
llama-3-8b-tp8;1024;3376;0.036;1.064;1.1;0.056;1.069;1.125;1.095;1.05;1.04;1.05;11
llama-3-8b-tp8;1024;3392;0.036;1.066;1.102;0.058;1.075;1.133;1.098;1.056;1.04;1.04;11
llama-3-8b-tp8;1024;3408;0.036;1.072;1.108;0.057;1.079;1.136;1.104;1.065;1.04;1.04;11
llama-3-8b-tp8;1024;3424;0.036;1.079;1.115;0.059;1.085;1.144;1.109;1.07;1.04;1.04;11
llama-3-8b-tp8;1024;3440;0.036;1.08;1.116;0.058;1.088;1.146;1.114;1.076;1.04;1.04;11
llama-3-8b-tp8;1024;3456;0.036;1.087;1.123;0.058;1.096;1.154;1.119;1.083;1.03;1.04;13
llama-3-8b-tp8;1024;3472;0.036;1.094;1.13;0.058;1.099;1.157;1.122;1.087;1.03;1.04;13
llama-3-8b-tp8;1024;3488;0.036;1.097;1.133;0.06;1.105;1.165;1.128;1.092;1.03;1.04;13
llama-3-8b-tp8;1024;3504;0.036;1.105;1.141;0.059;1.109;1.168;1.133;1.097;1.03;1.04;13
llama-3-8b-tp8;1024;3520;0.036;1.108;1.144;0.062;1.112;1.174;1.137;1.101;1.03;1.04;13
llama-3-8b-tp8;1024;3536;0.036;1.137;1.173;0.069;1.122;1.191;1.143;1.104;1.04;1.06;11
llama-3-8b-tp8;1024;3552;0.037;1.118;1.155;0.064;1.122;1.186;1.146;1.109;1.03;1.04;11
llama-3-8b-tp8;1024;3568;0.036;1.14;1.176;0.064;1.127;1.191;1.153;1.112;1.04;1.06;11
llama-3-8b-tp8;1024;3584;0.036;1.133;1.169;0.061;1.133;1.194;1.156;1.115;1.04;1.05;11
llama-3-8b-tp8;1024;3600;0.036;1.135;1.171;0.059;1.138;1.197;1.162;1.12;1.04;1.05;11
llama-3-8b-tp8;1024;3616;0.036;1.147;1.183;0.062;1.142;1.204;1.169;1.122;1.04;1.05;11
llama-3-8b-tp8;1024;3632;0.036;1.152;1.188;0.061;1.148;1.209;1.17;1.127;1.04;1.05;11
llama-3-8b-tp8;1024;3648;0.036;1.163;1.199;0.062;1.152;1.214;1.176;1.133;1.04;1.06;11
llama-3-8b-tp8;1024;3664;0.036;1.168;1.204;0.06;1.158;1.218;1.182;1.136;1.04;1.06;11
llama-3-8b-tp8;1024;3680;0.036;1.187;1.223;0.064;1.162;1.226;1.186;1.141;1.04;1.07;11
llama-3-8b-tp8;1024;3696;0.036;1.182;1.218;0.059;1.168;1.227;1.191;1.147;1.04;1.06;11
llama-3-8b-tp8;1024;3712;0.036;1.169;1.205;0.057;1.171;1.228;1.197;1.151;1.04;1.05;11
llama-3-8b-tp8;1024;3728;0.036;1.192;1.228;0.059;1.177;1.236;1.202;1.155;1.04;1.06;11
llama-3-8b-tp8;1024;3744;0.036;1.217;1.253;0.062;1.182;1.244;1.206;1.161;1.04;1.08;11
llama-3-8b-tp8;1024;3760;0.036;1.188;1.224;0.058;1.188;1.246;1.213;1.164;1.04;1.05;11
llama-3-8b-tp8;1024;3776;0.036;1.197;1.233;0.057;1.191;1.248;1.216;1.168;1.04;1.06;11
llama-3-8b-tp8;1024;3792;0.036;1.209;1.245;0.059;1.197;1.256;1.22;1.175;1.04;1.06;11
llama-3-8b-tp8;1024;3808;0.036;1.212;1.248;0.057;1.202;1.259;1.227;1.178;1.04;1.06;11
llama-3-8b-tp8;1024;3824;0.036;1.235;1.271;0.06;1.206;1.266;1.231;1.182;1.04;1.08;11
llama-3-8b-tp8;1024;3840;0.036;1.21;1.246;0.058;1.213;1.271;1.236;1.189;1.04;1.05;11
llama-3-8b-tp8;1024;3856;0.036;1.222;1.258;0.059;1.217;1.276;1.243;1.192;1.04;1.06;11
llama-3-8b-tp8;1024;3872;0.036;1.245;1.281;0.06;1.222;1.282;1.246;1.196;1.04;1.07;11
llama-3-8b-tp8;1024;3888;0.036;1.226;1.262;0.058;1.227;1.285;1.25;1.202;1.04;1.05;11
llama-3-8b-tp8;1024;3904;0.036;1.236;1.272;0.058;1.232;1.29;1.257;1.205;1.04;1.06;11
llama-3-8b-tp8;1024;3920;0.036;1.242;1.278;0.059;1.236;1.295;1.26;1.21;1.04;1.06;11
llama-3-8b-tp8;1024;3936;0.036;1.248;1.284;0.057;1.241;1.298;1.265;1.216;1.04;1.06;11
llama-3-8b-tp8;1024;3952;0.036;1.262;1.298;0.059;1.246;1.305;1.272;1.221;1.04;1.06;11
llama-3-8b-tp8;1024;3968;0.036;1.272;1.308;0.059;1.251;1.31;1.276;1.224;1.04;1.07;11
llama-3-8b-tp8;1024;3984;0.036;1.257;1.293;0.058;1.257;1.315;1.281;1.231;1.04;1.05;11
llama-3-8b-tp8;1024;4000;0.036;1.267;1.303;0.057;1.262;1.319;1.288;1.234;1.04;1.06;11
llama-3-8b-tp8;1024;4016;0.036;1.278;1.314;0.058;1.266;1.324;1.289;1.237;1.04;1.06;11
llama-3-8b-tp8;1024;4032;0.036;1.277;1.313;0.059;1.271;1.33;1.296;1.244;1.04;1.06;11
llama-3-8b-tp8;1024;4048;0.036;1.279;1.315;0.062;1.275;1.337;1.301;1.247;1.04;1.05;11
llama-3-8b-tp8;1024;4064;0.036;1.284;1.32;0.064;1.281;1.345;1.305;1.251;1.04;1.06;11
llama-3-8b-tp8;1024;4080;0.036;1.291;1.327;0.063;1.287;1.35;1.311;1.258;1.04;1.05;11
llama-3-8b-tp8;1024;4096;0.036;1.293;1.329;0.058;1.292;1.35;1.317;1.26;1.05;1.05;11
llama-3-8b-tp8;1024;4112;0.037;1.327;1.364;0.061;1.298;1.359;1.322;1.265;1.05;1.08;11
llama-3-8b-tp8;1024;4128;0.036;1.336;1.372;0.063;1.303;1.366;1.325;1.272;1.04;1.08;11
llama-3-8b-tp8;1024;4144;0.036;1.32;1.356;0.069;1.311;1.38;1.332;1.274;1.05;1.06;11
llama-3-8b-tp8;1024;4160;0.036;1.345;1.381;0.059;1.312;1.371;1.337;1.279;1.05;1.08;11
llama-3-8b-tp8;1024;4176;0.036;1.339;1.375;0.064;1.319;1.383;1.341;1.286;1.04;1.07;11
llama-3-8b-tp8;1024;4192;0.036;1.344;1.38;0.063;1.323;1.386;1.345;1.289;1.04;1.07;11
llama-3-8b-tp8;1024;4208;0.036;1.352;1.388;0.063;1.329;1.392;1.353;1.295;1.04;1.07;11
llama-3-8b-tp8;1024;4224;0.036;1.362;1.398;0.064;1.334;1.398;1.356;1.303;1.04;1.07;11
llama-3-8b-tp8;1024;4240;0.036;1.376;1.412;0.063;1.337;1.4;1.36;1.307;1.04;1.08;11
llama-3-8b-tp8;1024;4256;0.036;1.372;1.408;0.064;1.342;1.406;1.365;1.313;1.04;1.07;11
llama-3-8b-tp8;1024;4272;0.036;1.394;1.43;0.062;1.348;1.41;1.371;1.322;1.04;1.08;11
llama-3-8b-tp8;1024;4288;0.036;1.384;1.42;0.068;1.354;1.422;1.375;1.327;1.04;1.07;11
llama-3-8b-tp8;1024;4304;0.036;1.407;1.443;0.064;1.357;1.421;1.38;1.332;1.04;1.08;11
llama-3-8b-tp8;1024;4320;0.036;1.381;1.417;0.061;1.363;1.424;1.385;1.341;1.03;1.06;11
llama-3-8b-tp8;1024;4336;0.036;1.389;1.425;0.064;1.368;1.432;1.392;1.346;1.03;1.06;11
llama-3-8b-tp8;1024;4352;0.036;1.404;1.44;0.065;1.372;1.437;1.395;1.349;1.03;1.07;11
llama-3-8b-tp8;1024;4368;0.036;1.41;1.446;0.064;1.376;1.44;1.399;1.356;1.03;1.07;11
llama-3-8b-tp8;1024;4384;0.036;1.417;1.453;0.063;1.38;1.443;1.405;1.359;1.03;1.07;11
llama-3-8b-tp8;1024;4400;0.036;1.463;1.499;0.069;1.385;1.454;1.408;1.361;1.03;1.1;11
llama-3-8b-tp8;1024;4416;0.036;1.446;1.482;0.084;1.391;1.475;1.415;1.367;1.04;1.08;11
llama-3-8b-tp8;1024;4432;0.036;1.464;1.5;0.065;1.395;1.46;1.419;1.371;1.04;1.09;11
llama-3-8b-tp8;1024;4448;0.036;1.474;1.51;0.062;1.401;1.463;1.424;1.372;1.04;1.1;11
llama-3-8b-tp8;1024;4464;0.036;1.512;1.548;0.065;1.405;1.47;1.428;1.379;1.04;1.12;11
llama-3-8b-tp8;1024;4480;0.036;1.486;1.522;0.065;1.409;1.474;1.433;1.383;1.04;1.1;11
llama-3-8b-tp8;2048;4;0.065;0.019;0.084;0.106;0.014;0.12;0.101;0.108;0.94;0.78;9
llama-3-8b-tp8;2048;8;0.059;0.021;0.08;0.099;0.017;0.116;0.098;0.106;0.92;0.75;9
llama-3-8b-tp8;2048;12;0.059;0.021;0.08;0.098;0.018;0.116;0.111;0.107;1.04;0.75;9
llama-3-8b-tp8;2048;16;0.058;0.023;0.081;0.098;0.02;0.118;0.116;0.109;1.06;0.74;9
llama-3-8b-tp8;2048;24;0.059;0.024;0.083;0.098;0.021;0.119;0.125;0.11;1.14;0.75;0
llama-3-8b-tp8;2048;32;0.058;0.029;0.087;0.098;0.028;0.126;0.125;0.111;1.13;0.78;0
llama-3-8b-tp8;2048;40;0.059;0.047;0.106;0.098;0.044;0.142;0.126;0.112;1.12;0.95;0
llama-3-8b-tp8;2048;48;0.059;0.047;0.106;0.098;0.048;0.146;0.116;0.12;0.97;0.88;0
llama-3-8b-tp8;2048;56;0.059;0.054;0.113;0.098;0.054;0.152;0.122;0.126;0.97;0.9;0
llama-3-8b-tp8;2048;64;0.059;0.059;0.118;0.098;0.059;0.157;0.13;0.132;0.98;0.89;0
llama-3-8b-tp8;2048;80;0.059;0.073;0.132;0.098;0.069;0.167;0.146;0.134;1.09;0.99;0
llama-3-8b-tp8;2048;96;0.059;0.079;0.138;0.099;0.079;0.178;0.163;0.138;1.18;1.0;11
llama-3-8b-tp8;2048;112;0.059;0.095;0.154;0.1;0.093;0.193;0.176;0.143;1.23;1.08;11
llama-3-8b-tp8;2048;128;0.061;0.103;0.164;0.101;0.1;0.201;0.177;0.149;1.19;1.1;11
llama-3-8b-tp8;2048;144;0.062;0.112;0.174;0.1;0.107;0.207;0.147;0.139;1.06;1.25;11
llama-3-8b-tp8;2048;160;0.061;0.123;0.184;0.103;0.115;0.218;0.16;0.142;1.13;1.3;11
llama-3-8b-tp8;2048;176;0.063;0.125;0.188;0.103;0.124;0.227;0.169;0.147;1.15;1.28;11
llama-3-8b-tp8;2048;192;0.064;0.134;0.198;0.104;0.132;0.236;0.183;0.151;1.21;1.31;11
llama-3-8b-tp8;2048;208;0.063;0.142;0.205;0.108;0.142;0.25;0.193;0.16;1.21;1.28;11
llama-3-8b-tp8;2048;224;0.066;0.187;0.253;0.105;0.177;0.282;0.198;0.177;1.12;1.43;11
llama-3-8b-tp8;2048;240;0.066;0.201;0.267;0.103;0.185;0.288;0.204;0.19;1.07;1.41;11
llama-3-8b-tp8;2048;256;0.065;0.206;0.271;0.107;0.191;0.298;0.215;0.201;1.07;1.35;13
llama-3-8b-tp8;2048;272;0.066;0.209;0.275;0.109;0.195;0.304;0.225;0.203;1.11;1.35;13
llama-3-8b-tp8;2048;288;0.066;0.211;0.277;0.106;0.2;0.306;0.231;0.212;1.09;1.31;13
llama-3-8b-tp8;2048;304;0.066;0.216;0.282;0.108;0.207;0.315;0.237;0.226;1.05;1.25;13
llama-3-8b-tp8;2048;320;0.066;0.222;0.288;0.109;0.217;0.326;0.246;0.239;1.03;1.21;13
llama-3-8b-tp8;2048;336;0.066;0.229;0.295;0.112;0.226;0.338;0.261;0.25;1.04;1.18;13
llama-3-8b-tp8;2048;352;0.065;0.237;0.302;0.109;0.235;0.344;0.276;0.259;1.07;1.17;11
llama-3-8b-tp8;2048;368;0.065;0.245;0.31;0.112;0.244;0.356;0.287;0.268;1.07;1.16;11
llama-3-8b-tp8;2048;384;0.066;0.256;0.322;0.11;0.252;0.362;0.302;0.277;1.09;1.16;11
llama-3-8b-tp8;2048;400;0.065;0.263;0.328;0.114;0.262;0.376;0.314;0.287;1.09;1.14;11
llama-3-8b-tp8;2048;416;0.064;0.271;0.335;0.114;0.27;0.384;0.322;0.299;1.08;1.12;11
llama-3-8b-tp8;2048;432;0.065;0.282;0.347;0.113;0.279;0.392;0.327;0.309;1.06;1.12;11
llama-3-8b-tp8;2048;448;0.064;0.316;0.38;0.106;0.309;0.415;0.334;0.319;1.05;1.19;11
llama-3-8b-tp8;2048;464;0.065;0.326;0.391;0.108;0.316;0.424;0.342;0.329;1.04;1.19;11
llama-3-8b-tp8;2048;480;0.065;0.332;0.397;0.112;0.322;0.434;0.355;0.337;1.05;1.18;11
llama-3-8b-tp8;2048;496;0.063;0.337;0.4;0.109;0.328;0.437;0.364;0.346;1.05;1.16;11
llama-3-8b-tp8;2048;512;0.065;0.342;0.407;0.109;0.336;0.445;0.376;0.357;1.05;1.14;11
llama-3-8b-tp8;2048;528;0.064;0.349;0.413;0.109;0.345;0.454;0.382;0.367;1.04;1.13;11
llama-3-8b-tp8;2048;544;0.064;0.358;0.422;0.116;0.354;0.47;0.391;0.377;1.04;1.12;11
llama-3-8b-tp8;2048;560;0.065;0.365;0.43;0.11;0.362;0.472;0.406;0.385;1.05;1.12;11
llama-3-8b-tp8;2048;576;0.064;0.374;0.438;0.111;0.371;0.482;0.422;0.393;1.07;1.11;11
llama-3-8b-tp8;2048;592;0.064;0.383;0.447;0.118;0.381;0.499;0.434;0.4;1.08;1.12;11
llama-3-8b-tp8;2048;608;0.065;0.392;0.457;0.118;0.391;0.509;0.447;0.41;1.09;1.11;11
llama-3-8b-tp8;2048;624;0.065;0.401;0.466;0.118;0.399;0.517;0.456;0.425;1.07;1.1;11
llama-3-8b-tp8;2048;640;0.065;0.412;0.477;0.114;0.409;0.523;0.491;0.442;1.11;1.08;9
llama-3-8b-tp8;2048;656;0.065;0.431;0.496;0.117;0.431;0.548;0.503;0.454;1.11;1.09;9
llama-3-8b-tp8;2048;672;0.065;0.451;0.516;0.115;0.444;0.559;0.515;0.463;1.11;1.11;13
llama-3-8b-tp8;2048;688;0.064;0.459;0.523;0.117;0.451;0.568;0.524;0.471;1.11;1.11;13
llama-3-8b-tp8;2048;704;0.065;0.466;0.531;0.118;0.457;0.575;0.535;0.479;1.12;1.11;13
llama-3-8b-tp8;2048;720;0.064;0.471;0.535;0.119;0.465;0.584;0.544;0.49;1.11;1.09;13
llama-3-8b-tp8;2048;736;0.065;0.479;0.544;0.117;0.473;0.59;0.554;0.5;1.11;1.09;13
llama-3-8b-tp8;2048;752;0.064;0.486;0.55;0.119;0.483;0.602;0.564;0.508;1.11;1.08;13
llama-3-8b-tp8;2048;768;0.064;0.494;0.558;0.116;0.49;0.606;0.572;0.519;1.1;1.08;13
llama-3-8b-tp8;2048;784;0.064;0.504;0.568;0.122;0.5;0.622;0.58;0.528;1.1;1.08;13
llama-3-8b-tp8;2048;800;0.064;0.513;0.577;0.124;0.51;0.634;0.592;0.538;1.1;1.07;13
llama-3-8b-tp8;2048;816;0.065;0.522;0.587;0.12;0.519;0.639;0.601;0.549;1.09;1.07;13
llama-3-8b-tp8;2048;832;0.064;0.531;0.595;0.118;0.527;0.645;0.611;0.557;1.1;1.07;13
llama-3-8b-tp8;2048;848;0.065;0.54;0.605;0.121;0.537;0.658;0.621;0.567;1.1;1.07;13
llama-3-8b-tp8;2048;864;0.064;0.553;0.617;0.12;0.547;0.667;0.631;0.577;1.09;1.07;13
llama-3-8b-tp8;2048;880;0.064;0.573;0.637;0.121;0.568;0.689;0.643;0.586;1.1;1.09;13
llama-3-8b-tp8;2048;896;0.064;0.585;0.649;0.116;0.578;0.694;0.655;0.596;1.1;1.09;13
llama-3-8b-tp8;2048;912;0.065;0.591;0.656;0.122;0.586;0.708;0.66;0.606;1.09;1.08;13
llama-3-8b-tp8;2048;928;0.065;0.6;0.665;0.122;0.593;0.715;0.672;0.615;1.09;1.08;13
llama-3-8b-tp8;2048;944;0.064;0.607;0.671;0.126;0.601;0.727;0.682;0.625;1.09;1.07;13
llama-3-8b-tp8;2048;960;0.065;0.615;0.68;0.117;0.609;0.726;0.689;0.635;1.09;1.07;13
llama-3-8b-tp8;2048;976;0.064;0.623;0.687;0.119;0.619;0.738;0.7;0.644;1.09;1.07;13
llama-3-8b-tp8;2048;992;0.064;0.632;0.696;0.119;0.628;0.747;0.711;0.653;1.09;1.07;13
llama-3-8b-tp8;2048;1008;0.065;0.641;0.706;0.122;0.638;0.76;0.72;0.662;1.09;1.07;13
llama-3-8b-tp8;2048;1024;0.065;0.653;0.718;0.119;0.647;0.766;0.729;0.676;1.08;1.06;13
llama-3-8b-tp8;2048;1040;0.065;0.66;0.725;0.119;0.656;0.775;0.736;0.685;1.07;1.06;13
llama-3-8b-tp8;2048;1056;0.065;0.67;0.735;0.121;0.664;0.785;0.75;0.694;1.08;1.06;13
llama-3-8b-tp8;2048;1072;0.065;0.679;0.744;0.12;0.674;0.794;0.761;0.704;1.08;1.06;11
llama-3-8b-tp8;2048;1088;0.065;0.694;0.759;0.12;0.689;0.809;0.772;0.714;1.08;1.06;11
llama-3-8b-tp8;2048;1104;0.065;0.709;0.774;0.119;0.704;0.823;0.782;0.723;1.08;1.07;11
llama-3-8b-tp8;2048;1120;0.064;0.718;0.782;0.12;0.714;0.834;0.792;0.732;1.08;1.07;11
llama-3-8b-tp8;2048;1136;0.065;0.726;0.791;0.119;0.721;0.84;0.8;0.741;1.08;1.07;11
llama-3-8b-tp8;2048;1152;0.064;0.736;0.8;0.122;0.73;0.852;0.81;0.753;1.08;1.06;11
llama-3-8b-tp8;2048;1168;0.065;0.744;0.809;0.123;0.739;0.862;0.819;0.761;1.08;1.06;11
llama-3-8b-tp8;2048;1184;0.064;0.753;0.817;0.118;0.748;0.866;0.83;0.77;1.08;1.06;11
llama-3-8b-tp8;2048;1200;0.065;0.761;0.826;0.121;0.757;0.878;0.837;0.779;1.07;1.06;11
llama-3-8b-tp8;2048;1216;0.064;0.771;0.835;0.123;0.764;0.887;0.847;0.791;1.07;1.06;11
llama-3-8b-tp8;2048;1232;0.064;0.779;0.843;0.123;0.774;0.897;0.857;0.798;1.07;1.06;11
llama-3-8b-tp8;2048;1248;0.064;0.79;0.854;0.123;0.783;0.906;0.867;0.808;1.07;1.06;11
llama-3-8b-tp8;2048;1264;0.065;0.799;0.864;0.124;0.792;0.916;0.876;0.815;1.07;1.06;11
llama-3-8b-tp8;2048;1280;0.064;0.81;0.874;0.124;0.801;0.925;0.886;0.826;1.07;1.06;11
llama-3-8b-tp8;2048;1296;0.065;0.818;0.883;0.125;0.812;0.937;0.895;0.834;1.07;1.06;11
llama-3-8b-tp8;2048;1312;0.065;0.836;0.901;0.125;0.826;0.951;0.907;0.845;1.07;1.07;11
llama-3-8b-tp8;2048;1328;0.064;0.844;0.908;0.125;0.838;0.963;0.916;0.853;1.07;1.06;11
llama-3-8b-tp8;2048;1344;0.064;0.854;0.918;0.125;0.847;0.972;0.928;0.864;1.07;1.06;11
llama-3-8b-tp8;2048;1360;0.064;0.861;0.925;0.125;0.858;0.983;0.939;0.871;1.08;1.06;11
llama-3-8b-tp8;2048;1376;0.065;0.874;0.939;0.121;0.865;0.986;0.95;0.881;1.08;1.07;11
llama-3-8b-tp8;2048;1392;0.065;0.881;0.946;0.126;0.875;1.001;0.957;0.889;1.08;1.06;11
llama-3-8b-tp8;2048;1408;0.064;0.889;0.953;0.125;0.885;1.01;0.968;0.9;1.08;1.06;11
llama-3-8b-tp8;2048;1424;0.064;0.9;0.964;0.124;0.894;1.018;0.976;0.906;1.08;1.06;11
llama-3-8b-tp8;2048;1440;0.064;0.911;0.975;0.127;0.903;1.03;0.986;0.918;1.07;1.06;11
llama-3-8b-tp8;2048;1456;0.065;0.917;0.982;0.125;0.912;1.037;0.997;0.925;1.08;1.06;11
llama-3-8b-tp8;2048;1472;0.065;0.929;0.994;0.129;0.92;1.049;1.006;0.936;1.07;1.06;11
llama-3-8b-tp8;2048;1488;0.065;0.937;1.002;0.127;0.929;1.056;1.015;0.946;1.07;1.06;11
llama-3-8b-tp8;2048;1504;0.065;0.947;1.012;0.128;0.938;1.066;1.027;0.964;1.07;1.05;11
llama-3-8b-tp8;2048;1520;0.064;0.958;1.022;0.122;0.951;1.073;1.036;0.977;1.06;1.05;11
llama-3-8b-tp8;2048;1536;0.065;0.975;1.04;0.127;0.966;1.093;1.047;0.99;1.06;1.05;9
llama-3-8b-tp8;2048;1552;0.064;0.983;1.047;0.124;0.975;1.099;1.056;0.997;1.06;1.05;9
llama-3-8b-tp8;2048;1568;0.064;0.991;1.055;0.128;0.985;1.113;1.067;1.009;1.06;1.05;9
llama-3-8b-tp8;2048;1584;0.065;1.0;1.065;0.124;0.994;1.118;1.077;1.021;1.05;1.04;9
llama-3-8b-tp8;2048;1600;0.065;1.01;1.075;0.126;1.003;1.129;1.085;1.027;1.06;1.05;9
llama-3-8b-tp8;2048;1616;0.065;1.018;1.083;0.13;1.011;1.141;1.096;1.041;1.05;1.04;9
llama-3-8b-tp8;2048;1632;0.066;1.028;1.094;0.123;1.02;1.143;1.104;1.048;1.05;1.04;9
llama-3-8b-tp8;2048;1648;0.066;1.039;1.105;0.13;1.029;1.159;1.114;1.059;1.05;1.04;9
llama-3-8b-tp8;2048;1664;0.063;1.047;1.11;0.127;1.041;1.168;1.124;1.067;1.05;1.04;9
llama-3-8b-tp8;2048;1680;0.064;1.054;1.118;0.127;1.049;1.176;1.134;1.079;1.05;1.04;9
llama-3-8b-tp8;2048;1696;0.065;1.067;1.132;0.123;1.058;1.181;1.144;1.091;1.05;1.04;13
llama-3-8b-tp8;2048;1712;0.065;1.076;1.141;0.136;1.068;1.204;1.153;1.098;1.05;1.04;13
llama-3-8b-tp8;2048;1728;0.064;1.086;1.15;0.128;1.077;1.205;1.164;1.107;1.05;1.04;13
llama-3-8b-tp8;2048;1744;0.064;1.102;1.166;0.141;1.089;1.23;1.171;1.119;1.05;1.04;13
llama-3-8b-tp8;2048;1760;0.065;1.11;1.175;0.127;1.102;1.229;1.181;1.127;1.05;1.04;13
llama-3-8b-tp8;2048;1776;0.065;1.119;1.184;0.126;1.113;1.239;1.193;1.136;1.05;1.04;13
llama-3-8b-tp8;2048;1792;0.064;1.137;1.201;0.137;1.122;1.259;1.201;1.147;1.05;1.05;13
llama-3-8b-tp8;2048;1808;0.065;1.146;1.211;0.128;1.131;1.259;1.213;1.154;1.05;1.05;11
llama-3-8b-tp8;2048;1824;0.065;1.176;1.241;0.132;1.141;1.273;1.222;1.161;1.05;1.07;11
llama-3-8b-tp8;2048;1840;0.066;1.176;1.242;0.138;1.149;1.287;1.231;1.171;1.05;1.06;11
llama-3-8b-tp8;2048;1856;0.066;1.186;1.252;0.136;1.159;1.295;1.241;1.18;1.05;1.06;11
llama-3-8b-tp8;2048;1872;0.065;1.213;1.278;0.135;1.166;1.301;1.251;1.188;1.05;1.08;11
llama-3-8b-tp8;2048;1888;0.065;1.205;1.27;0.126;1.177;1.303;1.26;1.199;1.05;1.06;11
llama-3-8b-tp8;2048;1904;0.065;1.232;1.297;0.129;1.186;1.315;1.27;1.208;1.05;1.07;11
llama-3-8b-tp8;2048;1920;0.065;1.247;1.312;0.135;1.195;1.33;1.279;1.216;1.05;1.08;11
llama-3-8b-tp8;2048;1936;0.066;1.245;1.311;0.133;1.204;1.337;1.29;1.227;1.05;1.07;11
llama-3-8b-tp8;2048;1952;0.064;1.276;1.34;0.133;1.215;1.348;1.3;1.237;1.05;1.08;11
llama-3-8b-tp8;2048;1968;0.065;1.244;1.309;0.128;1.227;1.355;1.309;1.245;1.05;1.05;11
llama-3-8b-tp8;2048;1984;0.066;1.256;1.322;0.129;1.238;1.367;1.319;1.255;1.05;1.05;11
llama-3-8b-tp8;2048;2000;0.065;1.317;1.382;0.126;1.25;1.376;1.329;1.265;1.05;1.09;11
llama-3-8b-tp8;2048;2016;0.066;1.307;1.373;0.135;1.258;1.393;1.339;1.273;1.05;1.08;11
llama-3-8b-tp8;2048;2032;0.065;1.333;1.398;0.136;1.267;1.403;1.35;1.284;1.05;1.09;11
llama-3-8b-tp8;2048;2048;0.065;1.303;1.368;0.131;1.276;1.407;1.358;1.29;1.05;1.06;11
llama-3-8b-tp8;2048;2064;0.065;1.319;1.384;0.132;1.285;1.417;1.372;1.298;1.06;1.07;11
llama-3-8b-tp8;2048;2080;0.066;1.317;1.383;0.127;1.295;1.422;1.378;1.309;1.05;1.06;11
llama-3-8b-tp8;2048;2096;0.066;1.334;1.4;0.136;1.304;1.44;1.388;1.318;1.05;1.06;11
llama-3-8b-tp8;2048;2112;0.066;1.335;1.401;0.128;1.313;1.441;1.398;1.325;1.06;1.06;11
llama-3-8b-tp8;2048;2128;0.066;1.362;1.428;0.133;1.323;1.456;1.408;1.336;1.05;1.07;11
llama-3-8b-tp8;2048;2144;0.066;1.358;1.424;0.126;1.333;1.459;1.417;1.346;1.05;1.06;11
llama-3-8b-tp8;2048;2160;0.065;1.386;1.451;0.133;1.342;1.475;1.428;1.353;1.06;1.07;11
llama-3-8b-tp8;2048;2176;0.066;1.374;1.44;0.125;1.352;1.477;1.438;1.363;1.06;1.06;11
llama-3-8b-tp8;2048;2192;0.065;1.403;1.468;0.127;1.364;1.491;1.447;1.375;1.05;1.07;11
llama-3-8b-tp8;2048;2208;0.065;1.398;1.463;0.131;1.375;1.506;1.456;1.381;1.05;1.06;11
llama-3-8b-tp8;2048;2224;0.066;1.427;1.493;0.133;1.385;1.518;1.467;1.39;1.06;1.07;11
llama-3-8b-tp8;2048;2240;0.066;1.432;1.498;0.133;1.395;1.528;1.478;1.401;1.05;1.07;11
llama-3-8b-tp8;4096;4;0.242;0.025;0.267;0.236;0.018;0.254;0.232;0.274;0.85;0.97;11
llama-3-8b-tp8;4096;8;0.223;0.026;0.249;0.229;0.021;0.25;0.234;0.272;0.86;0.92;0
llama-3-8b-tp8;4096;12;0.22;0.025;0.245;0.227;0.022;0.249;0.24;0.271;0.89;0.9;0
llama-3-8b-tp8;4096;16;0.223;0.032;0.255;0.229;0.03;0.259;0.247;0.267;0.93;0.96;0
llama-3-8b-tp8;4096;24;0.223;0.049;0.272;0.229;0.048;0.277;0.255;0.275;0.93;0.99;0
llama-3-8b-tp8;4096;32;0.223;0.059;0.282;0.229;0.058;0.287;0.264;0.268;0.99;1.05;0
llama-3-8b-tp8;4096;40;0.223;0.069;0.292;0.229;0.068;0.297;0.271;0.27;1.0;1.08;0
llama-3-8b-tp8;4096;48;0.225;0.079;0.304;0.23;0.078;0.308;0.281;0.277;1.01;1.1;0
llama-3-8b-tp8;4096;56;0.226;0.093;0.319;0.229;0.089;0.318;0.291;0.273;1.07;1.17;0
llama-3-8b-tp8;4096;64;0.225;0.099;0.324;0.229;0.099;0.328;0.302;0.28;1.08;1.16;0
llama-3-8b-tp8;4096;80;0.228;0.123;0.351;0.23;0.12;0.35;0.317;0.294;1.08;1.19;0
llama-3-8b-tp8;4096;96;0.229;0.14;0.369;0.23;0.138;0.368;0.37;0.302;1.23;1.22;11
llama-3-8b-tp8;4096;112;0.229;0.164;0.393;0.233;0.176;0.409;0.402;0.319;1.26;1.23;11
llama-3-8b-tp8;4096;128;0.229;0.183;0.412;0.229;0.187;0.416;0.441;0.33;1.34;1.25;11
llama-3-8b-tp8;4096;144;0.231;0.2;0.431;0.243;0.201;0.444;0.483;0.338;1.43;1.28;11
llama-3-8b-tp8;4096;160;0.235;0.221;0.456;0.24;0.218;0.458;0.527;0.354;1.49;1.29;11
llama-3-8b-tp8;4096;176;0.237;0.237;0.474;0.24;0.235;0.475;0.573;0.307;1.87;1.54;11
llama-3-8b-tp8;4096;192;0.24;0.254;0.494;0.251;0.253;0.504;0.606;0.316;1.92;1.56;11
llama-3-8b-tp8;4096;208;0.243;0.271;0.514;0.246;0.27;0.516;0.646;0.325;1.99;1.58;11
llama-3-8b-tp8;4096;224;0.245;0.358;0.603;0.239;0.345;0.584;0.645;0.354;1.82;1.7;11
llama-3-8b-tp8;4096;240;0.243;0.389;0.632;0.244;0.361;0.605;0.659;0.385;1.71;1.64;11
llama-3-8b-tp8;4096;256;0.241;0.396;0.637;0.25;0.369;0.619;0.686;0.41;1.67;1.55;11
llama-3-8b-tp8;4096;272;0.243;0.403;0.646;0.248;0.377;0.625;0.505;0.402;1.26;1.61;11
llama-3-8b-tp8;4096;288;0.245;0.41;0.655;0.25;0.387;0.637;0.527;0.422;1.25;1.55;11
llama-3-8b-tp8;4096;304;0.243;0.417;0.66;0.253;0.399;0.652;0.544;0.442;1.23;1.49;11
llama-3-8b-tp8;4096;320;0.244;0.43;0.674;0.266;0.421;0.687;0.568;0.462;1.23;1.46;11
llama-3-8b-tp8;4096;336;0.246;0.445;0.691;0.258;0.436;0.694;0.585;0.482;1.21;1.43;11
llama-3-8b-tp8;4096;352;0.248;0.463;0.711;0.262;0.453;0.715;0.606;0.503;1.2;1.41;11
llama-3-8b-tp8;4096;368;0.248;0.48;0.728;0.276;0.472;0.748;0.626;0.527;1.19;1.38;11
llama-3-8b-tp8;4096;384;0.249;0.499;0.748;0.271;0.489;0.76;0.656;0.547;1.2;1.37;9
llama-3-8b-tp8;4096;400;0.25;0.514;0.764;0.273;0.507;0.78;0.673;0.57;1.18;1.34;9
llama-3-8b-tp8;4096;416;0.25;0.531;0.781;0.278;0.525;0.803;0.695;0.588;1.18;1.33;9
llama-3-8b-tp8;4096;432;0.25;0.551;0.801;0.272;0.541;0.813;0.714;0.611;1.17;1.31;9
llama-3-8b-tp8;4096;448;0.251;0.635;0.886;0.264;0.613;0.877;0.739;0.663;1.11;1.34;0
llama-3-8b-tp8;4096;464;0.251;0.653;0.904;0.262;0.622;0.884;0.764;0.683;1.12;1.32;0
llama-3-8b-tp8;4096;480;0.253;0.659;0.912;0.271;0.637;0.908;0.783;0.703;1.11;1.3;9
llama-3-8b-tp8;4096;496;0.252;0.67;0.922;0.27;0.641;0.911;0.803;0.72;1.12;1.28;9
llama-3-8b-tp8;4096;512;0.254;0.682;0.936;0.274;0.662;0.936;0.828;0.745;1.11;1.26;9
llama-3-8b-tp8;4096;528;0.253;0.695;0.948;0.274;0.672;0.946;0.844;0.757;1.11;1.25;9
llama-3-8b-tp8;4096;544;0.251;0.709;0.96;0.275;0.689;0.964;0.86;0.775;1.11;1.24;9
llama-3-8b-tp8;4096;560;0.249;0.724;0.973;0.276;0.713;0.989;0.883;0.797;1.11;1.22;9
llama-3-8b-tp8;4096;576;0.253;0.739;0.992;0.284;0.731;1.015;0.907;0.813;1.12;1.22;9
llama-3-8b-tp8;4096;592;0.25;0.758;1.008;0.278;0.749;1.027;0.926;0.829;1.12;1.22;9
llama-3-8b-tp8;4096;608;0.254;0.779;1.033;0.285;0.767;1.052;0.964;0.85;1.13;1.22;9
llama-3-8b-tp8;4096;624;0.256;0.793;1.049;0.29;0.786;1.076;0.972;0.866;1.12;1.21;9
llama-3-8b-tp8;4096;640;0.256;0.814;1.07;0.279;0.804;1.083;0.988;0.888;1.11;1.2;9
llama-3-8b-tp8;4096;656;0.257;0.858;1.115;0.272;0.856;1.128;1.013;0.906;1.12;1.23;9
llama-3-8b-tp8;4096;672;0.256;0.908;1.164;0.285;0.882;1.167;1.042;0.923;1.13;1.26;9
llama-3-8b-tp8;4096;688;0.255;0.916;1.171;0.293;0.892;1.185;1.06;0.943;1.12;1.24;9
llama-3-8b-tp8;4096;704;0.254;0.927;1.181;0.285;0.904;1.189;1.079;0.964;1.12;1.23;9
llama-3-8b-tp8;4096;720;0.253;0.94;1.193;0.277;0.917;1.194;1.097;0.981;1.12;1.22;9
llama-3-8b-tp8;4096;736;0.254;0.953;1.207;0.289;0.935;1.224;1.116;1.001;1.11;1.21;9
llama-3-8b-tp8;4096;752;0.252;0.969;1.221;0.292;0.951;1.243;1.132;1.016;1.11;1.2;9
llama-3-8b-tp8;4096;768;0.254;0.987;1.241;0.281;0.968;1.249;1.156;1.038;1.11;1.2;9
llama-3-8b-tp8;4096;784;0.253;1.008;1.261;0.29;0.986;1.276;1.178;1.055;1.12;1.2;9
llama-3-8b-tp8;4096;800;0.249;1.037;1.286;0.305;1.004;1.309;1.198;1.074;1.12;1.2;9
llama-3-8b-tp8;4096;816;0.249;1.051;1.3;0.287;1.017;1.304;1.228;1.098;1.12;1.18;9
llama-3-8b-tp8;4096;832;0.249;1.121;1.37;0.32;1.04;1.36;1.242;1.117;1.11;1.23;9
llama-3-8b-tp8;4096;848;0.25;1.167;1.417;0.304;1.058;1.362;1.263;1.141;1.11;1.24;9
llama-3-8b-tp8;4096;864;0.251;1.177;1.428;0.293;1.077;1.37;1.282;1.165;1.1;1.23;11
llama-3-8b-tp8;4096;880;0.246;1.235;1.481;0.293;1.124;1.417;1.304;1.179;1.11;1.26;11
llama-3-8b-tp8;4096;896;0.246;1.249;1.495;0.289;1.141;1.43;1.327;1.197;1.11;1.25;11
llama-3-8b-tp8;4096;912;0.246;1.282;1.528;0.29;1.154;1.444;1.354;1.213;1.12;1.26;11
llama-3-8b-tp8;4096;928;0.246;1.28;1.526;0.287;1.165;1.452;1.373;1.23;1.12;1.24;11
llama-3-8b-tp8;4096;944;0.252;1.297;1.549;0.288;1.182;1.47;1.392;1.249;1.11;1.24;11
llama-3-8b-tp8;4096;960;0.261;1.309;1.57;0.297;1.199;1.496;1.412;1.268;1.11;1.24;11
llama-3-8b-tp8;4096;976;0.262;1.312;1.574;0.287;1.218;1.505;1.43;1.284;1.11;1.23;11
llama-3-8b-tp8;4096;992;0.261;1.338;1.599;0.29;1.235;1.525;1.454;1.302;1.12;1.23;11
llama-3-8b-tp8;4096;1008;0.256;1.337;1.593;0.283;1.252;1.535;1.471;1.319;1.12;1.21;11
llama-3-8b-tp8;4096;1024;0.264;1.339;1.603;0.281;1.27;1.551;1.499;1.349;1.11;1.19;11
llama-3-8b-tp8;4096;1040;0.255;1.361;1.616;0.278;1.288;1.566;1.516;1.369;1.11;1.18;11
llama-3-8b-tp8;4096;1056;0.258;1.368;1.626;0.291;1.306;1.597;1.538;1.385;1.11;1.17;11
llama-3-8b-tp8;4096;1072;0.259;1.383;1.642;0.281;1.325;1.606;1.558;1.403;1.11;1.17;11
llama-3-8b-tp8;4096;1088;0.257;1.392;1.649;0.288;1.363;1.651;1.581;1.422;1.11;1.16;9
llama-3-8b-tp8;4096;1104;0.25;1.423;1.673;0.286;1.393;1.679;1.6;1.441;1.11;1.16;11
llama-3-8b-tp8;4096;1120;0.251;1.439;1.69;0.277;1.408;1.685;1.635;1.458;1.12;1.16;9
llama-3-8b-tp8;6144;4;0.398;0.03;0.428;0.408;0.019;0.427;0.4;0.426;0.94;1.0;11
llama-3-8b-tp8;6144;8;0.355;0.028;0.383;0.4;0.022;0.422;0.408;0.429;0.95;0.89;11
llama-3-8b-tp8;6144;12;0.351;0.042;0.393;0.398;0.04;0.438;0.413;0.428;0.96;0.92;0
llama-3-8b-tp8;6144;16;0.353;0.049;0.402;0.396;0.05;0.446;0.416;0.43;0.97;0.93;0
llama-3-8b-tp8;6144;24;0.352;0.066;0.418;0.397;0.063;0.46;0.427;0.437;0.98;0.96;11
llama-3-8b-tp8;6144;32;0.355;0.08;0.435;0.401;0.078;0.479;0.528;0.444;1.19;0.98;11
llama-3-8b-tp8;6144;40;0.355;0.096;0.451;0.399;0.094;0.493;0.543;0.457;1.19;0.99;11
llama-3-8b-tp8;6144;48;0.355;0.111;0.466;0.401;0.109;0.51;0.56;0.471;1.19;0.99;11
llama-3-8b-tp8;6144;56;0.359;0.131;0.49;0.404;0.125;0.529;0.58;0.484;1.2;1.01;11
llama-3-8b-tp8;6144;64;0.359;0.141;0.5;0.407;0.138;0.545;0.594;0.502;1.18;1.0;11
llama-3-8b-tp8;6144;80;0.36;0.174;0.534;0.402;0.172;0.574;0.647;0.521;1.24;1.02;9
llama-3-8b-tp8;6144;96;0.362;0.209;0.571;0.402;0.199;0.601;0.694;0.536;1.29;1.07;11
llama-3-8b-tp8;6144;112;0.363;0.238;0.601;0.408;0.258;0.666;0.742;0.544;1.36;1.1;9
llama-3-8b-tp8;6144;128;0.364;0.265;0.629;0.409;0.274;0.683;0.793;0.548;1.45;1.15;9
llama-3-8b-tp8;6144;144;0.367;0.291;0.658;0.41;0.293;0.703;0.828;0.564;1.47;1.17;11
llama-3-8b-tp8;6144;160;0.371;0.325;0.696;0.419;0.319;0.738;0.865;0.573;1.51;1.21;11
llama-3-8b-tp8;6144;176;0.371;0.352;0.723;0.449;0.345;0.794;0.913;0.592;1.54;1.22;11
llama-3-8b-tp8;6144;192;0.37;0.378;0.748;0.449;0.372;0.821;0.962;0.601;1.6;1.24;11
llama-3-8b-tp8;6144;208;0.373;0.405;0.778;0.448;0.398;0.846;1.001;0.579;1.73;1.34;11
llama-3-8b-tp8;6144;224;0.375;0.521;0.896;0.423;0.511;0.934;1.04;0.616;1.69;1.45;11
llama-3-8b-tp8;6144;240;0.377;0.584;0.961;0.419;0.537;0.956;1.094;0.647;1.69;1.49;11
llama-3-8b-tp8;6144;256;0.377;0.593;0.97;0.426;0.55;0.976;1.145;0.667;1.72;1.45;11
llama-3-8b-tp8;6144;272;0.38;0.606;0.986;0.436;0.56;0.996;1.159;0.709;1.63;1.39;9
llama-3-8b-tp8;6144;288;0.382;0.62;1.002;0.435;0.571;1.006;1.205;0.729;1.65;1.37;9
llama-3-8b-tp8;6144;304;0.385;0.631;1.016;0.444;0.593;1.037;1.282;0.761;1.68;1.34;9
llama-3-8b-tp8;6144;320;0.386;0.65;1.036;0.46;0.62;1.08;1.316;0.779;1.69;1.33;9
llama-3-8b-tp8;6144;336;0.396;0.673;1.069;0.453;0.648;1.101;1.387;0.82;1.69;1.3;9
llama-3-8b-tp8;6144;352;0.391;0.698;1.089;0.46;0.673;1.133;1.421;0.847;1.68;1.29;9
llama-3-8b-tp8;6144;368;0.391;0.721;1.112;0.461;0.701;1.162;1.483;0.877;1.69;1.27;9
llama-3-8b-tp8;6144;384;0.391;0.748;1.139;0.462;0.728;1.19;1.533;0.909;1.69;1.25;9
llama-3-8b-tp8;6144;400;0.392;0.776;1.168;0.462;0.756;1.218;1.555;0.869;1.79;1.34;9
llama-3-8b-tp8;6144;416;0.399;0.803;1.202;0.48;0.783;1.263;1.144;0.914;1.25;1.32;9
llama-3-8b-tp8;6144;432;0.395;0.834;1.229;0.46;0.809;1.269;1.182;0.929;1.27;1.32;9
llama-3-8b-tp8;6144;448;0.396;0.96;1.356;0.438;0.914;1.352;1.206;1.047;1.15;1.3;9
llama-3-8b-tp8;6144;464;0.396;0.991;1.387;0.472;0.935;1.407;1.249;1.073;1.16;1.29;9
llama-3-8b-tp8;6144;480;0.398;1.001;1.399;0.459;0.946;1.405;1.267;1.111;1.14;1.26;9
llama-3-8b-tp8;6144;496;0.396;1.023;1.419;0.471;0.959;1.43;1.303;1.132;1.15;1.25;9
llama-3-8b-tp8;6144;512;0.397;1.043;1.44;0.465;0.978;1.443;1.323;1.171;1.13;1.23;9
llama-3-8b-tp8;6144;528;0.397;1.07;1.467;0.47;1.004;1.474;1.362;1.2;1.14;1.22;9
llama-3-8b-tp8;6144;544;0.394;1.072;1.466;0.505;1.029;1.534;1.396;1.22;1.14;1.2;9
llama-3-8b-tp8;6144;560;0.398;1.115;1.513;0.491;1.054;1.545;1.427;1.254;1.14;1.21;9
llama-3-8b-tp8;6144;576;0.41;1.172;1.582;0.477;1.082;1.559;1.459;1.272;1.15;1.24;9
llama-3-8b-tp8;6144;592;0.399;1.211;1.61;0.464;1.111;1.575;1.498;1.303;1.15;1.24;9
llama-3-8b-tp8;6144;608;0.398;1.23;1.628;0.462;1.137;1.599;1.527;1.324;1.15;1.23;9
llama-3-8b-tp8;6144;624;0.401;1.225;1.626;0.472;1.164;1.636;1.553;1.339;1.16;1.21;9
llama-3-8b-tp8;6144;640;0.399;1.259;1.658;0.46;1.19;1.65;1.582;1.369;1.16;1.21;9
llama-3-8b-tp8;6144;656;0.402;1.308;1.71;0.46;1.275;1.735;1.616;1.393;1.16;1.23;9
llama-3-8b-tp8;6144;672;0.399;1.372;1.771;0.45;1.313;1.763;1.651;1.412;1.17;1.25;9
llama-3-8b-tp8;6144;688;0.402;1.391;1.793;0.465;1.331;1.796;1.675;1.446;1.16;1.24;9
llama-3-8b-tp8;6144;704;0.41;1.393;1.803;0.465;1.343;1.808;1.707;1.473;1.16;1.22;9
llama-3-8b-tp8;6144;720;0.42;1.42;1.84;0.476;1.362;1.838;1.734;1.499;1.16;1.23;9
llama-3-8b-tp8;6144;736;0.42;1.447;1.867;0.465;1.387;1.852;1.766;1.534;1.15;1.22;9
llama-3-8b-tp8;8192;4;0.651;0.03;0.681;0.73;0.021;0.751;0.743;0.634;1.17;1.07;9
llama-3-8b-tp8;8192;8;0.577;0.036;0.613;0.723;0.031;0.754;0.754;0.635;1.19;0.97;9
llama-3-8b-tp8;8192;12;0.581;0.05;0.631;0.724;0.048;0.772;0.761;0.641;1.19;0.98;9
llama-3-8b-tp8;8192;16;0.58;0.06;0.64;0.724;0.058;0.782;0.775;0.644;1.2;0.99;9
llama-3-8b-tp8;8192;24;0.578;0.083;0.661;0.726;0.078;0.804;0.803;0.648;1.24;1.02;9
llama-3-8b-tp8;8192;32;0.582;0.101;0.683;0.733;0.098;0.831;0.834;0.654;1.28;1.04;9
llama-3-8b-tp8;8192;40;0.58;0.121;0.701;0.733;0.118;0.851;0.861;0.661;1.3;1.06;9
llama-3-8b-tp8;8192;48;0.581;0.142;0.723;0.724;0.137;0.861;0.888;0.673;1.32;1.07;9
llama-3-8b-tp8;8192;56;0.579;0.166;0.745;0.729;0.162;0.891;0.911;0.682;1.34;1.09;9
llama-3-8b-tp8;8192;64;0.583;0.183;0.766;0.736;0.178;0.914;0.929;0.691;1.34;1.11;9
llama-3-8b-tp8;8192;80;0.585;0.223;0.808;0.733;0.223;0.956;0.98;0.726;1.35;1.11;9
llama-3-8b-tp8;8192;96;0.585;0.263;0.848;0.739;0.259;0.998;1.032;0.748;1.38;1.13;9
llama-3-8b-tp8;8192;112;0.586;0.304;0.89;0.745;0.34;1.085;1.084;0.77;1.41;1.16;9
llama-3-8b-tp8;8192;128;0.587;0.347;0.934;0.754;0.361;1.115;1.129;0.797;1.42;1.17;9
llama-3-8b-tp8;8192;144;0.592;0.381;0.973;0.746;0.386;1.132;1.148;0.816;1.41;1.19;9
llama-3-8b-tp8;8192;160;0.588;0.422;1.01;0.748;0.42;1.168;1.251;0.851;1.47;1.19;9
llama-3-8b-tp8;8192;176;0.592;0.463;1.055;0.788;0.455;1.243;1.309;0.877;1.49;1.2;9
llama-3-8b-tp8;8192;192;0.592;0.501;1.093;0.772;0.49;1.262;1.378;0.907;1.52;1.21;9
llama-3-8b-tp8;8192;208;0.592;0.533;1.125;0.775;0.526;1.301;1.455;0.948;1.53;1.19;11
llama-3-8b-tp8;8192;224;0.601;0.688;1.289;0.769;0.683;1.452;1.511;0.975;1.55;1.32;11
llama-3-8b-tp8;8192;240;0.599;0.773;1.372;0.76;0.715;1.475;1.589;1.007;1.58;1.36;11
llama-3-8b-tp8;8192;256;0.603;0.804;1.407;0.775;0.731;1.506;1.638;1.023;1.6;1.38;11
llama-3-8b-tp8;8192;272;0.6;0.811;1.411;0.767;0.741;1.508;1.689;1.061;1.59;1.33;9
llama-3-8b-tp8;8192;288;0.599;0.826;1.425;0.775;0.759;1.534;1.742;1.074;1.62;1.33;9
llama-3-8b-tp8;8192;304;0.602;0.849;1.451;0.797;0.786;1.583;1.823;1.102;1.65;1.32;9
llama-3-8b-tp8;8192;320;0.607;0.874;1.481;0.789;0.82;1.609;1.864;1.128;1.65;1.31;11
llama-3-8b-tp8;8192;336;0.608;0.903;1.511;0.796;0.855;1.651;1.877;1.156;1.62;1.31;11
llama-3-8b-tp8;8192;352;0.633;0.933;1.566;0.798;0.891;1.689;1.974;1.199;1.65;1.31;9
llama-3-8b-tp8;8192;368;0.614;0.96;1.574;0.807;0.929;1.736;2.056;1.24;1.66;1.27;9
llama-3-8b-tp8;8192;384;0.612;0.998;1.61;0.794;0.965;1.759;2.114;1.277;1.66;1.26;9
llama-3-8b-tp8;8192;400;0.616;1.034;1.65;0.802;1.001;1.803;2.18;1.32;1.65;1.25;9
llama-3-8b-tp8;8192;416;0.614;1.074;1.688;0.796;1.036;1.832;2.227;1.353;1.65;1.25;9
llama-3-8b-tp8;8192;432;0.616;1.111;1.727;0.803;1.064;1.867;2.307;1.381;1.67;1.25;9
llama-3-8b-tp8;8192;448;0.621;1.272;1.893;0.766;1.21;1.976;2.378;1.42;1.67;1.33;9
llama-3-8b-tp8;8192;464;0.616;1.315;1.931;0.777;1.238;2.015;2.441;1.448;1.69;1.33;9
llama-3-8b-tp8;8192;480;0.623;1.33;1.953;0.775;1.253;2.028;2.52;1.497;1.68;1.3;9
llama-3-8b-tp8;8192;496;0.618;1.346;1.964;0.786;1.267;2.053;2.553;1.521;1.68;1.29;11
llama-3-8b-tp8;8192;512;0.616;1.375;1.991;0.782;1.292;2.074;2.624;1.556;1.69;1.28;11
llama-3-8b-tp8;8192;528;0.62;1.396;2.016;0.776;1.326;2.102;2.646;1.623;1.63;1.24;9
llama-3-8b-tp8;8192;544;0.624;1.423;2.047;0.778;1.36;2.138;1.993;1.655;1.2;1.24;9
llama-3-8b-tp8;8192;560;0.618;1.458;2.076;0.782;1.396;2.178;2.035;1.687;1.21;1.23;9
llama-3-8b-tp8;12288;4;1.174;0.034;1.208;1.373;0.024;1.397;1.382;1.284;1.08;0.94;0
llama-3-8b-tp8;12288;8;1.142;0.053;1.195;1.379;0.049;1.428;1.404;1.29;1.09;0.93;9
llama-3-8b-tp8;12288;12;1.13;0.07;1.2;1.372;0.065;1.437;1.418;1.296;1.09;0.93;9
llama-3-8b-tp8;12288;16;1.134;0.085;1.219;1.373;0.08;1.453;1.436;1.312;1.09;0.93;9
llama-3-8b-tp8;12288;24;1.133;0.116;1.249;1.375;0.107;1.482;1.475;1.318;1.12;0.95;9
llama-3-8b-tp8;12288;32;1.129;0.144;1.273;1.371;0.138;1.509;1.533;1.318;1.16;0.97;9
llama-3-8b-tp8;12288;40;1.131;0.179;1.31;1.383;0.17;1.553;1.575;1.334;1.18;0.98;9
llama-3-8b-tp8;12288;48;1.125;0.208;1.333;1.38;0.199;1.579;1.604;1.348;1.19;0.99;9
llama-3-8b-tp8;12288;56;1.143;0.238;1.381;1.372;0.232;1.604;1.635;1.357;1.2;1.02;9
llama-3-8b-tp8;12288;64;1.124;0.264;1.388;1.389;0.258;1.647;1.671;1.376;1.21;1.01;9
llama-3-8b-tp8;12288;80;1.12;0.33;1.45;1.385;0.324;1.709;1.756;1.4;1.25;1.04;9
llama-3-8b-tp8;12288;96;1.125;0.388;1.513;1.403;0.376;1.779;1.85;1.429;1.29;1.06;9
llama-3-8b-tp8;12288;112;1.126;0.457;1.583;1.404;0.505;1.909;1.931;1.478;1.31;1.07;9
llama-3-8b-tp8;12288;128;1.117;0.51;1.627;1.402;0.535;1.937;2.031;1.5;1.35;1.08;9
llama-3-8b-tp8;12288;144;1.127;0.563;1.69;1.398;0.571;1.969;2.131;1.545;1.38;1.09;9
llama-3-8b-tp8;12288;160;1.129;0.627;1.756;1.395;0.623;2.018;2.251;1.569;1.43;1.12;9
llama-3-8b-tp8;12288;176;1.132;0.7;1.832;1.43;0.675;2.105;2.343;1.605;1.46;1.14;9
llama-3-8b-tp8;12288;192;1.133;0.754;1.887;1.433;0.727;2.16;2.423;1.645;1.47;1.15;9
llama-3-8b-tp8;12288;208;1.127;0.814;1.941;1.428;0.78;2.208;2.516;1.685;1.49;1.15;9
llama-3-8b-tp8;12288;224;1.129;1.021;2.15;1.4;1.021;2.421;2.604;1.721;1.51;1.25;9
llama-3-8b-tp8;12288;240;1.139;1.183;2.322;1.39;1.078;2.468;2.726;1.766;1.54;1.31;9
llama-3-8b-tp8;12288;256;1.137;1.203;2.34;1.398;1.096;2.494;2.779;1.826;1.52;1.28;9
llama-3-8b-tp8;12288;272;1.138;1.224;2.362;1.406;1.114;2.52;2.877;1.861;1.55;1.27;9
llama-3-8b-tp8;12288;288;1.141;1.249;2.39;1.41;1.136;2.546;2.947;1.921;1.53;1.24;9
llama-3-8b-tp8;12288;304;1.139;1.282;2.421;1.418;1.174;2.592;3.041;1.97;1.54;1.23;11
llama-3-8b-tp8;12288;320;1.148;1.313;2.461;1.416;1.226;2.642;3.135;2.0;1.57;1.23;11
llama-3-8b-tp8;12288;336;1.143;1.366;2.509;1.42;1.277;2.697;3.233;2.035;1.59;1.23;11
llama-3-8b-tp8;12288;352;1.141;1.424;2.565;1.424;1.33;2.754;3.328;2.088;1.59;1.23;11
llama-3-8b-tp8;12288;368;1.144;1.446;2.59;1.424;1.384;2.808;3.461;2.12;1.63;1.22;11
llama-3-8b-tp8;16384;4;1.855;0.041;1.896;2.213;0.034;2.247;2.241;2.058;1.09;0.92;9
llama-3-8b-tp8;16384;8;1.831;0.065;1.896;2.223;0.059;2.282;2.269;2.069;1.1;0.92;9
llama-3-8b-tp8;16384;12;1.832;0.086;1.918;2.223;0.079;2.302;2.299;2.086;1.1;0.92;9
llama-3-8b-tp8;16384;16;1.837;0.105;1.942;2.234;0.098;2.332;2.325;2.071;1.12;0.94;9
llama-3-8b-tp8;16384;24;1.828;0.145;1.973;2.229;0.137;2.366;2.4;2.087;1.15;0.95;9
llama-3-8b-tp8;16384;32;1.837;0.185;2.022;2.215;0.18;2.395;2.464;2.105;1.17;0.96;9
llama-3-8b-tp8;16384;40;1.841;0.226;2.067;2.219;0.218;2.437;2.521;2.12;1.19;0.97;9
llama-3-8b-tp8;16384;48;1.832;0.264;2.096;2.222;0.258;2.48;2.568;2.119;1.21;0.99;9
llama-3-8b-tp8;16384;56;1.84;0.309;2.149;2.225;0.304;2.529;2.614;2.145;1.22;1.0;9
llama-3-8b-tp8;16384;64;1.835;0.347;2.182;2.219;0.34;2.559;2.683;2.168;1.24;1.01;9
llama-3-8b-tp8;16384;80;1.842;0.427;2.269;2.234;0.427;2.661;2.768;2.195;1.26;1.03;9
llama-3-8b-tp8;16384;96;1.822;0.51;2.332;2.234;0.496;2.73;2.893;2.261;1.28;1.03;9
llama-3-8b-tp8;16384;112;1.823;0.594;2.417;2.235;0.671;2.906;3.011;2.304;1.31;1.05;9
llama-3-8b-tp8;16384;128;1.822;0.672;2.494;2.229;0.711;2.94;3.135;2.356;1.33;1.06;9
llama-3-8b-tp8;16384;144;1.831;0.74;2.571;2.224;0.76;2.984;3.25;2.41;1.35;1.07;9
llama-3-8b-tp8;16384;160;1.834;0.82;2.654;2.236;0.826;3.062;3.36;2.45;1.37;1.08;9
llama-3-8b-tp8;16384;176;1.832;0.936;2.768;2.247;0.894;3.141;3.496;2.48;1.41;1.12;9
llama-3-8b-tp8;16384;192;1.833;1.009;2.842;2.252;0.966;3.218;3.621;2.533;1.43;1.12;9
llama-3-8b-tp8;16384;208;1.828;1.107;2.935;2.249;1.037;3.286;3.756;2.569;1.46;1.14;9
llama-3-8b-tp8;16384;224;1.826;1.37;3.196;2.228;1.362;3.59;3.89;2.622;1.48;1.22;9
llama-3-8b-tp8;16384;240;1.828;1.571;3.399;2.221;1.434;3.655;4.024;2.673;1.51;1.27;9
llama-3-8b-tp8;16384;256;1.825;1.602;3.427;2.237;1.455;3.692;4.119;2.709;1.52;1.27;9
llama-3-8b-tp8;16384;272;1.821;1.636;3.457;2.232;1.481;3.713;4.256;2.78;1.53;1.24;9

yi-34b-tp8;1024;4;0.043;0.019;0.062;0.075;0.014;0.089;0.072;0.078;0.92;0.79;13
yi-34b-tp8;1024;8;0.04;0.022;0.062;0.069;0.014;0.083;0.07;0.08;0.88;0.78;13
yi-34b-tp8;1024;12;0.039;0.019;0.058;0.068;0.014;0.082;0.069;0.082;0.84;0.71;13
yi-34b-tp8;1024;16;0.04;0.019;0.059;0.068;0.017;0.085;0.069;0.081;0.85;0.73;13
yi-34b-tp8;1024;24;0.039;0.022;0.061;0.068;0.018;0.086;0.077;0.08;0.96;0.76;13
yi-34b-tp8;1024;32;0.04;0.023;0.063;0.068;0.02;0.088;0.079;0.08;0.99;0.79;13
yi-34b-tp8;1024;40;0.039;0.023;0.062;0.068;0.021;0.089;0.08;0.081;0.99;0.77;13
yi-34b-tp8;1024;48;0.04;0.023;0.063;0.068;0.023;0.091;0.081;0.081;1.0;0.78;9
yi-34b-tp8;1024;56;0.039;0.027;0.066;0.068;0.025;0.093;0.064;0.081;0.79;0.81;11
yi-34b-tp8;1024;64;0.039;0.032;0.071;0.068;0.031;0.099;0.068;0.08;0.85;0.89;11
yi-34b-tp8;1024;80;0.039;0.047;0.086;0.068;0.044;0.112;0.076;0.081;0.94;1.06;9
yi-34b-tp8;1024;96;0.039;0.047;0.086;0.068;0.05;0.118;0.086;0.093;0.92;0.92;13
yi-34b-tp8;1024;112;0.039;0.055;0.094;0.068;0.052;0.12;0.092;0.081;1.14;1.16;13
yi-34b-tp8;1024;128;0.039;0.06;0.099;0.068;0.056;0.124;0.075;0.082;0.91;1.21;13
yi-34b-tp8;1024;144;0.039;0.066;0.105;0.068;0.06;0.128;0.082;0.084;0.98;1.25;13
yi-34b-tp8;1024;160;0.039;0.073;0.112;0.069;0.065;0.134;0.089;0.08;1.11;1.4;13
yi-34b-tp8;1024;176;0.04;0.067;0.107;0.069;0.069;0.138;0.096;0.084;1.14;1.27;11
yi-34b-tp8;1024;192;0.04;0.072;0.112;0.069;0.074;0.143;0.102;0.085;1.2;1.32;11
yi-34b-tp8;1024;208;0.041;0.076;0.117;0.071;0.079;0.15;0.105;0.086;1.22;1.36;13
yi-34b-tp8;1024;224;0.041;0.097;0.138;0.071;0.096;0.167;0.108;0.092;1.17;1.5;13
yi-34b-tp8;1024;240;0.041;0.104;0.145;0.071;0.1;0.171;0.111;0.097;1.14;1.49;13
yi-34b-tp8;1024;256;0.041;0.106;0.147;0.071;0.103;0.174;0.115;0.103;1.12;1.43;13
yi-34b-tp8;1024;272;0.041;0.108;0.149;0.073;0.106;0.179;0.121;0.108;1.12;1.38;13
yi-34b-tp8;1024;288;0.041;0.11;0.151;0.073;0.109;0.182;0.125;0.113;1.11;1.34;13
yi-34b-tp8;1024;304;0.042;0.112;0.154;0.072;0.114;0.186;0.128;0.119;1.08;1.29;13
yi-34b-tp8;1024;320;0.043;0.116;0.159;0.072;0.118;0.19;0.132;0.124;1.06;1.28;13
yi-34b-tp8;1024;336;0.042;0.12;0.162;0.074;0.123;0.197;0.14;0.131;1.07;1.24;13
yi-34b-tp8;1024;352;0.043;0.125;0.168;0.074;0.129;0.203;0.148;0.137;1.08;1.23;13
yi-34b-tp8;1024;368;0.041;0.129;0.17;0.074;0.134;0.208;0.156;0.142;1.1;1.2;11
yi-34b-tp8;1024;384;0.043;0.134;0.177;0.076;0.138;0.214;0.162;0.147;1.1;1.2;11
yi-34b-tp8;1024;400;0.042;0.138;0.18;0.073;0.142;0.215;0.167;0.152;1.1;1.18;11
yi-34b-tp8;1024;416;0.043;0.143;0.186;0.075;0.147;0.222;0.17;0.157;1.08;1.18;11
yi-34b-tp8;1024;432;0.043;0.148;0.191;0.076;0.152;0.228;0.174;0.162;1.07;1.18;11
yi-34b-tp8;1024;448;0.043;0.162;0.205;0.075;0.164;0.239;0.177;0.168;1.05;1.22;11
yi-34b-tp8;1024;464;0.042;0.169;0.211;0.074;0.169;0.243;0.182;0.173;1.05;1.22;11
yi-34b-tp8;1024;480;0.042;0.173;0.215;0.073;0.172;0.245;0.187;0.179;1.04;1.2;11
yi-34b-tp8;1024;496;0.043;0.175;0.218;0.074;0.175;0.249;0.192;0.184;1.04;1.18;11
yi-34b-tp8;1024;512;0.043;0.178;0.221;0.074;0.18;0.254;0.196;0.188;1.04;1.18;11
yi-34b-tp8;1024;528;0.043;0.181;0.224;0.075;0.184;0.259;0.201;0.193;1.04;1.16;11
yi-34b-tp8;1024;544;0.043;0.185;0.228;0.072;0.189;0.261;0.206;0.197;1.05;1.16;11
yi-34b-tp8;1024;560;0.042;0.189;0.231;0.076;0.194;0.27;0.212;0.201;1.05;1.15;11
yi-34b-tp8;1024;576;0.043;0.193;0.236;0.075;0.199;0.274;0.22;0.206;1.07;1.15;11
yi-34b-tp8;1024;592;0.042;0.199;0.241;0.073;0.204;0.277;0.229;0.211;1.09;1.14;11
yi-34b-tp8;1024;608;0.043;0.203;0.246;0.074;0.209;0.283;0.233;0.215;1.08;1.14;11
yi-34b-tp8;1024;624;0.043;0.208;0.251;0.078;0.214;0.292;0.237;0.22;1.08;1.14;11
yi-34b-tp8;1024;640;0.043;0.213;0.256;0.074;0.217;0.291;0.241;0.224;1.08;1.14;11
yi-34b-tp8;1024;656;0.045;0.221;0.266;0.078;0.225;0.303;0.245;0.234;1.05;1.14;11
yi-34b-tp8;1024;672;0.043;0.23;0.273;0.078;0.233;0.311;0.249;0.243;1.02;1.12;13
yi-34b-tp8;1024;688;0.042;0.234;0.276;0.078;0.237;0.315;0.255;0.247;1.03;1.12;13
yi-34b-tp8;1024;704;0.043;0.239;0.282;0.077;0.242;0.319;0.261;0.25;1.04;1.13;13
yi-34b-tp8;1024;720;0.043;0.242;0.285;0.079;0.246;0.325;0.288;0.256;1.12;1.11;13
yi-34b-tp8;1024;736;0.042;0.246;0.288;0.074;0.25;0.324;0.294;0.258;1.14;1.12;13
yi-34b-tp8;1024;752;0.041;0.25;0.291;0.075;0.255;0.33;0.3;0.264;1.14;1.1;13
yi-34b-tp8;1024;768;0.042;0.255;0.297;0.08;0.261;0.341;0.304;0.269;1.13;1.1;13
yi-34b-tp8;1024;784;0.042;0.258;0.3;0.078;0.264;0.342;0.31;0.274;1.13;1.09;13
yi-34b-tp8;1024;800;0.042;0.264;0.306;0.079;0.27;0.349;0.315;0.278;1.13;1.1;13
yi-34b-tp8;1024;816;0.042;0.268;0.31;0.076;0.274;0.35;0.321;0.284;1.13;1.09;13
yi-34b-tp8;1024;832;0.043;0.273;0.316;0.078;0.279;0.357;0.323;0.288;1.12;1.1;13
yi-34b-tp8;1024;848;0.042;0.278;0.32;0.076;0.284;0.36;0.329;0.293;1.12;1.09;13
yi-34b-tp8;1024;864;0.042;0.283;0.325;0.08;0.289;0.369;0.334;0.298;1.12;1.09;13
yi-34b-tp8;1024;880;0.042;0.29;0.332;0.078;0.295;0.373;0.339;0.303;1.12;1.1;13
yi-34b-tp8;1024;896;0.042;0.296;0.338;0.079;0.302;0.381;0.344;0.31;1.11;1.09;13
yi-34b-tp8;1024;912;0.043;0.302;0.345;0.079;0.306;0.385;0.35;0.314;1.11;1.1;13
yi-34b-tp8;1024;928;0.042;0.306;0.348;0.079;0.311;0.39;0.354;0.319;1.11;1.09;13
yi-34b-tp8;1024;944;0.043;0.31;0.353;0.077;0.315;0.392;0.358;0.323;1.11;1.09;13
yi-34b-tp8;1024;960;0.043;0.314;0.357;0.08;0.32;0.4;0.365;0.328;1.11;1.09;13
yi-34b-tp8;1024;976;0.043;0.319;0.362;0.082;0.326;0.408;0.37;0.334;1.11;1.08;13
yi-34b-tp8;1024;992;0.043;0.323;0.366;0.079;0.33;0.409;0.375;0.338;1.11;1.08;13
yi-34b-tp8;1024;1008;0.043;0.328;0.371;0.078;0.335;0.413;0.378;0.344;1.1;1.08;13
yi-34b-tp8;1024;1024;0.043;0.334;0.377;0.083;0.34;0.423;0.386;0.348;1.11;1.08;13
yi-34b-tp8;1024;1040;0.042;0.338;0.38;0.08;0.345;0.425;0.389;0.353;1.1;1.08;13
yi-34b-tp8;1024;1056;0.043;0.343;0.386;0.082;0.349;0.431;0.395;0.358;1.1;1.08;13
yi-34b-tp8;1024;1072;0.043;0.347;0.39;0.08;0.354;0.434;0.398;0.362;1.1;1.08;13
yi-34b-tp8;1024;1088;0.043;0.353;0.396;0.078;0.36;0.438;0.404;0.367;1.1;1.08;11
yi-34b-tp8;1024;1104;0.043;0.359;0.402;0.079;0.367;0.446;0.412;0.372;1.11;1.08;13
yi-34b-tp8;1024;1120;0.043;0.366;0.409;0.082;0.372;0.454;0.413;0.377;1.1;1.08;13
yi-34b-tp8;1024;1136;0.043;0.37;0.413;0.08;0.376;0.456;0.419;0.381;1.1;1.08;11
yi-34b-tp8;1024;1152;0.043;0.375;0.418;0.083;0.382;0.465;0.422;0.386;1.09;1.08;11
yi-34b-tp8;1024;1168;0.043;0.38;0.423;0.085;0.386;0.471;0.43;0.392;1.1;1.08;11
yi-34b-tp8;1024;1184;0.043;0.385;0.428;0.083;0.39;0.473;0.435;0.396;1.1;1.08;11
yi-34b-tp8;1024;1200;0.043;0.388;0.431;0.081;0.395;0.476;0.44;0.401;1.1;1.07;11
yi-34b-tp8;1024;1216;0.043;0.393;0.436;0.084;0.401;0.485;0.445;0.405;1.1;1.08;11
yi-34b-tp8;1024;1232;0.043;0.398;0.441;0.082;0.405;0.487;0.449;0.408;1.1;1.08;11
yi-34b-tp8;1024;1248;0.043;0.403;0.446;0.081;0.409;0.49;0.455;0.415;1.1;1.07;11
yi-34b-tp8;1024;1264;0.042;0.408;0.45;0.08;0.414;0.494;0.46;0.419;1.1;1.07;11
yi-34b-tp8;1024;1280;0.042;0.413;0.455;0.086;0.42;0.506;0.464;0.424;1.09;1.07;11
yi-34b-tp8;1024;1296;0.043;0.418;0.461;0.084;0.424;0.508;0.469;0.429;1.09;1.07;11
yi-34b-tp8;1024;1312;0.043;0.423;0.466;0.085;0.431;0.516;0.475;0.433;1.1;1.08;11
yi-34b-tp8;1024;1328;0.043;0.429;0.472;0.085;0.437;0.522;0.479;0.438;1.09;1.08;11
yi-34b-tp8;1024;1344;0.043;0.435;0.478;0.084;0.442;0.526;0.483;0.444;1.09;1.08;11
yi-34b-tp8;1024;1360;0.043;0.439;0.482;0.086;0.445;0.531;0.489;0.447;1.09;1.08;11
yi-34b-tp8;1024;1376;0.043;0.443;0.486;0.083;0.451;0.534;0.496;0.452;1.1;1.08;11
yi-34b-tp8;1024;1392;0.043;0.449;0.492;0.081;0.456;0.537;0.5;0.456;1.1;1.08;11
yi-34b-tp8;1024;1408;0.043;0.452;0.495;0.085;0.461;0.546;0.505;0.46;1.1;1.08;11
yi-34b-tp8;1024;1424;0.043;0.458;0.501;0.086;0.467;0.553;0.51;0.465;1.1;1.08;11
yi-34b-tp8;1024;1440;0.043;0.462;0.505;0.084;0.471;0.555;0.515;0.47;1.1;1.07;11
yi-34b-tp8;1024;1456;0.043;0.466;0.509;0.084;0.475;0.559;0.521;0.473;1.1;1.08;11
yi-34b-tp8;1024;1472;0.042;0.474;0.516;0.084;0.48;0.564;0.525;0.48;1.09;1.08;11
yi-34b-tp8;1024;1488;0.043;0.477;0.52;0.083;0.486;0.569;0.529;0.482;1.1;1.08;11
yi-34b-tp8;1024;1504;0.043;0.483;0.526;0.085;0.49;0.575;0.536;0.488;1.1;1.08;11
yi-34b-tp8;1024;1520;0.043;0.488;0.531;0.086;0.495;0.581;0.54;0.493;1.1;1.08;11
yi-34b-tp8;1024;1536;0.043;0.493;0.536;0.087;0.502;0.589;0.545;0.501;1.09;1.07;11
yi-34b-tp8;1024;1552;0.043;0.498;0.541;0.084;0.506;0.59;0.55;0.509;1.08;1.06;11
yi-34b-tp8;1024;1568;0.043;0.503;0.546;0.087;0.512;0.599;0.557;0.515;1.08;1.06;11
yi-34b-tp8;1024;1584;0.042;0.508;0.55;0.085;0.518;0.603;0.56;0.522;1.07;1.05;11
yi-34b-tp8;1024;1600;0.042;0.514;0.556;0.086;0.522;0.608;0.566;0.527;1.07;1.06;13
yi-34b-tp8;1024;1616;0.043;0.518;0.561;0.083;0.526;0.609;0.57;0.533;1.07;1.05;13
yi-34b-tp8;1024;1632;0.043;0.523;0.566;0.086;0.532;0.618;0.575;0.537;1.07;1.05;13
yi-34b-tp8;1024;1648;0.043;0.528;0.571;0.085;0.535;0.62;0.581;0.542;1.07;1.05;13
yi-34b-tp8;1024;1664;0.042;0.533;0.575;0.086;0.541;0.627;0.586;0.546;1.07;1.05;13
yi-34b-tp8;1024;1680;0.043;0.537;0.58;0.087;0.545;0.632;0.592;0.552;1.07;1.05;13
yi-34b-tp8;1024;1696;0.043;0.542;0.585;0.084;0.551;0.635;0.596;0.556;1.07;1.05;13
yi-34b-tp8;1024;1712;0.042;0.547;0.589;0.086;0.556;0.642;0.6;0.561;1.07;1.05;13
yi-34b-tp8;1024;1728;0.042;0.553;0.595;0.087;0.562;0.649;0.606;0.566;1.07;1.05;13
yi-34b-tp8;1024;1744;0.042;0.557;0.599;0.086;0.566;0.652;0.611;0.57;1.07;1.05;13
yi-34b-tp8;1024;1760;0.044;0.562;0.606;0.087;0.571;0.658;0.616;0.575;1.07;1.05;13
yi-34b-tp8;1024;1776;0.043;0.568;0.611;0.087;0.576;0.663;0.62;0.58;1.07;1.05;13
yi-34b-tp8;1024;1792;0.043;0.574;0.617;0.085;0.581;0.666;0.625;0.585;1.07;1.05;13
yi-34b-tp8;1024;1808;0.044;0.579;0.623;0.09;0.587;0.677;0.631;0.589;1.07;1.06;11
yi-34b-tp8;1024;1824;0.043;0.584;0.627;0.09;0.593;0.683;0.635;0.594;1.07;1.06;13
yi-34b-tp8;1024;1840;0.042;0.589;0.631;0.089;0.598;0.687;0.642;0.597;1.08;1.06;11
yi-34b-tp8;1024;1856;0.043;0.594;0.637;0.09;0.602;0.692;0.647;0.602;1.07;1.06;11
yi-34b-tp8;1024;1872;0.043;0.598;0.641;0.086;0.608;0.694;0.652;0.606;1.08;1.06;11
yi-34b-tp8;1024;1888;0.043;0.602;0.645;0.087;0.611;0.698;0.657;0.612;1.07;1.05;11
yi-34b-tp8;1024;1904;0.042;0.608;0.65;0.089;0.617;0.706;0.663;0.614;1.08;1.06;11
yi-34b-tp8;1024;1920;0.043;0.612;0.655;0.087;0.621;0.708;0.667;0.62;1.08;1.06;11
yi-34b-tp8;1024;1936;0.043;0.617;0.66;0.089;0.626;0.715;0.672;0.625;1.08;1.06;11
yi-34b-tp8;1024;1952;0.043;0.622;0.665;0.085;0.631;0.716;0.675;0.629;1.07;1.06;11
yi-34b-tp8;1024;1968;0.043;0.628;0.671;0.089;0.636;0.725;0.681;0.634;1.07;1.06;11
yi-34b-tp8;1024;1984;0.043;0.633;0.676;0.085;0.642;0.727;0.687;0.639;1.08;1.06;11
yi-34b-tp8;1024;2000;0.043;0.637;0.68;0.085;0.647;0.732;0.692;0.643;1.08;1.06;11
yi-34b-tp8;1024;2016;0.043;0.643;0.686;0.084;0.652;0.736;0.696;0.649;1.07;1.06;11
yi-34b-tp8;1024;2032;0.043;0.648;0.691;0.09;0.658;0.748;0.701;0.654;1.07;1.06;11
yi-34b-tp8;1024;2048;0.043;0.653;0.696;0.086;0.661;0.747;0.707;0.658;1.07;1.06;11
yi-34b-tp8;1024;2064;0.043;0.656;0.699;0.09;0.668;0.758;0.714;0.662;1.08;1.06;11
yi-34b-tp8;1024;2080;0.043;0.662;0.705;0.088;0.673;0.761;0.715;0.667;1.07;1.06;11
yi-34b-tp8;1024;2096;0.042;0.667;0.709;0.09;0.678;0.768;0.72;0.672;1.07;1.06;11
yi-34b-tp8;1024;2112;0.043;0.674;0.717;0.088;0.681;0.769;0.728;0.676;1.08;1.06;11
yi-34b-tp8;1024;2128;0.043;0.677;0.72;0.091;0.688;0.779;0.732;0.681;1.07;1.06;11
yi-34b-tp8;1024;2144;0.043;0.683;0.726;0.086;0.691;0.777;0.736;0.686;1.07;1.06;11
yi-34b-tp8;1024;2160;0.043;0.688;0.731;0.09;0.696;0.786;0.741;0.69;1.07;1.06;11
yi-34b-tp8;1024;2176;0.043;0.692;0.735;0.089;0.701;0.79;0.747;0.695;1.07;1.06;11
yi-34b-tp8;1024;2192;0.043;0.697;0.74;0.086;0.706;0.792;0.751;0.7;1.07;1.06;11
yi-34b-tp8;2048;4;0.106;0.019;0.125;0.12;0.014;0.134;0.117;0.131;0.89;0.95;9
yi-34b-tp8;2048;8;0.098;0.021;0.119;0.113;0.017;0.13;0.116;0.131;0.89;0.91;9
yi-34b-tp8;2048;12;0.097;0.021;0.118;0.113;0.018;0.131;0.118;0.133;0.89;0.89;9
yi-34b-tp8;2048;16;0.097;0.024;0.121;0.113;0.021;0.134;0.121;0.137;0.88;0.88;11
yi-34b-tp8;2048;24;0.097;0.024;0.121;0.113;0.022;0.135;0.127;0.139;0.91;0.87;11
yi-34b-tp8;2048;32;0.097;0.033;0.13;0.113;0.03;0.143;0.133;0.14;0.95;0.93;11
yi-34b-tp8;2048;40;0.097;0.049;0.146;0.113;0.044;0.157;0.137;0.142;0.96;1.03;11
yi-34b-tp8;2048;48;0.097;0.048;0.145;0.113;0.049;0.162;0.141;0.144;0.98;1.01;11
yi-34b-tp8;2048;56;0.097;0.056;0.153;0.113;0.055;0.168;0.146;0.147;0.99;1.04;11
yi-34b-tp8;2048;64;0.098;0.06;0.158;0.113;0.06;0.173;0.151;0.147;1.03;1.07;0
yi-34b-tp8;2048;80;0.098;0.075;0.173;0.113;0.071;0.184;0.159;0.148;1.07;1.17;0
yi-34b-tp8;2048;96;0.099;0.08;0.179;0.116;0.08;0.196;0.17;0.154;1.1;1.16;11
yi-34b-tp8;2048;112;0.101;0.097;0.198;0.117;0.093;0.21;0.19;0.16;1.19;1.24;11
yi-34b-tp8;2048;128;0.102;0.104;0.206;0.117;0.1;0.217;0.215;0.166;1.3;1.24;11
yi-34b-tp8;2048;144;0.103;0.114;0.217;0.116;0.106;0.222;0.234;0.171;1.37;1.27;11
yi-34b-tp8;2048;160;0.103;0.124;0.227;0.117;0.115;0.232;0.257;0.155;1.66;1.46;11
yi-34b-tp8;2048;176;0.105;0.125;0.23;0.12;0.124;0.244;0.281;0.158;1.78;1.46;11
yi-34b-tp8;2048;192;0.105;0.134;0.239;0.121;0.133;0.254;0.298;0.163;1.83;1.47;11
yi-34b-tp8;2048;208;0.107;0.143;0.25;0.124;0.142;0.266;0.315;0.169;1.86;1.48;11
yi-34b-tp8;2048;224;0.108;0.19;0.298;0.121;0.179;0.3;0.321;0.182;1.76;1.64;11
yi-34b-tp8;2048;240;0.109;0.2;0.309;0.122;0.186;0.308;0.325;0.193;1.68;1.6;11
yi-34b-tp8;2048;256;0.112;0.206;0.318;0.123;0.191;0.314;0.251;0.203;1.24;1.57;11
yi-34b-tp8;2048;272;0.111;0.208;0.319;0.122;0.194;0.316;0.258;0.212;1.22;1.5;11
yi-34b-tp8;2048;288;0.11;0.211;0.321;0.127;0.201;0.328;0.267;0.224;1.19;1.43;11
yi-34b-tp8;2048;304;0.111;0.217;0.328;0.123;0.208;0.331;0.277;0.234;1.18;1.4;11
yi-34b-tp8;2048;320;0.111;0.222;0.333;0.128;0.217;0.345;0.284;0.243;1.17;1.37;11
yi-34b-tp8;2048;336;0.112;0.231;0.343;0.124;0.226;0.35;0.295;0.253;1.17;1.36;11
yi-34b-tp8;2048;352;0.111;0.238;0.349;0.124;0.235;0.359;0.305;0.263;1.16;1.33;11
yi-34b-tp8;2048;368;0.111;0.248;0.359;0.125;0.245;0.37;0.316;0.273;1.16;1.32;11
yi-34b-tp8;2048;384;0.112;0.256;0.368;0.135;0.255;0.39;0.327;0.282;1.16;1.3;11
yi-34b-tp8;2048;400;0.111;0.264;0.375;0.126;0.263;0.389;0.337;0.293;1.15;1.28;11
yi-34b-tp8;2048;416;0.111;0.274;0.385;0.127;0.272;0.399;0.35;0.302;1.16;1.27;11
yi-34b-tp8;2048;432;0.111;0.284;0.395;0.137;0.281;0.418;0.36;0.316;1.14;1.25;11
yi-34b-tp8;2048;448;0.111;0.322;0.433;0.133;0.312;0.445;0.368;0.337;1.09;1.28;11
yi-34b-tp8;2048;464;0.111;0.329;0.44;0.127;0.318;0.445;0.381;0.349;1.09;1.26;0
yi-34b-tp8;2048;480;0.108;0.333;0.441;0.127;0.324;0.451;0.392;0.361;1.09;1.22;11
yi-34b-tp8;2048;496;0.109;0.339;0.448;0.129;0.33;0.459;0.404;0.373;1.08;1.2;11
yi-34b-tp8;2048;512;0.109;0.346;0.455;0.13;0.338;0.468;0.413;0.382;1.08;1.19;9
yi-34b-tp8;2048;528;0.109;0.352;0.461;0.132;0.346;0.478;0.421;0.392;1.07;1.18;9
yi-34b-tp8;2048;544;0.109;0.36;0.469;0.132;0.355;0.487;0.431;0.402;1.07;1.17;9
yi-34b-tp8;2048;560;0.109;0.368;0.477;0.131;0.364;0.495;0.441;0.41;1.08;1.16;9
yi-34b-tp8;2048;576;0.109;0.377;0.486;0.131;0.374;0.505;0.449;0.421;1.07;1.15;9
yi-34b-tp8;2048;592;0.109;0.386;0.495;0.14;0.383;0.523;0.463;0.429;1.08;1.15;9
yi-34b-tp8;2048;608;0.111;0.395;0.506;0.136;0.393;0.529;0.476;0.438;1.09;1.16;13
yi-34b-tp8;2048;624;0.111;0.404;0.515;0.142;0.401;0.543;0.487;0.444;1.1;1.16;13
yi-34b-tp8;2048;640;0.109;0.413;0.522;0.137;0.41;0.547;0.496;0.452;1.1;1.15;13
yi-34b-tp8;2048;656;0.112;0.435;0.547;0.141;0.434;0.575;0.505;0.461;1.1;1.19;13
yi-34b-tp8;2048;672;0.11;0.454;0.564;0.131;0.446;0.577;0.516;0.471;1.1;1.2;13
yi-34b-tp8;2048;688;0.111;0.462;0.573;0.137;0.453;0.59;0.526;0.481;1.09;1.19;13
yi-34b-tp8;2048;704;0.111;0.467;0.578;0.134;0.458;0.592;0.54;0.491;1.1;1.18;13
yi-34b-tp8;2048;720;0.111;0.476;0.587;0.145;0.468;0.613;0.551;0.5;1.1;1.17;13
yi-34b-tp8;2048;736;0.11;0.483;0.593;0.138;0.476;0.614;0.56;0.511;1.1;1.16;13
yi-34b-tp8;2048;752;0.111;0.49;0.601;0.144;0.484;0.628;0.567;0.523;1.08;1.15;13
yi-34b-tp8;2048;768;0.11;0.499;0.609;0.135;0.493;0.628;0.579;0.533;1.09;1.14;9
yi-34b-tp8;2048;784;0.111;0.506;0.617;0.136;0.502;0.638;0.588;0.543;1.08;1.14;13
yi-34b-tp8;2048;800;0.111;0.516;0.627;0.141;0.512;0.653;0.598;0.556;1.08;1.13;9
yi-34b-tp8;2048;816;0.111;0.525;0.636;0.144;0.52;0.664;0.611;0.565;1.08;1.13;9
yi-34b-tp8;2048;832;0.109;0.534;0.643;0.138;0.53;0.668;0.622;0.575;1.08;1.12;9
yi-34b-tp8;2048;848;0.109;0.544;0.653;0.146;0.54;0.686;0.632;0.585;1.08;1.12;11
yi-34b-tp8;2048;864;0.109;0.556;0.665;0.149;0.552;0.701;0.643;0.595;1.08;1.12;11
yi-34b-tp8;2048;880;0.109;0.578;0.687;0.142;0.572;0.714;0.652;0.603;1.08;1.14;11
yi-34b-tp8;2048;896;0.108;0.59;0.698;0.143;0.58;0.723;0.662;0.61;1.09;1.14;11
yi-34b-tp8;2048;912;0.109;0.596;0.705;0.138;0.588;0.726;0.675;0.618;1.09;1.14;11
yi-34b-tp8;2048;928;0.108;0.603;0.711;0.15;0.595;0.745;0.685;0.628;1.09;1.13;11
yi-34b-tp8;2048;944;0.109;0.61;0.719;0.138;0.604;0.742;0.699;0.637;1.1;1.13;11
yi-34b-tp8;2048;960;0.109;0.619;0.728;0.149;0.615;0.764;0.704;0.646;1.09;1.13;11
yi-34b-tp8;2048;976;0.109;0.629;0.738;0.142;0.622;0.764;0.718;0.656;1.09;1.12;11
yi-34b-tp8;2048;992;0.108;0.637;0.745;0.142;0.631;0.773;0.726;0.665;1.09;1.12;11
yi-34b-tp8;2048;1008;0.109;0.646;0.755;0.149;0.641;0.79;0.734;0.674;1.09;1.12;11
yi-34b-tp8;2048;1024;0.108;0.655;0.763;0.153;0.649;0.802;0.747;0.683;1.09;1.12;11
yi-34b-tp8;2048;1040;0.108;0.664;0.772;0.151;0.659;0.81;0.758;0.693;1.09;1.11;11
yi-34b-tp8;2048;1056;0.107;0.674;0.781;0.141;0.668;0.809;0.772;0.704;1.1;1.11;11
yi-34b-tp8;2048;1072;0.108;0.684;0.792;0.144;0.677;0.821;0.779;0.711;1.1;1.11;11
yi-34b-tp8;2048;1088;0.108;0.698;0.806;0.144;0.693;0.837;0.789;0.72;1.1;1.12;11
yi-34b-tp8;4096;4;0.264;0.026;0.29;0.358;0.018;0.376;0.353;0.297;1.19;0.98;9
yi-34b-tp8;4096;8;0.249;0.026;0.275;0.35;0.021;0.371;0.363;0.301;1.21;0.91;9
yi-34b-tp8;4096;12;0.246;0.027;0.273;0.352;0.022;0.374;0.366;0.304;1.2;0.9;0
yi-34b-tp8;4096;16;0.246;0.033;0.279;0.354;0.032;0.386;0.37;0.305;1.21;0.91;9
yi-34b-tp8;4096;24;0.249;0.05;0.299;0.351;0.048;0.399;0.383;0.309;1.24;0.97;9
yi-34b-tp8;4096;32;0.249;0.061;0.31;0.353;0.059;0.412;0.396;0.311;1.27;1.0;9
yi-34b-tp8;4096;40;0.249;0.07;0.319;0.349;0.069;0.418;0.405;0.314;1.29;1.02;9
yi-34b-tp8;4096;48;0.249;0.081;0.33;0.35;0.079;0.429;0.419;0.319;1.31;1.03;9
yi-34b-tp8;4096;56;0.252;0.095;0.347;0.352;0.09;0.442;0.431;0.32;1.35;1.08;9
yi-34b-tp8;4096;64;0.251;0.101;0.352;0.355;0.1;0.455;0.442;0.326;1.36;1.08;9
yi-34b-tp8;4096;80;0.252;0.125;0.377;0.356;0.122;0.478;0.466;0.341;1.37;1.11;9
yi-34b-tp8;4096;96;0.252;0.142;0.394;0.358;0.139;0.497;0.491;0.35;1.4;1.13;9
yi-34b-tp8;4096;112;0.254;0.168;0.422;0.361;0.176;0.537;0.517;0.365;1.42;1.16;9
yi-34b-tp8;4096;128;0.257;0.185;0.442;0.36;0.187;0.547;0.541;0.38;1.42;1.16;9
yi-34b-tp8;4096;144;0.256;0.202;0.458;0.37;0.201;0.571;0.57;0.392;1.45;1.17;9
yi-34b-tp8;4096;160;0.258;0.225;0.483;0.365;0.218;0.583;0.602;0.409;1.47;1.18;9
yi-34b-tp8;4096;176;0.258;0.238;0.496;0.379;0.235;0.614;0.623;0.42;1.48;1.18;9
yi-34b-tp8;4096;192;0.259;0.257;0.516;0.389;0.254;0.643;0.665;0.439;1.51;1.18;9
yi-34b-tp8;4096;208;0.259;0.272;0.531;0.379;0.271;0.65;0.695;0.453;1.53;1.17;9
yi-34b-tp8;4096;224;0.262;0.354;0.616;0.366;0.345;0.711;0.717;0.47;1.53;1.31;9
yi-34b-tp8;4096;240;0.261;0.391;0.652;0.369;0.36;0.729;0.755;0.479;1.58;1.36;9
yi-34b-tp8;4096;256;0.265;0.4;0.665;0.373;0.371;0.744;0.785;0.493;1.59;1.35;11
yi-34b-tp8;4096;272;0.265;0.407;0.672;0.371;0.375;0.746;0.818;0.511;1.6;1.32;9
yi-34b-tp8;4096;288;0.266;0.413;0.679;0.386;0.387;0.773;0.846;0.522;1.62;1.3;11
yi-34b-tp8;4096;304;0.27;0.423;0.693;0.38;0.4;0.78;0.876;0.54;1.62;1.28;9
yi-34b-tp8;4096;320;0.271;0.436;0.707;0.391;0.418;0.809;0.908;0.561;1.62;1.26;9
yi-34b-tp8;4096;336;0.272;0.449;0.721;0.391;0.436;0.827;0.93;0.581;1.6;1.24;9
yi-34b-tp8;4096;352;0.269;0.467;0.736;0.393;0.454;0.847;0.953;0.605;1.58;1.22;9
yi-34b-tp8;4096;368;0.271;0.483;0.754;0.406;0.472;0.878;0.992;0.618;1.61;1.22;11
yi-34b-tp8;4096;384;0.276;0.498;0.774;0.399;0.489;0.888;1.02;0.629;1.62;1.23;11
yi-34b-tp8;4096;400;0.274;0.517;0.791;0.407;0.507;0.914;1.041;0.641;1.62;1.23;11
yi-34b-tp8;4096;416;0.273;0.533;0.806;0.402;0.525;0.927;1.089;0.658;1.66;1.22;11
yi-34b-tp8;4096;432;0.275;0.555;0.83;0.413;0.543;0.956;1.109;0.674;1.65;1.23;11
yi-34b-tp8;4096;448;0.277;0.64;0.917;0.384;0.609;0.993;1.141;0.688;1.66;1.33;11
yi-34b-tp8;4096;464;0.275;0.656;0.931;0.395;0.624;1.019;1.166;0.741;1.57;1.26;9
yi-34b-tp8;4096;480;0.278;0.664;0.942;0.4;0.631;1.031;1.198;0.757;1.58;1.24;9
yi-34b-tp8;4096;496;0.279;0.676;0.955;0.4;0.642;1.042;0.903;0.78;1.16;1.22;9
yi-34b-tp8;4096;512;0.281;0.688;0.969;0.396;0.656;1.052;0.917;0.801;1.14;1.21;9
yi-34b-tp8;4096;528;0.279;0.698;0.977;0.394;0.679;1.073;0.941;0.817;1.15;1.2;9
yi-34b-tp8;4096;544;0.279;0.711;0.99;0.4;0.696;1.096;0.957;0.834;1.15;1.19;9
yi-34b-tp8;6144;4;0.537;0.031;0.568;0.665;0.019;0.684;0.66;0.597;1.11;0.95;0
yi-34b-tp8;6144;8;0.497;0.03;0.527;0.661;0.023;0.684;0.669;0.605;1.11;0.87;0
yi-34b-tp8;6144;12;0.494;0.044;0.538;0.665;0.041;0.706;0.678;0.61;1.11;0.88;9
yi-34b-tp8;6144;16;0.497;0.052;0.549;0.664;0.049;0.713;0.687;0.612;1.12;0.9;9
yi-34b-tp8;6144;24;0.492;0.068;0.56;0.657;0.064;0.721;0.7;0.618;1.13;0.91;9
yi-34b-tp8;6144;32;0.495;0.082;0.577;0.662;0.079;0.741;0.714;0.626;1.14;0.92;9
yi-34b-tp8;6144;40;0.495;0.098;0.593;0.661;0.095;0.756;0.731;0.635;1.15;0.93;9
yi-34b-tp8;6144;48;0.496;0.113;0.609;0.657;0.11;0.767;0.745;0.64;1.16;0.95;9
yi-34b-tp8;6144;56;0.5;0.132;0.632;0.664;0.126;0.79;0.767;0.65;1.18;0.97;9
yi-34b-tp8;6144;64;0.496;0.143;0.639;0.654;0.139;0.793;0.779;0.658;1.18;0.97;9
yi-34b-tp8;6144;80;0.497;0.178;0.675;0.657;0.173;0.83;0.822;0.675;1.22;1.0;9
yi-34b-tp8;6144;96;0.495;0.209;0.704;0.668;0.2;0.868;0.864;0.692;1.25;1.02;9
yi-34b-tp8;6144;112;0.496;0.242;0.738;0.657;0.257;0.914;0.897;0.704;1.27;1.05;9
yi-34b-tp8;6144;128;0.5;0.267;0.767;0.672;0.274;0.946;0.949;0.727;1.31;1.06;9
yi-34b-tp8;6144;144;0.497;0.293;0.79;0.665;0.293;0.958;0.998;0.735;1.36;1.07;9
yi-34b-tp8;6144;160;0.499;0.331;0.83;0.669;0.319;0.988;1.046;0.756;1.38;1.1;9
yi-34b-tp8;6144;176;0.5;0.353;0.853;0.697;0.344;1.041;1.104;0.775;1.42;1.1;9
yi-34b-tp8;6144;192;0.506;0.38;0.886;0.694;0.373;1.067;1.154;0.788;1.46;1.12;9
yi-34b-tp8;6144;208;0.503;0.406;0.909;0.699;0.4;1.099;1.2;0.809;1.48;1.12;9
yi-34b-tp8;6144;224;0.504;0.517;1.021;0.682;0.513;1.195;1.244;0.83;1.5;1.23;9
yi-34b-tp8;6144;240;0.506;0.575;1.081;0.672;0.537;1.209;1.281;0.846;1.51;1.28;9
yi-34b-tp8;6144;256;0.51;0.604;1.114;0.67;0.55;1.22;1.315;0.869;1.51;1.28;9
yi-34b-tp8;6144;272;0.512;0.616;1.128;0.687;0.56;1.247;1.373;0.894;1.54;1.26;9
yi-34b-tp8;6144;288;0.512;0.624;1.136;0.684;0.571;1.255;1.407;0.912;1.54;1.25;9
yi-34b-tp8;6144;304;0.512;0.642;1.154;0.694;0.594;1.288;1.442;0.94;1.53;1.23;9
yi-34b-tp8;6144;320;0.512;0.654;1.166;0.707;0.621;1.328;1.491;0.963;1.55;1.21;11
yi-34b-tp8;6144;336;0.517;0.675;1.192;0.699;0.648;1.347;1.532;0.981;1.56;1.22;11
yi-34b-tp8;6144;352;0.511;0.701;1.212;0.718;0.672;1.39;1.59;0.989;1.61;1.23;11
yi-34b-tp8;8192;4;0.875;0.032;0.907;1.02;0.023;1.043;1.018;0.97;1.05;0.94;9
yi-34b-tp8;8192;8;0.861;0.04;0.901;1.019;0.032;1.051;1.046;0.978;1.07;0.92;9
yi-34b-tp8;8192;12;0.861;0.053;0.914;1.012;0.049;1.061;1.056;0.981;1.08;0.93;9
yi-34b-tp8;8192;16;0.862;0.062;0.924;1.02;0.059;1.079;1.072;0.99;1.08;0.93;9
yi-34b-tp8;8192;24;0.858;0.085;0.943;1.019;0.08;1.099;1.093;0.988;1.11;0.95;9
yi-34b-tp8;8192;32;0.864;0.103;0.967;1.031;0.1;1.131;1.128;0.993;1.14;0.97;9
yi-34b-tp8;8192;40;0.863;0.123;0.986;1.027;0.12;1.147;1.168;1.005;1.16;0.98;9
yi-34b-tp8;8192;48;0.862;0.144;1.006;1.027;0.139;1.166;1.191;1.011;1.18;1.0;9
yi-34b-tp8;8192;56;0.869;0.17;1.039;1.029;0.163;1.192;1.215;1.025;1.19;1.01;9
yi-34b-tp8;8192;64;0.858;0.185;1.043;1.029;0.182;1.211;1.243;1.032;1.2;1.01;9
yi-34b-tp8;8192;80;0.863;0.226;1.089;1.033;0.225;1.258;1.296;1.052;1.23;1.04;9
yi-34b-tp8;8192;96;0.857;0.264;1.121;1.045;0.261;1.306;1.355;1.062;1.28;1.06;9
yi-34b-tp8;8192;112;0.857;0.31;1.167;1.04;0.34;1.38;1.404;1.092;1.29;1.07;9
yi-34b-tp8;8192;128;0.864;0.352;1.216;1.044;0.362;1.406;1.467;1.106;1.33;1.1;9
yi-34b-tp8;8192;144;0.866;0.386;1.252;1.057;0.387;1.444;1.536;1.141;1.35;1.1;9
yi-34b-tp8;8192;160;0.864;0.425;1.289;1.047;0.421;1.468;1.583;1.153;1.37;1.12;9
yi-34b-tp8;8192;176;0.873;0.464;1.337;1.07;0.456;1.526;1.651;1.179;1.4;1.13;9
yi-34b-tp8;8192;192;0.875;0.502;1.377;1.067;0.492;1.559;1.722;1.203;1.43;1.14;9
yi-34b-tp8;8192;208;0.863;0.537;1.4;1.075;0.526;1.601;1.774;1.232;1.44;1.14;9
yi-34b-tp8;8192;224;0.876;0.692;1.568;1.033;0.685;1.718;1.833;1.259;1.46;1.25;9
yi-34b-tp8;8192;240;0.868;0.779;1.647;1.029;0.714;1.743;1.923;1.285;1.5;1.28;9
yi-34b-tp8;8192;256;0.871;0.812;1.683;1.045;0.732;1.777;1.97;1.307;1.51;1.29;9
yi-34b-tp8;8192;272;0.871;0.82;1.691;1.045;0.743;1.788;2.012;1.329;1.51;1.27;9
yi-34b-tp8;12288;4;1.784;0.036;1.82;2.04;0.025;2.065;2.066;1.931;1.07;0.94;9
yi-34b-tp8;12288;8;1.766;0.055;1.821;2.069;0.05;2.119;2.091;1.937;1.08;0.94;9
yi-34b-tp8;12288;12;1.765;0.07;1.835;2.041;0.065;2.106;2.14;1.942;1.1;0.94;9
yi-34b-tp8;12288;16;1.787;0.088;1.875;2.053;0.081;2.134;2.149;1.948;1.1;0.96;9
yi-34b-tp8;12288;24;1.772;0.115;1.887;2.059;0.111;2.17;2.179;1.972;1.1;0.96;9
yi-34b-tp8;12288;32;1.766;0.146;1.912;2.051;0.139;2.19;2.243;1.976;1.14;0.97;9
yi-34b-tp8;12288;40;1.775;0.18;1.955;2.059;0.172;2.231;2.285;1.985;1.15;0.98;9
yi-34b-tp8;12288;48;1.769;0.208;1.977;2.052;0.199;2.251;2.319;2.002;1.16;0.99;9
yi-34b-tp8;12288;56;1.784;0.243;2.027;2.048;0.233;2.281;2.366;2.008;1.18;1.01;9
yi-34b-tp8;12288;64;1.759;0.266;2.025;2.046;0.261;2.307;2.419;2.012;1.2;1.01;9
yi-34b-tp8;12288;80;1.778;0.332;2.11;2.059;0.326;2.385;2.515;2.029;1.24;1.04;9
yi-34b-tp8;12288;96;1.764;0.393;2.157;2.053;0.377;2.43;2.569;2.071;1.24;1.04;9
yi-34b-tp8;12288;112;1.765;0.461;2.226;2.043;0.505;2.548;2.641;2.096;1.26;1.06;9
yi-34b-tp8;12288;128;1.778;0.513;2.291;2.054;0.534;2.588;2.733;2.134;1.28;1.07;9
yi-34b-tp8;12288;144;1.766;0.565;2.331;2.06;0.573;2.633;2.789;2.17;1.29;1.07;9
yi-34b-tp8;12288;160;1.763;0.629;2.392;2.056;0.624;2.68;2.938;2.209;1.33;1.08;9
yi-34b-tp8;12288;176;1.762;0.702;2.464;2.079;0.676;2.755;3.043;2.251;1.35;1.09;9
yi-34b-tp8;16384;4;2.987;0.046;3.033;3.471;0.032;3.503;3.473;3.264;1.06;0.93;0
yi-34b-tp8;16384;8;3.025;0.068;3.093;3.446;0.06;3.506;3.485;3.258;1.07;0.95;9
yi-34b-tp8;16384;12;3.019;0.087;3.106;3.443;0.081;3.524;3.543;3.27;1.08;0.95;9
yi-34b-tp8;16384;16;2.988;0.106;3.094;3.457;0.099;3.556;3.582;3.278;1.09;0.94;9
yi-34b-tp8;16384;24;3.02;0.146;3.166;3.464;0.141;3.605;3.656;3.279;1.11;0.97;9
yi-34b-tp8;16384;32;3.018;0.188;3.206;3.457;0.182;3.639;3.697;3.314;1.12;0.97;9
yi-34b-tp8;16384;40;3.032;0.228;3.26;3.467;0.219;3.686;3.741;3.321;1.13;0.98;9
yi-34b-tp8;16384;48;3.001;0.266;3.267;3.462;0.26;3.722;3.821;3.351;1.14;0.97;9
yi-34b-tp8;16384;56;2.998;0.314;3.312;3.461;0.307;3.768;3.878;3.34;1.16;0.99;9
yi-34b-tp8;16384;64;2.99;0.349;3.339;3.452;0.343;3.795;3.917;3.352;1.17;1.0;9
yi-34b-tp8;16384;80;3.001;0.43;3.431;3.467;0.428;3.895;4.078;3.365;1.21;1.02;9
yi-34b-tp8;16384;96;2.999;0.51;3.509;3.455;0.499;3.954;4.19;3.412;1.23;1.03;9
yi-34b-tp8;16384;112;3.002;0.601;3.603;3.447;0.673;4.12;4.3;3.455;1.24;1.04;9
yi-34b-tp8;16384;128;3.012;0.675;3.687;3.435;0.71;4.145;4.414;3.504;1.26;1.05;9

llama-3-70b-tp8;1024;4;0.05;0.019;0.069;0.078;0.014;0.092;0.076;0.082;0.93;0.84;0
llama-3-70b-tp8;1024;8;0.046;0.021;0.067;0.073;0.014;0.087;0.074;0.076;0.97;0.88;13
llama-3-70b-tp8;1024;12;0.046;0.02;0.066;0.072;0.014;0.086;0.077;0.082;0.94;0.8;9
llama-3-70b-tp8;1024;16;0.046;0.019;0.065;0.072;0.017;0.089;0.078;0.08;0.97;0.81;11
llama-3-70b-tp8;1024;24;0.046;0.021;0.067;0.072;0.018;0.09;0.082;0.081;1.01;0.83;13
llama-3-70b-tp8;1024;32;0.046;0.022;0.068;0.072;0.021;0.093;0.083;0.082;1.01;0.83;11
llama-3-70b-tp8;1024;40;0.046;0.023;0.069;0.072;0.021;0.093;0.084;0.082;1.02;0.84;11
llama-3-70b-tp8;1024;48;0.046;0.023;0.069;0.072;0.022;0.094;0.061;0.082;0.74;0.84;13
llama-3-70b-tp8;1024;56;0.046;0.027;0.073;0.072;0.025;0.097;0.066;0.079;0.84;0.92;9
llama-3-70b-tp8;1024;64;0.046;0.031;0.077;0.072;0.031;0.103;0.071;0.081;0.88;0.95;11
llama-3-70b-tp8;1024;80;0.046;0.047;0.093;0.072;0.045;0.117;0.079;0.081;0.98;1.15;11
llama-3-70b-tp8;1024;96;0.046;0.048;0.094;0.072;0.05;0.122;0.086;0.082;1.05;1.15;13
llama-3-70b-tp8;1024;112;0.046;0.055;0.101;0.072;0.053;0.125;0.093;0.081;1.15;1.25;13
llama-3-70b-tp8;1024;128;0.046;0.061;0.107;0.072;0.057;0.129;0.093;0.084;1.11;1.27;11
llama-3-70b-tp8;1024;144;0.046;0.066;0.112;0.072;0.061;0.133;0.084;0.081;1.04;1.38;11
llama-3-70b-tp8;1024;160;0.046;0.074;0.12;0.074;0.065;0.139;0.092;0.087;1.06;1.38;11
llama-3-70b-tp8;1024;176;0.046;0.068;0.114;0.074;0.07;0.144;0.097;0.085;1.14;1.34;11
llama-3-70b-tp8;1024;192;0.047;0.072;0.119;0.075;0.075;0.15;0.102;0.084;1.21;1.42;11
llama-3-70b-tp8;1024;208;0.047;0.076;0.123;0.076;0.079;0.155;0.105;0.087;1.21;1.41;11
llama-3-70b-tp8;1024;224;0.048;0.097;0.145;0.076;0.097;0.173;0.108;0.094;1.15;1.54;13
llama-3-70b-tp8;1024;240;0.049;0.105;0.154;0.077;0.101;0.178;0.112;0.102;1.1;1.51;13
llama-3-70b-tp8;1024;256;0.05;0.107;0.157;0.076;0.103;0.179;0.119;0.107;1.11;1.47;13
llama-3-70b-tp8;1024;272;0.05;0.108;0.158;0.076;0.106;0.182;0.123;0.109;1.13;1.45;13
llama-3-70b-tp8;1024;288;0.05;0.11;0.16;0.077;0.109;0.186;0.126;0.115;1.1;1.39;13
llama-3-70b-tp8;1024;304;0.05;0.112;0.162;0.079;0.114;0.193;0.13;0.121;1.07;1.34;13
llama-3-70b-tp8;1024;320;0.049;0.116;0.165;0.076;0.118;0.194;0.137;0.128;1.07;1.29;13
llama-3-70b-tp8;1024;336;0.05;0.12;0.17;0.079;0.123;0.202;0.144;0.134;1.07;1.27;13
llama-3-70b-tp8;1024;352;0.05;0.125;0.175;0.08;0.129;0.209;0.152;0.138;1.1;1.27;11
llama-3-70b-tp8;1024;368;0.05;0.129;0.179;0.08;0.134;0.214;0.158;0.143;1.1;1.25;11
llama-3-70b-tp8;1024;384;0.05;0.134;0.184;0.078;0.138;0.216;0.164;0.148;1.11;1.24;11
llama-3-70b-tp8;1024;400;0.05;0.139;0.189;0.079;0.143;0.222;0.168;0.154;1.09;1.23;11
llama-3-70b-tp8;1024;416;0.05;0.143;0.193;0.077;0.147;0.224;0.171;0.159;1.08;1.21;11
llama-3-70b-tp8;1024;432;0.05;0.149;0.199;0.078;0.152;0.23;0.175;0.165;1.06;1.21;11
llama-3-70b-tp8;1024;448;0.051;0.163;0.214;0.076;0.164;0.24;0.179;0.17;1.05;1.26;11
llama-3-70b-tp8;1024;464;0.051;0.169;0.22;0.081;0.17;0.251;0.186;0.174;1.07;1.26;11
llama-3-70b-tp8;1024;480;0.05;0.174;0.224;0.078;0.172;0.25;0.19;0.18;1.06;1.24;11
llama-3-70b-tp8;1024;496;0.05;0.175;0.225;0.078;0.176;0.254;0.194;0.184;1.05;1.22;11
llama-3-70b-tp8;1024;512;0.05;0.178;0.228;0.079;0.179;0.258;0.198;0.189;1.05;1.21;11
llama-3-70b-tp8;1024;528;0.05;0.181;0.231;0.076;0.184;0.26;0.203;0.194;1.05;1.19;11
llama-3-70b-tp8;1024;544;0.05;0.186;0.236;0.08;0.189;0.269;0.209;0.198;1.06;1.19;11
llama-3-70b-tp8;1024;560;0.05;0.19;0.24;0.081;0.194;0.275;0.216;0.202;1.07;1.19;11
llama-3-70b-tp8;1024;576;0.05;0.194;0.244;0.082;0.198;0.28;0.223;0.207;1.08;1.18;11
llama-3-70b-tp8;1024;592;0.05;0.199;0.249;0.079;0.203;0.282;0.228;0.211;1.08;1.18;11
llama-3-70b-tp8;1024;608;0.05;0.203;0.253;0.083;0.209;0.292;0.233;0.216;1.08;1.17;11
llama-3-70b-tp8;1024;624;0.05;0.209;0.259;0.078;0.212;0.29;0.237;0.225;1.05;1.15;11
llama-3-70b-tp8;1024;640;0.05;0.213;0.263;0.08;0.217;0.297;0.242;0.233;1.04;1.13;9
llama-3-70b-tp8;1024;656;0.05;0.222;0.272;0.081;0.224;0.305;0.246;0.238;1.03;1.14;13
llama-3-70b-tp8;1024;672;0.05;0.23;0.28;0.082;0.232;0.314;0.251;0.242;1.04;1.16;13
llama-3-70b-tp8;1024;688;0.05;0.235;0.285;0.081;0.236;0.317;0.256;0.246;1.04;1.16;13
llama-3-70b-tp8;1024;704;0.05;0.238;0.288;0.082;0.24;0.322;0.262;0.251;1.04;1.15;13
llama-3-70b-tp8;1024;720;0.05;0.242;0.292;0.083;0.246;0.329;0.269;0.257;1.05;1.14;13
llama-3-70b-tp8;1024;736;0.05;0.246;0.296;0.085;0.251;0.336;0.273;0.261;1.05;1.13;13
llama-3-70b-tp8;1024;752;0.05;0.25;0.3;0.085;0.256;0.341;0.277;0.266;1.04;1.13;13
llama-3-70b-tp8;1024;768;0.05;0.254;0.304;0.083;0.26;0.343;0.284;0.272;1.04;1.12;13
llama-3-70b-tp8;1024;784;0.049;0.259;0.308;0.081;0.264;0.345;0.29;0.276;1.05;1.12;13
llama-3-70b-tp8;1024;800;0.05;0.264;0.314;0.084;0.269;0.353;0.297;0.281;1.06;1.12;13
llama-3-70b-tp8;1024;816;0.05;0.268;0.318;0.085;0.274;0.359;0.301;0.286;1.05;1.11;13
llama-3-70b-tp8;1024;832;0.05;0.273;0.323;0.087;0.28;0.367;0.307;0.29;1.06;1.11;13
llama-3-70b-tp8;1024;848;0.05;0.278;0.328;0.086;0.284;0.37;0.312;0.296;1.05;1.11;13
llama-3-70b-tp8;1024;864;0.05;0.284;0.334;0.083;0.289;0.372;0.315;0.301;1.05;1.11;13
llama-3-70b-tp8;1024;880;0.05;0.291;0.341;0.085;0.296;0.381;0.321;0.304;1.06;1.12;13
llama-3-70b-tp8;1024;896;0.05;0.297;0.347;0.085;0.301;0.386;0.326;0.31;1.05;1.12;13
llama-3-70b-tp8;1024;912;0.05;0.302;0.352;0.085;0.307;0.392;0.355;0.315;1.13;1.12;13
llama-3-70b-tp8;1024;928;0.05;0.306;0.356;0.086;0.313;0.399;0.361;0.319;1.13;1.12;13
llama-3-70b-tp8;1024;944;0.05;0.31;0.36;0.083;0.316;0.399;0.365;0.324;1.13;1.11;13
llama-3-70b-tp8;1024;960;0.05;0.314;0.364;0.085;0.321;0.406;0.371;0.328;1.13;1.11;13
llama-3-70b-tp8;1024;976;0.049;0.319;0.368;0.087;0.325;0.412;0.375;0.334;1.12;1.1;13
llama-3-70b-tp8;1024;992;0.05;0.324;0.374;0.087;0.33;0.417;0.381;0.338;1.13;1.11;13
llama-3-70b-tp8;1024;1008;0.05;0.328;0.378;0.087;0.335;0.422;0.386;0.343;1.13;1.1;13
llama-3-70b-tp8;1024;1024;0.05;0.333;0.383;0.085;0.339;0.424;0.389;0.35;1.11;1.09;13
llama-3-70b-tp8;1024;1040;0.05;0.338;0.388;0.085;0.344;0.429;0.395;0.356;1.11;1.09;13
llama-3-70b-tp8;1024;1056;0.05;0.343;0.393;0.087;0.349;0.436;0.4;0.361;1.11;1.09;13
llama-3-70b-tp8;1024;1072;0.05;0.347;0.397;0.09;0.355;0.445;0.404;0.365;1.11;1.09;13
llama-3-70b-tp8;1024;1088;0.05;0.355;0.405;0.086;0.36;0.446;0.41;0.37;1.11;1.09;11
llama-3-70b-tp8;1024;1104;0.051;0.36;0.411;0.087;0.367;0.454;0.416;0.375;1.11;1.1;11
llama-3-70b-tp8;1024;1120;0.05;0.366;0.416;0.089;0.372;0.461;0.423;0.379;1.12;1.1;11
llama-3-70b-tp8;1024;1136;0.05;0.37;0.42;0.083;0.376;0.459;0.426;0.384;1.11;1.09;11
llama-3-70b-tp8;1024;1152;0.05;0.375;0.425;0.088;0.38;0.468;0.43;0.388;1.11;1.1;11
llama-3-70b-tp8;1024;1168;0.05;0.38;0.43;0.087;0.386;0.473;0.435;0.394;1.1;1.09;11
llama-3-70b-tp8;1024;1184;0.05;0.384;0.434;0.084;0.39;0.474;0.443;0.399;1.11;1.09;11
llama-3-70b-tp8;1024;1200;0.05;0.388;0.438;0.088;0.396;0.484;0.445;0.402;1.11;1.09;11
llama-3-70b-tp8;1024;1216;0.05;0.393;0.443;0.085;0.401;0.486;0.451;0.408;1.11;1.09;11
llama-3-70b-tp8;1024;1232;0.05;0.399;0.449;0.086;0.405;0.491;0.456;0.412;1.11;1.09;11
llama-3-70b-tp8;1024;1248;0.05;0.403;0.453;0.087;0.41;0.497;0.461;0.418;1.1;1.08;11
llama-3-70b-tp8;1024;1264;0.05;0.408;0.458;0.085;0.414;0.499;0.465;0.421;1.1;1.09;11
llama-3-70b-tp8;1024;1280;0.051;0.413;0.464;0.091;0.421;0.512;0.473;0.426;1.11;1.09;11
llama-3-70b-tp8;1024;1296;0.05;0.418;0.468;0.086;0.425;0.511;0.475;0.432;1.1;1.08;11
llama-3-70b-tp8;1024;1312;0.05;0.423;0.473;0.088;0.431;0.519;0.481;0.436;1.1;1.08;11
llama-3-70b-tp8;1024;1328;0.05;0.43;0.48;0.088;0.437;0.525;0.486;0.44;1.1;1.09;11
llama-3-70b-tp8;1024;1344;0.05;0.435;0.485;0.089;0.441;0.53;0.492;0.446;1.1;1.09;11
llama-3-70b-tp8;1024;1360;0.05;0.439;0.489;0.088;0.446;0.534;0.496;0.449;1.1;1.09;11
llama-3-70b-tp8;1024;1376;0.05;0.444;0.494;0.089;0.451;0.54;0.502;0.454;1.11;1.09;11
llama-3-70b-tp8;1024;1392;0.05;0.448;0.498;0.09;0.456;0.546;0.504;0.459;1.1;1.08;11
llama-3-70b-tp8;1024;1408;0.05;0.453;0.503;0.09;0.461;0.551;0.51;0.462;1.1;1.09;11
llama-3-70b-tp8;1024;1424;0.05;0.459;0.509;0.09;0.466;0.556;0.514;0.467;1.1;1.09;11
llama-3-70b-tp8;1024;1440;0.051;0.462;0.513;0.089;0.472;0.561;0.521;0.472;1.1;1.09;11
llama-3-70b-tp8;2048;4;0.127;0.019;0.146;0.125;0.015;0.14;0.124;0.143;0.87;1.02;11
llama-3-70b-tp8;2048;8;0.119;0.021;0.14;0.119;0.017;0.136;0.122;0.141;0.87;0.99;11
llama-3-70b-tp8;2048;12;0.118;0.021;0.139;0.12;0.018;0.138;0.125;0.14;0.89;0.99;11
llama-3-70b-tp8;2048;16;0.118;0.023;0.141;0.119;0.021;0.14;0.127;0.141;0.9;1.0;11
llama-3-70b-tp8;2048;24;0.118;0.023;0.141;0.119;0.022;0.141;0.133;0.143;0.93;0.99;11
llama-3-70b-tp8;2048;32;0.118;0.033;0.151;0.119;0.031;0.15;0.138;0.144;0.96;1.05;11
llama-3-70b-tp8;2048;40;0.118;0.05;0.168;0.119;0.044;0.163;0.142;0.146;0.97;1.15;11
llama-3-70b-tp8;2048;48;0.118;0.048;0.166;0.119;0.049;0.168;0.146;0.146;1.0;1.14;11
llama-3-70b-tp8;2048;56;0.118;0.055;0.173;0.119;0.055;0.174;0.15;0.148;1.01;1.17;11
llama-3-70b-tp8;2048;64;0.119;0.06;0.179;0.12;0.06;0.18;0.154;0.149;1.03;1.2;0
llama-3-70b-tp8;2048;80;0.119;0.075;0.194;0.121;0.071;0.192;0.163;0.154;1.06;1.26;0
llama-3-70b-tp8;2048;96;0.12;0.079;0.199;0.121;0.081;0.202;0.19;0.158;1.2;1.26;11
llama-3-70b-tp8;2048;112;0.122;0.097;0.219;0.122;0.093;0.215;0.21;0.165;1.27;1.33;11
llama-3-70b-tp8;2048;128;0.122;0.104;0.226;0.122;0.1;0.222;0.227;0.17;1.34;1.33;11
llama-3-70b-tp8;2048;144;0.124;0.114;0.238;0.123;0.107;0.23;0.248;0.173;1.43;1.38;11
llama-3-70b-tp8;2048;160;0.124;0.125;0.249;0.123;0.115;0.238;0.264;0.184;1.43;1.35;11
llama-3-70b-tp8;2048;176;0.125;0.125;0.25;0.129;0.125;0.254;0.284;0.162;1.75;1.54;11
llama-3-70b-tp8;2048;192;0.129;0.134;0.263;0.126;0.134;0.26;0.304;0.165;1.84;1.59;11
llama-3-70b-tp8;2048;208;0.129;0.143;0.272;0.131;0.142;0.273;0.314;0.17;1.85;1.6;11
llama-3-70b-tp8;2048;224;0.131;0.19;0.321;0.124;0.178;0.302;0.32;0.185;1.73;1.74;11
llama-3-70b-tp8;2048;240;0.131;0.2;0.331;0.128;0.186;0.314;0.323;0.205;1.58;1.61;11
llama-3-70b-tp8;2048;256;0.13;0.204;0.334;0.126;0.191;0.317;0.339;0.216;1.57;1.55;11
llama-3-70b-tp8;2048;272;0.131;0.207;0.338;0.128;0.196;0.324;0.359;0.213;1.69;1.59;11
llama-3-70b-tp8;2048;288;0.133;0.21;0.343;0.129;0.201;0.33;0.274;0.224;1.22;1.53;11
llama-3-70b-tp8;2048;304;0.133;0.214;0.347;0.131;0.209;0.34;0.283;0.234;1.21;1.48;11
llama-3-70b-tp8;2048;320;0.133;0.222;0.355;0.129;0.218;0.347;0.291;0.244;1.19;1.45;11
llama-3-70b-tp8;2048;336;0.132;0.229;0.361;0.136;0.227;0.363;0.303;0.254;1.19;1.42;11
llama-3-70b-tp8;2048;352;0.132;0.237;0.369;0.137;0.236;0.373;0.312;0.264;1.18;1.4;11
llama-3-70b-tp8;2048;368;0.136;0.247;0.383;0.137;0.245;0.382;0.322;0.278;1.16;1.38;11
llama-3-70b-tp8;2048;384;0.134;0.256;0.39;0.132;0.255;0.387;0.334;0.29;1.15;1.34;11
llama-3-70b-tp8;2048;400;0.133;0.264;0.397;0.131;0.263;0.394;0.344;0.301;1.14;1.32;9
llama-3-70b-tp8;2048;416;0.135;0.274;0.409;0.143;0.272;0.415;0.354;0.311;1.14;1.32;9
llama-3-70b-tp8;2048;432;0.134;0.283;0.417;0.143;0.281;0.424;0.368;0.322;1.14;1.3;9
llama-3-70b-tp8;2048;448;0.134;0.324;0.458;0.135;0.31;0.445;0.375;0.342;1.1;1.34;0
llama-3-70b-tp8;2048;464;0.135;0.329;0.464;0.134;0.319;0.453;0.389;0.357;1.09;1.3;0
llama-3-70b-tp8;2048;480;0.134;0.334;0.468;0.132;0.324;0.456;0.399;0.368;1.08;1.27;13
llama-3-70b-tp8;2048;496;0.132;0.34;0.472;0.142;0.33;0.472;0.408;0.381;1.07;1.24;13
llama-3-70b-tp8;2048;512;0.133;0.345;0.478;0.143;0.337;0.48;0.416;0.388;1.07;1.23;13
llama-3-70b-tp8;2048;528;0.132;0.352;0.484;0.14;0.346;0.486;0.427;0.4;1.07;1.21;9
llama-3-70b-tp8;2048;544;0.131;0.359;0.49;0.144;0.355;0.499;0.431;0.409;1.05;1.2;9
llama-3-70b-tp8;2048;560;0.132;0.367;0.499;0.136;0.362;0.498;0.444;0.417;1.06;1.2;9
llama-3-70b-tp8;2048;576;0.13;0.375;0.505;0.14;0.373;0.513;0.455;0.426;1.07;1.19;9
llama-3-70b-tp8;2048;592;0.131;0.386;0.517;0.142;0.383;0.525;0.471;0.436;1.08;1.19;9
llama-3-70b-tp8;2048;608;0.133;0.395;0.528;0.14;0.391;0.531;0.48;0.445;1.08;1.19;9
llama-3-70b-tp8;2048;624;0.134;0.403;0.537;0.151;0.402;0.553;0.491;0.453;1.08;1.19;9
llama-3-70b-tp8;2048;640;0.134;0.413;0.547;0.141;0.41;0.551;0.502;0.462;1.09;1.18;13
llama-3-70b-tp8;2048;656;0.134;0.433;0.567;0.148;0.434;0.582;0.514;0.47;1.09;1.21;13
llama-3-70b-tp8;2048;672;0.132;0.454;0.586;0.139;0.446;0.585;0.525;0.479;1.1;1.22;13
llama-3-70b-tp8;2048;688;0.132;0.461;0.593;0.138;0.453;0.591;0.536;0.49;1.09;1.21;13
llama-3-70b-tp8;2048;704;0.134;0.467;0.601;0.149;0.46;0.609;0.546;0.496;1.1;1.21;9
llama-3-70b-tp8;2048;720;0.133;0.475;0.608;0.143;0.467;0.61;0.557;0.509;1.09;1.19;9
llama-3-70b-tp8;4096;4;0.312;0.026;0.338;0.386;0.018;0.404;0.384;0.329;1.17;1.03;9
llama-3-70b-tp8;4096;8;0.291;0.026;0.317;0.377;0.021;0.398;0.397;0.33;1.2;0.96;9
llama-3-70b-tp8;4096;12;0.29;0.027;0.317;0.378;0.022;0.4;0.403;0.336;1.2;0.94;0
llama-3-70b-tp8;4096;16;0.296;0.033;0.329;0.377;0.03;0.407;0.408;0.337;1.21;0.98;9
llama-3-70b-tp8;4096;24;0.294;0.051;0.345;0.375;0.048;0.423;0.417;0.342;1.22;1.01;9
llama-3-70b-tp8;4096;32;0.285;0.061;0.346;0.378;0.059;0.437;0.427;0.345;1.24;1.0;9
llama-3-70b-tp8;4096;40;0.291;0.07;0.361;0.375;0.069;0.444;0.436;0.348;1.25;1.04;9
llama-3-70b-tp8;4096;48;0.292;0.08;0.372;0.379;0.079;0.458;0.446;0.352;1.27;1.06;9
llama-3-70b-tp8;4096;56;0.291;0.095;0.386;0.375;0.09;0.465;0.457;0.36;1.27;1.07;9
llama-3-70b-tp8;4096;64;0.292;0.101;0.393;0.377;0.1;0.477;0.469;0.368;1.27;1.07;9
llama-3-70b-tp8;4096;80;0.296;0.125;0.421;0.373;0.121;0.494;0.49;0.376;1.3;1.12;9
llama-3-70b-tp8;4096;96;0.29;0.142;0.432;0.376;0.14;0.516;0.513;0.386;1.33;1.12;9
llama-3-70b-tp8;4096;112;0.293;0.168;0.461;0.385;0.176;0.561;0.537;0.399;1.35;1.16;9
llama-3-70b-tp8;4096;128;0.291;0.185;0.476;0.378;0.187;0.565;0.556;0.41;1.36;1.16;9
llama-3-70b-tp8;4096;144;0.301;0.203;0.504;0.378;0.201;0.579;0.58;0.427;1.36;1.18;9
llama-3-70b-tp8;4096;160;0.307;0.225;0.532;0.377;0.218;0.595;0.611;0.439;1.39;1.21;9
llama-3-70b-tp8;4096;176;0.292;0.237;0.529;0.402;0.235;0.637;0.644;0.45;1.43;1.18;9
llama-3-70b-tp8;4096;192;0.299;0.256;0.555;0.396;0.253;0.649;0.672;0.463;1.45;1.2;9
llama-3-70b-tp8;4096;208;0.303;0.272;0.575;0.399;0.271;0.67;0.717;0.47;1.53;1.22;9
llama-3-70b-tp8;4096;224;0.299;0.355;0.654;0.39;0.345;0.735;0.749;0.491;1.53;1.33;9
llama-3-70b-tp8;4096;240;0.306;0.39;0.696;0.398;0.359;0.757;0.775;0.508;1.53;1.37;9
llama-3-70b-tp8;4096;256;0.309;0.399;0.708;0.393;0.369;0.762;0.807;0.521;1.55;1.36;9
llama-3-70b-tp8;4096;272;0.305;0.405;0.71;0.404;0.377;0.781;0.839;0.538;1.56;1.32;9
llama-3-70b-tp8;4096;288;0.306;0.412;0.718;0.401;0.388;0.789;0.867;0.553;1.57;1.3;9
llama-3-70b-tp8;4096;304;0.309;0.422;0.731;0.407;0.402;0.809;0.896;0.572;1.57;1.28;9
llama-3-70b-tp8;4096;320;0.305;0.434;0.739;0.42;0.418;0.838;0.915;0.579;1.58;1.28;11
llama-3-70b-tp8;4096;336;0.317;0.447;0.764;0.423;0.439;0.862;0.947;0.59;1.61;1.29;11
llama-3-70b-tp8;4096;352;0.314;0.465;0.779;0.425;0.454;0.879;0.972;0.621;1.57;1.25;9
llama-3-70b-tp8;6144;4;0.619;0.03;0.649;0.695;0.02;0.715;0.696;0.661;1.05;0.98;9
llama-3-70b-tp8;6144;8;0.59;0.03;0.62;0.7;0.023;0.723;0.705;0.665;1.06;0.93;9
llama-3-70b-tp8;6144;12;0.597;0.043;0.64;0.688;0.041;0.729;0.714;0.668;1.07;0.96;9
llama-3-70b-tp8;6144;16;0.591;0.051;0.642;0.699;0.051;0.75;0.719;0.673;1.07;0.95;9
llama-3-70b-tp8;6144;24;0.583;0.068;0.651;0.691;0.064;0.755;0.744;0.682;1.09;0.95;9
llama-3-70b-tp8;6144;32;0.592;0.081;0.673;0.695;0.08;0.775;0.764;0.683;1.12;0.99;9
llama-3-70b-tp8;6144;40;0.588;0.1;0.688;0.692;0.095;0.787;0.784;0.695;1.13;0.99;9
llama-3-70b-tp8;6144;48;0.594;0.113;0.707;0.692;0.11;0.802;0.808;0.697;1.16;1.01;9
llama-3-70b-tp8;6144;56;0.595;0.135;0.73;0.699;0.126;0.825;0.815;0.705;1.16;1.04;9
llama-3-70b-tp8;6144;64;0.585;0.143;0.728;0.7;0.14;0.84;0.833;0.712;1.17;1.02;9
llama-3-70b-tp8;6144;80;0.59;0.178;0.768;0.69;0.173;0.863;0.883;0.732;1.21;1.05;9
llama-3-70b-tp8;6144;96;0.597;0.206;0.803;0.704;0.201;0.905;0.927;0.76;1.22;1.06;9
llama-3-70b-tp8;6144;112;0.592;0.241;0.833;0.703;0.258;0.961;0.978;0.761;1.29;1.09;9
llama-3-70b-tp8;6144;128;0.593;0.266;0.859;0.703;0.276;0.979;1.021;0.779;1.31;1.1;9
llama-3-70b-tp8;6144;144;0.598;0.295;0.893;0.713;0.295;1.008;1.064;0.789;1.35;1.13;9
llama-3-70b-tp8;6144;160;0.599;0.33;0.929;0.714;0.321;1.035;1.125;0.817;1.38;1.14;9
llama-3-70b-tp8;6144;176;0.596;0.355;0.951;0.729;0.348;1.077;1.165;0.832;1.4;1.14;9
llama-3-70b-tp8;6144;192;0.614;0.378;0.992;0.74;0.374;1.114;1.225;0.856;1.43;1.16;9
llama-3-70b-tp8;6144;208;0.597;0.404;1.001;0.729;0.4;1.129;1.265;0.87;1.45;1.15;9
llama-3-70b-tp8;6144;224;0.612;0.527;1.139;0.717;0.514;1.231;1.293;0.886;1.46;1.29;9
llama-3-70b-tp8;6144;240;0.6;0.592;1.192;0.71;0.539;1.249;1.339;0.906;1.48;1.32;9
llama-3-70b-tp8;8192;4;0.944;0.032;0.976;1.131;0.023;1.154;1.136;1.053;1.08;0.93;9
llama-3-70b-tp8;8192;8;0.943;0.039;0.982;1.14;0.031;1.171;1.148;1.063;1.08;0.92;9
llama-3-70b-tp8;8192;12;0.949;0.053;1.002;1.141;0.05;1.191;1.159;1.063;1.09;0.94;9
llama-3-70b-tp8;8192;16;0.94;0.062;1.002;1.142;0.059;1.201;1.183;1.076;1.1;0.93;9
llama-3-70b-tp8;8192;24;0.939;0.085;1.024;1.138;0.08;1.218;1.205;1.082;1.11;0.95;9
llama-3-70b-tp8;8192;32;0.943;0.103;1.046;1.132;0.1;1.232;1.243;1.079;1.15;0.97;9
llama-3-70b-tp8;8192;40;0.945;0.124;1.069;1.141;0.119;1.26;1.285;1.104;1.16;0.97;9
llama-3-70b-tp8;8192;48;0.939;0.144;1.083;1.132;0.14;1.272;1.295;1.1;1.18;0.98;9
llama-3-70b-tp8;8192;56;0.948;0.171;1.119;1.134;0.164;1.298;1.328;1.111;1.2;1.01;9
llama-3-70b-tp8;8192;64;0.942;0.187;1.129;1.15;0.181;1.331;1.35;1.117;1.21;1.01;9
llama-3-70b-tp8;8192;80;0.943;0.227;1.17;1.154;0.225;1.379;1.404;1.14;1.23;1.03;9
llama-3-70b-tp8;8192;96;0.939;0.266;1.205;1.14;0.261;1.401;1.444;1.159;1.25;1.04;9
llama-3-70b-tp8;8192;112;0.951;0.31;1.261;1.146;0.341;1.487;1.506;1.186;1.27;1.06;9
llama-3-70b-tp8;8192;128;0.949;0.35;1.299;1.157;0.363;1.52;1.572;1.199;1.31;1.08;9
llama-3-70b-tp8;8192;144;0.947;0.384;1.331;1.152;0.388;1.54;1.641;1.215;1.35;1.1;9
llama-3-70b-tp8;8192;160;0.967;0.427;1.394;1.17;0.42;1.59;1.685;1.245;1.35;1.12;9
llama-3-70b-tp8;8192;176;0.944;0.465;1.409;1.179;0.456;1.635;1.773;1.273;1.39;1.11;9
llama-3-70b-tp8;12288;4;1.964;0.038;2.002;2.301;0.025;2.326;2.3;2.166;1.06;0.92;9
llama-3-70b-tp8;12288;8;1.971;0.055;2.026;2.297;0.051;2.348;2.326;2.181;1.07;0.93;9
llama-3-70b-tp8;12288;12;1.981;0.071;2.052;2.296;0.066;2.362;2.363;2.172;1.09;0.94;9
llama-3-70b-tp8;12288;16;1.968;0.086;2.054;2.305;0.082;2.387;2.376;2.183;1.09;0.94;9
llama-3-70b-tp8;12288;24;1.968;0.115;2.083;2.309;0.111;2.42;2.431;2.197;1.11;0.95;9
llama-3-70b-tp8;12288;32;1.982;0.146;2.128;2.3;0.14;2.44;2.466;2.209;1.12;0.96;9
llama-3-70b-tp8;12288;40;1.982;0.184;2.166;2.309;0.173;2.482;2.511;2.208;1.14;0.98;9
llama-3-70b-tp8;12288;48;1.976;0.207;2.183;2.285;0.199;2.484;2.545;2.211;1.15;0.99;9
llama-3-70b-tp8;12288;56;1.986;0.243;2.229;2.3;0.234;2.534;2.6;2.215;1.17;1.01;9
llama-3-70b-tp8;12288;64;1.959;0.266;2.225;2.303;0.261;2.564;2.653;2.228;1.19;1.0;9
llama-3-70b-tp8;12288;80;1.959;0.334;2.293;2.306;0.327;2.633;2.728;2.288;1.19;1.0;9
llama-3-70b-tp8;12288;96;1.962;0.391;2.353;2.312;0.382;2.694;2.815;2.29;1.23;1.03;9
llama-3-70b-tp8;12288;112;1.961;0.46;2.421;2.316;0.507;2.823;2.902;2.331;1.24;1.04;9
llama-3-70b-tp8;16384;4;3.357;0.043;3.4;3.886;0.036;3.922;3.916;3.629;1.08;0.94;9
llama-3-70b-tp8;16384;8;3.345;0.067;3.412;3.888;0.06;3.948;3.935;3.634;1.08;0.94;9
llama-3-70b-tp8;16384;12;3.351;0.088;3.439;3.885;0.081;3.966;3.983;3.653;1.09;0.94;9
llama-3-70b-tp8;16384;16;3.344;0.106;3.45;3.889;0.1;3.989;4.001;3.698;1.08;0.93;9
llama-3-70b-tp8;16384;24;3.342;0.147;3.489;3.907;0.14;4.047;4.072;3.674;1.11;0.95;9
llama-3-70b-tp8;16384;32;3.351;0.189;3.54;3.911;0.181;4.092;4.143;3.702;1.12;0.96;9
llama-3-70b-tp8;16384;40;3.357;0.229;3.586;3.894;0.22;4.114;4.203;3.7;1.14;0.97;9
llama-3-70b-tp8;16384;48;3.36;0.268;3.628;3.899;0.261;4.16;4.242;3.705;1.14;0.98;9
llama-3-70b-tp8;16384;56;3.365;0.313;3.678;3.899;0.306;4.205;4.324;3.745;1.15;0.98;9
llama-3-70b-tp8;16384;64;3.365;0.35;3.715;3.876;0.34;4.216;4.402;3.744;1.18;0.99;9
llama-3-70b-tp8;16384;80;3.361;0.431;3.792;3.898;0.428;4.326;4.507;3.766;1.2;1.01;9



==> Figures/motivation-op-breakdown/llama3.csv <==
model;cl;pre_proj;prefill_attn;decode_attn;post_proj;ffn;others
llama-3-8b-tp2;16K;3.8;34.0;26.2;4.7;28.2;3.1
llama-3-8b-tp2;8K;5.5;24.6;19.7;5.3;40.7;4.3
llama-3-8b-tp2;1K;8.7;5.9;6.9;8.2;63.7;6.5

==> Figures/motivation-op-breakdown/old/data.csv <==
model;cl;cs;bs;prefill_attn;decode_attn;others
yi-34b-tp8;12288;2048;32;10;20;70
yi-34b-tp8;12288;2048;64;10;25;65
yi-34b-tp8;12288;2048;128;10;30;60
yi-34b-tp8;12288;2048;256;10;35;55
yi-34b-tp8;12288;2048;384;10;40;50
llama-3-70b-tp8;8192;2048;32;10;20;70
llama-3-70b-tp8;8192;2048;64;10;25;65
llama-3-70b-tp8;8192;2048;128;10;30;60
llama-3-70b-tp8;8192;2048;256;10;35;55
llama-3-70b-tp8;8192;2048;384;10;40;50

==> Figures/motivation-op-breakdown/old/llama3.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_stream;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fa_stream;speedup_fi_serial;speedup_fi_fused;linear;attn_ratio;baseline_latency;opt_latency;expected_speedup;avg_speedup_chunks
llama-3-8b-tp2;16384;1024;1024;0;8;0.062;0.178;0.24;0.268;0.079;0.179;0.258;0.689;0.21;13;1.14;1.28;1.23;3.28;1.02;0.19;1.26;1.23;1.02;1.02
llama-3-8b-tp2;16384;1024;2048;1;8;0.155;0.184;0.339;0.349;0.182;0.179;0.361;0.696;0.253;11;1.34;1.38;1.43;2.75;1.07;0.24;1.41;1.32;1.07;1.05
llama-3-8b-tp2;16384;1024;3072;2;8;0.226;0.184;0.41;0.403;0.255;0.18;0.435;0.702;0.318;11;1.29;1.27;1.37;2.21;1.07;0.28;1.48;1.39;1.06;1.05
llama-3-8b-tp2;16384;1024;4096;3;8;0.3;0.181;0.481;0.42;0.317;0.179;0.496;0.699;0.395;11;1.22;1.06;1.26;1.77;1.06;0.31;1.54;1.46;1.05;1.05
llama-3-8b-tp2;16384;1024;5120;4;8;0.367;0.18;0.547;0.46;0.388;0.179;0.567;0.702;0.472;11;1.16;0.97;1.2;1.49;1.07;0.34;1.62;1.54;1.05;1.05
llama-3-8b-tp2;16384;1024;6144;5;8;0.439;0.18;0.619;0.497;0.461;0.179;0.64;0.709;0.546;11;1.13;0.91;1.17;1.3;1.07;0.37;1.69;1.62;1.04;1.05
llama-3-8b-tp2;16384;1024;7168;6;8;0.512;0.18;0.692;0.538;0.538;0.179;0.717;0.716;0.627;11;1.1;0.86;1.14;1.14;1.06;0.39;1.75;1.69;1.04;1.05
llama-3-8b-tp2;16384;1024;8192;7;8;0.583;0.179;0.762;0.578;0.608;0.179;0.787;0.724;0.696;11;1.09;0.83;1.13;1.04;1.06;0.42;1.82;1.76;1.03;1.05
llama-3-8b-tp2;16384;1024;9216;8;8;0.637;0.179;0.816;0.64;0.68;0.179;0.859;0.805;0.774;11;1.05;0.83;1.11;1.04;1.06;0.43;1.88;1.83;1.03;1.04
llama-3-8b-tp2;16384;1024;10240;9;8;0.707;0.179;0.886;0.708;0.741;0.179;0.92;0.863;0.842;11;1.05;0.84;1.09;1.02;1.05;0.46;1.94;1.89;1.03;1.04
llama-3-8b-tp2;16384;1024;11264;10;8;0.776;0.179;0.955;0.769;0.807;0.179;0.986;0.93;0.919;11;1.04;0.84;1.07;1.01;1.06;0.47;2.02;1.98;1.02;1.04
llama-3-8b-tp2;16384;1024;12288;11;8;0.828;0.179;1.007;0.847;0.89;0.179;1.069;1.003;0.994;9;1.01;0.85;1.08;1.01;1.05;0.49;2.06;2.04;1.01;1.04
llama-3-8b-tp2;16384;1024;13312;12;8;0.898;0.178;1.076;0.899;0.949;0.179;1.128;1.073;1.066;11;1.01;0.84;1.06;1.01;1.05;0.51;2.13;2.12;1.0;1.03
llama-3-8b-tp2;16384;1024;14336;13;8;0.959;0.178;1.137;0.966;1.016;0.179;1.195;1.142;1.133;9;1.0;0.85;1.05;1.01;1.06;0.52;2.2;2.19;1.0;1.03
llama-3-8b-tp2;16384;1024;15360;14;8;1.034;0.179;1.213;1.046;1.092;0.178;1.27;1.217;1.212;9;1.0;0.86;1.05;1.0;1.06;0.53;2.27;2.27;1.0;1.03
llama-3-8b-tp2;16384;1024;16384;15;8;1.094;0.179;1.273;1.098;1.165;0.179;1.344;1.221;1.283;9;0.99;0.86;1.05;0.95;1.06;0.55;2.33;2.34;1.0;1.03
llama-3-8b-tp2;16384;1024;1024;0;16;0.077;0.342;0.419;0.435;0.085;0.337;0.422;1.183;0.373;11;1.12;1.17;1.13;3.17;1.09;0.28;1.51;1.46;1.03;1.03
llama-3-8b-tp2;16384;1024;2048;1;16;0.151;0.341;0.492;0.486;0.171;0.337;0.508;1.183;0.419;13;1.17;1.16;1.21;2.82;1.1;0.31;1.59;1.52;1.05;1.04
llama-3-8b-tp2;16384;1024;3072;2;16;0.225;0.34;0.565;0.537;0.254;0.337;0.591;1.187;0.442;9;1.28;1.21;1.34;2.69;1.11;0.34;1.68;1.55;1.08;1.06
llama-3-8b-tp2;16384;1024;4096;3;16;0.3;0.339;0.639;0.587;0.327;0.338;0.665;1.185;0.49;9;1.3;1.2;1.36;2.42;1.1;0.37;1.74;1.59;1.09;1.07
llama-3-8b-tp2;16384;1024;5120;4;16;0.37;0.338;0.708;0.639;0.39;0.337;0.727;1.189;0.566;9;1.25;1.13;1.28;2.1;1.09;0.39;1.8;1.66;1.08;1.07
llama-3-8b-tp2;16384;1024;6144;5;16;0.443;0.338;0.781;0.688;0.462;0.337;0.799;1.18;0.641;9;1.22;1.07;1.25;1.84;1.07;0.42;1.85;1.71;1.08;1.07
llama-3-8b-tp2;16384;1024;7168;6;16;0.504;0.337;0.841;0.735;0.532;0.337;0.869;1.192;0.72;9;1.17;1.02;1.21;1.66;1.08;0.44;1.92;1.8;1.07;1.07
llama-3-8b-tp2;16384;1024;8192;7;16;0.573;0.338;0.911;0.791;0.61;0.337;0.947;1.204;0.791;9;1.15;1.0;1.2;1.52;1.07;0.46;1.98;1.86;1.06;1.07
llama-3-8b-tp2;16384;1024;9216;8;16;0.638;0.337;0.975;0.8;0.679;0.337;1.016;1.216;0.868;11;1.12;0.92;1.17;1.4;1.07;0.48;2.04;1.94;1.05;1.07
llama-3-8b-tp2;16384;1024;10240;9;16;0.706;0.336;1.042;0.837;0.756;0.337;1.093;1.239;0.948;11;1.1;0.88;1.15;1.31;1.08;0.49;2.12;2.03;1.04;1.06
llama-3-8b-tp2;16384;1024;11264;10;16;0.78;0.337;1.117;0.879;0.831;0.337;1.168;1.243;1.024;9;1.09;0.86;1.14;1.21;1.09;0.51;2.21;2.11;1.05;1.06
llama-3-8b-tp2;16384;1024;12288;11;16;0.84;0.337;1.177;0.912;0.891;0.337;1.228;1.272;1.093;11;1.08;0.83;1.12;1.16;1.08;0.52;2.26;2.17;1.04;1.06
llama-3-8b-tp2;16384;1024;13312;12;16;0.907;0.337;1.244;0.966;0.964;0.338;1.302;1.277;1.171;9;1.06;0.82;1.11;1.09;1.08;0.54;2.32;2.25;1.03;1.06
llama-3-8b-tp2;16384;1024;14336;13;16;0.977;0.337;1.314;1.026;1.034;0.337;1.371;1.301;1.244;9;1.06;0.82;1.1;1.05;1.08;0.55;2.39;2.32;1.03;1.06
llama-3-8b-tp2;16384;1024;15360;14;16;1.027;0.337;1.364;1.065;1.108;0.337;1.445;1.312;1.319;9;1.03;0.81;1.1;0.99;1.07;0.56;2.43;2.39;1.02;1.05
llama-3-8b-tp2;16384;1024;16384;15;16;1.099;0.337;1.436;1.16;1.173;0.336;1.509;1.321;1.395;9;1.03;0.83;1.08;0.95;1.07;0.57;2.51;2.46;1.02;1.05
llama-3-8b-tp2;16384;1024;1024;0;32;0.078;0.664;0.742;0.75;0.09;0.709;0.799;1.295;0.696;11;1.07;1.08;1.15;1.86;1.1;0.4;1.84;1.8;1.02;1.02
llama-3-8b-tp2;16384;1024;2048;1;32;0.153;0.657;0.81;0.795;0.177;0.708;0.885;1.354;0.724;11;1.12;1.1;1.22;1.87;1.13;0.42;1.94;1.85;1.05;1.04
llama-3-8b-tp2;16384;1024;3072;2;32;0.225;0.655;0.88;0.858;0.263;0.708;0.971;1.432;0.796;9;1.11;1.08;1.22;1.8;1.14;0.44;2.02;1.94;1.04;1.04
llama-3-8b-tp2;16384;1024;4096;3;32;0.299;0.654;0.953;0.919;0.332;0.707;1.039;1.48;0.82;9;1.16;1.12;1.27;1.8;1.13;0.46;2.08;1.95;1.07;1.05
llama-3-8b-tp2;16384;1024;5120;4;32;0.37;0.654;1.024;0.971;0.394;0.707;1.101;1.504;0.876;9;1.17;1.11;1.26;1.72;1.12;0.48;2.14;2.0;1.07;1.05
llama-3-8b-tp2;16384;1024;6144;5;32;0.441;0.654;1.095;1.036;0.468;0.707;1.175;1.551;0.922;9;1.19;1.12;1.27;1.68;1.1;0.5;2.2;2.02;1.09;1.06
llama-3-8b-tp2;16384;1024;7168;6;32;0.506;0.652;1.158;1.09;0.549;0.708;1.257;1.607;1.016;9;1.14;1.07;1.24;1.58;1.09;0.52;2.25;2.11;1.07;1.06
llama-3-8b-tp2;16384;1024;8192;7;32;0.58;0.652;1.232;1.118;0.621;0.707;1.328;1.642;1.084;11;1.14;1.03;1.23;1.51;1.1;0.53;2.33;2.18;1.07;1.06
llama-3-8b-tp2;16384;1024;9216;8;32;0.65;0.653;1.303;1.122;0.686;0.708;1.394;1.679;1.158;11;1.13;0.97;1.2;1.45;1.09;0.54;2.39;2.25;1.06;1.06
llama-3-8b-tp2;16384;1024;10240;9;32;0.709;0.652;1.361;1.176;0.765;0.707;1.472;1.727;1.245;9;1.09;0.94;1.18;1.39;1.09;0.56;2.45;2.33;1.05;1.06
llama-3-8b-tp2;16384;1024;11264;10;32;0.802;0.654;1.456;1.195;0.826;0.707;1.533;1.781;1.314;11;1.11;0.91;1.17;1.36;1.11;0.57;2.57;2.42;1.06;1.06
llama-3-8b-tp2;16384;1024;12288;11;32;0.851;0.653;1.504;1.231;0.91;0.707;1.617;1.822;1.381;11;1.09;0.89;1.17;1.32;1.11;0.58;2.61;2.49;1.05;1.06
llama-3-8b-tp2;16384;1024;13312;12;32;0.917;0.653;1.57;1.293;0.961;0.707;1.668;1.877;1.457;11;1.08;0.89;1.14;1.29;1.12;0.58;2.69;2.58;1.04;1.06
llama-3-8b-tp2;16384;1024;14336;13;32;1.003;0.653;1.656;1.329;1.04;0.707;1.747;1.958;1.538;11;1.08;0.86;1.14;1.27;1.1;0.6;2.76;2.64;1.05;1.06
llama-3-8b-tp2;16384;1024;15360;14;32;1.04;0.652;1.692;1.384;1.111;0.707;1.818;2.003;1.628;11;1.04;0.85;1.12;1.23;1.1;0.61;2.79;2.73;1.02;1.05
llama-3-8b-tp2;16384;1024;16384;15;32;1.114;0.653;1.767;1.441;1.173;0.708;1.881;2.039;1.698;11;1.04;0.85;1.11;1.2;1.09;0.62;2.86;2.79;1.03;1.05
llama-3-8b-tp2;16384;1024;1024;0;64;0.077;1.577;1.654;1.671;0.088;1.464;1.552;2.253;1.439;13;1.15;1.16;1.08;1.57;1.11;0.6;2.76;2.55;1.08;1.08
llama-3-8b-tp2;16384;1024;2048;1;64;0.161;1.559;1.72;1.725;0.173;1.467;1.64;2.285;1.476;11;1.17;1.17;1.11;1.55;1.12;0.61;2.84;2.6;1.09;1.09
llama-3-8b-tp2;16384;1024;3072;2;64;0.24;1.567;1.807;1.749;0.262;1.467;1.729;2.278;1.488;11;1.21;1.18;1.16;1.53;1.13;0.62;2.94;2.62;1.12;1.1
llama-3-8b-tp2;16384;1024;4096;3;64;0.316;1.568;1.884;1.778;0.332;1.464;1.796;2.325;1.497;11;1.26;1.19;1.2;1.55;1.12;0.63;3.0;2.62;1.15;1.11
llama-3-8b-tp2;16384;1024;5120;4;64;0.385;1.553;1.938;1.817;0.407;1.464;1.871;2.4;1.501;11;1.29;1.21;1.25;1.6;1.14;0.63;3.08;2.64;1.17;1.12
llama-3-8b-tp2;16384;1024;6144;5;64;0.453;1.555;2.008;1.837;0.479;1.472;1.951;2.494;1.518;11;1.32;1.21;1.29;1.64;1.14;0.64;3.15;2.66;1.18;1.13
llama-3-8b-tp2;16384;1024;7168;6;64;0.521;1.557;2.078;1.867;0.554;1.462;2.016;2.526;1.53;11;1.36;1.22;1.32;1.65;1.19;0.64;3.27;2.72;1.2;1.14
llama-3-8b-tp2;16384;1024;8192;7;64;0.65;1.559;2.209;1.883;0.62;1.463;2.083;2.599;1.541;11;1.43;1.22;1.35;1.69;1.13;0.66;3.34;2.67;1.25;1.16
llama-3-8b-tp2;16384;1024;9216;8;64;0.647;1.564;2.211;1.883;0.694;1.462;2.156;2.64;1.56;11;1.42;1.21;1.38;1.69;1.11;0.67;3.32;2.67;1.24;1.17
llama-3-8b-tp2;16384;1024;10240;9;64;0.719;1.552;2.271;1.895;0.772;1.463;2.235;2.685;1.576;11;1.44;1.2;1.42;1.7;1.11;0.67;3.38;2.69;1.26;1.18
llama-3-8b-tp2;16384;1024;11264;10;64;0.78;1.561;2.341;1.895;0.841;1.466;2.307;2.719;1.597;11;1.47;1.19;1.44;1.7;1.11;0.68;3.45;2.71;1.27;1.18
llama-3-8b-tp2;16384;1024;12288;11;64;0.841;1.549;2.39;1.919;0.915;1.466;2.381;2.744;1.603;11;1.49;1.2;1.49;1.71;1.11;0.68;3.5;2.71;1.29;1.19
llama-3-8b-tp2;16384;1024;13312;12;64;0.917;1.561;2.478;1.932;0.994;1.464;2.458;2.86;1.613;11;1.54;1.2;1.52;1.77;1.13;0.69;3.61;2.74;1.32;1.2
llama-3-8b-tp2;16384;1024;14336;13;64;0.975;1.566;2.541;2.001;1.049;1.466;2.515;2.873;1.631;11;1.56;1.23;1.54;1.76;1.13;0.69;3.67;2.76;1.33;1.21
llama-3-8b-tp2;16384;1024;15360;14;64;1.043;1.569;2.612;2.042;1.119;1.468;2.587;2.883;1.668;11;1.57;1.22;1.55;1.73;1.13;0.7;3.74;2.8;1.34;1.22
llama-3-8b-tp2;16384;1024;16384;15;64;1.105;1.557;2.662;2.07;1.204;1.462;2.666;2.914;1.682;11;1.58;1.23;1.59;1.73;1.12;0.7;3.78;2.8;1.35;1.23



==> Figures/motivation-op-breakdown/old/yi.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_stream;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fa_stream;speedup_fi_serial;speedup_fi_fused;linear;attn_ratio;baseline_latency;opt_latency;expected_speedup;avg_speedup_chunks
yi-6b-tp1;16384;512;512;0;8;0.043;0.181;0.224;0.268;0.044;0.18;0.224;0.69;0.2;11;1.12;1.34;1.12;3.45;1.1;0.17;1.32;1.3;1.02;1.02
yi-6b-tp1;16384;512;1024;1;8;0.093;0.185;0.278;0.296;0.09;0.18;0.27;0.69;0.219;13;1.27;1.35;1.23;3.15;1.14;0.2;1.42;1.36;1.04;1.03
yi-6b-tp1;16384;512;1536;2;8;0.13;0.183;0.313;0.327;0.126;0.18;0.306;0.69;0.226;9;1.38;1.45;1.35;3.05;1.14;0.22;1.45;1.37;1.06;1.04
yi-6b-tp1;16384;512;2048;3;8;0.17;0.184;0.354;0.343;0.175;0.18;0.355;0.697;0.243;11;1.46;1.41;1.46;2.87;1.13;0.24;1.48;1.37;1.08;1.05
yi-6b-tp1;16384;512;2560;4;8;0.204;0.182;0.386;0.365;0.206;0.179;0.385;0.69;0.284;11;1.36;1.29;1.36;2.43;1.12;0.26;1.51;1.4;1.08;1.06
yi-6b-tp1;16384;512;3072;5;8;0.242;0.182;0.424;0.386;0.254;0.18;0.434;0.695;0.323;11;1.31;1.2;1.34;2.15;1.12;0.27;1.54;1.44;1.07;1.06
yi-6b-tp1;16384;512;3584;6;8;0.276;0.182;0.458;0.407;0.295;0.18;0.475;0.7;0.361;11;1.27;1.13;1.32;1.94;1.13;0.29;1.59;1.49;1.07;1.06
yi-6b-tp1;16384;512;4096;7;8;0.316;0.182;0.498;0.43;0.331;0.18;0.511;0.698;0.404;11;1.23;1.06;1.26;1.73;1.13;0.31;1.63;1.53;1.07;1.06
yi-6b-tp1;16384;512;4608;8;8;0.352;0.181;0.533;0.451;0.363;0.18;0.543;0.699;0.439;11;1.21;1.03;1.24;1.59;1.13;0.32;1.66;1.57;1.06;1.06
yi-6b-tp1;16384;512;5120;9;8;0.391;0.181;0.572;0.471;0.4;0.18;0.58;0.696;0.473;11;1.21;1.0;1.23;1.47;1.11;0.34;1.68;1.58;1.06;1.06
yi-6b-tp1;16384;512;5632;10;8;0.421;0.181;0.602;0.485;0.437;0.18;0.617;0.705;0.511;11;1.18;0.95;1.21;1.38;1.12;0.35;1.72;1.63;1.06;1.06
yi-6b-tp1;16384;512;6144;11;8;0.462;0.18;0.642;0.502;0.455;0.18;0.635;0.699;0.549;11;1.17;0.91;1.16;1.27;1.11;0.37;1.75;1.66;1.05;1.06
yi-6b-tp1;16384;512;6656;12;8;0.494;0.181;0.675;0.523;0.502;0.18;0.682;0.708;0.588;11;1.15;0.89;1.16;1.2;1.11;0.38;1.79;1.7;1.05;1.06
yi-6b-tp1;16384;512;7168;13;8;0.521;0.181;0.702;0.544;0.54;0.18;0.72;0.718;0.626;11;1.12;0.87;1.15;1.15;1.12;0.39;1.82;1.75;1.04;1.06
yi-6b-tp1;16384;512;7680;14;8;0.556;0.18;0.736;0.561;0.578;0.18;0.758;0.716;0.66;11;1.12;0.85;1.15;1.08;1.11;0.4;1.85;1.77;1.05;1.06
yi-6b-tp1;16384;512;8192;15;8;0.587;0.181;0.768;0.575;0.612;0.18;0.792;0.724;0.7;11;1.1;0.82;1.13;1.03;1.12;0.41;1.89;1.82;1.04;1.05
yi-6b-tp1;16384;512;8704;16;8;0.619;0.181;0.8;0.62;0.652;0.18;0.832;0.763;0.743;11;1.08;0.83;1.12;1.03;1.13;0.41;1.93;1.87;1.03;1.05
yi-6b-tp1;16384;512;9216;17;8;0.667;0.18;0.847;0.65;0.681;0.18;0.861;0.788;0.771;11;1.1;0.84;1.12;1.02;1.11;0.43;1.96;1.88;1.04;1.05
yi-6b-tp1;16384;512;9728;18;8;0.683;0.18;0.863;0.681;0.721;0.18;0.901;0.835;0.813;9;1.06;0.84;1.11;1.03;1.12;0.44;1.98;1.93;1.03;1.05
yi-6b-tp1;16384;512;10240;19;8;0.721;0.18;0.901;0.715;0.752;0.18;0.932;0.861;0.854;11;1.06;0.84;1.09;1.01;1.11;0.45;2.01;1.96;1.03;1.05
yi-6b-tp1;16384;512;10752;20;8;0.757;0.179;0.936;0.755;0.792;0.179;0.971;0.894;0.887;11;1.06;0.85;1.09;1.01;1.12;0.46;2.06;2.01;1.02;1.05
yi-6b-tp1;16384;512;11264;21;8;0.783;0.179;0.962;0.779;0.821;0.18;1.001;0.943;0.932;9;1.03;0.84;1.07;1.01;1.13;0.46;2.09;2.06;1.01;1.05
yi-6b-tp1;16384;512;11776;22;8;0.817;0.18;0.997;0.821;0.858;0.179;1.037;0.966;0.96;9;1.04;0.86;1.08;1.01;1.12;0.47;2.12;2.08;1.02;1.04
yi-6b-tp1;16384;512;12288;23;8;0.858;0.179;1.037;0.861;0.895;0.18;1.075;1.003;0.994;9;1.04;0.87;1.08;1.01;1.11;0.48;2.15;2.1;1.02;1.04
yi-6b-tp1;16384;512;12800;24;8;0.881;0.18;1.061;0.882;0.928;0.18;1.108;1.038;1.036;11;1.02;0.85;1.07;1.0;1.11;0.49;2.17;2.15;1.01;1.04
yi-6b-tp1;16384;512;13312;25;8;0.914;0.181;1.095;0.913;0.967;0.18;1.147;1.076;1.063;9;1.03;0.86;1.08;1.01;1.12;0.49;2.21;2.18;1.01;1.04
yi-6b-tp1;16384;512;13824;26;8;0.941;0.179;1.12;0.946;0.994;0.18;1.174;1.11;1.108;9;1.01;0.85;1.06;1.0;1.13;0.5;2.25;2.24;1.0;1.04
yi-6b-tp1;16384;512;14336;27;8;0.98;0.18;1.16;0.98;1.037;0.18;1.217;1.149;1.143;9;1.01;0.86;1.06;1.01;1.12;0.51;2.28;2.26;1.01;1.04
yi-6b-tp1;16384;512;14848;28;8;1.013;0.18;1.193;1.012;1.062;0.18;1.242;1.184;1.179;9;1.01;0.86;1.05;1.0;1.11;0.52;2.3;2.29;1.0;1.04
yi-6b-tp1;16384;512;15360;29;8;1.055;0.179;1.234;1.05;1.102;0.179;1.281;1.223;1.213;9;1.02;0.87;1.06;1.01;1.12;0.52;2.35;2.33;1.01;1.03
yi-6b-tp1;16384;512;15872;30;8;1.072;0.18;1.252;1.087;1.133;0.18;1.313;1.26;1.251;9;1.0;0.87;1.05;1.01;1.14;0.52;2.39;2.39;1.0;1.03
yi-6b-tp1;16384;512;16384;31;8;1.112;0.18;1.292;1.118;1.17;0.18;1.35;1.221;1.284;9;1.01;0.87;1.05;0.95;1.12;0.54;2.41;2.4;1.0;1.03
yi-6b-tp1;16384;512;512;0;16;0.055;0.343;0.398;0.431;0.049;0.339;0.388;1.188;0.362;11;1.1;1.19;1.07;3.28;1.16;0.26;1.56;1.52;1.03;1.03
yi-6b-tp1;16384;512;1024;1;16;0.093;0.343;0.436;0.449;0.094;0.339;0.433;1.187;0.375;9;1.16;1.2;1.15;3.17;1.17;0.27;1.61;1.54;1.05;1.04
yi-6b-tp1;16384;512;1536;2;16;0.132;0.342;0.474;0.475;0.137;0.34;0.477;1.187;0.384;9;1.23;1.24;1.24;3.09;1.17;0.29;1.64;1.55;1.06;1.04
yi-6b-tp1;16384;512;2048;3;16;0.171;0.342;0.513;0.502;0.182;0.339;0.521;1.184;0.426;9;1.2;1.18;1.22;2.78;1.17;0.3;1.68;1.6;1.05;1.05
yi-6b-tp1;16384;512;2560;4;16;0.207;0.342;0.549;0.528;0.219;0.339;0.558;1.187;0.439;9;1.25;1.2;1.27;2.7;1.17;0.32;1.72;1.61;1.07;1.05
yi-6b-tp1;16384;512;3072;5;16;0.243;0.341;0.584;0.554;0.266;0.339;0.605;1.191;0.419;9;1.39;1.32;1.44;2.84;1.17;0.33;1.75;1.59;1.1;1.06
yi-6b-tp1;16384;512;3584;6;16;0.284;0.34;0.624;0.575;0.3;0.338;0.638;1.181;0.452;9;1.38;1.27;1.41;2.61;1.16;0.35;1.78;1.61;1.11;1.07
yi-6b-tp1;16384;512;4096;7;16;0.317;0.34;0.657;0.602;0.339;0.339;0.678;1.179;0.495;9;1.33;1.22;1.37;2.38;1.15;0.36;1.81;1.65;1.1;1.07
yi-6b-tp1;16384;512;4608;8;16;0.358;0.34;0.698;0.628;0.368;0.338;0.706;1.184;0.534;9;1.31;1.18;1.32;2.22;1.14;0.38;1.84;1.67;1.1;1.07
yi-6b-tp1;16384;512;5120;9;16;0.386;0.339;0.725;0.651;0.401;0.338;0.739;1.183;0.575;9;1.26;1.13;1.29;2.06;1.15;0.39;1.88;1.72;1.09;1.08
yi-6b-tp1;16384;512;5632;10;16;0.422;0.339;0.761;0.675;0.434;0.338;0.772;1.18;0.612;11;1.24;1.1;1.26;1.93;1.14;0.4;1.9;1.75;1.09;1.08
yi-6b-tp1;16384;512;6144;11;16;0.457;0.339;0.796;0.703;0.479;0.339;0.818;1.182;0.647;9;1.23;1.09;1.26;1.83;1.14;0.41;1.94;1.79;1.08;1.08
yi-6b-tp1;16384;512;6656;12;16;0.493;0.338;0.831;0.727;0.518;0.338;0.856;1.197;0.692;9;1.2;1.05;1.24;1.73;1.15;0.42;1.98;1.84;1.08;1.08
yi-6b-tp1;16384;512;7168;13;16;0.529;0.339;0.868;0.753;0.544;0.338;0.882;1.194;0.724;11;1.2;1.04;1.22;1.65;1.14;0.43;2.01;1.86;1.08;1.08
yi-6b-tp1;16384;512;7680;14;16;0.558;0.338;0.896;0.741;0.586;0.339;0.925;1.209;0.769;11;1.17;0.96;1.2;1.57;1.14;0.44;2.04;1.91;1.07;1.08
yi-6b-tp1;16384;512;8192;15;16;0.587;0.338;0.925;0.734;0.622;0.339;0.961;1.204;0.796;9;1.16;0.92;1.21;1.51;1.13;0.45;2.05;1.93;1.06;1.08
yi-6b-tp1;16384;512;8704;16;16;0.63;0.338;0.968;0.764;0.667;0.338;1.005;1.218;0.835;9;1.16;0.91;1.2;1.46;1.14;0.46;2.11;1.97;1.07;1.08
yi-6b-tp1;16384;512;9216;17;16;0.657;0.338;0.995;0.783;0.701;0.338;1.039;1.219;0.862;11;1.15;0.91;1.21;1.41;1.14;0.47;2.13;2.0;1.06;1.07
yi-6b-tp1;16384;512;9728;18;16;0.688;0.338;1.026;0.798;0.73;0.338;1.068;1.23;0.92;9;1.12;0.87;1.16;1.34;1.15;0.47;2.18;2.07;1.05;1.07
yi-6b-tp1;16384;512;10240;19;16;0.729;0.338;1.067;0.827;0.766;0.339;1.105;1.236;0.956;9;1.12;0.87;1.16;1.29;1.14;0.48;2.21;2.1;1.05;1.07
yi-6b-tp1;16384;512;10752;20;16;0.766;0.338;1.104;0.837;0.795;0.339;1.134;1.241;0.988;9;1.12;0.85;1.15;1.26;1.14;0.49;2.24;2.13;1.05;1.07
yi-6b-tp1;16384;512;11264;21;16;0.792;0.338;1.13;0.875;0.854;0.338;1.192;1.251;1.021;9;1.11;0.86;1.17;1.23;1.14;0.5;2.27;2.16;1.05;1.07
yi-6b-tp1;16384;512;11776;22;16;0.823;0.338;1.161;0.888;0.872;0.339;1.211;1.251;1.064;9;1.09;0.83;1.14;1.18;1.13;0.51;2.29;2.19;1.05;1.07
yi-6b-tp1;16384;512;12288;23;16;0.854;0.338;1.192;0.923;0.903;0.338;1.241;1.263;1.098;9;1.09;0.84;1.13;1.15;1.14;0.51;2.33;2.24;1.04;1.07
yi-6b-tp1;16384;512;12800;24;16;0.905;0.337;1.242;0.966;0.947;0.339;1.286;1.277;1.137;9;1.09;0.85;1.13;1.12;1.13;0.52;2.37;2.27;1.04;1.07
yi-6b-tp1;16384;512;13312;25;16;0.916;0.338;1.254;0.976;0.982;0.338;1.32;1.279;1.182;9;1.06;0.83;1.12;1.08;1.13;0.53;2.38;2.31;1.03;1.06
yi-6b-tp1;16384;512;13824;26;16;0.96;0.338;1.298;1.01;1.013;0.338;1.351;1.293;1.212;9;1.07;0.83;1.11;1.07;1.14;0.53;2.44;2.35;1.04;1.06
yi-6b-tp1;16384;512;14336;27;16;0.986;0.338;1.324;1.048;1.041;0.338;1.379;1.303;1.253;11;1.06;0.84;1.1;1.04;1.15;0.54;2.47;2.4;1.03;1.06
yi-6b-tp1;16384;512;14848;28;16;1.024;0.337;1.361;1.073;1.072;0.338;1.41;1.308;1.291;11;1.05;0.83;1.09;1.01;1.14;0.54;2.5;2.43;1.03;1.06
yi-6b-tp1;16384;512;15360;29;16;1.054;0.338;1.392;1.106;1.11;0.338;1.448;1.311;1.329;9;1.05;0.83;1.09;0.99;1.16;0.55;2.55;2.49;1.02;1.06
yi-6b-tp1;16384;512;15872;30;16;1.082;0.338;1.42;1.14;1.144;0.338;1.482;1.32;1.372;9;1.03;0.83;1.08;0.96;1.15;0.55;2.57;2.52;1.02;1.06
yi-6b-tp1;16384;512;16384;31;16;1.128;0.338;1.466;1.173;1.178;0.338;1.516;1.331;1.411;11;1.04;0.83;1.07;0.94;1.05;0.58;2.52;2.46;1.02;1.06
yi-6b-tp1;16384;512;512;0;32;0.058;0.687;0.745;0.75;0.051;0.711;0.762;1.295;0.688;11;1.08;1.09;1.11;1.88;1.18;0.39;1.92;1.87;1.03;1.03
yi-6b-tp1;16384;512;1024;1;32;0.095;0.664;0.759;0.759;0.095;0.711;0.806;1.323;0.703;11;1.08;1.08;1.15;1.88;1.18;0.39;1.94;1.88;1.03;1.03
yi-6b-tp1;16384;512;1536;2;32;0.132;0.659;0.791;0.785;0.143;0.71;0.853;1.355;0.719;11;1.1;1.09;1.19;1.88;1.19;0.4;1.98;1.91;1.04;1.03
yi-6b-tp1;16384;512;2048;3;32;0.171;0.659;0.83;0.816;0.182;0.709;0.891;1.394;0.733;11;1.13;1.11;1.22;1.9;1.19;0.41;2.02;1.92;1.05;1.04
yi-6b-tp1;16384;512;2560;4;32;0.207;0.659;0.866;0.845;0.231;0.71;0.941;1.393;0.783;13;1.11;1.08;1.2;1.78;1.2;0.42;2.07;1.98;1.05;1.04
yi-6b-tp1;16384;512;3072;5;32;0.244;0.657;0.901;0.875;0.27;0.709;0.979;1.425;0.779;9;1.16;1.12;1.26;1.83;1.19;0.43;2.09;1.97;1.06;1.04
yi-6b-tp1;16384;512;3584;6;32;0.283;0.658;0.941;0.902;0.317;0.71;1.027;1.465;0.805;9;1.17;1.12;1.28;1.82;1.22;0.44;2.16;2.02;1.07;1.05
yi-6b-tp1;16384;512;4096;7;32;0.321;0.657;0.978;0.933;0.339;0.708;1.047;1.473;0.825;9;1.19;1.13;1.27;1.79;1.19;0.45;2.17;2.01;1.08;1.05
yi-6b-tp1;16384;512;4608;8;32;0.358;0.657;1.015;0.965;0.381;0.709;1.09;1.488;0.85;9;1.19;1.14;1.28;1.75;1.17;0.46;2.18;2.02;1.08;1.05
yi-6b-tp1;16384;512;5120;9;32;0.396;0.657;1.053;0.998;0.414;0.708;1.122;1.511;0.873;9;1.21;1.14;1.29;1.73;1.2;0.47;2.25;2.07;1.09;1.06
yi-6b-tp1;16384;512;5632;10;32;0.429;0.656;1.085;1.027;0.446;0.708;1.154;1.552;0.913;9;1.19;1.12;1.26;1.7;1.19;0.48;2.27;2.1;1.08;1.06
yi-6b-tp1;16384;512;6144;11;32;0.459;0.656;1.115;1.06;0.486;0.708;1.194;1.556;0.949;9;1.17;1.12;1.26;1.64;1.18;0.49;2.29;2.13;1.08;1.06
yi-6b-tp1;16384;512;6656;12;32;0.493;0.657;1.15;1.091;0.516;0.708;1.224;1.597;0.992;9;1.16;1.1;1.23;1.61;1.17;0.5;2.32;2.16;1.07;1.06
yi-6b-tp1;16384;512;7168;13;32;0.531;0.656;1.187;1.106;0.553;0.708;1.261;1.622;1.044;9;1.14;1.06;1.21;1.55;1.18;0.5;2.37;2.22;1.07;1.06
yi-6b-tp1;16384;512;7680;14;32;0.563;0.656;1.219;1.109;0.583;0.708;1.291;1.649;1.084;9;1.12;1.02;1.19;1.52;1.16;0.51;2.38;2.24;1.06;1.06
yi-6b-tp1;16384;512;8192;15;32;0.603;0.657;1.26;1.104;0.639;0.709;1.348;1.651;1.121;11;1.12;0.98;1.2;1.47;1.17;0.52;2.43;2.29;1.06;1.06
yi-6b-tp1;16384;512;8704;16;32;0.631;0.656;1.287;1.123;0.673;0.708;1.381;1.684;1.159;9;1.11;0.97;1.19;1.45;1.17;0.52;2.46;2.33;1.06;1.06
yi-6b-tp1;16384;512;9216;17;32;0.662;0.656;1.318;1.14;0.705;0.708;1.413;1.708;1.184;9;1.11;0.96;1.19;1.44;1.18;0.53;2.5;2.36;1.06;1.06
yi-6b-tp1;16384;512;9728;18;32;0.713;0.658;1.371;1.152;0.737;0.708;1.445;1.718;1.229;9;1.12;0.94;1.18;1.4;1.16;0.54;2.53;2.39;1.06;1.06
yi-6b-tp1;16384;512;10240;19;32;0.724;0.657;1.381;1.172;0.772;0.709;1.481;1.751;1.257;9;1.1;0.93;1.18;1.39;1.17;0.54;2.55;2.43;1.05;1.06
yi-6b-tp1;16384;512;10752;20;32;0.762;0.656;1.418;1.187;0.814;0.708;1.522;1.77;1.31;9;1.08;0.91;1.16;1.35;1.17;0.55;2.59;2.48;1.04;1.06
yi-6b-tp1;16384;512;11264;21;32;0.802;0.657;1.459;1.205;0.84;0.708;1.548;1.791;1.352;9;1.08;0.89;1.14;1.32;1.17;0.55;2.63;2.52;1.04;1.06
yi-6b-tp1;16384;512;11776;22;32;0.837;0.656;1.493;1.218;0.881;0.709;1.59;1.817;1.393;9;1.07;0.87;1.14;1.3;1.18;0.56;2.67;2.57;1.04;1.06
yi-6b-tp1;16384;512;12288;23;32;0.86;0.657;1.517;1.246;0.919;0.709;1.628;1.863;1.43;9;1.06;0.87;1.14;1.3;1.16;0.57;2.68;2.59;1.03;1.06
yi-6b-tp1;16384;512;12800;24;32;0.893;0.658;1.551;1.271;0.962;0.709;1.671;1.88;1.445;9;1.07;0.88;1.16;1.3;1.2;0.56;2.75;2.65;1.04;1.06
yi-6b-tp1;16384;512;13312;25;32;0.953;0.657;1.61;1.302;0.987;0.709;1.696;1.921;1.488;11;1.08;0.88;1.14;1.29;1.23;0.57;2.84;2.72;1.04;1.06
yi-6b-tp1;16384;512;13824;26;32;0.972;0.656;1.628;1.326;1.025;0.709;1.734;1.944;1.521;9;1.07;0.87;1.14;1.28;1.25;0.57;2.88;2.77;1.04;1.05
yi-6b-tp1;16384;512;14336;27;32;1.005;0.657;1.662;1.356;1.055;0.709;1.764;1.964;1.565;9;1.06;0.87;1.13;1.25;1.24;0.57;2.9;2.8;1.04;1.05
yi-6b-tp1;16384;512;14848;28;32;1.031;0.657;1.688;1.377;1.089;0.709;1.798;2.0;1.591;9;1.06;0.87;1.13;1.26;1.21;0.58;2.9;2.8;1.04;1.05
yi-6b-tp1;16384;512;15360;29;32;1.062;0.657;1.719;1.41;1.118;0.709;1.827;2.008;1.632;11;1.05;0.86;1.12;1.23;1.22;0.58;2.94;2.85;1.03;1.05
yi-6b-tp1;16384;512;15872;30;32;1.095;0.657;1.752;1.441;1.167;0.709;1.876;2.039;1.674;9;1.05;0.86;1.12;1.22;1.2;0.59;2.95;2.87;1.03;1.05
yi-6b-tp1;16384;512;16384;31;32;1.131;0.656;1.787;1.465;1.2;0.709;1.909;2.06;1.727;11;1.03;0.85;1.11;1.19;1.18;0.6;2.97;2.91;1.02;1.05
yi-6b-tp1;16384;512;512;0;64;0.056;1.577;1.633;1.673;0.051;1.474;1.525;2.275;1.427;13;1.14;1.17;1.07;1.59;1.18;0.58;2.81;2.61;1.08;1.08
yi-6b-tp1;16384;512;1024;1;64;0.099;1.583;1.682;1.697;0.098;1.472;1.57;2.3;1.456;13;1.16;1.17;1.08;1.58;1.19;0.59;2.87;2.65;1.08;1.08
yi-6b-tp1;16384;512;1536;2;64;0.143;1.57;1.713;1.725;0.14;1.469;1.609;2.291;1.478;11;1.16;1.17;1.09;1.55;1.19;0.59;2.9;2.67;1.09;1.08
yi-6b-tp1;16384;512;2048;3;64;0.182;1.589;1.771;1.739;0.197;1.469;1.666;2.309;1.488;11;1.19;1.17;1.12;1.55;1.19;0.6;2.96;2.68;1.1;1.09
yi-6b-tp1;16384;512;2560;4;64;0.22;1.542;1.762;1.75;0.23;1.475;1.705;2.299;1.49;11;1.18;1.17;1.14;1.54;1.25;0.58;3.01;2.74;1.1;1.09
yi-6b-tp1;16384;512;3072;5;64;0.265;1.558;1.823;1.767;0.27;1.467;1.737;2.328;1.495;11;1.22;1.18;1.16;1.56;1.19;0.61;3.01;2.69;1.12;1.09
yi-6b-tp1;16384;512;3584;6;64;0.298;1.566;1.864;1.79;0.306;1.469;1.775;2.329;1.501;11;1.24;1.19;1.18;1.55;1.21;0.61;3.07;2.71;1.13;1.1
yi-6b-tp1;16384;512;4096;7;64;0.332;1.572;1.904;1.798;0.344;1.469;1.813;2.358;1.504;11;1.27;1.2;1.21;1.57;1.19;0.62;3.09;2.69;1.15;1.11
yi-6b-tp1;16384;512;4608;8;64;0.36;1.561;1.921;1.808;0.392;1.471;1.863;2.42;1.498;11;1.28;1.21;1.24;1.62;1.23;0.61;3.15;2.73;1.15;1.11
yi-6b-tp1;16384;512;5120;9;64;0.397;1.56;1.957;1.829;0.42;1.471;1.891;2.481;1.517;11;1.29;1.21;1.25;1.64;1.24;0.61;3.2;2.76;1.16;1.12
yi-6b-tp1;16384;512;5632;10;64;0.434;1.559;1.993;1.843;0.461;1.468;1.929;2.473;1.514;11;1.32;1.22;1.27;1.63;1.3;0.61;3.29;2.81;1.17;1.12
yi-6b-tp1;16384;512;6144;11;64;0.471;1.561;2.032;1.839;0.502;1.471;1.973;2.515;1.522;11;1.34;1.21;1.3;1.65;1.23;0.62;3.26;2.75;1.19;1.13
yi-6b-tp1;16384;512;6656;12;64;0.502;1.572;2.074;1.824;0.537;1.471;2.008;2.523;1.525;11;1.36;1.2;1.32;1.65;1.21;0.63;3.28;2.73;1.2;1.13
yi-6b-tp1;16384;512;7168;13;64;0.533;1.57;2.103;1.848;0.573;1.47;2.043;2.593;1.531;11;1.37;1.21;1.33;1.69;1.2;0.64;3.3;2.73;1.21;1.14
yi-6b-tp1;16384;512;7680;14;64;0.564;1.555;2.119;1.872;0.613;1.475;2.088;2.603;1.547;11;1.37;1.21;1.35;1.68;1.22;0.63;3.34;2.77;1.21;1.14
yi-6b-tp1;16384;512;8192;15;64;0.604;1.569;2.173;1.853;0.644;1.47;2.114;2.632;1.545;11;1.41;1.2;1.37;1.7;1.21;0.64;3.38;2.75;1.23;1.15
yi-6b-tp1;16384;512;8704;16;64;0.639;1.562;2.201;1.881;0.677;1.467;2.144;2.65;1.544;11;1.43;1.22;1.39;1.72;1.22;0.64;3.42;2.76;1.24;1.15
yi-6b-tp1;16384;512;9216;17;64;0.668;1.562;2.23;1.905;0.717;1.473;2.19;2.687;1.562;11;1.43;1.22;1.4;1.72;1.21;0.65;3.44;2.77;1.24;1.16
yi-6b-tp1;16384;512;9728;18;64;0.713;1.572;2.285;1.932;0.762;1.472;2.234;2.701;1.555;11;1.47;1.24;1.44;1.74;1.21;0.65;3.5;2.76;1.27;1.16
yi-6b-tp1;16384;512;10240;19;64;0.737;1.57;2.307;1.951;0.778;1.471;2.249;2.735;1.57;11;1.47;1.24;1.43;1.74;1.22;0.65;3.53;2.79;1.27;1.17
yi-6b-tp1;16384;512;10752;20;64;0.769;1.547;2.316;1.927;0.831;1.471;2.302;2.791;1.578;11;1.47;1.22;1.46;1.77;1.22;0.65;3.54;2.8;1.26;1.17
yi-6b-tp1;16384;512;11264;21;64;0.797;1.57;2.367;1.911;0.849;1.471;2.32;2.735;1.602;11;1.48;1.19;1.45;1.71;1.2;0.66;3.57;2.8;1.28;1.18
yi-6b-tp1;16384;512;11776;22;64;0.832;1.566;2.398;1.95;0.889;1.471;2.36;2.743;1.618;11;1.48;1.21;1.46;1.7;1.21;0.66;3.61;2.83;1.28;1.18
yi-6b-tp1;16384;512;12288;23;64;0.865;1.565;2.43;1.926;0.93;1.475;2.405;2.766;1.609;11;1.51;1.2;1.49;1.72;1.2;0.67;3.63;2.81;1.29;1.19
yi-6b-tp1;16384;512;12800;24;64;0.9;1.575;2.475;1.932;0.963;1.472;2.435;2.866;1.627;11;1.52;1.19;1.5;1.76;1.21;0.67;3.69;2.84;1.3;1.19
yi-6b-tp1;16384;512;13312;25;64;0.93;1.574;2.504;1.967;1.001;1.478;2.479;2.884;1.633;11;1.53;1.2;1.52;1.77;1.22;0.67;3.72;2.85;1.31;1.2
yi-6b-tp1;16384;512;13824;26;64;0.973;1.549;2.522;1.982;1.049;1.477;2.526;2.893;1.646;11;1.53;1.2;1.53;1.76;1.23;0.67;3.75;2.88;1.3;1.2
yi-6b-tp1;16384;512;14336;27;64;1.005;1.58;2.585;2.02;1.066;1.478;2.544;2.916;1.65;11;1.57;1.22;1.54;1.77;1.22;0.68;3.8;2.87;1.32;1.21
yi-6b-tp1;16384;512;14848;28;64;1.039;1.568;2.607;2.038;1.104;1.472;2.576;2.931;1.674;11;1.56;1.22;1.54;1.75;1.22;0.68;3.83;2.89;1.33;1.21
yi-6b-tp1;16384;512;15360;29;64;1.064;1.564;2.628;2.051;1.148;1.471;2.619;2.902;1.691;11;1.55;1.21;1.55;1.72;1.21;0.68;3.84;2.9;1.32;1.21
yi-6b-tp1;16384;512;15872;30;64;1.093;1.57;2.663;2.092;1.168;1.472;2.64;2.942;1.723;11;1.55;1.21;1.53;1.71;1.22;0.69;3.88;2.94;1.32;1.22
yi-6b-tp1;16384;512;16384;31;64;1.125;1.575;2.7;2.096;1.21;1.475;2.685;2.944;1.741;11;1.55;1.2;1.54;1.69;1.21;0.69;3.91;2.95;1.33;1.22



==> Figures/motivation-op-breakdown/old2/llama3.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_streams;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fa_stream;speedup_fi_serial;speedup_fi_fused;linear;attn_ratio;baseline_latency;opt_latency;expected_speedup;avg_speedup_chunks
llama-3-8b-tp2;16384;1024;1024;0;8;0.061;0.178;0.239;0.263;0.081;0.178;0.259;0.691;0.224;9;1.07;1.17;1.16;3.08;1.0;0.19;1.24;1.22;1.02;1.02
llama-3-8b-tp2;16384;1024;2048;1;8;0.156;0.181;0.337;0.321;0.167;0.179;0.346;0.694;0.264;11;1.28;1.22;1.31;2.63;1.03;0.25;1.37;1.29;1.06;1.04
llama-3-8b-tp2;16384;1024;3072;2;8;0.225;0.18;0.405;0.363;0.247;0.179;0.426;0.693;0.316;9;1.28;1.15;1.35;2.19;1.02;0.28;1.43;1.34;1.07;1.05
llama-3-8b-tp2;16384;1024;4096;3;8;0.297;0.18;0.477;0.416;0.317;0.179;0.496;0.698;0.374;9;1.28;1.11;1.33;1.87;1.03;0.32;1.51;1.4;1.08;1.06
llama-3-8b-tp2;16384;1024;5120;4;8;0.364;0.179;0.543;0.458;0.384;0.179;0.563;0.703;0.442;9;1.23;1.04;1.27;1.59;1.03;0.35;1.57;1.47;1.07;1.06
llama-3-8b-tp2;16384;1024;6144;5;8;0.427;0.18;0.607;0.5;0.455;0.179;0.634;0.713;0.507;9;1.2;0.99;1.25;1.41;1.03;0.37;1.64;1.54;1.06;1.06
llama-3-8b-tp2;16384;1024;7168;6;8;0.496;0.179;0.675;0.544;0.527;0.179;0.706;0.727;0.575;9;1.17;0.95;1.23;1.26;1.03;0.4;1.71;1.6;1.07;1.06
llama-3-8b-tp2;16384;1024;8192;7;8;0.567;0.179;0.746;0.588;0.61;0.179;0.789;0.745;0.64;9;1.17;0.92;1.23;1.16;1.03;0.42;1.78;1.67;1.07;1.06
llama-3-8b-tp2;16384;1024;9216;8;8;0.626;0.179;0.805;0.642;0.675;0.179;0.854;0.816;0.708;9;1.14;0.91;1.21;1.15;1.02;0.44;1.83;1.73;1.06;1.06
llama-3-8b-tp2;16384;1024;10240;9;8;0.692;0.179;0.871;0.72;0.735;0.179;0.914;0.886;0.774;9;1.13;0.93;1.18;1.14;1.03;0.46;1.9;1.8;1.06;1.06
llama-3-8b-tp2;16384;1024;11264;10;8;0.757;0.179;0.936;0.779;0.805;0.179;0.984;0.961;0.846;9;1.11;0.92;1.16;1.14;1.04;0.47;1.98;1.89;1.05;1.06
llama-3-8b-tp2;16384;1024;12288;11;8;0.826;0.179;1.005;0.848;0.875;0.179;1.054;1.029;0.904;9;1.11;0.94;1.17;1.14;1.04;0.49;2.04;1.94;1.05;1.06
llama-3-8b-tp2;16384;1024;13312;12;8;0.893;0.179;1.072;0.911;0.94;0.179;1.119;1.098;0.963;9;1.11;0.95;1.16;1.14;1.07;0.5;2.14;2.03;1.05;1.06
llama-3-8b-tp2;16384;1024;14336;13;8;0.961;0.179;1.14;0.972;1.013;0.179;1.192;1.171;1.029;9;1.11;0.94;1.16;1.14;1.08;0.51;2.22;2.11;1.05;1.06
llama-3-8b-tp2;16384;1024;15360;14;8;1.024;0.179;1.203;1.04;1.082;0.179;1.261;1.236;1.094;9;1.1;0.95;1.15;1.13;1.09;0.52;2.29;2.18;1.05;1.06
llama-3-8b-tp2;16384;1024;16384;15;8;1.078;0.179;1.257;1.106;1.155;0.179;1.334;1.232;1.16;9;1.08;0.95;1.15;1.06;1.09;0.54;2.35;2.25;1.04;1.06
llama-3-8b-tp2;16384;1024;1024;0;16;0.082;0.341;0.423;0.427;0.085;0.337;0.422;1.185;0.378;11;1.12;1.13;1.12;3.13;1.05;0.29;1.47;1.43;1.03;1.03
llama-3-8b-tp2;16384;1024;2048;1;16;0.157;0.339;0.496;0.484;0.173;0.337;0.51;1.19;0.417;9;1.19;1.16;1.22;2.85;1.05;0.32;1.55;1.47;1.05;1.04
llama-3-8b-tp2;16384;1024;3072;2;16;0.232;0.338;0.57;0.538;0.253;0.337;0.59;1.186;0.443;9;1.29;1.21;1.33;2.68;1.05;0.35;1.62;1.49;1.09;1.06
llama-3-8b-tp2;16384;1024;4096;3;16;0.299;0.338;0.637;0.591;0.319;0.337;0.656;1.184;0.498;9;1.28;1.19;1.32;2.38;1.06;0.38;1.7;1.56;1.09;1.07
llama-3-8b-tp2;16384;1024;5120;4;16;0.363;0.337;0.7;0.644;0.394;0.337;0.731;1.185;0.571;11;1.23;1.13;1.28;2.08;1.04;0.4;1.74;1.61;1.08;1.07
llama-3-8b-tp2;16384;1024;6144;5;16;0.433;0.339;0.772;0.71;0.468;0.337;0.805;1.192;0.606;9;1.27;1.17;1.33;1.97;1.04;0.43;1.81;1.65;1.1;1.07
llama-3-8b-tp2;16384;1024;7168;6;16;0.513;0.339;0.852;0.757;0.534;0.337;0.871;1.203;0.673;9;1.27;1.12;1.29;1.79;1.06;0.45;1.91;1.73;1.1;1.08
llama-3-8b-tp2;16384;1024;8192;7;16;0.58;0.338;0.918;0.788;0.602;0.337;0.939;1.221;0.742;9;1.24;1.06;1.27;1.65;1.08;0.46;2.0;1.82;1.1;1.08
llama-3-8b-tp2;16384;1024;9216;8;16;0.645;0.339;0.984;0.785;0.679;0.337;1.016;1.233;0.805;9;1.22;0.98;1.26;1.53;1.11;0.47;2.09;1.92;1.09;1.08
llama-3-8b-tp2;16384;1024;10240;9;16;0.712;0.339;1.051;0.835;0.744;0.337;1.081;1.249;0.882;9;1.19;0.95;1.23;1.42;1.11;0.49;2.16;1.99;1.09;1.08
llama-3-8b-tp2;16384;1024;11264;10;16;0.768;0.338;1.106;0.874;0.82;0.338;1.158;1.267;0.954;9;1.16;0.92;1.21;1.33;1.08;0.51;2.19;2.03;1.08;1.08
llama-3-8b-tp2;16384;1024;12288;11;16;0.826;0.339;1.165;0.922;0.894;0.338;1.232;1.292;1.015;9;1.15;0.91;1.21;1.27;1.08;0.52;2.25;2.09;1.08;1.08
llama-3-8b-tp2;16384;1024;13312;12;16;0.897;0.338;1.235;0.983;0.961;0.338;1.299;1.292;1.083;9;1.14;0.91;1.2;1.19;1.09;0.53;2.33;2.17;1.07;1.08
llama-3-8b-tp2;16384;1024;14336;13;16;0.954;0.338;1.292;1.041;1.028;0.338;1.366;1.329;1.144;9;1.13;0.91;1.19;1.16;1.08;0.54;2.37;2.22;1.07;1.08
llama-3-8b-tp2;16384;1024;15360;14;16;1.022;0.338;1.36;1.114;1.103;0.337;1.44;1.345;1.208;9;1.13;0.92;1.19;1.11;1.09;0.56;2.45;2.3;1.07;1.08
llama-3-8b-tp2;16384;1024;16384;15;16;1.091;0.339;1.43;1.184;1.176;0.337;1.513;1.36;1.273;9;1.12;0.93;1.19;1.07;1.08;0.57;2.51;2.35;1.07;1.08
llama-3-8b-tp2;16384;1024;1024;0;24;0.086;0.497;0.583;0.588;0.091;0.497;0.588;1.225;0.539;11;1.08;1.09;1.09;2.27;1.06;0.35;1.64;1.6;1.02;1.02
llama-3-8b-tp2;16384;1024;2048;1;24;0.161;0.497;0.658;0.655;0.183;0.496;0.679;1.268;0.57;11;1.15;1.15;1.19;2.22;1.07;0.38;1.73;1.64;1.05;1.04
llama-3-8b-tp2;16384;1024;3072;2;24;0.238;0.496;0.734;0.714;0.258;0.497;0.755;1.324;0.603;11;1.22;1.18;1.25;2.2;1.08;0.4;1.81;1.68;1.08;1.05
llama-3-8b-tp2;16384;1024;4096;3;24;0.32;0.495;0.815;0.761;0.33;0.497;0.827;1.369;0.652;9;1.25;1.17;1.27;2.1;1.09;0.43;1.91;1.74;1.1;1.06
llama-3-8b-tp2;16384;1024;5120;4;24;0.383;0.495;0.878;0.816;0.392;0.497;0.889;1.412;0.688;9;1.28;1.19;1.29;2.05;1.13;0.44;2.01;1.82;1.1;1.07
llama-3-8b-tp2;16384;1024;6144;5;24;0.446;0.495;0.941;0.874;0.463;0.497;0.96;1.459;0.725;9;1.3;1.21;1.32;2.01;1.12;0.46;2.06;1.85;1.11;1.08
llama-3-8b-tp2;16384;1024;7168;6;24;0.509;0.495;1.004;0.928;0.532;0.497;1.029;1.513;0.845;11;1.19;1.1;1.22;1.79;1.11;0.47;2.11;1.96;1.08;1.08
llama-3-8b-tp2;16384;1024;8192;7;24;0.584;0.495;1.079;0.986;0.602;0.497;1.099;1.552;0.89;9;1.21;1.11;1.23;1.74;1.1;0.5;2.18;1.99;1.1;1.08
llama-3-8b-tp2;16384;1024;9216;8;24;0.64;0.495;1.135;1.037;0.677;0.497;1.174;1.604;0.924;9;1.23;1.12;1.27;1.74;1.1;0.51;2.24;2.02;1.11;1.09
llama-3-8b-tp2;16384;1024;10240;9;24;0.711;0.495;1.206;1.092;0.751;0.497;1.248;1.66;0.989;9;1.22;1.1;1.26;1.68;1.1;0.52;2.31;2.09;1.11;1.09
llama-3-8b-tp2;16384;1024;11264;10;24;0.765;0.495;1.26;1.141;0.825;0.497;1.322;1.7;1.057;9;1.19;1.08;1.25;1.61;1.09;0.54;2.35;2.15;1.09;1.09
llama-3-8b-tp2;16384;1024;12288;11;24;0.838;0.496;1.334;1.102;0.902;0.497;1.399;1.745;1.12;9;1.19;0.98;1.25;1.56;1.07;0.55;2.4;2.19;1.1;1.09
llama-3-8b-tp2;16384;1024;13312;12;24;0.891;0.495;1.386;1.145;0.971;0.497;1.468;1.797;1.191;9;1.16;0.96;1.23;1.51;1.06;0.57;2.45;2.25;1.09;1.09
llama-3-8b-tp2;16384;1024;14336;13;24;0.958;0.495;1.453;1.188;1.039;0.497;1.536;1.844;1.265;9;1.15;0.94;1.21;1.46;1.07;0.58;2.52;2.33;1.08;1.09
llama-3-8b-tp2;16384;1024;15360;14;24;1.027;0.493;1.52;1.244;1.111;0.497;1.608;1.899;1.328;9;1.14;0.94;1.21;1.43;1.08;0.58;2.6;2.41;1.08;1.09
llama-3-8b-tp2;16384;1024;16384;15;24;1.096;0.495;1.591;1.274;1.186;0.497;1.683;1.947;1.392;9;1.14;0.92;1.21;1.4;1.07;0.6;2.66;2.46;1.08;1.09
llama-3-8b-tp2;16384;1024;1024;0;32;0.084;0.663;0.747;0.751;0.09;0.712;0.802;1.336;0.703;11;1.06;1.07;1.14;1.9;1.06;0.41;1.81;1.76;1.03;1.03
llama-3-8b-tp2;16384;1024;2048;1;32;0.158;0.679;0.837;0.801;0.186;0.709;0.895;1.397;0.737;11;1.14;1.09;1.21;1.9;1.08;0.44;1.92;1.82;1.05;1.04
llama-3-8b-tp2;16384;1024;3072;2;32;0.234;0.671;0.905;0.859;0.264;0.71;0.974;1.462;0.797;9;1.14;1.08;1.22;1.83;1.06;0.46;1.97;1.86;1.06;1.05
llama-3-8b-tp2;16384;1024;4096;3;32;0.321;0.658;0.979;0.917;0.333;0.71;1.043;1.507;0.841;9;1.16;1.09;1.24;1.79;1.09;0.47;2.07;1.93;1.07;1.05
llama-3-8b-tp2;16384;1024;5120;4;32;0.398;0.656;1.054;0.98;0.396;0.711;1.107;1.547;0.913;11;1.15;1.07;1.21;1.69;1.11;0.49;2.16;2.02;1.07;1.06
llama-3-8b-tp2;16384;1024;6144;5;32;0.454;0.655;1.109;1.044;0.466;0.71;1.176;1.583;0.969;9;1.14;1.08;1.21;1.63;1.13;0.5;2.24;2.1;1.07;1.06
llama-3-8b-tp2;16384;1024;7168;6;32;0.515;0.657;1.172;1.103;0.538;0.709;1.247;1.632;1.022;9;1.15;1.08;1.22;1.6;1.13;0.51;2.3;2.15;1.07;1.06
llama-3-8b-tp2;16384;1024;8192;7;32;0.574;0.656;1.23;1.103;0.614;0.71;1.324;1.693;1.081;9;1.14;1.02;1.22;1.57;1.12;0.52;2.35;2.2;1.07;1.06
llama-3-8b-tp2;16384;1024;9216;8;32;0.646;0.658;1.304;1.136;0.69;0.71;1.4;1.732;1.133;9;1.15;1.0;1.24;1.53;1.12;0.54;2.42;2.25;1.08;1.06
llama-3-8b-tp2;16384;1024;10240;9;32;0.702;0.658;1.36;1.168;0.761;0.71;1.471;1.777;1.192;9;1.14;0.98;1.23;1.49;1.1;0.55;2.46;2.29;1.07;1.06
llama-3-8b-tp2;16384;1024;11264;10;32;0.78;0.66;1.44;1.207;0.825;0.71;1.535;1.833;1.243;9;1.16;0.97;1.23;1.47;1.09;0.57;2.53;2.33;1.09;1.07
llama-3-8b-tp2;16384;1024;12288;11;32;0.835;0.661;1.496;1.246;0.9;0.711;1.611;1.889;1.313;9;1.14;0.95;1.23;1.44;1.09;0.58;2.59;2.4;1.08;1.07
llama-3-8b-tp2;16384;1024;13312;12;32;0.909;0.661;1.57;1.302;0.974;0.71;1.684;1.933;1.405;9;1.12;0.93;1.2;1.38;1.07;0.59;2.64;2.48;1.06;1.07
llama-3-8b-tp2;16384;1024;14336;13;32;0.97;0.658;1.628;1.347;1.048;0.71;1.758;1.991;1.482;9;1.1;0.91;1.19;1.34;1.07;0.6;2.7;2.55;1.06;1.07
llama-3-8b-tp2;16384;1024;15360;14;32;1.032;0.662;1.694;1.401;1.124;0.711;1.835;2.048;1.544;9;1.1;0.91;1.19;1.33;1.08;0.61;2.77;2.62;1.06;1.07
llama-3-8b-tp2;16384;1024;16384;15;32;1.105;0.663;1.768;1.453;1.183;0.711;1.894;2.082;1.643;9;1.08;0.88;1.15;1.27;1.07;0.62;2.84;2.71;1.05;1.06
llama-3-8b-tp2;16384;1024;1024;0;40;0.083;0.824;0.907;0.916;0.094;0.825;0.919;1.485;0.882;11;1.03;1.04;1.04;1.68;1.1;0.45;2.01;1.98;1.02;1.02
llama-3-8b-tp2;16384;1024;2048;1;40;0.174;0.825;0.999;0.972;0.178;0.824;1.002;1.568;0.896;11;1.11;1.08;1.12;1.75;1.12;0.47;2.12;2.02;1.05;1.03
llama-3-8b-tp2;16384;1024;3072;2;40;0.244;0.826;1.07;1.021;0.262;0.824;1.086;1.546;0.951;11;1.13;1.07;1.14;1.63;1.14;0.48;2.21;2.09;1.06;1.04
llama-3-8b-tp2;16384;1024;4096;3;40;0.31;0.822;1.132;1.071;0.331;0.824;1.155;1.633;1.026;9;1.1;1.04;1.13;1.59;1.09;0.51;2.22;2.12;1.05;1.04
llama-3-8b-tp2;16384;1024;5120;4;40;0.371;0.824;1.195;1.112;0.405;0.824;1.229;1.67;1.092;9;1.09;1.02;1.13;1.53;1.09;0.52;2.29;2.18;1.05;1.04
llama-3-8b-tp2;16384;1024;6144;5;40;0.45;0.824;1.274;1.159;0.471;0.824;1.295;1.704;1.154;9;1.1;1.0;1.12;1.48;1.08;0.54;2.35;2.23;1.05;1.05
llama-3-8b-tp2;16384;1024;7168;6;40;0.508;0.824;1.332;1.207;0.547;0.824;1.371;1.754;1.217;9;1.09;0.99;1.13;1.44;1.08;0.55;2.41;2.3;1.05;1.05
llama-3-8b-tp2;16384;1024;8192;7;40;0.581;0.826;1.407;1.237;0.613;0.824;1.437;1.806;1.275;9;1.1;0.97;1.13;1.42;1.09;0.56;2.5;2.37;1.05;1.05
llama-3-8b-tp2;16384;1024;9216;8;40;0.646;0.824;1.47;1.276;0.695;0.824;1.519;1.884;1.344;9;1.09;0.95;1.13;1.4;1.07;0.58;2.54;2.41;1.05;1.05
llama-3-8b-tp2;16384;1024;10240;9;40;0.709;0.825;1.534;1.317;0.766;0.825;1.591;1.995;1.404;9;1.09;0.94;1.13;1.42;1.08;0.59;2.61;2.48;1.05;1.05
llama-3-8b-tp2;16384;1024;11264;10;40;0.774;0.824;1.598;1.362;0.834;0.824;1.658;2.074;1.473;9;1.08;0.92;1.13;1.41;1.08;0.6;2.68;2.55;1.05;1.05
llama-3-8b-tp2;16384;1024;12288;11;40;0.838;0.828;1.666;1.415;0.905;0.825;1.73;2.181;1.549;9;1.08;0.91;1.12;1.41;1.09;0.6;2.76;2.64;1.05;1.05
llama-3-8b-tp2;16384;1024;13312;12;40;0.907;0.829;1.736;1.463;0.984;0.825;1.809;2.262;1.614;9;1.08;0.91;1.12;1.4;1.08;0.62;2.82;2.69;1.05;1.05
llama-3-8b-tp2;16384;1024;14336;13;40;0.968;0.821;1.789;1.522;1.052;0.825;1.877;2.19;1.67;9;1.07;0.91;1.12;1.31;1.1;0.62;2.89;2.77;1.04;1.05
llama-3-8b-tp2;16384;1024;15360;14;40;1.044;0.829;1.873;1.582;1.115;0.825;1.94;2.208;1.738;9;1.08;0.91;1.12;1.27;1.08;0.63;2.95;2.82;1.05;1.05
llama-3-8b-tp2;16384;1024;16384;15;40;1.103;0.834;1.937;1.63;1.192;0.824;2.016;2.214;1.785;9;1.09;0.91;1.13;1.24;1.08;0.64;3.02;2.87;1.05;1.05
llama-3-8b-tp2;16384;1024;1024;0;48;0.087;1.004;1.091;1.135;0.098;0.97;1.068;1.631;1.051;9;1.04;1.08;1.02;1.55;1.08;0.5;2.17;2.13;1.02;1.02
llama-3-8b-tp2;16384;1024;2048;1;48;0.162;1.011;1.173;1.161;0.186;0.968;1.154;1.712;1.091;11;1.08;1.06;1.06;1.57;1.08;0.52;2.25;2.17;1.04;1.03
llama-3-8b-tp2;16384;1024;3072;2;48;0.235;1.008;1.243;1.228;0.265;0.969;1.234;1.826;1.1;11;1.13;1.12;1.12;1.66;1.12;0.53;2.36;2.22;1.06;1.04
llama-3-8b-tp2;16384;1024;4096;3;48;0.316;1.006;1.322;1.27;0.347;0.968;1.315;1.936;1.13;11;1.17;1.12;1.16;1.71;1.09;0.55;2.41;2.22;1.09;1.05
llama-3-8b-tp2;16384;1024;5120;4;48;0.379;1.01;1.389;1.327;0.416;0.969;1.385;2.073;1.147;11;1.21;1.16;1.21;1.81;1.08;0.56;2.47;2.23;1.11;1.06
llama-3-8b-tp2;16384;1024;6144;5;48;0.442;1.014;1.456;1.387;0.485;0.969;1.454;2.147;1.173;11;1.24;1.18;1.24;1.83;1.1;0.57;2.56;2.27;1.13;1.07
llama-3-8b-tp2;16384;1024;7168;6;48;0.516;1.01;1.526;1.44;0.548;0.969;1.517;2.239;1.195;11;1.28;1.21;1.27;1.87;1.08;0.59;2.61;2.28;1.14;1.08
llama-3-8b-tp2;16384;1024;8192;7;48;0.58;1.01;1.59;1.506;0.617;0.969;1.586;2.34;1.289;11;1.23;1.17;1.23;1.82;1.09;0.59;2.68;2.38;1.13;1.09
llama-3-8b-tp2;16384;1024;9216;8;48;0.645;1.039;1.684;1.595;0.696;1.052;1.748;2.387;1.262;11;1.33;1.26;1.39;1.89;1.09;0.61;2.77;2.35;1.18;1.1
llama-3-8b-tp2;16384;1024;10240;9;48;0.712;1.009;1.721;1.624;0.766;0.969;1.735;2.353;1.302;11;1.32;1.25;1.33;1.81;1.1;0.61;2.82;2.4;1.18;1.11
llama-3-8b-tp2;16384;1024;11264;10;48;0.775;1.015;1.79;1.671;0.842;0.969;1.811;2.326;1.322;11;1.35;1.26;1.37;1.76;1.1;0.62;2.89;2.42;1.19;1.12
llama-3-8b-tp2;16384;1024;12288;11;48;0.84;1.005;1.845;1.732;0.912;0.969;1.881;2.525;1.386;11;1.33;1.25;1.36;1.82;1.09;0.63;2.94;2.48;1.19;1.12
llama-3-8b-tp2;16384;1024;13312;12;48;0.898;1.012;1.91;1.786;0.975;0.969;1.944;2.536;1.395;11;1.37;1.28;1.39;1.82;1.09;0.64;3.0;2.49;1.2;1.13
llama-3-8b-tp2;16384;1024;14336;13;48;0.966;1.012;1.978;1.845;1.051;0.969;2.02;2.539;1.472;11;1.34;1.25;1.37;1.72;1.11;0.64;3.09;2.58;1.2;1.13
llama-3-8b-tp2;16384;1024;15360;14;48;1.036;1.012;2.048;1.905;1.122;0.969;2.091;2.344;1.492;11;1.37;1.28;1.4;1.57;1.1;0.65;3.15;2.59;1.22;1.14
llama-3-8b-tp2;16384;1024;16384;15;48;1.104;1.011;2.115;1.963;1.189;0.969;2.158;2.363;1.557;11;1.36;1.26;1.39;1.52;1.1;0.66;3.22;2.66;1.21;1.15
llama-3-8b-tp2;16384;1024;1024;0;56;0.083;1.472;1.555;1.542;0.087;1.391;1.478;2.191;1.263;11;1.23;1.22;1.17;1.73;1.08;0.59;2.63;2.34;1.12;1.12
llama-3-8b-tp2;16384;1024;2048;1;56;0.162;1.469;1.631;1.621;0.173;1.39;1.563;2.226;1.265;11;1.29;1.28;1.24;1.76;1.09;0.6;2.72;2.35;1.16;1.14
llama-3-8b-tp2;16384;1024;3072;2;56;0.238;1.472;1.71;1.665;0.25;1.39;1.64;2.229;1.274;11;1.34;1.31;1.29;1.75;1.1;0.61;2.81;2.37;1.19;1.16
llama-3-8b-tp2;16384;1024;4096;3;56;0.31;1.472;1.782;1.672;0.327;1.389;1.716;2.251;1.285;11;1.39;1.3;1.34;1.75;1.09;0.62;2.87;2.38;1.21;1.17
llama-3-8b-tp2;16384;1024;5120;4;56;0.376;1.449;1.825;1.658;0.397;1.39;1.787;2.255;1.3;11;1.4;1.28;1.37;1.73;1.08;0.63;2.91;2.38;1.22;1.18
llama-3-8b-tp2;16384;1024;6144;5;56;0.447;1.464;1.911;1.629;0.478;1.387;1.865;2.307;1.33;11;1.44;1.22;1.4;1.73;1.08;0.64;2.99;2.41;1.24;1.19
llama-3-8b-tp2;16384;1024;7168;6;56;0.508;1.466;1.974;1.634;0.546;1.39;1.936;2.451;1.34;11;1.47;1.22;1.44;1.83;1.09;0.64;3.06;2.43;1.26;1.2
llama-3-8b-tp2;16384;1024;8192;7;56;0.578;1.461;2.039;1.66;0.624;1.391;2.015;2.488;1.37;11;1.49;1.21;1.47;1.82;1.1;0.65;3.14;2.47;1.27;1.21
llama-3-8b-tp2;16384;1024;9216;8;56;0.643;1.465;2.108;1.691;0.695;1.391;2.086;2.517;1.392;11;1.51;1.21;1.5;1.81;1.08;0.66;3.19;2.47;1.29;1.22
llama-3-8b-tp2;16384;1024;10240;9;56;0.711;1.463;2.174;1.738;0.771;1.388;2.159;2.56;1.426;11;1.52;1.22;1.51;1.8;1.09;0.67;3.26;2.52;1.29;1.23
llama-3-8b-tp2;16384;1024;11264;10;56;0.769;1.462;2.231;1.776;0.841;1.389;2.23;2.532;1.444;11;1.55;1.23;1.54;1.75;1.09;0.67;3.32;2.53;1.31;1.23
llama-3-8b-tp2;16384;1024;12288;11;56;0.839;1.459;2.298;1.837;0.913;1.389;2.302;2.526;1.485;11;1.55;1.24;1.55;1.7;1.1;0.68;3.4;2.58;1.32;1.24
llama-3-8b-tp2;16384;1024;13312;12;56;0.91;1.459;2.369;1.883;0.984;1.387;2.371;2.694;1.499;11;1.58;1.26;1.58;1.8;1.09;0.68;3.46;2.59;1.34;1.25
llama-3-8b-tp2;16384;1024;14336;13;56;0.975;1.457;2.432;1.932;1.062;1.391;2.453;2.738;1.555;11;1.56;1.24;1.58;1.76;1.1;0.69;3.53;2.66;1.33;1.26
llama-3-8b-tp2;16384;1024;15360;14;56;1.044;1.466;2.51;1.993;1.14;1.389;2.529;2.741;1.667;11;1.51;1.2;1.52;1.64;1.09;0.7;3.6;2.76;1.3;1.26
llama-3-8b-tp2;16384;1024;16384;15;56;1.098;1.45;2.548;2.061;1.208;1.39;2.598;2.809;1.672;11;1.52;1.23;1.55;1.68;1.09;0.7;3.64;2.76;1.32;1.26
llama-3-8b-tp2;16384;1024;1024;0;64;0.083;1.58;1.663;1.693;0.093;1.479;1.572;2.319;1.481;11;1.12;1.14;1.06;1.57;1.09;0.6;2.75;2.57;1.07;1.07
llama-3-8b-tp2;16384;1024;2048;1;64;0.164;1.585;1.749;1.728;0.177;1.477;1.654;2.346;1.495;11;1.17;1.16;1.11;1.57;1.09;0.62;2.84;2.58;1.1;1.09
llama-3-8b-tp2;16384;1024;3072;2;64;0.236;1.581;1.817;1.762;0.259;1.48;1.739;2.363;1.509;11;1.2;1.17;1.15;1.57;1.09;0.63;2.91;2.6;1.12;1.1
llama-3-8b-tp2;16384;1024;4096;3;64;0.308;1.582;1.89;1.791;0.337;1.481;1.818;2.389;1.515;11;1.25;1.18;1.2;1.58;1.11;0.63;3.0;2.62;1.15;1.11
llama-3-8b-tp2;16384;1024;5120;4;64;0.385;1.58;1.965;1.821;0.405;1.478;1.883;2.47;1.533;11;1.28;1.19;1.23;1.61;1.07;0.65;3.04;2.6;1.17;1.12
llama-3-8b-tp2;16384;1024;6144;5;64;0.441;1.576;2.017;1.853;0.476;1.479;1.955;2.528;1.534;11;1.31;1.21;1.27;1.65;1.1;0.65;3.12;2.63;1.19;1.13
llama-3-8b-tp2;16384;1024;7168;6;64;0.517;1.587;2.104;1.871;0.546;1.478;2.024;2.584;1.558;11;1.35;1.2;1.3;1.66;1.08;0.66;3.18;2.64;1.2;1.14
llama-3-8b-tp2;16384;1024;8192;7;64;0.585;1.584;2.169;1.884;0.62;1.479;2.099;2.636;1.566;11;1.39;1.2;1.34;1.68;1.09;0.67;3.26;2.66;1.23;1.15
llama-3-8b-tp2;16384;1024;9216;8;64;0.655;1.58;2.235;1.851;0.696;1.48;2.176;2.715;1.577;11;1.42;1.17;1.38;1.72;1.15;0.66;3.38;2.73;1.24;1.16
llama-3-8b-tp2;16384;1024;10240;9;64;0.723;1.576;2.299;1.867;0.774;1.479;2.253;2.771;1.602;11;1.44;1.17;1.41;1.73;1.12;0.67;3.42;2.72;1.26;1.17
llama-3-8b-tp2;16384;1024;11264;10;64;0.785;1.579;2.364;1.9;0.838;1.481;2.319;2.779;1.617;11;1.46;1.18;1.43;1.72;1.11;0.68;3.47;2.73;1.27;1.18
llama-3-8b-tp2;16384;1024;12288;11;64;0.856;1.578;2.434;1.947;0.917;1.48;2.397;2.822;1.643;11;1.48;1.19;1.46;1.72;1.11;0.69;3.54;2.75;1.29;1.19
llama-3-8b-tp2;16384;1024;13312;12;64;0.916;1.586;2.502;1.997;0.995;1.48;2.475;2.963;1.662;11;1.51;1.2;1.49;1.78;1.13;0.69;3.63;2.79;1.3;1.2
llama-3-8b-tp2;16384;1024;14336;13;64;0.976;1.58;2.556;2.054;1.064;1.48;2.544;2.965;1.694;11;1.51;1.21;1.5;1.75;1.13;0.69;3.69;2.82;1.31;1.21
llama-3-8b-tp2;16384;1024;15360;14;64;1.041;1.577;2.618;2.098;1.134;1.481;2.615;2.942;1.769;11;1.48;1.19;1.48;1.66;1.09;0.71;3.71;2.86;1.3;1.21
llama-3-8b-tp2;16384;1024;16384;15;64;1.105;1.688;2.793;2.172;1.2;1.479;2.679;2.965;1.799;11;1.55;1.21;1.49;1.65;1.1;0.72;3.89;2.9;1.34;1.22



==> Figures/motivation-overlap-quantization/chunking_fusedattn_overlap_quantization_a100_tp8.csv <==
model;cl;cs;kv_len;chunk_id;bs;fa_p;fa_d;fa_serial;fa_stream;fi_p;fi_d;fi_serial;fi_fused;fa_fused;best_fused_op;speedup_fa_serial;speedup_fa_stream;speedup_fi_serial;speedup_fi_fused;linear;attn_ratio;baseline_latency;opt_latency;expected_speedup; avg_speedup_chunks
llama-3-8b-tp8;24576;4096;4096;0;216;0.22;1.63;1.85;1.878;0.251;1.683;1.934;2.662;1.746;11;1.06;1.08;1.11;1.52;0.63;0.75;2.48;2.38;1.04;1.04
llama-3-8b-tp8;24576;4096;8192;1;216;0.502;1.635;2.137;2.107;0.558;1.681;2.239;2.962;1.766;11;1.21;1.19;1.27;1.68;0.66;0.76;2.8;2.43;1.15;1.1
llama-3-8b-tp8;24576;4096;12288;2;216;0.756;1.646;2.402;2.336;0.878;1.681;2.559;3.277;1.824;11;1.32;1.28;1.4;1.8;0.66;0.78;3.06;2.48;1.23;1.14
llama-3-8b-tp8;24576;4096;16384;3;216;1.007;1.642;2.649;2.549;1.183;1.681;2.864;3.571;1.907;11;1.39;1.34;1.5;1.87;0.66;0.8;3.31;2.57;1.29;1.18
llama-3-8b-tp8;24576;4096;20480;4;216;1.261;1.648;2.909;2.767;1.486;1.681;3.167;3.848;2.003;11;1.45;1.38;1.58;1.92;0.67;0.81;3.58;2.67;1.34;1.22
llama-3-8b-tp8;24576;4096;24576;5;216;1.515;1.649;3.164;2.992;1.794;1.684;3.478;4.108;2.245;11;1.41;1.33;1.55;1.83;0.67;0.83;3.83;2.92;1.31;1.23
llama-3-8b-tp8;24576;4096;4096;0;217;0.259;1.982;2.241;2.106;0.248;1.948;2.196;3.376;1.777;11;1.26;1.19;1.24;1.9;0.69;0.76;2.93;2.47;1.19;1.19
llama-3-8b-tp8;24576;4096;8192;1;217;0.515;1.975;2.49;2.242;0.565;1.948;2.513;3.415;1.794;11;1.39;1.25;1.4;1.9;0.68;0.79;3.17;2.47;1.28;1.23
llama-3-8b-tp8;24576;4096;12288;2;217;0.761;1.985;2.746;2.381;0.873;1.949;2.822;3.507;1.855;11;1.48;1.28;1.52;1.89;0.66;0.81;3.41;2.52;1.35;1.27
llama-3-8b-tp8;24576;4096;16384;3;217;1.022;1.982;3.004;2.57;1.182;1.954;3.136;3.605;1.93;11;1.56;1.33;1.62;1.87;0.66;0.82;3.66;2.59;1.41;1.31
llama-3-8b-tp8;24576;4096;20480;4;217;1.273;1.977;3.25;2.794;1.482;1.954;3.436;3.915;2.071;11;1.57;1.35;1.66;1.89;0.67;0.83;3.92;2.74;1.43;1.34
llama-3-8b-tp8;24576;4096;24576;5;217;1.527;1.991;3.518;3.018;1.792;1.957;3.749;4.159;2.267;11;1.55;1.33;1.65;1.83;0.68;0.84;4.2;2.95;1.42;1.35



==> Figures/motivation-overlap-quantization/yi_6b_quantization.csv <==
model	cl	cs	kv_len	chunk_id	bs	fa_p	fa_d	fa_serial	fa_streams	fi_p	fi_d	fi_serial	fi_fused	Hfuse	fa_fused	best_fused_op	speedup_fa_serial	speedup_fa_stream	speedup_fi_serial	speedup_fi_fused	linear	attn_ratio	baseline_latency	opt_latency	expected_speedup	avg_speedup_chunks
yi-6b-tp1	16384	512	512	0	54	0.043	1.121	1.164	1.242	0.054	1.065	1.119	1.667	1.143	1.146	11	1.02	1.08	0.98	1.45	1.15	0.5	2.31	2.3	1	1
yi-6b-tp1	16384	512	1024	1	54	0.099	1.193	1.292	1.275	0.098	1.064	1.162	1.726	1.146	1.151	11	1.12	1.11	1.01	1.5	1.17	0.52	2.46	2.32	1.06	1.03
yi-6b-tp1	16384	512	1536	2	54	0.14	1.13	1.27	1.311	0.15	1.066	1.216	1.788	1.147	1.156	11	1.1	1.13	1.05	1.55	1.17	0.52	2.44	2.33	1.05	1.04
yi-6b-tp1	16384	512	2048	3	54	0.176	1.142	1.318	1.321	0.196	1.065	1.261	1.85	1.151	1.159	11	1.14	1.14	1.09	1.6	1.18	0.53	2.5	2.34	1.07	1.05
yi-6b-tp1	16384	512	2560	4	54	0.226	1.183	1.409	1.346	0.246	1.065	1.311	1.907	1.158	1.165	11	1.21	1.16	1.13	1.64	1.17	0.55	2.58	2.33	1.11	1.06
yi-6b-tp1	16384	512	3072	5	54	0.253	1.155	1.408	1.368	0.286	1.065	1.351	1.952	1.163	1.168	11	1.21	1.17	1.16	1.67	1.18	0.54	2.59	2.35	1.1	1.07
yi-6b-tp1	16384	512	3584	6	54	0.289	1.151	1.44	1.396	0.329	1.065	1.394	1.997	1.171	1.174	11	1.23	1.19	1.19	1.7	1.1	0.57	2.54	2.27	1.12	1.07
yi-6b-tp1	16384	512	4096	7	54	0.318	1.209	1.527	1.412	0.362	1.066	1.428	2.068	1.181	1.177	11	1.3	1.2	1.21	1.76	1.18	0.56	2.71	2.36	1.15	1.08
yi-6b-tp1	16384	512	4608	8	54	0.363	1.135	1.498	1.448	0.399	1.065	1.464	2.106	1.193	1.183	11	1.27	1.22	1.24	1.78	1.18	0.56	2.68	2.36	1.14	1.09
yi-6b-tp1	16384	512	5120	9	54	0.396	1.129	1.525	1.473	0.431	1.066	1.497	2.16	1.216	1.188	11	1.28	1.24	1.26	1.82	1.18	0.56	2.71	2.37	1.14	1.09
yi-6b-tp1	16384	512	5632	10	54	0.431	1.153	1.584	1.499	0.48	1.067	1.547	2.195	1.226	1.196	11	1.32	1.25	1.29	1.84	1.21	0.57	2.79	2.41	1.16	1.1
yi-6b-tp1	16384	512	6144	11	54	0.477	1.137	1.614	1.524	0.501	1.067	1.568	2.25	1.254	1.204	11	1.34	1.27	1.3	1.87	1.19	0.58	2.8	2.39	1.17	1.11
yi-6b-tp1	16384	512	6656	12	54	0.516	1.142	1.658	1.548	0.546	1.066	1.612	2.362	1.266	1.213	11	1.37	1.28	1.33	1.95	1.19	0.58	2.85	2.4	1.19	1.11
yi-6b-tp1	16384	512	7168	13	54	0.548	1.142	1.69	1.574	0.578	1.065	1.643	2.394	1.326	1.228	11	1.38	1.28	1.34	1.95	1.21	0.58	2.9	2.44	1.19	1.12
yi-6b-tp1	16384	512	7680	14	54	0.58	1.145	1.725	1.589	0.608	1.066	1.674	2.391	1.353	1.231	11	1.4	1.29	1.36	1.94	1.21	0.59	2.94	2.44	1.2	1.12
yi-6b-tp1	16384	512	8192	15	54	0.616	1.146	1.762	1.624	0.644	1.066	1.71	2.403	1.392	1.239	11	1.42	1.31	1.38	1.94	1.17	0.6	2.93	2.41	1.22	1.13
yi-6b-tp1	16384	512	8704	16	54	0.664	1.141	1.805	1.652	0.685	1.066	1.751	2.329	1.439	1.253	11	1.44	1.32	1.4	1.86	1.26	0.59	3.06	2.51	1.22	1.14
yi-6b-tp1	16384	512	9216	17	54	0.686	1.151	1.837	1.673	0.715	1.066	1.781	2.372	1.486	1.265	11	1.45	1.32	1.41	1.88	1.23	0.6	3.07	2.5	1.23	1.14
yi-6b-tp1	16384	512	9728	18	54	0.717	1.157	1.874	1.702	0.747	1.066	1.813	2.354	1.534	1.279	11	1.47	1.33	1.42	1.84	1.25	0.6	3.12	2.53	1.23	1.15
yi-6b-tp1	16384	512	10240	19	54	0.753	1.154	1.907	1.735	0.789	1.066	1.855	2.365	1.579	1.287	11	1.48	1.35	1.44	1.84	1.25	0.6	3.16	2.54	1.24	1.15
yi-6b-tp1	16384	512	10752	20	54	0.772	1.149	1.921	1.754	0.827	1.066	1.893	2.398	1.632	1.304	11	1.47	1.35	1.45	1.84	1.29	0.6	3.21	2.59	1.24	1.16
yi-6b-tp1	16384	512	11264	21	54	0.818	1.15	1.968	1.787	0.876	1.067	1.943	2.425	1.699	1.32	11	1.49	1.35	1.47	1.84	1.28	0.61	3.25	2.6	1.25	1.16
yi-6b-tp1	16384	512	11776	22	54	0.846	1.157	2.003	1.8	0.9	1.067	1.967	2.465	1.739	1.34	11	1.49	1.34	1.47	1.84	1.25	0.62	3.25	2.59	1.25	1.16
yi-6b-tp1	16384	512	12288	23	54	0.882	1.15	2.032	1.825	0.938	1.065	2.003	2.487	1.795	1.347	11	1.51	1.35	1.49	1.85	1.26	0.62	3.29	2.61	1.26	1.17
yi-6b-tp1	16384	512	12800	24	54	0.911	1.156	2.067	1.868	0.967	1.067	2.034	2.622	1.831	1.373	11	1.51	1.36	1.48	1.91	1.26	0.62	3.33	2.63	1.27	1.17
yi-6b-tp1	16384	512	13312	25	54	0.949	1.161	2.11	1.871	1.004	1.066	2.07	2.636	1.889	1.396	11	1.51	1.34	1.48	1.89	1.24	0.63	3.35	2.64	1.27	1.18
yi-6b-tp1	16384	512	13824	26	54	0.98	1.163	2.143	1.901	1.038	1.066	2.104	2.663	1.934	1.431	11	1.5	1.33	1.47	1.86	1.24	0.63	3.38	2.67	1.27	1.18
yi-6b-tp1	16384	512	14336	27	54	1.017	1.155	2.172	1.948	1.068	1.067	2.135	2.647	1.972	1.46	11	1.49	1.33	1.46	1.81	1.25	0.63	3.42	2.71	1.26	1.18
yi-6b-tp1	16384	512	14848	28	54	1.053	1.164	2.217	1.967	1.112	1.067	2.179	2.663	2.029	1.483	11	1.49	1.33	1.47	1.8	1.26	0.64	3.48	2.74	1.27	1.19
yi-6b-tp1	16384	512	15360	29	54	1.08	1.162	2.242	1.988	1.144	1.066	2.21	2.71	2.071	1.531	11	1.46	1.3	1.44	1.77	1.25	0.64	3.49	2.78	1.26	1.19
yi-6b-tp1	16384	512	15872	30	54	1.113	1.154	2.267	2.022	1.193	1.067	2.26	2.742	2.104	1.536	11	1.48	1.32	1.47	1.79	1.25	0.64	3.52	2.79	1.26	1.19
yi-6b-tp1	16384	512	16384	31	54	1.146	1.162	2.308	2.032	1.209	1.067	2.276	2.76	2.168	1.577	11	1.46	1.29	1.44	1.75	1.23	0.65	3.54	2.81	1.26	1.19
yi-6b-tp1	16384	512	512	0	55	0.058	1.308	1.366	1.421	0.053	1.372	1.425	2.158	1.44	1.231	11	1.11	1.15	1.16	1.75	1.21	0.53	2.58	2.44	1.06	1.06
yi-6b-tp1	16384	512	1024	1	55	0.099	1.319	1.418	1.452	0.096	1.371	1.467	2.189	1.437	1.22	11	1.16	1.19	1.2	1.79	1.22	0.54	2.64	2.44	1.08	1.07
yi-6b-tp1	16384	512	1536	2	55	0.138	1.301	1.439	1.481	0.143	1.37	1.513	2.196	1.448	1.227	11	1.17	1.21	1.23	1.79	1.25	0.54	2.69	2.48	1.08	1.07
yi-6b-tp1	16384	512	2048	3	55	0.182	1.308	1.49	1.487	0.19	1.37	1.56	2.211	1.442	1.227	11	1.21	1.21	1.27	1.8	1.2	0.55	2.69	2.43	1.11	1.08
yi-6b-tp1	16384	512	2560	4	55	0.227	1.322	1.549	1.485	0.239	1.369	1.608	2.222	1.443	1.238	11	1.25	1.2	1.3	1.79	1.26	0.55	2.81	2.5	1.12	1.09
yi-6b-tp1	16384	512	3072	5	55	0.258	1.333	1.591	1.505	0.288	1.372	1.66	2.22	1.454	1.224	11	1.3	1.23	1.36	1.81	1.29	0.55	2.88	2.51	1.15	1.1
yi-6b-tp1	16384	512	3584	6	55	0.298	1.33	1.628	1.51	0.321	1.369	1.69	2.208	1.443	1.253	11	1.3	1.21	1.35	1.76	1.3	0.56	2.93	2.55	1.15	1.11
yi-6b-tp1	16384	512	4096	7	55	0.332	1.332	1.664	1.528	0.348	1.37	1.718	2.225	1.45	1.227	11	1.36	1.25	1.4	1.81	1.2	0.58	2.86	2.43	1.18	1.12
yi-6b-tp1	16384	512	4608	8	55	0.365	1.323	1.688	1.539	0.395	1.368	1.763	2.226	1.45	1.237	11	1.36	1.24	1.43	1.8	1.19	0.59	2.88	2.43	1.19	1.12
yi-6b-tp1	16384	512	5120	9	55	0.41	1.324	1.734	1.555	0.437	1.369	1.806	2.243	1.46	1.279	11	1.36	1.22	1.41	1.75	1.19	0.59	2.92	2.47	1.18	1.13
yi-6b-tp1	16384	512	5632	10	55	0.449	1.338	1.787	1.578	0.483	1.371	1.854	2.263	1.464	1.26	11	1.42	1.25	1.47	1.8	1.21	0.6	3	2.47	1.21	1.14
yi-6b-tp1	16384	512	6144	11	55	0.489	1.328	1.817	1.596	0.521	1.369	1.89	2.312	1.465	1.288	11	1.41	1.24	1.47	1.8	1.21	0.6	3.03	2.5	1.21	1.14
yi-6b-tp1	16384	512	6656	12	55	0.52	1.321	1.841	1.606	0.55	1.368	1.918	2.43	1.487	1.279	11	1.44	1.26	1.5	1.9	1.25	0.6	3.09	2.53	1.22	1.15
yi-6b-tp1	16384	512	7168	13	55	0.559	1.338	1.897	1.631	0.581	1.369	1.95	2.438	1.511	1.281	11	1.48	1.27	1.52	1.9	1.25	0.6	3.15	2.53	1.25	1.16
yi-6b-tp1	16384	512	7680	14	55	0.594	1.319	1.913	1.631	0.615	1.368	1.983	2.459	1.535	1.317	11	1.45	1.24	1.51	1.87	1.26	0.6	3.17	2.58	1.23	1.16
yi-6b-tp1	16384	512	8192	15	55	0.619	1.325	1.944	1.65	0.658	1.37	2.028	2.499	1.557	1.318	11	1.47	1.25	1.54	1.9	1.25	0.61	3.19	2.57	1.24	1.17
yi-6b-tp1	16384	512	8704	16	55	0.649	1.324	1.973	1.679	0.696	1.37	2.066	2.477	1.575	1.332	11	1.48	1.26	1.55	1.86	1.28	0.61	3.25	2.61	1.25	1.17
yi-6b-tp1	16384	512	9216	17	55	0.688	1.316	2.004	1.691	0.72	1.371	2.091	2.403	1.609	1.347	11	1.49	1.26	1.55	1.78	1.26	0.61	3.26	2.61	1.25	1.18
yi-6b-tp1	16384	512	9728	18	55	0.721	1.325	2.046	1.722	0.763	1.37	2.133	2.393	1.646	1.335	11	1.53	1.29	1.6	1.79	1.25	0.62	3.3	2.58	1.28	1.18
yi-6b-tp1	16384	512	10240	19	55	0.749	1.33	2.079	1.735	0.783	1.37	2.153	2.436	1.68	1.372	11	1.52	1.26	1.57	1.78	1.29	0.62	3.37	2.66	1.27	1.19
yi-6b-tp1	16384	512	10752	20	55	0.787	1.308	2.095	1.746	0.838	1.368	2.206	2.425	1.71	1.386	11	1.51	1.26	1.59	1.75	1.25	0.63	3.35	2.64	1.27	1.19
yi-6b-tp1	16384	512	11264	21	55	0.82	1.318	2.138	1.779	0.862	1.369	2.231	2.451	1.731	1.393	11	1.53	1.28	1.6	1.76	1.23	0.63	3.37	2.62	1.29	1.19
yi-6b-tp1	16384	512	11776	22	55	0.855	1.324	2.179	1.799	0.91	1.368	2.278	2.483	1.768	1.409	11	1.55	1.28	1.62	1.76	1.27	0.63	3.45	2.68	1.29	1.2
yi-6b-tp1	16384	512	12288	23	55	0.89	1.315	2.205	1.821	0.933	1.37	2.303	2.522	1.801	1.406	11	1.57	1.3	1.64	1.79	1.25	0.64	3.46	2.66	1.3	1.2
yi-6b-tp1	16384	512	12800	24	55	0.915	1.319	2.234	1.848	0.98	1.368	2.348	2.642	1.867	1.429	11	1.56	1.29	1.64	1.85	1.24	0.64	3.47	2.67	1.3	1.21
yi-6b-tp1	16384	512	13312	25	55	0.951	1.322	2.273	1.872	1.01	1.372	2.382	2.699	1.91	1.451	11	1.57	1.29	1.64	1.86	1.25	0.65	3.52	2.7	1.3	1.21
yi-6b-tp1	16384	512	13824	26	55	0.985	1.31	2.295	1.903	1.044	1.368	2.412	2.711	1.968	1.473	11	1.56	1.29	1.64	1.84	1.24	0.65	3.54	2.71	1.31	1.22
yi-6b-tp1	16384	512	14336	27	55	1.024	1.315	2.339	1.938	1.084	1.369	2.453	2.661	2.002	1.48	11	1.58	1.31	1.66	1.8	1.26	0.65	3.6	2.74	1.31	1.22
yi-6b-tp1	16384	512	14848	28	55	1.057	1.314	2.371	1.959	1.12	1.369	2.489	2.704	2.061	1.521	11	1.56	1.29	1.64	1.78	1.26	0.65	3.63	2.78	1.31	1.22
yi-6b-tp1	16384	512	15360	29	55	1.087	1.313	2.4	1.979	1.161	1.372	2.533	2.756	2.119	1.555	11	1.54	1.27	1.63	1.77	1.24	0.66	3.64	2.79	1.3	1.23
yi-6b-tp1	16384	512	15872	30	55	1.115	1.319	2.434	2.015	1.185	1.37	2.555	2.796	2.168	1.599	11	1.52	1.26	1.6	1.75	1.25	0.66	3.68	2.85	1.29	1.23
yi-6b-tp1	16384	512	16384	31	55	1.156	1.321	2.477	2.035	1.23	1.373	2.603	2.859	2.213	1.625	11	1.52	1.25	1.6	1.76	1.28	0.66	3.76	2.91	1.29	1.23

